Neural Spectral Bias and Conformal Correlators I: Introduction and Applications

We demonstrate that simple feed-forward neural networks (NNs) can accurately compute correlation functions of conformal field theories (CFTs) on a line. Strikingly, by optimising a NN solely on crossing symmetry and providing only the scaling dimension of the leading non-trivial operator and the correlator's value at a single "anchor point", we can reconstruct target physical correlators to within a few percent. We establish the robustness of this minimal-data approach across a broad class of theories and dimensions, including generalised free fields, contact and one-loop Witten diagrams in AdS$_2$, unitary and non-unitary 2d minimal models, the 3d Ising model, and half-BPS correlators in 4d $\mathcal{N}=4$ super-Yang-Mills theory, together with several thermal two-point functions, notably including those of the 3d Ising model. We argue that this remarkable alignment between NNs and CFTs stems from the spectral bias of gradient-based training, which heavily favours smooth functions. To ground this connection, we analyse the smoothness of conformal correlators using fractional Sobolev semi-norms, Chebyshev spectral decompositions, and a measure based on curvature. Finally, we establish the broader reconstructive power of this technique by extending it beyond the diagonal kinematics of the line.

==> plot_data/2d_exact_vs_chebyshev.dat <==
z	reference	prediction	residual	abs_residual
0.01	1.002515743147814	1.00300967481451	0.0004939316666963123	0.0004939316666963123
0.01094094094094094	1.002754093869578	1.003291380258071	0.0005372863884929302	0.0005372863884929302
0.01188188188188188	1.002992728203594	1.003572886825857	0.0005801586222637933	0.0005801586222637933
0.01282282282282282	1.003231646757882	1.003854207592324	0.0006225608344425648	0.0006225608344425648
0.01376376376376376	1.003470850142349	1.00413535548285	0.0006645053405007761	0.0006645053405007761
0.0147047047047047	1.003710338968797	1.004416343268548	0.000706004299750651	0.000706004299750651
0.01564564564564564	1.003950113850922	1.004697183561346	0.0007470697104234869	0.0007470697104234869
0.01658658658658659	1.004190175404333	1.00497788880934	0.0007877134050069401	0.0007877134050069401
0.01752752752752753	1.004430524246552	1.005258471292409	0.0008279470458574245	0.0008279470458574245
0.01846846846846847	1.004671160997024	1.0055389431181	0.0008677821210758552	0.0008677821210758552
0.01940940940940941	1.004912086277129	1.005819316217776	0.0009072299406471807	0.0009072299406471807
0.02035035035035035	1.005153300710179	1.006099602343032	0.0009463016328532525	0.0009463016328532525
0.02129129129129129	1.005394804921439	1.006379813062372	0.0009850081409326084	0.0009850081409326084
0.02223223223223223	1.005636599538126	1.006659959758141	0.00102336022001448	0.00102336022001448
0.02317317317317317	1.005878685189421	1.006940053623723	0.001061368434301491	0.001061368434301491
0.02411411411411411	1.006121062506476	1.007220105660983	0.001099043154507484	0.001099043154507484
0.02505505505505505	1.006363732122419	1.007500126677967	0.001136394555547593	0.001136394555547593
0.02599599599599599	1.00660669467237	1.007780127286839	0.001173432614469894	0.001173432614469894
0.02693693693693693	1.006849950793441	1.008060117902073	0.001210167108632865	0.001210167108632865
0.02787787787787788	1.007093501124747	1.008340108738867	0.001246607614120654	0.001246607614120654
0.02881881881881881	1.007337346307417	1.008620109811803	0.00128276350438572	0.00128276350438572
0.02975975975975976	1.0075814869846	1.008900130933727	0.001318643949126841	0.001318643949126841
0.0307007007007007	1.007825923801471	1.009180181714856	0.001354257913385393	0.001354257913385393
0.03164164164164164	1.008070657405243	1.009460271562103	0.001389614156859453	0.001389614156859453
0.03258258258258258	1.008315688445175	1.009740409678608	0.001424721233433734	0.001424721233433734
0.03352352352352352	1.008561017572577	1.010020605063488	0.001459587490910685	0.001459587490910685
0.03446446446446446	1.008806645440827	1.010300866511774	0.001494221070947432	0.001494221070947432
0.0354054054054054	1.009052572705364	1.010581202614555	0.001528629909191226	0.001528629909191226
0.03634634634634634	1.009298800023715	1.010861621759306	0.001562821735590525	0.001562821735590525
0.03728728728728729	1.009545328055492	1.011142132130399	0.00159680407490792	0.00159680407490792
0.03822822822822822	1.009792157462401	1.011422741709801	0.001630584247399369	0.001630584247399369
0.03916916916916917	1.010039288908256	1.011703458277925	0.001664169369668178	0.001664169369668178
0.04011011011011011	1.010286723058986	1.011984289414669	0.001697566355683522	0.001697566355683522
0.04105105105105105	1.010534460582639	1.012265242500601	0.001730781917962609	0.001730781917962609
0.04199199199199199	1.010782502149398	1.0125463247183	0.001763822568902507	0.001763822568902507
0.04293293293293293	1.011030848431586	1.012827543053846	0.001796694622260953	0.001796694622260953
0.04387387387387387	1.011279500103674	1.013108904298453	0.001829404194779061	0.001829404194779061
0.04481481481481481	1.011528457842293	1.013390415050234	0.001861957207940579	0.001861957207940579
0.04575575575575575	1.011777722326242	1.013672081716098	0.001894359389855271	0.001894359389855271
0.0466966966966967	1.012027294236495	1.013953910513772	0.00192661627727686	0.00192661627727686
0.04763763763763763	1.012277174256213	1.014235907473938	0.001958733217725106	0.001958733217725106
0.04857857857857858	1.012527363070753	1.014518078442482	0.001990715371729346	0.001990715371729346
0.04951951951951952	1.012777861367672	1.014800429082849	0.002022567715176171	0.002022567715176171
0.05046046046046046	1.013028669836747	1.0150829648785	0.002054295041753473	0.002054295041753473
0.0514014014014014	1.013279789169971	1.015365691135466	0.002085901965494852	0.002085901965494852
0.05234234234234234	1.013531220061575	1.015648612984982	0.002117392923406847	0.002117392923406847
0.05328328328328328	1.013782963208028	1.015931735386212	0.002148772178183878	0.002148772178183878
0.05422422422422422	1.014035019308052	1.016215063129053	0.002180043821001565	0.002180043821001565
0.05516516516516516	1.014287389062627	1.016498600837007	0.002211211774379329	0.002211211774379329
0.05610610610610611	1.014540073175008	1.016782352970119	0.002242279795111157	0.002242279795111157
0.05704704704704704	1.014793072350725	1.017066323827988	0.002273251477263427	0.002273251477263427
0.05798798798798799	1.015046387297601	1.017350517552822	0.002304130255221137	0.002304130255221137
0.05892892892892893	1.015300018725755	1.017634938132551	0.002334919406796754	0.002334919406796754
0.05986986986986987	1.015553967347618	1.017919589403993	0.002365622056375027	0.002365622056375027
0.06081081081081081	1.015808233877938	1.018204475056051	0.002396241178112657	0.002396241178112657
0.06175175175175175	1.016062819033793	1.018489598632959	0.002426779599165707	0.002426779599165707
0.06269269269269269	1.016317723534598	1.018774963537553	0.002457240002955219	0.002457240002955219
0.06363363363363363	1.016572948102118	1.019060573034581	0.002487624932462795	0.002487624932462795
0.06457457457457456	1.016828493460477	1.019346430254024	0.002517936793546394	0.002517936793546394
0.06551551551551552	1.017084360336168	1.019632538194452	0.002548177858283873	0.002548177858283873
0.06645645645645645	1.017340549458059	1.019918899726386	0.002578350268327201	0.002578350268327201
0.06739739739739739	1.017597061557412	1.02020551759568	0.002608456038268203	0.002608456038268203
0.06833833833833833	1.017853897367885	1.020492394426907	0.00263849705902186	0.00263849705902186
0.06927927927927928	1.01811105762555	1.020779532726752	0.002668475101202494	0.002668475101202494
0.07022022022022022	1.018368543068893	1.021066934887406	0.002698391818512613	0.002698391818512613
0.07116116116116115	1.018626354438835	1.021354603189957	0.002728248751121765	0.002728248751121765
0.07210210210210209	1.018884492478737	1.021642539807782	0.002758047329044722	0.002758047329044722
0.07304304304304303	1.01914295793441	1.02193074680992	0.002787788875509234	0.002787788875509234
0.07398398398398397	1.019401751554129	1.02221922616444	0.002817474610311121	0.002817474610311121
0.07492492492492492	1.019660874088639	1.022507979741796	0.002847105653157378	0.002847105653157378
0.07586586586586586	1.019920326291171	1.022797009318159	0.002876683026987958	0.002876683026987958
0.07680680680680679	1.02018010891745	1.023086316578732	0.002906207661282689	0.002906207661282689
0.07774774774774773	1.020440222725701	1.023375903121041	0.002935680395339535	0.002935680395339535
0.07868868868868868	1.020700668476674	1.023665770458199	0.002965101981525109	0.002965101981525109
0.07962962962962962	1.020961446933638	1.023955920022148	0.002994473088510308	0.002994473088510308
0.08057057057057056	1.021222558862401	1.024246353166862	0.003023794304460869	0.003023794304460869
0.08151151151151149	1.021484005031323	1.024537071171523	0.003053066140200844	0.003053066140200844
0.08245245245245245	1.02174578621132	1.024828075243663	0.003082289032343422	0.003082289032343422
0.08339339339339338	1.022007903175882	1.025119366522264	0.003111463346381127	0.003111463346381127
0.08433433433433432	1.022270356701079	1.025410946080823	0.003140589379743819	0.003140589379743819
0.08527527527527526	1.022533147565577	1.025702814930381	0.003169667364803619	0.003169667364803619
0.08621621621621621	1.022796276550644	1.025994974022499	0.00319869747185475	0.00319869747185475
0.08715715715715715	1.023059744440167	1.026287424252201	0.003227679812033868	0.003227679812033868
0.08809809809809808	1.023323552020657	1.026580166460863	0.003256614440205974	0.003256614440205974
0.08903903903903902	1.023587700081269	1.026873201439065	0.00328550135779615	0.00328550135779615
0.08997997997997997	1.023852189413806	1.027166529929385	0.00331434051557844	0.00331434051557844
0.09092092092092091	1.024117020812733	1.027460152629149	0.003343131816415434	0.003343131816415434
0.09186186186186185	1.024382195075192	1.027754070193133	0.003371875117940792	0.003371875117940792
0.09280280280280279	1.024647713001008	1.028048283236208	0.003400570235200018	0.003400570235200018
0.09374374374374374	1.024913575392704	1.028342792335936	0.003429216943231506	0.003429216943231506
0.09468468468468468	1.025179783055518	1.028637598035113	0.003457814979594742	0.003457814979594742
0.09562562562562561	1.025446336797402	1.028932700844255	0.003486364046853652	0.003486364046853652
0.09656656656656655	1.025713237429046	1.029228101244036	0.003514863814989999	0.003514863814989999
0.0975075075075075	1.025980485763888	1.02952379968766	0.003543313923772606	0.003543313923772606
0.09844844844844844	1.026248082618119	1.029819796603187	0.00357171398506817	0.00357171398506817
0.09938938938938938	1.026516028810702	1.030116092395797	0.003600063585094349	0.003600063585094349
0.1003303303303303	1.026784325163387	1.03041268745	0.003628362286613562	0.003628362286613562
0.1012712712712713	1.027052972500713	1.030709582131788	0.00365660963107417	0.00365660963107417
0.1022122122122122	1.027321971650031	1.031006776790725	0.00368480514069458	0.00368480514069458
0.1031531531531531	1.027591323441507	1.03130427176199	0.003712948320483633	0.003712948320483633
0.1040940940940941	1.027861028708144	1.031602067368351	0.003741038660206808	0.003741038660206808
0.105035035035035	1.02813108828579	1.031900163922085	0.00376907563629425	0.00376907563629425
0.105975975975976	1.028401503013149	1.032198561726844	0.003797058713695067	0.003797058713695067
0.1069169169169169	1.028672273731795	1.032497261079458	0.003824987347663011	0.003824987347663011
0.1078578578578578	1.028943401286188	1.032796262271681	0.003852860985492423	0.003852860985492423
0.1087987987987988	1.029214886523684	1.033095565591883	0.003880679068198445	0.003880679068198445
0.1097397397397397	1.029486730294547	1.033395171326678	0.003908441032130616	0.003908441032130616
0.1106806806806807	1.029758933451965	1.033695079762501	0.003936146310535404	0.003936146310535404
0.1116216216216216	1.030031496852063	1.033995291187124	0.003963794335061221	0.003963794335061221
0.1125625625625625	1.030304421353911	1.034295805891118	0.003991384537207487	0.003991384537207487
0.1135035035035035	1.030577707819545	1.034596624169257	0.004018916349711743	0.004018916349711743
0.1144444444444444	1.030851357113974	1.034897746321864	0.004046389207889911	0.004046389207889911
0.1153853853853854	1.031125370105199	1.035199172656109	0.004073802550909722	0.004073802550909722
0.1163263263263263	1.031399747664221	1.035500903487244	0.004101155823023062	0.004101155823023062
0.1172672672672673	1.031674490665059	1.035802939139787	0.004128448474727486	0.004128448474727486
0.1182082082082082	1.03194959998476	1.036105279948654	0.004155679963893322	0.004155679963893322
0.1191491491491491	1.032225076503417	1.036407926260234	0.004182849756817042	0.004182849756817042
0.1200900900900901	1.032500921104178	1.036710878433415	0.00420995732923668	0.00420995732923668
0.121031031031031	1.032777134673265	1.037014136840556	0.004237002167290616	0.004237002167290616
0.121971971971972	1.033053718099983	1.037317701868408	0.004263983768424406	0.004263983768424406
0.1229129129129129	1.033330672276737	1.037621573918987	0.004290901642249434	0.004290901642249434
0.1238538538538538	1.033607998099048	1.037925753410393	0.004317755311345151	0.004317755311345151
0.1247947947947948	1.033885696465559	1.038230240777583	0.004344544312023801	0.004344544312023801
0.1257357357357357	1.034163768278062	1.038535036473098	0.004371268195035416	0.004371268195035416
0.1266766766766767	1.034442214441501	1.038840140967736	0.004397926526234608	0.004397926526234608
0.1276176176176176	1.034721035863994	1.039145554751186	0.004424518887192086	0.004424518887192086
0.1285585585585585	1.035000233456839	1.039451278332613	0.004451044875773968	0.004451044875773968
0.1294994994994995	1.03527980813454	1.039757312241196	0.004477504106655816	0.004477504106655816
0.1304404404404404	1.035559760814812	1.040063657026627	0.004503896211814462	0.004503896211814462
0.1313813813813814	1.035840092418604	1.040370313259564	0.004530220840960775	0.004530220840960775
0.1323223223223223	1.036120803870104	1.040677281532045	0.004556477661940894	0.004556477661940894
0.1332632632632633	1.036401896096763	1.040984562457854	0.004582666361091059	0.004582666361091059
0.1342042042042042	1.036683370029307	1.041292156672857	0.004608786643550689	0.004608786643550689
0.1351451451451451	1.036965226601747	1.041600064835291	0.004634838233544381	0.004634838233544381
0.1360860860860861	1.037247466751403	1.041908287626016	0.004660820874613281	0.004660820874613281
0.137027027027027	1.037530091418917	1.042216825748737	0.004686734329820474	0.004686734329820474
0.137967967967968	1.037813101548259	1.042525679930177	0.004712578381917742	0.004712578381917742
0.1389089089089089	1.038096498086759	1.042834850920227	0.004738352833467463	0.004738352833467463
0.1398498498498499	1.038380281985107	1.043144339492054	0.004764057506946529	0.004764057506946529
0.1407907907907908	1.038664454197378	1.043454146442179	0.004789692244800969	0.004789692244800969
0.1417317317317317	1.038949015681046	1.043764272590525	0.004815256909479482	0.004815256909479482
0.1426726726726727	1.039233967396996	1.044074718780424	0.004840751383428321	0.004840751383428321
0.1436136136136136	1.039519310309544	1.044385485878608	0.004866175569063769	0.004866175569063769
0.1445545545545545	1.039805045386454	1.044696574775158	0.004891529388703741	0.004891529388703741
0.1454954954954955	1.040091173598949	1.045007986383431	0.004916812784482305	0.004916812784482305
0.1464364364364364	1.040377695921731	1.045319721639962	0.004942025718230436	0.004942025718230436
0.1473773773773774	1.040664613332998	1.045631781504331	0.004967168171332581	0.004967168171332581
0.1483183183183183	1.040951926814456	1.045944166959013	0.00499224014455657	0.00499224014455657
0.1492592592592593	1.041239637351341	1.046256879009201	0.005017241657859994	0.005017241657859994
0.1502002002002002	1.041527745932432	1.046569918682604	0.005042172750171936	0.005042172750171936
0.1511411411411411	1.041816253550068	1.046883287029221	0.005067033479152938	0.005067033479152938
0.1520820820820821	1.042105161200166	1.047196985121102	0.005091823920935878	0.005091823920935878
0.153023023023023	1.042394469882239	1.047511014052078	0.00511654416983931	0.00511654416983931
0.153963963963964	1.042684180599407	1.047825374937478	0.005141194338070587	0.005141194338070587
0.1549049049049049	1.042974294358423	1.048140068913822	0.005165774555399461	0.005165774555399461
0.1558458458458458	1.043264812169683	1.048455097138506	0.005190284968823677	0.005190284968823677
0.1567867867867868	1.043555735047246	1.048770460789459	0.005214725742212822	0.005214725742212822
0.1577277277277277	1.043847064008852	1.049086161064788	0.005239097055935504	0.005239097055935504
0.1586686686686687	1.04413880007594	1.049402199182412	0.005263399106471889	0.005263399106471889
0.1596096096096096	1.04443094427366	1.049718576379678	0.005287632106018014	0.005287632106018014
0.1605505505505505	1.044723497630899	1.050035293912962	0.005311796282063463	0.005311796282063463
0.1614914914914915	1.045016461180293	1.050352353057263	0.005335891876969701	0.005335891876969701
0.1624324324324324	1.045309835958248	1.05066975510578	0.005359919147532199	0.005359919147532199
0.1633733733733734	1.045603623004955	1.050987501369483	0.00538387836452725	0.00538387836452725
0.1643143143143143	1.045897823364412	1.051305593176668	0.00540776981225588	0.00540776981225588
0.1652552552552553	1.046192438084438	1.051624031872511	0.005431593788072675	0.005431593788072675
0.1661961961961962	1.046487468216693	1.051942818818605	0.005455350601912601	0.005455350601912601
0.1671371371371371	1.046782914816699	1.052261955392499	0.005479040575800731	0.005479040575800731
0.1680780780780781	1.047078778943854	1.05258144298722	0.005502664043365746	0.005502664043365746
0.169019019019019	1.047375061661457	1.052901283010795	0.005526221349338778	0.005526221349338778
0.16995995995996	1.047671764036717	1.05322147688577	0.005549712849052479	0.005549712849052479
0.1709009009009009	1.047968887140782	1.053542026048715	0.00557313890793365	0.00557313890793365
0.1718418418418418	1.048266432048752	1.053862931949739	0.00559649990098765	0.00559649990098765
0.1727827827827828	1.0485643998397	1.054184196051987	0.005619796212287254	0.005619796212287254
0.1737237237237237	1.04886279159669	1.054505819831146	0.005643028234456171	0.005643028234456171
0.1746646646646647	1.049161608406799	1.054827804774943	0.005666196368143916	0.005666196368143916
0.1756056056056056	1.049460851361135	1.055150152382642	0.005689301021507331	0.005689301021507331
0.1765465465465465	1.049760521554854	1.055472864164548	0.005712342609693666	0.005712342609693666
0.1774874874874875	1.050060620087184	1.055795941641496	0.005735321554311668	0.005735321554311668
0.1784284284284284	1.050361148061442	1.056119386344358	0.005758238282915995	0.005758238282915995
0.1793693693693694	1.050662106585054	1.056443199813538	0.005781093228484524	0.005781093228484524
0.1803103103103103	1.050963496769577	1.056767383598477	0.00580388682890054	0.00580388682890054
0.1812512512512512	1.051265319730716	1.057091939257154	0.005826619526437149	0.005826619526437149
0.1821921921921922	1.051567576588351	1.057416868355593	0.005849291767242359	0.005849291767242359
0.1831331331331331	1.051870268466547	1.057742172467378	0.005871904000830819	0.005871904000830819
0.1840740740740741	1.052173396493582	1.05806785317316	0.005894456679577775	0.005894456679577775
0.185015015015015	1.052476961801968	1.058393912060183	0.005916950258214815	0.005916950258214815
0.185955955955956	1.052780965528467	1.058720350721802	0.005939385193334701	0.005939385193334701
0.1868968968968969	1.053085408814114	1.059047170757013	0.005961761942898214	0.005961761942898214
0.1878378378378378	1.053390292804242	1.059374373769988	0.005984080965745875	0.005984080965745875
0.1887787787787788	1.053695618648496	1.059701961369618	0.006006342721122326	0.006006342721122326
0.1897197197197197	1.054001387500859	1.060029935169055	0.006028547668195383	0.006028547668195383
0.1906606606606606	1.054307600519674	1.060358296785268	0.006050696265593736	0.006050696265593736
0.1916016016016016	1.054614258867662	1.060687047838608	0.00607278897094532	0.00607278897094532
0.1925425425425425	1.054921363711947	1.061016189952371	0.006094826240424345	0.006094826240424345
0.1934834834834835	1.055228916224076	1.06134572475238	0.006116808528304318	0.006116808528304318
0.1944244244244244	1.055536917580039	1.061675653866566	0.006138736286526836	0.006138736286526836
0.1953653653653654	1.055845368960298	1.062005978924566	0.006160609964267927	0.006160609964267927
0.1963063063063063	1.056154271549802	1.062336701557322	0.006182430007520612	0.006182430007520612
0.1972472472472472	1.05646362653801	1.062667823396697	0.006204196858687006	0.006204196858687006
0.1981881881881882	1.056773435118921	1.062999346075092	0.006225910956170644	0.006225910956170644
0.1991291291291291	1.057083698491086	1.06333127122508	0.006247572733993456	0.006247572733993456
0.20007007007007	1.05739441785764	1.063663600479048	0.006269182621407632	0.006269182621407632
0.201011011011011	1.057705594426317	1.063996335468844	0.00629074104252747	0.00629074104252747
0.201951951951952	1.058017229409479	1.064329477825446	0.006312248415967003	0.006312248415967003
0.2028928928928929	1.058329324024138	1.064663029178624	0.006333705154485614	0.006333705154485614
0.2038338338338338	1.058641879491977	1.064996991156631	0.006355111664654745	0.006355111664654745
0.2047747747747748	1.058954897039373	1.065331365385896	0.006376468346523723	0.006376468346523723
0.2057157157157157	1.059268377897427	1.065666153490725	0.00639777559329846	0.00639777559329846
0.2066566566566566	1.059582323301981	1.066001357093018	0.006419033791037698	0.006419033791037698
0.2075975975975976	1.059896734493644	1.066336977812	0.006440243318356131	0.006440243318356131
0.2085385385385385	1.060211612717816	1.066673017263955	0.00646140454613886	0.00646140454613886
0.2094794794794795	1.060526959224717	1.06700947706198	0.006482517837263391	0.006482517837263391
0.2104204204204204	1.060842775269398	1.067346358815744	0.006503583546345837	0.006503583546345837
0.2113613613613614	1.061159062111783	1.067683664131262	0.006524602019479575	0.006524602019479575
0.2123023023023023	1.06147582101668	1.068021394610683	0.006545573594002763	0.006545573594002763
0.2132432432432432	1.061793053253815	1.068359551852083	0.006566498598267634	0.006566498598267634
0.2141841841841842	1.062110760097851	1.068698137449276	0.006587377351425117	0.006587377351425117
0.2151251251251251	1.062428942828412	1.069037152991634	0.00660821016322144	0.00660821016322144
0.2160660660660661	1.062747602730119	1.06937660006392	0.006628997333801845	0.006628997333801845
0.217007007007007	1.063066741092599	1.069716480246133	0.006649739153534284	0.006649739153534284
0.2179479479479479	1.063386359210528	1.070056795113363	0.006670435902834448	0.006670435902834448
0.2188888888888889	1.063706458383642	1.070397546235656	0.00669108785201411	0.00669108785201411
0.2198298298298298	1.064027039916773	1.070738735177903	0.006711695261129469	0.006711695261129469
0.2207707707707708	1.064348105119871	1.071080363499719	0.00673225837984881	0.00673225837984881
0.2217117117117117	1.064669655308026	1.07142243275536	0.006752777447333935	0.006752777447333935
0.2226526526526526	1.064991691801507	1.071764944493626	0.006773252692118481	0.006773252692118481
0.2235935935935936	1.065314215925776	1.072107900257794	0.006793684332017769	0.006793684332017769
0.2245345345345345	1.065637229011521	1.072451301585555	0.006814072574033547	0.006814072574033547
0.2254754754754755	1.065960732394681	1.072795150008964	0.006834417614282939	0.006834417614282939
0.2264164164164164	1.066284727416472	1.073139447054398	0.006854719637926054	0.006854719637926054
0.2273573573573573	1.06660921542342	1.073484194242532	0.006874978819112254	0.006874978819112254
0.2282982982982983	1.066934197767382	1.073829393088321	0.006895195320939074	0.006895195320939074
0.2292392392392392	1.067259675805575	1.074175045100993	0.006915369295417584	0.006915369295417584
0.2301801801801802	1.067585650900609	1.074521151784054	0.006935500883444856	0.006935500883444856
0.2311211211211211	1.067912124420507	1.074867714635308	0.006955590214800633	0.006955590214800633
0.2320620620620621	1.068239097738738	1.075214735146877	0.006975637408139335	0.006975637408139335
0.233003003003003	1.068566572234248	1.075562214805247	0.006995642570998939	0.006995642570998939
0.2339439439439439	1.068894549291479	1.075910155091305	0.007015605799826075	0.007015605799826075
0.2348848848848849	1.069223030300409	1.076258557480404	0.007035527179995338	0.007035527179995338
0.2358258258258258	1.069552016656574	1.076607423442431	0.007055406785857032	0.007055406785857032
0.2367667667667668	1.069881509761101	1.076956754441879	0.007075244680778026	0.007075244680778026
0.2377077077077077	1.070211511020729	1.077306551937938	0.007095040917208362	0.007095040917208362
0.2386486486486486	1.070542021847853	1.077656817384592	0.007114795536738994	0.007114795536738994
0.2395895895895896	1.070873043660539	1.078007552230724	0.007134508570184606	0.007134508570184606
0.2405305305305305	1.071204577882565	1.078358757920231	0.007154180037665547	0.007154180037665547
0.2414714714714715	1.071536625943442	1.078710435892148	0.0071738099487062	0.0071738099487062
0.2424124124124124	1.071869189278452	1.079062587580783	0.007193398302330678	0.007193398302330678
0.2433533533533533	1.072202269328675	1.079415214415854	0.007212945087178957	0.007212945087178957
0.2442942942942943	1.072535867541016	1.079768317822643	0.007232450281627001	0.007232450281627001
0.2452352352352352	1.072869985368244	1.080121899222152	0.007251913853907777	0.007251913853907777
0.2461761761761762	1.073204624269017	1.080475960031269	0.007271335762251807	0.007271335762251807
0.2471171171171171	1.073539785707915	1.08083050166294	0.00729071595502595	0.00729071595502595
0.2480580580580581	1.073875471155471	1.081185525526355	0.007310054370883723	0.007310054370883723
0.248998998998999	1.074211682088204	1.081541033027128	0.007329350938923396	0.007329350938923396
0.2499399399399399	1.074548419988652	1.081897025567499	0.0073486055788472	0.0073486055788472
0.2508808808808808	1.074885686345396	1.082253504546535	0.007367818201138743	0.007367818201138743
0.2518218218218218	1.075223482653107	1.082610471360334	0.007386988707227093	0.007386988707227093
0.2527627627627627	1.075561810412561	1.082967927402247	0.00740611698968574	0.00740611698968574
0.2537037037037037	1.075900671130687	1.083325874063092	0.007425202932404673	0.007425202932404673
0.2546446446446446	1.076240066320594	1.083684312731388	0.00744424641079422	0.00744424641079422
0.2555855855855856	1.076579997501599	1.084043244793581	0.007463247291981778	0.007463247291981778
0.2565265265265265	1.07692046619927	1.084402671634286	0.007482205435016764	0.007482205435016764
0.2574674674674675	1.077261473945452	1.084762594636531	0.007501120691079777	0.007501120691079777
0.2584084084084084	1.077603022278306	1.085123015182001	0.00751999290369576	0.00751999290369576
0.2593493493493493	1.077945112742338	1.085483934651295	0.007538821908957161	0.007538821908957161
0.2602902902902903	1.07828774688844	1.085845354424181	0.007557607535740196	0.007557607535740196
0.2612312312312312	1.078630926273918	1.086207275879857	0.007576349605938892	0.007576349605938892
0.2621721721721721	1.07897465246253	1.086569700397221	0.007595047934690902	0.007595047934690902
0.2631131131131131	1.07931892702452	1.086932629355134	0.007613702330614425	0.007613702330614425
0.264054054054054	1.079663751536653	1.087296064132699	0.007632312596045354	0.007632312596045354
0.264994994994995	1.080009127582256	1.087660006109531	0.007650878527275307	0.007650878527275307
0.2659359359359359	1.080355056751242	1.088024456666042	0.007669399914799424	0.007669399914799424
0.2668768768768769	1.080701540640157	1.088389417183718	0.007687876543561067	0.007687876543561067
0.2678178178178178	1.081048580852211	1.088754889045409	0.007706308193197842	0.007706308193197842
0.2687587587587588	1.081396178997315	1.089120873635609	0.007724694638294283	0.007724694638294283
0.2696996996996997	1.081744336692119	1.089487372340753	0.007743035648633878	0.007743035648633878
0.2706406406406406	1.082093055560047	1.0898543865495	0.007761330989452642	0.007761330989452642
0.2715815815815816	1.082442337231337	1.090221917653032	0.007779580421695131	0.007779580421695131
0.2725225225225225	1.082792183343072	1.090589967045343	0.007797783702270911	0.007797783702270911
0.2734634634634635	1.083142595539228	1.09095853612354	0.007815940584311898	0.007815940584311898
0.2744044044044044	1.083493575470704	1.091327626288133	0.007834050817428384	0.007834050817428384
0.2753453453453453	1.083845124795362	1.091697238943335	0.0078521141479726	0.0078521141479726
0.2762862862862863	1.084197245178065	1.092067375497361	0.007870130319295399	0.007870130319295399
0.2772272272272272	1.084549938290719	1.092438037362722	0.007888099072002497	0.007888099072002497
0.2781681681681681	1.084903205812309	1.092809225956527	0.00790602014421804	0.00790602014421804
0.2791091091091091	1.085257049428935	1.093180942700778	0.007923893271842397	0.007923893271842397
0.28005005005005	1.085611470833862	1.093553189022668	0.007941718188805957	0.007941718188805957
0.280990990990991	1.085966471727548	1.093925966354881	0.007959494627332253	0.007959494627332253
0.2819319319319319	1.086322053817692	1.094299276135882	0.00797722231818998	0.00797722231818998
0.2828728728728729	1.086678218819271	1.094673119810221	0.007994900990950571	0.007994900990950571
0.2838138138138138	1.087034968454578	1.09504749882882	0.008012530374241544	0.008012530374241544
0.2847547547547548	1.087392304453273	1.095422414649269	0.008030110195995865	0.008030110195995865
0.2856956956956957	1.087750228552411	1.095797868736118	0.008047640183707516	0.008047640183707516
0.2866366366366366	1.088108742496492	1.096173862561167	0.008065120064675746	0.008065120064675746
0.2875775775775776	1.0884678480375	1.096550397603754	0.008082549566253538	0.008082549566253538
0.2885185185185185	1.088827546934947	1.096927475351038	0.008099928416090751	0.008099928416090751
0.2894594594594594	1.089187840955915	1.097305097298288	0.008117256342372592	0.008117256342372592
0.2904004004004004	1.089548731875092	1.097683264949161	0.008134533074069195	0.008134533074069195
0.2913413413413413	1.089910221474826	1.098061979815983	0.008151758341156556	0.008151758341156556
0.2922822822822823	1.090272311545162	1.098441243420022	0.008168931874860563	0.008168931874860563
0.2932232232232232	1.090635003883881	1.098821057291767	0.00818605340788614	0.00818605340788614
0.2941641641641641	1.090998300296557	1.099201422971192	0.008203122674635743	0.008203122674635743
0.2951051051051051	1.091362202596587	1.099582342008029	0.008220139411441618	0.008220139411441618
0.296046046046046	1.091726712605244	1.099963815962027	0.008237103356782516	0.008237103356782516
0.2969869869869869	1.092091832151722	1.100345846403216	0.008254014251494413	0.008254014251494413
0.2979279279279279	1.092457563073172	1.100728434912164	0.008270871838992111	0.008270871838992111
0.2988688688688689	1.092823907214762	1.101111583080228	0.008287675865466193	0.008287675865466193
0.2998098098098098	1.093190866429708	1.101495292509804	0.008304426080096405	0.008304426080096405
0.3007507507507508	1.093558442579329	1.101879564814574	0.008321122235244838	0.008321122235244838
0.3016916916916917	1.093926637533091	1.102264401619745	0.008337764086653765	0.008337764086653765
0.3026326326326326	1.094295453168658	1.102649804562289	0.008354351393630832	0.008354351393630832
0.3035735735735736	1.094664891371925	1.103035775291172	0.008370883919247118	0.008370883919247118
0.3045145145145145	1.095034954037085	1.103422315467587	0.00838736143050256	0.00838736143050256
0.3054554554554554	1.095405643066659	1.103809426765175	0.008403783698516021	0.008403783698516021
0.3063963963963964	1.095776960371559	1.104197110870243	0.008420150498684276	0.008420150498684276
0.3073373373373373	1.096148907871124	1.104585369481982	0.008436461610857648	0.008436461610857648
0.3082782782782783	1.096521487493177	1.104974204312675	0.008452716819497663	0.008452716819497663
0.3092192192192192	1.096894701174068	1.105363617087901	0.008468915913832475	0.008468915913832475
0.3101601601601601	1.09726855085873	1.105753609546737	0.008485058688006974	0.008485058688006974
0.3111011011011011	1.097643038500722	1.106144183441951	0.008501144941228667	0.008501144941228667
0.312042042042042	1.098018166062285	1.106535340540193	0.008517174477907563	0.008517174477907563
0.3129829829829829	1.098393935514387	1.106927082622179	0.008533147107791628	0.008533147107791628
0.3139239239239239	1.098770348836783	1.107319411482871	0.008549062646088457	0.008549062646088457
0.3148648648648649	1.099147408018049	1.107712328931651	0.008564920913601837	0.008564920913601837
0.3158058058058058	1.099525115055654	1.108105836792487	0.008580721736832997	0.008580721736832997
0.3167467467467467	1.099903471956001	1.108499936904103	0.008596464948102289	0.008596464948102289
0.3176876876876877	1.100282480734476	1.108894631120129	0.008612150385652884	0.008612150385652884
0.3186286286286286	1.100662143415511	1.109289921309261	0.008627777893749133	0.008627777893749133
0.3195695695695696	1.101042462032631	1.109685809355401	0.008643347322769834	0.008643347322769834
0.3205105105105105	1.101423438628503	1.110082297157803	0.008658858529300817	0.008658858529300817
0.3214514514514514	1.101805075255001	1.110479386631211	0.00867431137621022	0.00867431137621022
0.3223923923923924	1.102187373973251	1.110877079705982	0.00868970573273109	0.00868970573273109
0.3233333333333333	1.102570336853691	1.111275378328217	0.008705041474526221	0.008705041474526221
0.3242742742742742	1.102953965976123	1.11167428445988	0.00872031848375654	0.00872031848375654
0.3252152152152152	1.10333826342977	1.112073800078908	0.008735536649137288	0.008735536649137288
0.3261561561561561	1.103723231313331	1.112473927179322	0.008750695865990643	0.008750695865990643
0.3270970970970971	1.104108871735038	1.112874667771328	0.008765796036290796	0.008765796036290796
0.328038038038038	1.104495186812711	1.113276023881418	0.008780837068707026	0.008780837068707026
0.328978978978979	1.104882178673819	1.113677997552453	0.008795818878634121	0.008795818878634121
0.3299199199199199	1.105269849455533	1.114080590843758	0.008810741388225463	0.008810741388225463
0.3308608608608609	1.105658201304787	1.114483805831197	0.008825604526409236	0.008825604526409236
0.3318018018018018	1.106047236378337	1.114887644607247	0.008840408228909746	0.008840408228909746
0.3327427427427427	1.106436956842813	1.115292109281072	0.008855152438258518	0.008855152438258518
0.3336836836836837	1.10682736487479	1.115697201978582	0.008869837103792078	0.008869837103792078
0.3346246246246246	1.107218462660838	1.116102924842496	0.008884462181658392	0.008884462181658392
0.3355655655655655	1.107610252397584	1.116509280032391	0.008899027634806433	0.008899027634806433
0.3365065065065065	1.108002736291776	1.11691626972475	0.008913533432973741	0.008913533432973741
0.3374474474474474	1.108395916560343	1.117323896113008	0.008927979552665333	0.008927979552665333
0.3383883883883884	1.108789795430452	1.117732161407587	0.008942365977135491	0.008942365977135491
0.3393293293293293	1.109184375139575	1.118141067835928	0.008956692696352908	0.008956692696352908
0.3402702702702702	1.109579657935552	1.118550617642518	0.00897095970696582	0.00897095970696582
0.3412112112112112	1.109975646076651	1.118960813088911	0.008985167012260487	0.008985167012260487
0.3421521521521521	1.110372341831627	1.119371656453749	0.008999314622122112	0.008999314622122112
0.343093093093093	1.110769747479799	1.11978315003277	0.009013402552970673	0.009013402552970673
0.344034034034034	1.111167865311101	1.120195296138814	0.009027430827712735	0.009027430827712735
0.344974974974975	1.111566697626153	1.120608097101832	0.009041399475678835	0.009041399475678835
0.3459159159159159	1.111966246736326	1.121021555268878	0.009055308532551321	0.009055308532551321
0.3468568568568569	1.112366514963808	1.121435673004102	0.009069158040293734	0.009069158040293734
0.3477977977977978	1.112767504641667	1.121850452688744	0.009082948047076655	0.009082948047076655
0.3487387387387387	1.113169218113922	1.122265896721112	0.009096678607190656	0.009096678607190656
0.3496796796796797	1.113571657735609	1.122682007516568	0.009110349780959037	0.009110349780959037
0.3506206206206206	1.113974825872845	1.123098787507497	0.009123961634652122	0.009123961634652122
0.3515615615615615	1.114378724902904	1.123516239143284	0.009137514240380895	0.009137514240380895
0.3525025025025025	1.11478335721428	1.123934364890281	0.009151007676001077	0.009151007676001077
0.3534434434434434	1.115188725206755	1.124353167231766	0.009164442025010766	0.009164442025010766
0.3543843843843844	1.115594831291476	1.124772648667909	0.009177817376432529	0.009177817376432529
0.3553253253253253	1.11600167789102	1.125192811715723	0.009191133824703268	0.009191133824703268
0.3562662662662662	1.116409267439463	1.12561365890902	0.009204391469557649	0.009204391469557649
0.3572072072072072	1.116817602382459	1.126035192798359	0.009217590415899979	0.009217590415899979
0.3581481481481481	1.117226685177305	1.126457415950988	0.009230730773683415	0.009230730773683415
0.359089089089089	1.117636518293018	1.126880330950794	0.009243812657775408	0.009243812657775408
0.36003003003003	1.118047104210405	1.127303940398234	0.009256836187828688	0.009256836187828688
0.360970970970971	1.11845844542214	1.127728246910277	0.009269801488136054	0.009269801488136054
0.3619119119119119	1.118870544432835	1.128153253120333	0.009282708687498031	0.009282708687498031
0.3628528528528528	1.119283403759118	1.128578961678188	0.009295557919069664	0.009295557919069664
0.3637937937937938	1.119697025929704	1.129005375249927	0.009308349320223508	0.009308349320223508
0.3647347347347347	1.120111413485479	1.129432496517864	0.00932108303238488	0.00932108303238488
0.3656756756756757	1.120526568979566	1.129860328180461	0.009333759200894631	0.009333759200894631
0.3666166166166166	1.120942494977415	1.130288872952251	0.009346377974835951	0.009346377974835951
0.3675575575575575	1.121359194056867	1.130718133563756	0.00935893950688893	0.00935893950688893
0.3684984984984985	1.121776668808244	1.131148112761404	0.00937144395316003	0.00937144395316003
0.3694394394394394	1.122194921834419	1.131578813307441	0.009383891473022654	0.009383891473022654
0.3703803803803803	1.122613955750904	1.13201023797985	0.009396282228945729	0.009396282228945729
0.3713213213213213	1.123033773185924	1.132442389572255	0.009408616386330726	0.009408616386330726
0.3722622622622622	1.123454376780504	1.132875270893837	0.009420894113333356	0.009420894113333356
0.3732032032032032	1.123875769188541	1.13330888476924	0.00943311558069948	0.00943311558069948
0.3741441441441441	1.124297953076896	1.133743234038479	0.009445280961582814	0.009445280961582814
0.375085085085085	1.124720931125475	1.134178321556846	0.009457390431370838	0.009457390431370838
0.376026026026026	1.125144706027305	1.134614150194816	0.009469444167510943	0.009469444167510943
0.376966966966967	1.12556928048863	1.135050722837953	0.009481442349323244	0.009481442349323244
0.3779079079079079	1.125994657228984	1.135488042386813	0.009493385157828937	0.009493385157828937
0.3788488488488488	1.126420838981287	1.135926111756849	0.009505272775562679	0.009505272775562679
0.3797897897897898	1.126847828491921	1.136364933878313	0.009517105386392277	0.009517105386392277
0.3807307307307307	1.12727562852083	1.136804511696162	0.009528883175331515	0.009528883175331515
0.3816716716716717	1.127704241841595	1.137244848169957	0.009540606328362067	0.009540606328362067
0.3826126126126126	1.128133671241527	1.137685946273772	0.009552275032245205	0.009552275032245205
0.3835535535535535	1.128563919521759	1.138127808996095	0.009563889474335729	0.009563889474335729
0.3844944944944945	1.12899498949733	1.138570439339732	0.009575449842402328	0.009575449842402328
0.3854354354354354	1.12942688399728	1.139013840321713	0.009586956324432849	0.009586956324432849
0.3863763763763763	1.129859605864741	1.139458014973196	0.009598409108455108	0.009598409108455108
0.3873173173173173	1.130293157957027	1.139902966339376	0.009609808382348817	0.009609808382348817
0.3882582582582582	1.130727543145727	1.14034869747939	0.009621154333663062	0.009621154333663062
0.3891991991991992	1.131162764316798	1.140795211466227	0.009632447149429124	0.009632447149429124
0.3901401401401401	1.13159882437066	1.141242511386636	0.009643687015976399	0.009643687015976399
0.3910810810810811	1.132035726222291	1.14169060034104	0.009654874118748991	0.009654874118748991
0.392022022022022	1.132473472801325	1.142139481443446	0.009666008642121415	0.009666008642121415
0.392962962962963	1.132912067052139	1.142589157821364	0.009677090769224961	0.009677090769224961
0.3939039039039039	1.133351511933968	1.143039632615716	0.009688120681747625	0.009688120681747625
0.3948448448448448	1.133791810420983	1.143490908980762	0.009699098559778685	0.009699098559778685
0.3957857857857858	1.134232965502403	1.143942990084016	0.009710024581613519	0.009710024581613519
0.3967267267267267	1.134674980182589	1.144395879106171	0.009720898923581966	0.009720898923581966
0.3976676676676676	1.13511785748115	1.144849579241023	0.009731721759872691	0.009731721759872691
0.3986086086086086	1.135561600433038	1.145304093695397	0.009742493262359098	0.009742493262359098
0.3995495495495495	1.13600621208865	1.145759425689082	0.009753213600432131	0.009753213600432131
0.4004904904904905	1.136451695513939	1.14621557845476	0.009763882940820645	0.009763882940820645
0.4014314314314314	1.136898053790511	1.146672555237944	0.00977450144743286	0.00977450144743286
0.4023723723723723	1.137345290015729	1.147130359296916	0.009785069281187164	0.009785069281187164
0.4033133133133133	1.137793407302825	1.147588993902672	0.009795586599847361	0.009795586599847361
0.4042542542542542	1.138242408780995	1.148048462338863	0.009806053557867456	0.009806053557867456
0.4051951951951951	1.138692297595522	1.148508767901748	0.009816470306225122	0.009816470306225122
0.4061361361361361	1.139143076907871	1.148969913900145	0.009826836992274268	0.009826836992274268
0.4070770770770771	1.139594749895804	1.149431903655389	0.009837153759584716	0.009837153759584716
0.408018018018018	1.140047319753487	1.149894740501288	0.009847420747800539	0.009847420747800539
0.408958958958959	1.14050078969161	1.150358427784092	0.009857638092482635	0.009857638092482635
0.4098998998998999	1.140955162937479	1.150822968862458	0.009867805924978823	0.009867805924978823
0.4108408408408408	1.141410442735153	1.151288367107423	0.009877924372269753	0.009877924372269753
0.4117817817817818	1.141866632345541	1.151754625902379	0.009887993556837671	0.009887993556837671
0.4127227227227227	1.142323735046525	1.152221748643056	0.009898013596530975	0.009898013596530975
0.4136636636636636	1.142781754133068	1.152689738737508	0.009907984604439424	0.009907984604439424
0.4146046046046046	1.14324069291734	1.153158599606098	0.009917906688757583	0.009917906688757583
0.4155455455455455	1.143700554728828	1.153628334681497	0.009927779952668914	0.009927779952668914
0.4164864864864865	1.144161342914456	1.154098947408681	0.009937604494224983	0.009937604494224983
0.4174274274274274	1.144623060838712	1.154570441244939	0.009947380406226891	0.009947380406226891
0.4183683683683683	1.145085711883759	1.155042819659874	0.009957107776114471	0.009957107776114471
0.4193093093093093	1.145549299449559	1.155516086135426	0.009966786685866591	0.009966786685866591
0.4202502502502502	1.146013826954001	1.155990244165885	0.009976417211884359	0.009976417211884359
0.4211911911911911	1.146479297833017	1.156465297257921	0.009985999424903635	0.009985999424903635
0.4221321321321321	1.146945715540715	1.156941248930607	0.009995533389891342	0.009995533389891342
0.4230730730730731	1.147413083549497	1.15741810271546	0.01000501916596241	0.01000501916596241
0.424014014014014	1.147881405350191	1.157895862156479	0.0100144568062881	0.0100144568062881
0.4249549549549549	1.148350684452179	1.158374530810195	0.01002384635801556	0.01002384635801556
0.4258958958958959	1.148820924383522	1.158854112245715	0.01003318786219332	0.01003318786219332
0.4268368368368368	1.149292128691096	1.159334610044789	0.01004248135369301	0.01004248135369301
0.4277777777777778	1.149764300940716	1.159816027801866	0.01005172686114952	0.01005172686114952
0.4287187187187187	1.150237444717281	1.160298369124168	0.010060924406887	0.010060924406887
0.4296596596596596	1.15071156362489	1.160781637631764	0.01007007400687332	0.01007007400687332
0.4306006006006006	1.151186661286994	1.161265836957649	0.01007917567065508	0.01007917567065508
0.4315415415415415	1.151662741346521	1.161750970747834	0.01008822940131227	0.01008822940131227
0.4324824824824824	1.152139807466017	1.162237042661438	0.01009723519542094	0.01009723519542094
0.4334234234234234	1.152617863327785	1.162724056370787	0.01010619304300198	0.01010619304300198
0.4343643643643643	1.153096912634023	1.163212015561522	0.01011510292749862	0.01011510292749862
0.4353053053053053	1.153576959106964	1.163700923932706	0.01012396482574185	0.01012396482574185
0.4362462462462462	1.154058006489022	1.164190785196947	0.01013277870792462	0.01013277870792462
0.4371871871871871	1.154540058542933	1.164681603080521	0.01014154453758764	0.01014154453758764
0.4381281281281281	1.155023119051897	1.165173381323501	0.01015026227160409	0.01015026227160409
0.4390690690690691	1.155507191819727	1.165666123679896	0.01015893186016914	0.01015893186016914
0.44001001001001	1.155992280670997	1.166159833917794	0.0101675532467973	0.0101675532467973
0.4409509509509509	1.156478389451183	1.166654515819513	0.01017612636832932	0.01017612636832932
0.4418918918918919	1.156965522026827	1.167150173181754	0.01018465115492773	0.01018465115492773
0.4428328328328328	1.157453682285672	1.167646809815771	0.01019312753009927	0.01019312753009927
0.4437737737737737	1.157942874136826	1.168144429547533	0.01020155541070644	0.01020155541070644
0.4447147147147147	1.15843310151091	1.168643036217903	0.01020993470699305	0.01020993470699305
0.4456556556556556	1.158924368360216	1.169142633682824	0.01021826532260839	0.01021826532260839
0.4465965965965966	1.159416678658857	1.169643225813502	0.01022654715464566	0.01022654715464566
0.4475375375375375	1.159910036402937	1.170144816496608	0.01023478009367018	0.01023478009367018
0.4484784784784784	1.160404445610699	1.170647409634473	0.01024296402377356	0.01024296402377356
0.4494194194194194	1.160899910322694	1.171151009145306	0.01025109882261233	0.01025109882261233
0.4503603603603603	1.16139643460193	1.171655618963402	0.01025918436147211	0.01025918436147211
0.4513013013013012	1.161894022534057	1.172161243039366	0.01026722050530871	0.01026722050530871
0.4522422422422422	1.162392678227512	1.172667885340346	0.01027520711283336	0.01027520711283336
0.4531831831831832	1.162892405813697	1.17317554985026	0.01028314403656316	0.01028314403656316
0.4541241241241241	1.163393209447141	1.173684240570046	0.01029103112290475	0.01029103112290475
0.4550650650650651	1.163895093305672	1.174193961517904	0.01029886821223203	0.01029886821223203
0.456006006006006	1.164398061590594	1.174704716729555	0.01030665513896056	0.01030665513896056
0.4569469469469469	1.164902118526847	1.175216510258498	0.01031439173165105	0.01031439173165105
0.4578878878878879	1.165407268363191	1.175729346176283	0.01032207781309213	0.01032207781309213
0.4588288288288288	1.165913515372383	1.176243228572781	0.01032971320039766	0.01032971320039766
0.4597697697697697	1.166420863851347	1.176758161556465	0.01033729770511727	0.01033729770511727
0.4607107107107107	1.166929318121356	1.177274149254697	0.01034483113334073	0.01034483113334073
0.4616516516516516	1.167438882528217	1.177791195814023	0.01035231328580544	0.01035231328580544
0.4625925925925926	1.167949561442448	1.17830930540047	0.01035974395802275	0.01035974395802275
0.4635335335335335	1.168461359259464	1.178828482199854	0.01036712294039055	0.01036712294039055
0.4644744744744744	1.168974280399765	1.179348730418089	0.01037445001832449	0.01037445001832449
0.4654154154154154	1.16948832930912	1.179870054281508	0.01038172497238765	0.01038172497238765
0.4663563563563563	1.170003510458757	1.180392458037183	0.01038894757842601	0.01038894757842601
0.4672972972972972	1.170519828345558	1.180915945953261	0.01039611760770276	0.01039611760770276
0.4682382382382382	1.171037287492244	1.181440522319294	0.01040323482704952	0.01040323482704952
0.4691791791791792	1.171555892447579	1.181966191446586	0.01041029899900692	0.01041029899900692
0.4701201201201201	1.172075647786557	1.182492957668537	0.01041730988197997	0.01041730988197997
0.471061061061061	1.172596558110608	1.183020825341	0.01042426723039136	0.01042426723039136
0.472002002002002	1.173118628047792	1.183549798842636	0.01043117079484457	0.01043117079484457
0.4729429429429429	1.173641862253008	1.184079882575287	0.0104380203222787	0.0104380203222787
0.4738838838838839	1.174166265408187	1.184611080964335	0.01044481555614785	0.01044481555614785
0.4748248248248248	1.174691842222511	1.185143398459089	0.01045155623657767	0.01045155623657767
0.4757657657657657	1.175218597432612	1.185676839533161	0.0104582421005488	0.0104582421005488
0.4767067067067067	1.175746535802779	1.186211408684853	0.01046487288207376	0.01046487288207376
0.4776476476476476	1.176275662125179	1.186747110437551	0.01047144831237179	0.01047144831237179
0.4785885885885885	1.176805981220067	1.187283949340122	0.01047796812005442	0.01047796812005442
0.4795295295295295	1.177337497935997	1.187821929967315	0.01048443203131755	0.01048443203131755
0.4804704704704704	1.177870217150045	1.18836105692017	0.0104908397701251	0.0104908397701251
0.4814114114114114	1.178404143768024	1.18890133482643	0.01049719105840574	0.01049719105840574
0.4823523523523523	1.178939282724715	1.189442768340957	0.01050348561624137	0.01050348561624137
0.4832932932932932	1.179475638984079	1.189985362146156	0.0105097231620761	0.0105097231620761
0.4842342342342342	1.180013217539495	1.190529120952399	0.01051590341290431	0.01051590341290431
0.4851751751751752	1.180552023413977	1.19107404949846	0.01052202608448338	0.01052202608448338
0.4861161161161161	1.181092061660409	1.191620152551946	0.01052809089153661	0.01052809089153661
0.487057057057057	1.181633337361784	1.192167434909738	0.01053409754795354	0.01053409754795354
0.487997997997998	1.18217585563143	1.192715901398438	0.01054004576700751	0.01054004576700751
0.4889389389389389	1.182719621613253	1.193265556874813	0.01054593526155956	0.01054593526155956
0.4898798798798799	1.183264640481972	1.19381640622625	0.01055176574427841	0.01055176574427841
0.4908208208208208	1.183810917443364	1.194368454371212	0.01055753692784811	0.01055753692784811
0.4917617617617617	1.184358457734505	1.194921706259694	0.01056324852518919	0.01056324852518919
0.4927027027027027	1.184907266624024	1.195476166873692	0.01056890024966828	0.01056890024966828
0.4936436436436436	1.185457349412344	1.196031841227666	0.01057449181532211	0.01057449181532211
0.4945845845845845	1.186008711431937	1.196588734369012	0.01058002293707583	0.01058002293707583
0.4955255255255255	1.186561358047574	1.197146851378536	0.01058549333096193	0.01058549333096193
0.4964664664664664	1.187115294656589	1.197706197370928	0.01059090271433871	0.01059090271433871
0.4974074074074074	1.187670526689131	1.198266777495247	0.01059625080611659	0.01059625080611659
0.4983483483483483	1.188227059608429	1.198828596935401	0.01060153732697189	0.01060153732697189
0.4992892892892892	1.188784898911052	1.199391660910631	0.01060676199957911	0.01060676199957911
0.5002302302302302	1.189344050127186	1.199955974676004	0.01061192454881854	0.01061192454881854
0.5011711711711712	1.189904518820886	1.200521543522901	0.01061702470201475	0.01061702470201475
0.502112112112112	1.190466310590362	1.201088372779509	0.01062206218914663	0.01062206218914663
0.503053053053053	1.191029431068251	1.201656467811321	0.01062703674307008	0.01062703674307008
0.5039939939939939	1.19159388592189	1.202225834021633	0.01063194809974233	0.01063194809974233
0.5049349349349349	1.192159680853601	1.202796476852039	0.01063679599843836	0.01063679599843836
0.5058758758758758	1.192726821600968	1.203368401782941	0.01064158018197303	0.01064158018197303
0.5068168168168168	1.193295313937131	1.203941614334047	0.01064630039691616	0.01064630039691616
0.5077577577577577	1.193865163671065	1.204516120064878	0.01065095639381375	0.01065095639381375
0.5086986986986987	1.194436376647882	1.205091924575278	0.01065554792739576	0.01065554792739576
0.5096396396396395	1.195008958749114	1.205669033505915	0.01066007475680153	0.01066007475680153
0.5105805805805805	1.195582915893024	1.206247452538802	0.01066453664577827	0.01066453664577827
0.5115215215215215	1.196158254034889	1.206827187397796	0.01066893336290708	0.01066893336290708
0.5124624624624624	1.196734979167321	1.207408243849118	0.01067326468179663	0.01067326468179663
0.5134034034034034	1.197313097320565	1.207990627701864	0.01067753038129893	0.01067753038129893
0.5143443443443443	1.197892614562807	1.208574344808516	0.0106817302457094	0.0106817302457094
0.5152852852852853	1.198473537000487	1.209159401065461	0.01068586406497407	0.01068586406497407
0.5162262262262262	1.199055870778623	1.2097458024135	0.0106899316348763	0.0106899316348763
0.5171671671671672	1.199639622081124	1.210333554838368	0.01069393275724329	0.01069393275724329
0.518108108108108	1.200224797131108	1.210922664371246	0.01069786724013855	0.01069786724013855
0.519049049049049	1.200811402191236	1.21151313708928	0.01070173489804449	0.01070173489804449
0.5199899899899899	1.201399443564039	1.212104979116093	0.010705535552054	0.010705535552054
0.5209309309309309	1.201988927592248	1.212698196622301	0.01070926903005298	0.01070926903005298
0.5218718718718718	1.202579860659133	1.213292795826031	0.01071293516689797	0.01071293516689797
0.5228128128128128	1.203172249188838	1.213888782993431	0.01071653380459248	0.01071653380459248
0.5237537537537538	1.203766099646732	1.214486164439187	0.01072006479245569	0.01072006479245569
0.5246946946946947	1.204361418539745	1.215084946527039	0.0107235279872937	0.0107235279872937
0.5256356356356356	1.204958212416729	1.215685135670286	0.01072692325355717	0.01072692325355717
0.5265765765765765	1.205556487868801	1.216286738332307	0.01073025046350584	0.01073025046350584
0.5275175175175175	1.206156251529713	1.216889761027065	0.01073350949735286	0.01073350949735286
0.5284584584584584	1.206757510076199	1.217494210319621	0.01073670024342221	0.01073670024342221
0.5293993993993994	1.207360270228353	1.218100092826639	0.01073982259828687	0.01073982259828687
0.5303403403403403	1.207964538749988	1.218707415216897	0.01074287646690841	0.01074287646690841
0.5312812812812813	1.208570322449015	1.219316184211788	0.0107458617627727	0.0107458617627727
0.5322222222222222	1.209177628177821	1.21992640658583	0.0107487784080087	0.0107487784080087
0.5331631631631631	1.209786462833637	1.220538089167162	0.01075162633352544	0.01075162633352544
0.534104104104104	1.210396833358943	1.221151238838051	0.01075440547910778	0.01075440547910778
0.535045045045045	1.211008746741838	1.221765862535386	0.01075711579354821	0.01075711579354821
0.5359859859859859	1.211622210016444	1.222381967251176	0.01075975723473221	0.01075975723473221
0.5369269269269269	1.212237230263299	1.222999560033047	0.01076232976974789	0.01076232976974789
0.5378678678678678	1.212853814609761	1.22361864798473	0.01076483337496925	0.01076483337496925
0.5388088088088088	1.21347197023041	1.224239238266557	0.01076726803614747	0.01076726803614747
0.5397497497497498	1.214091704347457	1.224861338095944	0.01076963374848727	0.01076963374848727
0.5406906906906906	1.214713024231168	1.225484954747878	0.01077193051671044	0.01077193051671044
0.5416316316316316	1.215335937200271	1.226110095555401	0.01077415835513018	0.01077415835513018
0.5425725725725725	1.215960450622388	1.226736767910088	0.01077631728770023	0.01077631728770023
0.5435135135135135	1.216586571914457	1.227364979262529	0.01077840734807145	0.01077840734807145
0.5444544544544544	1.217214308543167	1.227994737122796	0.01078042857962869	0.01078042857962869
0.5453953953953954	1.217843668025396	1.228626049060924	0.01078238103552764	0.01078238103552764
0.5463363363363363	1.218474657928655	1.229258922707372	0.01078426477871752	0.01078426477871752
0.5472772772772773	1.219107285871527	1.229893365753497	0.01078607988196945	0.01078607988196945
0.5482182182182181	1.21974155952413	1.230529385952009	0.0107878264278789	0.0107878264278789
0.5491591591591591	1.220377486608562	1.231166991117436	0.01078950450887439	0.01078950450887439
0.5501001001001	1.221015074899374	1.231806189126581	0.01079111422720791	0.01079111422720791
0.551041041041041	1.221654332224029	1.232446987918974	0.01079265569494448	0.01079265569494448
0.5519819819819819	1.222295266463377	1.233089395497321	0.01079412903394372	0.01079412903394372
0.5529229229229229	1.222937885552128	1.233733419927955	0.01079553437582659	0.01079553437582659
0.5538638638638638	1.223582197479344	1.234379069341276	0.01079687186193268	0.01079687186193268
0.5548048048048048	1.224228210288915	1.235026351932198	0.01079814164328297	0.01079814164328297
0.5557457457457458	1.224875932080059	1.235675275960576	0.01079934388051673	0.01079934388051673
0.5566866866866866	1.225525371007823	1.23632584975165	0.01080047874382695	0.01080047874382695
0.5576276276276276	1.226176535283582	1.23697808169647	0.01080154641288811	0.01080154641288811
0.5585685685685685	1.22682943317555	1.237631980252327	0.01080254707677675	0.01080254707677675
0.5595095095095095	1.227484073009295	1.238287553943171	0.01080348093387551	0.01080348093387551
0.5604504504504504	1.228140463168264	1.238944811360037	0.01080434819177278	0.01080434819177278
0.5613913913913914	1.228798612094308	1.239603761161463	0.01080514906715457	0.01080514906715457
0.5623323323323323	1.229458528288215	1.240264412073897	0.01080588378568215	0.01080588378568215
0.5632732732732733	1.230120220310246	1.240926772892115	0.01080655258186902	0.01080655258186902
0.5642142142142141	1.23078369678069	1.241590852479625	0.01080715569893509	0.01080715569893509
0.5651551551551551	1.231448966380405	1.242256659769072	0.01080769338866694	0.01080769338866694
0.566096096096096	1.232116037851381	1.242924203762636	0.01080816591125555	0.01080816591125555
0.567037037037037	1.232784919997302	1.243593493532436	0.01080857353513398	0.01080857353513398
0.5679779779779779	1.233455621684123	1.244264538220919	0.01080891653679594	0.01080891653679594
0.5689189189189189	1.234128151840633	1.244937347041255	0.01080919520062218	0.01080919520062218
0.5698598598598599	1.234802519459058	1.245611929277725	0.01080940981866663	0.01080940981866663
0.5708008008008008	1.235478733595635	1.246288294286106	0.01080956069047145	0.01080956069047145
0.5717417417417417	1.236156803371217	1.246966451494057	0.01080964812283991	0.01080964812283991
0.5726826826826826	1.236836737971874	1.247646410401497	0.0108096724296225	0.0108096724296225
0.5736236236236236	1.237518546649512	1.248328180580984	0.01080963393147183	0.01080963393147183
0.5745645645645645	1.238202238722478	1.249011771678092	0.01080953295561438	0.01080953295561438
0.5755055055055055	1.238887823576198	1.249697193411782	0.01080936983558445	0.01080936983558445
0.5764464464464464	1.239575310663798	1.250384455574776	0.01080914491097773	0.01080914491097773
0.5773873873873874	1.240264709506762	1.251073568033923	0.01080885852716107	0.01080885852716107
0.5783283283283283	1.240956029695556	1.251764540730568	0.01080851103501179	0.01080851103501179
0.5792692692692692	1.241649280890303	1.252457383680918	0.01080810279061484	0.01080810279061484
0.5802102102102101	1.242344472821435	1.253152106976406	0.01080763415497099	0.01080763415497099
0.5811511511511511	1.24304161529037	1.253848720784051	0.01080710549368136	0.01080710549368136
0.582092092092092	1.243740718170184	1.254547235346823	0.01080651717663961	0.01080651717663961
0.583033033033033	1.244441791406304	1.255247660984001	0.01080586957769669	0.01080586957769669
0.5839739739739739	1.245144845017202	1.255950008091532	0.01080516307432977	0.01080516307432977
0.5849149149149149	1.245849889095094	1.256654287142392	0.01080439804729805	0.01080439804729805
0.5858558558558559	1.246556933806654	1.257360508686943	0.01080357488028949	0.01080357488028949
0.5867967967967967	1.247265989393736	1.258068683353291	0.0108026939595558	0.0108026939595558
0.5877377377377377	1.247977066174097	1.258778821847647	0.01080175567354957	0.01080175567354957
0.5886786786786786	1.248690174542143	1.25949093495468	0.01080076041253708	0.01080076041253708
0.5896196196196196	1.249405324969667	1.260205033537884	0.01079970856821699	0.01079970856821699
0.5905605605605605	1.250122528006607	1.260921128539933	0.01079860053332582	0.01079860053332582
0.5915015015015015	1.250841794281812	1.261639230983042	0.01079743670122957	0.01079743670122957
0.5924424424424424	1.251563134503815	1.262359351969334	0.01079621746551918	0.01079621746551918
0.5933833833833834	1.252286559461614	1.2630815026812	0.01079494321958618	0.01079494321958618
0.5943243243243242	1.253012080025467	1.263805694381669	0.01079361435620241	0.01079361435620241
0.5952652652652652	1.25373970714769	1.264531938414776	0.01079223126708606	0.01079223126708606
0.5962062062062061	1.254469451863478	1.265260246205932	0.01079079434245367	0.01079079434245367
0.5971471471471471	1.255201325291717	1.265990629262302	0.01078930397058508	0.01078930397058508
0.598088088088088	1.255935338635819	1.266723099173181	0.01078776053736186	0.01078776053736186
0.599029029029029	1.256671503184568	1.267457667610376	0.01078616442580782	0.01078616442580782
0.5999699699699699	1.257409830312969	1.268194346328595	0.01078451601562613	0.01078451601562613
0.6009109109109109	1.258150331483113	1.268933147165835	0.01078281568272232	0.01078281568272232
0.6018518518518519	1.258893018245046	1.269674082043781	0.01078106379873511	0.01078106379873511
0.6027927927927927	1.259637902237666	1.270417162968204	0.01077926073053836	0.01077926073053836
0.6037337337337337	1.260384995189602	1.271162402029371	0.01077740683976902	0.01077740683976902
0.6046746746746746	1.261134308920134	1.271909811402456	0.01077550248232195	0.01077550248232195
0.6056156156156156	1.261885855340107	1.272659403347966	0.01077354800785879	0.01077354800785879
0.6065565565565565	1.262639646452861	1.273411190212161	0.01077154375930034	0.01077154375930034
0.6074974974974975	1.263395694355169	1.274165184427497	0.01076949007232764	0.01076949007232764
0.6084384384384384	1.2641540112382	1.274921398513063	0.01076738727486259	0.01076738727486259
0.6093793793793794	1.264914609388469	1.275679845075038	0.01076523568656906	0.01076523568656906
0.6103203203203202	1.265677501188835	1.276440536807151	0.01076303561831593	0.01076303561831593
0.6112612612612612	1.266442699119471	1.277203486491155	0.01076078737168396	0.01076078737168396
0.6122022022022021	1.267210215758879	1.277968706997304	0.01075849123842487	0.01075849123842487
0.6131431431431431	1.267980063784903	1.278736211284849	0.01075614749994624	0.01075614749994624
0.614084084084084	1.268752255975756	1.279506012402543	0.010753756426787	0.010753756426787
0.615025025025025	1.269526805211059	1.280278123489156	0.01075131827809672	0.01075131827809672
0.6159659659659659	1.270303724472903	1.281052557774004	0.01074883330110055	0.01074883330110055
0.6169069069069069	1.271083026846918	1.281829328577492	0.01074630173057445	0.01074630173057445
0.6178478478478479	1.271864725523339	1.282608449311671	0.01074372378833188	0.01074372378833188
0.6187887887887887	1.272648833798127	1.283389933480806	0.01074109968267867	0.01074109968267867
0.6197297297297297	1.273435365074062	1.284173794681966	0.0107384296079045	0.0107384296079045
0.6206706706706706	1.274224332861874	1.284960046605624	0.01073571374374982	0.01073571374374982
0.6216116116116116	1.275015750781382	1.285748703036274	0.01073295225489246	0.01073295225489246
0.6225525525525525	1.275809632562649	1.286539777853071	0.01073014529042138	0.01073014529042138
0.6234934934934935	1.276605992047157	1.28733328503048	0.01072729298332264	0.01072729298332264
0.6244344344344344	1.277404843188979	1.288129238638952	0.01072439544997317	0.01072439544997317
0.6253753753753754	1.278206200055995	1.288927652845616	0.01072145278962044	0.01072145278962044
0.6263163163163162	1.279010076831097	1.289728541914987	0.01071846508388963	0.01071846508388963
0.6272572572572572	1.27981648781343	1.290531920209704	0.01071543239627415	0.01071543239627415
0.6281981981981981	1.280625447419633	1.291337802191282	0.01071235477164878	0.01071235477164878
0.6291391391391391	1.281436970185115	1.292146202420891	0.01070923223577602	0.01070923223577602
0.63008008008008	1.282251070765331	1.292957135560154	0.01070606479482361	0.01070606479482361
0.631021021021021	1.283067763937079	1.293770616371974	0.0107028524348951	0.0107028524348951
0.631961961961962	1.283887064599825	1.294586659721381	0.01069959512155672	0.01069959512155672
0.6329029029029029	1.284708987777031	1.295405280576412	0.01069629279938189	0.01069629279938189
0.6338438438438438	1.285533548617517	1.296226494009008	0.01069294539149146	0.01069294539149146
0.6347847847847847	1.286360762396822	1.297050315195945	0.01068955279912331	0.01068955279912331
0.6357257257257257	1.287190644518597	1.297876759419794	0.01068611490119609	0.01068611490119609
0.6366666666666666	1.288023210516019	1.298705842069903	0.01068263155388438	0.01068263155388438
0.6376076076076076	1.288858476053212	1.299537578643422	0.01067910259020977	0.01067910259020977
0.6385485485485485	1.289696456926698	1.300371984746341	0.01067552781964376	0.01067552781964376
0.6394894894894895	1.290537169066864	1.301209076094582	0.0106719070277177	0.0106719070277177
0.6404304304304304	1.291380628539448	1.302048868515099	0.01066823997565147	0.01066823997565147
0.6413713713713713	1.292226851547048	1.302891377947038	0.01066452639999027	0.01066452639999027
0.6423123123123122	1.293075854430649	1.303736620442909	0.01066076601225951	0.01066076601225951
0.6432532532532532	1.293927653671177	1.304584612169807	0.01065695849862958	0.01065695849862958
0.6441941941941941	1.294782265891064	1.305435369410666	0.01065310351960203	0.01065310351960203
0.6451351351351351	1.295639707855845	1.306288908565554	0.01064920070970898	0.01064920070970898
0.646076076076076	1.296499996475773	1.307145246152998	0.01064524967722513	0.01064524967722513
0.647017017017017	1.297363148807458	1.308004398811358	0.01064125000389993	0.01064125000389993
0.647957957957958	1.298229182055521	1.308866383300238	0.01063720124471668	0.01063720124471668
0.6488988988988988	1.299098113574292	1.309731216501939	0.01063310292764719	0.01063310292764719
0.6498398398398398	1.299969960869502	1.310598915422952	0.01062895455345014	0.01062895455345014
0.6507807807807807	1.300844741600026	1.311469497195504	0.0106247555954786	0.0106247555954786
0.6517217217217217	1.301722473579635	1.312342979079135	0.01062050549949989	0.01062050549949989
0.6526626626626626	1.302603174778777	1.313219378462334	0.01061620368355687	0.01061620368355687
0.6536036036036036	1.303486863326393	1.314098712864215	0.01061184953782135	0.01061184953782135
0.6545445445445445	1.304373557511733	1.31498099993624	0.01060744242450662	0.01060744242450662
0.6554854854854855	1.305263275786232	1.315866257464	0.01060298167776796	0.01060298167776796
0.6564264264264263	1.306156036765379	1.316754503369034	0.0105984666036556	0.0105984666036556
0.6573673673673673	1.307051859230651	1.31764575571071	0.01059389648005871	0.01059389648005871
0.6583083083083082	1.307950762131434	1.318540032688151	0.01058927055671677	0.01058927055671677
0.6592492492492492	1.308852764587	1.31943735264222	0.01058458805521956	0.01058458805521956
0.6601901901901901	1.309757885888504	1.320337734057554	0.01057984816904955	0.01057984816904955
0.6611311311311311	1.310666145501007	1.321241195564662	0.01057505006365522	0.01057505006365522
0.662072072072072	1.311577563065542	1.322147755942072	0.01057019287652983	0.01057019287652983
0.663013013013013	1.312492158401184	1.32305743411854	0.01056527571735577	0.01056527571735577
0.663953953953954	1.313409951507182	1.323970249175315	0.01056029766813316	0.01056029766813316
0.6648948948948948	1.314330962565094	1.324886220348471	0.01055525778337696	0.01055525778337696
0.6658358358358358	1.315255211940976	1.325805367031293	0.01055015509031687	0.01055015509031687
0.6667767767767767	1.31618272018759	1.326727708776729	0.01054498858913977	0.01054498858913977
0.6677177177177177	1.317113508046646	1.327653265299907	0.01053975725326062	0.01053975725326062
0.6686586586586586	1.318047596451087	1.328582056480711	0.01053446002962422	0.01053446002962422
0.6695995995995996	1.318985006527393	1.329514102366433	0.01052909583904005	0.01052909583904005
0.6705405405405405	1.319925759597935	1.330449423174483	0.01052366357654777	0.01052366357654777
0.6714814814814815	1.320869877183352	1.331388039295168	0.01051816211181578	0.01051816211181578
0.6724224224224223	1.32181738100497	1.332329971294547	0.01051259028957707	0.01051259028957707
0.6733633633633633	1.322768292987256	1.333275239917353	0.01050694693009646	0.01050694693009646
0.6743043043043042	1.323722635260311	1.334223866089978	0.01050123082966703	0.01050123082966703
0.6752452452452452	1.324680430162402	1.335175870923549	0.01049544076114706	0.01049544076114706
0.6761861861861861	1.325641700242521	1.33613127571706	0.0104895754745391	0.0104895754745391
0.6771271271271271	1.326606468263003	1.337090101960589	0.01048363369758643	0.01048363369758643
0.678068068068068	1.327574757202166	1.338052371338587	0.01047761413642112	0.01047761413642112
0.679009009009009	1.328546590256996	1.339018105733248	0.01047151547625158	0.01047151547625158
0.6799499499499499	1.329521990845892	1.339987327227951	0.0104653363820586	0.0104653363820586
0.6808908908908908	1.330500982611417	1.340960058110788	0.01045907549937097	0.01045907549937097
0.6818318318318318	1.331483589423127	1.341936320878168	0.01045273145504089	0.01045273145504089
0.6827727727727727	1.332469835380422	1.342916138238504	0.01044630285808235	0.01044630285808235
0.6837137137137137	1.333459744815454	1.343899533115981	0.01043978830052739	0.01043978830052739
0.6846546546546546	1.33445334229607	1.344886528654411	0.01043318635834045	0.01043318635834045
0.6855955955955956	1.335450652628813	1.345877148221167	0.01042649559235453	0.01042649559235453
0.6865365365365365	1.33645170086195	1.346871415411209	0.01041971454925927	0.01041971454925927
0.6874774774774774	1.337456512288585	1.347869354051193	0.01041284176260771	0.01041284176260771
0.6884184184184183	1.338465112449776	1.348870988203664	0.01040587575388807	0.01040587575388807
0.6893593593593593	1.339477527137734	1.349876342171348	0.01039881503361384	0.01039881503361384
0.6903003003003002	1.340493782399061	1.35088544050152	0.01039165810245946	0.01039165810245946
0.6912412412412412	1.341513904538034	1.351898307990476	0.01038440345244163	0.01038440345244163
0.6921821821821821	1.342537920119963	1.352914969688083	0.01037704956812036	0.01037704956812036
0.6931231231231231	1.343565855974576	1.353935450902435	0.01036959492785927	0.01036959492785927
0.6940640640640641	1.344597739199476	1.354959777204591	0.01036203800511504	0.01036203800511504
0.6950050050050049	1.34563359716365	1.355987974433411	0.01035437726976052	0.01035437726976052
0.6959459459459459	1.346673457511035	1.35702006870049	0.01034661118945479	0.01034661118945479
0.6968868868868868	1.347717348164136	1.358056086395184	0.01033873823104758	0.01033873823104758
0.6978278278278278	1.348765297327718	1.359096054189733	0.01033075686201523	0.01033075686201523
0.6987687687687687	1.349817333492531	1.360139999044482	0.0103226655519506	0.0103226655519506
0.6997097097097097	1.350873485439135	1.361187948213201	0.01031446277406523	0.01031446277406523
0.7006506506506506	1.351933782241762	1.362239929248502	0.01030614700674026	0.01030614700674026
0.7015915915915916	1.35299825327223	1.363295970007361	0.01029771673513058	0.01029771673513058
0.7025325325325324	1.354066928203962	1.364356098656729	0.01028917045276745	0.01028917045276745
0.7034734734734734	1.355139837016027	1.365420343679257	0.01028050666323055	0.01028050666323055
0.7044144144144143	1.356217009997296	1.366488733879116	0.01027172388181974	0.01027172388181974
0.7053553553553553	1.357298477750613	1.367561298387917	0.0102628206373041	0.0102628206373041
0.7062962962962962	1.358384271197086	1.368638066670742	0.01025379547365546	0.01025379547365546
0.7072372372372372	1.359474421580427	1.36971906853227	0.01024464695184335	0.01024464695184335
0.7081781781781781	1.360568960471349	1.370804334123016	0.0102353736516676	0.0102353736516676
0.7091191191191191	1.361667919772081	1.371893893945664	0.01022597417358284	0.01022597417358284
0.7100600600600601	1.362771331720918	1.372987778861512	0.01021644714059433	0.01021644714059433
0.7110010010010009	1.363879228896874	1.374086020097025	0.01020679120015111	0.01020679120015111
0.7119419419419419	1.364991644224402	1.375188649250489	0.01019700502608623	0.01019700502608623
0.7128828828828828	1.366108610978203	1.37629569829877	0.01018708732056672	0.01018708732056672
0.7138238238238238	1.367230162788108	1.377407199604187	0.01017703681607873	0.01017703681607873
0.7147647647647647	1.368356333644056	1.378523185921487	0.01016685227743119	0.01016685227743119
0.7157057057057057	1.369487157901157	1.37964369040493	0.01015653250377291	0.01015653250377291
0.7166466466466466	1.370622670284827	1.380768746615478	0.01014607633065046	0.01014607633065046
0.7175875875875876	1.371762905896042	1.381898388528098	0.0101354826320561	0.0101354826320561
0.7185285285285284	1.372907900216648	1.383032650539171	0.01012475032252302	0.01012475032252302
0.7194694694694694	1.374057689114798	1.384171567474008	0.01011387835921029	0.01011387835921029
0.7204104104104103	1.375212308850466	1.385315174594476	0.01010286574401009	0.01010286574401009
0.7213513513513513	1.37637179608106	1.386463507606737	0.01009171152567712	0.01009171152567712
0.7222922922922922	1.377536187867146	1.387616602669088	0.01008041480194244	0.01008041480194244
0.7232332332332332	1.378705521678251	1.388774496399921	0.01006897472166934	0.01006897472166934
0.7241741741741741	1.379879835398802	1.389937225885781	0.01005739048697829	0.01005739048697829
0.7251151151151151	1.381059167334147	1.391104828689544	0.0100456613553972	0.0100456613553972
0.7260560560560561	1.382243556216684	1.392277342858701	0.0100337866420166	0.0100337866420166
0.7269969969969969	1.383433041212119	1.393454806933744	0.01002176572162439	0.01002176572162439
0.7279379379379379	1.384627661925828	1.394637259956677	0.01000959803084855	0.01000959803084855
0.7288788788788788	1.385827458409318	1.395824741479624	0.00999728307030634	0.00999728307030634
0.7298198198198198	1.387032471166843	1.397017291573552	0.009984820406708783	0.009984820406708783
0.7307607607607607	1.388242741162105	1.398214950837101	0.009972209674996346	0.009972209674996346
0.7317017017017017	1.389458309825098	1.39941776040553	0.009959450580432128	0.009959450580432128
0.7326426426426426	1.390679219059071	1.400625761959762	0.009946542900691302	0.009946542900691302
0.7335835835835836	1.391905511247632	1.40183899773555	0.00993348648791792	0.00993348648791792
0.7345245245245244	1.393137229261955	1.40305751053274	0.009920281270784814	0.009920281270784814
0.7354654654654654	1.394374416468164	1.404281343724658	0.009906927256493336	0.009906927256493336
0.7364064064064063	1.395617116734812	1.40551054126759	0.009893424532778194	0.009893424532778194
0.7373473473473473	1.396865374440533	1.406745147710386	0.009879773269852565	0.009879773269852565
0.7382882882882882	1.39811923448182	1.40798520820416	0.009865973722340105	0.009865973722340105
0.7392292292292292	1.399378742280961	1.409230768512107	0.009852026231145894	0.009852026231145894
0.7401701701701701	1.400643943794109	1.410481875019429	0.009837931225319174	0.009837931225319174
0.7411111111111111	1.401914885519537	1.411738574743361	0.009823689223823484	0.009823689223823484
0.742052052052052	1.403191614506007	1.413000915343316	0.009809300837309021	0.009809300837309021
0.7429929929929929	1.404474178361343	1.414268945131132	0.009794766769789076	0.009794766769789076
0.7439339339339339	1.405762625261141	1.415542713081427	0.009780087820286054	0.009780087820286054
0.7448748748748748	1.40705700395766	1.416822268842068	0.009765264884407987	0.009765264884407987
0.7458158158158158	1.408357363788879	1.418107662744741	0.009750298955861769	0.009750298955861769
0.7467567567567567	1.409663754687735	1.419398945815632	0.009735191127897558	0.009735191127897558
0.7476976976976977	1.410976227191542	1.420696169786219	0.009719942594677899	0.009719942594677899
0.7486386386386386	1.412294832451583	1.42199938710417	0.009704554652586239	0.009704554652586239
0.7495795795795795	1.413619622242921	1.423308650944346	0.009689028701424851	0.009689028701424851
0.7505205205205204	1.414950648974355	1.42462401521992	0.009673366245564585	0.009673366245564585
0.7514614614614614	1.416287965698636	1.425945534593599	0.009657568894963164	0.009657568894963164
0.7524024024024023	1.417631626122819	1.427273264488957	0.009641638366138183	0.009641638366138183
0.7533433433433433	1.418981684618886	1.428607261101879	0.00962557648299267	0.00962557648299267
0.7542842842842842	1.420338196234527	1.429947581412109	0.009609385177582475	0.009609385177582475
0.7552252252252252	1.421701216704182	1.43129428319492	0.009593066490738211	0.009593066490738211
0.7561661661661662	1.423070802460279	1.432647425032881	0.009576622572601501	0.009576622572601501
0.757107107107107	1.424447010644715	1.434007066327746	0.009560055683030422	0.009560055683030422
0.758048048048048	1.425829899120548	1.43537326731245	0.009543368191901935	0.009543368191901935
0.7589889889889889	1.427219526483976	1.436746089063226	0.009526562579250442	0.009526562579250442
0.7599299299299299	1.4286159520765	1.438125593511822	0.009509641435321292	0.009509641435321292
0.7608708708708708	1.430019235997396	1.43951184345785	0.009492607460453772	0.009492607460453772
0.7618118118118118	1.431429439116393	1.440904902581241	0.009475463464847511	0.009475463464847511
0.7627527527527527	1.432846623086662	1.442304835454822	0.009458212368160579	0.009458212368160579
0.7636936936936937	1.434270850358048	1.443711707557015	0.009440857198966812	0.009440857198966812
0.7646346346346345	1.435702184190573	1.445125585284652	0.009423401094079242	0.009423401094079242
0.7655755755755755	1.437140688668263	1.446546535965921	0.009405847297658365	0.009405847297658365
0.7665165165165164	1.438586428713207	1.44797462787343	0.00938819916022271	0.00938819916022271
0.7674574574574574	1.44003947009998	1.449409930237407	0.00937046013742715	0.00937046013742715
0.7683983983983983	1.441499879470312	1.450852513259027	0.009352633788715758	0.009352633788715758
0.7693393393393393	1.442967724348114	1.45230244812387	0.009334723775756393	0.009334723775756393
0.7702802802802802	1.444443073154817	1.453759807015521	0.009316733860704751	0.009316733860704751
0.7712212212212212	1.445925995225017	1.455224663129307	0.009298667904290792	0.009298667904290792
0.7721621621621622	1.447416560822503	1.456697090686179	0.009280529863675779	0.009280529863675779
0.773103103103103	1.448914841156585	1.458177164946738	0.009262323790152793	0.009262323790152793
0.774044044044044	1.45042090839881	1.45966496222542	0.009244053826609866	0.009244053826609866
0.7749849849849849	1.451934835700049	1.461160559904829	0.009225724204780406	0.009225724204780406
0.7759259259259259	1.453456697207935	1.462664036450239	0.009207339242304213	0.009207339242304213
0.7768668668668668	1.454986568084686	1.464175471424253	0.009188903339567123	0.009188903339567123
0.7778078078078078	1.456524524525372	1.465694945501646	0.009170420976273741	0.009170420976273741
0.7787487487487487	1.458070643776522	1.467222540484373	0.009151896707851437	0.009151896707851437
0.7796896896896897	1.459625004155189	1.468758339316775	0.009133335161586098	0.009133335161586098
0.7806306306306305	1.461187685068438	1.470302426100963	0.009114741032524964	0.009114741032524964
0.7815715715715715	1.462758767033274	1.471854886112414	0.009096119079139431	0.009096119079139431
0.7825125125125124	1.464338331696998	1.473415805815758	0.009077474118760032	0.009077474118760032
0.7834534534534534	1.465926461858066	1.474985272880802	0.009058811022735869	0.009058811022735869
0.7843943943943943	1.467523241487398	1.476563376198752	0.009040134711353787	0.009040134711353787
0.7853353353353353	1.469128755750194	1.47815020589869	0.009021450148496424	0.009021450148496424
0.7862762762762762	1.470743091028217	1.479745853364283	0.009002762336065784	0.009002762336065784
0.7872172172172172	1.472366334942653	1.481350411250749	0.008984076308095723	0.008984076308095723
0.7881581581581582	1.473998576377441	1.482963973502089	0.008965397124647501	0.008965397124647501
0.789099099099099	1.475639905503205	1.484586635368599	0.008946729865394687	0.008946729865394687
0.79004004004004	1.477290413801686	1.486218493424667	0.008928079622980922	0.008928079622980922
0.7909809809809809	1.478950194090813	1.487859645586875	0.008909451496062371	0.008909451496062371
0.7919219219219219	1.480619340550327	1.489510191132428	0.00889085058210104	0.00889085058210104
0.7928628628628628	1.482297948748028	1.491170230717902	0.008872281969874107	0.008872281969874107
0.7938038038038038	1.483986115666649	1.49283986639835	0.008853750731701471	0.008853750731701471
0.7947447447447447	1.485683939731389	1.494519201646777	0.008835261915387971	0.008835261915387971
0.7956856856856857	1.487391520838074	1.496208341373988	0.008816820535913594	0.008816820535913594
0.7966266266266265	1.489108960382041	1.497907391948847	0.008798431566805487	0.008798431566805487
0.7975675675675675	1.490836361287705	1.49961646121896	0.008780099931255281	0.008780099931255281
0.7985085085085084	1.492573828038859	1.501335658531793	0.008761830492934441	0.008761830492934441
0.7994494494494494	1.494321466709706	1.503065094756261	0.008743628046555596	0.008743628046555596
0.8003903903903903	1.496079384996664	1.504804882304803	0.008725497308139429	0.008725497308139429
0.8013313313313313	1.497847692250971	1.506555135155972	0.008707442905001361	0.008707442905001361
0.8022722722722722	1.499626499512087	1.508315968877559	0.008689469365471325	0.008689469365471325
0.8032132132132132	1.501415919541947	1.510087500650284	0.008671581108337545	0.008671581108337545
0.8041541541541541	1.503216066860055	1.511869849292084	0.008653782432028745	0.008653782432028745
0.805095095095095	1.505027057779498	1.513663135283011	0.008636077503512807	0.008636077503512807
0.806036036036036	1.506849010443852	1.515467480790804	0.008618470346951623	0.008618470346951623
0.8069769769769769	1.508682044865025	1.517283009697123	0.008600964832097935	0.008600964832097935
0.8079179179179179	1.5105262829621	1.519109847624526	0.008583564662425491	0.008583564662425491
0.8088588588588588	1.512381848601149	1.520948121964185	0.008566273363035615	0.008566273363035615
0.8097997997997998	1.51424886763611	1.52279796190441	0.008549094268300195	0.008549094268300195
0.8107407407407407	1.516127467950695	1.524659498459993	0.008532030509298627	0.008532030509298627
0.8116816816816816	1.518017779501422	1.52653286450244	0.008515085001017386	0.008515085001017386
0.8126226226226225	1.519919934361775	1.528418194791107	0.008498260429332216	0.008498260429332216
0.8135635635635635	1.521834066767501	1.530315626005313	0.00848155923781202	0.00848155923781202
0.8145045045045044	1.523760313163175	1.532225296777453	0.00846498361427761	0.00846498361427761
0.8154454454454454	1.525698812249946	1.534147347727176	0.00844853547723079	0.00844853547723079
0.8163863863863863	1.527649705034591	1.536081921496675	0.008432216462083364	0.008432216462083364
0.8173273273273273	1.529613134879903	1.538029162787139	0.008416027907235835	0.008416027907235835
0.8182682682682683	1.531589247556421	1.539989218396435	0.008399970840014204	0.008399970840014204
0.8192092092092091	1.533578191295603	1.541962237258067	0.00838404596246356	0.00838404596246356
0.8201501501501501	1.535580116844419	1.543948370481477	0.008368253637057954	0.008368253637057954
0.821091091091091	1.537595177521478	1.545947771393763	0.008352593872285707	0.008352593872285707
0.822032032032032	1.539623529274702	1.547960595582866	0.008337066308164331	0.008337066308164331
0.8229729729729729	1.541665330740601	1.549987000942306	0.008321670201705267	0.008321670201705267
0.8239139139139139	1.543720743305207	1.552027147717541	0.008306404412334656	0.008306404412334656
0.8248548548548548	1.54578993116673	1.554081198554023	0.008291267387293022	0.008291267387293022
0.8257957957957958	1.547873061399986	1.556149318547027	0.008276257147040944	0.008276257147040944
0.8267367367367366	1.549970304022652	1.558231675293354	0.00826137127070159	0.00826137127070159
0.8276776776776776	1.552081832063424	1.560328438944968	0.008246606881543661	0.008246606881543661
0.8286186186186185	1.554207821632127	1.562439782264688	0.008231960632560709	0.008231960632560709
0.8295595595595595	1.556348451991876	1.564565880684008	0.00821742869213149	0.00821742869213149
0.8305005005005004	1.55850390563328	1.566706912363155	0.008203006729875062	0.008203006729875062
0.8314414414414414	1.560674368350896	1.568863058253485	0.008188689902589807	0.008188689902589807
0.8323823823823823	1.562860029321861	1.571034502162333	0.008174472840471791	0.008174472840471791
0.8333233233233233	1.565061081186902	1.573221430820408	0.008160349633506092	0.008160349633506092
0.8342642642642643	1.5672777201337	1.575424033951887	0.008146313818186091	0.008146313818186091
0.8352052052052051	1.569510145982808	1.577642504347286	0.008132358364477899	0.008132358364477899
0.8361461461461461	1.571758562276108	1.579877037939281	0.008118475663172919	0.008118475663172919
0.837087087087087	1.574023176367973	1.582127833881573	0.0081046575135999	0.0081046575135999
0.838028028028028	1.576304199519188	1.584395094630961	0.008090895111773078	0.008090895111773078
0.8389689689689689	1.578601846993736	1.586679026032759	0.008077179039022386	0.008077179039022386
0.8399099099099099	1.580916338158599	1.588979837409707	0.008063499251107942	0.008063499251107942
0.8408508508508508	1.583247896586613	1.591297741654536	0.008049845067922501	0.008049845067922501
0.8417917917917918	1.585596750162559	1.593632955326346	0.008036205163786558	0.008036205163786558
0.8427327327327326	1.58796313119254	1.595985698750973	0.008022567558432669	0.008022567558432669
0.8436736736736736	1.590347276516859	1.598356196125525	0.008008919608665233	0.008008919608665233
0.8446146146146145	1.592749427626422	1.600744675627256	0.007995248000834287	0.007995248000834287
0.8455555555555555	1.595169830782888	1.603151369527001	0.007981538744112449	0.007981538744112449
0.8464964964964964	1.597608737142694	1.605576514307333	0.007967777164638701	0.007967777164638701
0.8474374374374374	1.600066402885023	1.608020350785697	0.007953947900673386	0.007953947900673386
0.8483783783783783	1.602543089344012	1.610483124242698	0.007940034898686665	0.007940034898686665
0.8493193193193193	1.60503906314521	1.612965084555804	0.007926021410593842	0.007926021410593842
0.8502602602602602	1.607554596346594	1.615466486338672	0.00791188999207737	0.00791188999207737
0.8512012012012011	1.610089966584198	1.617987589086372	0.007897622502174517	0.007897622502174517
0.8521421421421421	1.612645457222633	1.620528657326752	0.007883200104118915	0.007883200104118915
0.853083083083083	1.615221357510645	1.623089960778203	0.007868603267557672	0.007868603267557672
0.854024024024024	1.617817962741906	1.625671774514132	0.007853811772226438	0.007853811772226438
0.8549649649649649	1.620435574421324	1.628274379134412	0.007838804713088177	0.007838804713088177
0.8559059059059059	1.623074500436961	1.630898060944118	0.007823560507156824	0.007823560507156824
0.8568468468468468	1.625735055237938	1.633543112139874	0.007808056901936089	0.007808056901936089
0.8577877877877877	1.628417560018469	1.63620983100414	0.007792270985671479	0.007792270985671479
0.8587287287287286	1.631122342908325	1.638898522107775	0.007776179199449729	0.007776179199449729
0.8596696696696696	1.633849739169972	1.641609496521251	0.007759757351278651	0.007759757351278651
0.8606106106106105	1.636600091402715	1.644343072034884	0.007742980632168495	0.007742980632168495
0.8615515515515515	1.639373749754058	1.647099573388479	0.007725823634421092	0.007725823634421092
0.8624924924924924	1.642171072138674	1.649879332510795	0.007708260372121689	0.007708260372121689
0.8634334334334334	1.644992424465265	1.652682688769264	0.007690264303998884	0.007690264303998884
0.8643743743743743	1.647838180871656	1.655509989230401	0.00767180835874437	0.00767180835874437
0.8653153153153152	1.650708723968511	1.658361588931381	0.007652864962869543	0.007652864962869543
0.8662562562562562	1.653604445091983	1.661237851163264	0.007633406071280158	0.007633406071280158
0.8671971971971971	1.656525744565792	1.664139147766375	0.007613403200583457	0.007613403200583457
0.8681381381381381	1.65947303197307	1.667065859438383	0.007592827465312979	0.007592827465312979
0.869079079079079	1.662446726438414	1.67001837605561	0.007571649617195142	0.007571649617195142
0.87002002002002	1.665447256920674	1.672997097008181	0.007549840087507143	0.007549840087507143
0.8709609609609609	1.668475062516889	1.6760024315496	0.007527369032710451	0.007527369032710451
0.8719019019019019	1.671530592777909	1.679034799161393	0.00750420638348448	0.00750420638348448
0.8728428428428427	1.674614308036275	1.68209462993349	0.007480321897215925	0.007480321897215925
0.8737837837837837	1.677726679746861	1.685182364961034	0.007455685214172947	0.007455685214172947
0.8747247247247246	1.680868190840932	1.688298456758341	0.007430265917408585	0.007430265917408585
0.8756656656656656	1.684039336094225	1.691443369690795	0.007404033596569271	0.007404033596569271
0.8766066066066065	1.687240622509737	1.694617580425445	0.007376957915707916	0.007376957915707916
0.8775475475475475	1.690472569715862	1.697821578401175	0.007349008685312741	0.007349008685312741
0.8784884884884884	1.693735710380745	1.701055866319297	0.007320155938552508	0.007320155938552508
0.8794294294294294	1.697030590643488	1.704320960655507	0.007290370012018377	0.007290370012018377
0.8803703703703704	1.700357770563173	1.707617392194156	0.007259621630983704	0.007259621630983704
0.8813113113113112	1.703717824586457	1.71094570658587	0.007227881999412933	0.007227881999412933
0.8822522522522522	1.707111342034798	1.714306464929553	0.00719512289475488	0.00719512289475488
0.8831931931931931	1.710538927612149	1.717700244379921	0.00716131676777243	0.00716131676777243
0.8841341341341341	1.714001201934293	1.721127638781732	0.007126436847439299	0.007126436847439299
0.885075075075075	1.717498802080821	1.724589259331932	0.007090457251111015	0.007090457251111015
0.886016016016016	1.721032382170998	1.728085735271047	0.007053353100048954	0.007053353100048954
0.8869569569569569	1.724602613964674	1.731617714605161	0.007015100640486382	0.007015100640486382
0.8878978978978979	1.728210187489621	1.735185864859937	0.006975677370315569	0.006975677370315569
0.8888388388388387	1.731855811696653	1.738790873868191	0.006935062171537609	0.006935062171537609
0.8897797797797797	1.735540215144023	1.742433450592621	0.006893235448598212	0.006893235448598212
0.8907207207207206	1.739264146712621	1.74611432598537	0.006850179272749557	0.006850179272749557
0.8916616616616616	1.743028376353761	1.749834253886215	0.006805877532453763	0.006805877532453763
0.8926026026026025	1.746833695871143	1.753594011961243	0.006760316090100638	0.006760316090100638
0.8935435435435435	1.750680919739077	1.757394402684016	0.006713482944938898	0.006713482944938898
0.8944844844844844	1.754570885958838	1.7612362543613	0.006665368402462013	0.006665368402462013
0.8954254254254254	1.758504456955348	1.765120422205597	0.006615965250248212	0.006615965250248212
0.8963663663663664	1.76248252051645	1.769047789456805	0.006565268940354363	0.006565268940354363
0.8973073073073072	1.766505990777239	1.773019268555508	0.0065132777782686	0.0065132777782686
0.8982482482482482	1.770575809251989	1.777035802370512	0.006459993118522522	0.006459993118522522
0.8991891891891891	1.774692945916482	1.781098365483425	0.006405419566942516	0.006405419566942516
0.9001301301301301	1.778858400343682	1.785207965533239	0.006349565189556428	0.006349565189556428
0.901071071071071	1.783073202895939	1.789365644624057	0.006292441728117604	0.006292441728117604
0.902012012012012	1.787338415977044	1.793572480799299	0.006234064822254748	0.006234064822254748
0.9029529529529529	1.79165513534783	1.79782958958594	0.006174454238109917	0.006174454238109917
0.9038938938938939	1.796024491509117	1.802138125612552	0.006113634103435128	0.006113634103435128
0.9048348348348347	1.80044765115621	1.806499284305172	0.006051633148962177	0.006051633148962177
0.9057757757757757	1.804925818709339	1.810914303665278	0.0059884849559384	0.0059884849559384
0.9067167167167166	1.809460237924894	1.815384466134439	0.005924228209545745	0.005924228209545745
0.9076576576576576	1.814052193592468	1.819911100550517	0.005858906958048138	0.005858906958048138
0.9085985985985985	1.818703013323308	1.824495584200614	0.005792570877305447	0.005792570877305447
0.9095395395395395	1.823414069436046	1.829139344976348	0.005725275540302333	0.005725275540302333
0.9104804804804804	1.828186780946098	1.833843863637393	0.00565708269129539	0.00565708269129539
0.9114214214214214	1.833022615665576	1.838610676189663	0.005588060524086558	0.005588060524086558
0.9123623623623623	1.837923092421025	1.843441376384965	0.005518283963939163	0.005518283963939163
0.9133033033033032	1.842889783397168	1.848337618349462	0.005447834952294395	0.005447834952294395
0.9142442442442442	1.847924316614937	1.853301119348794	0.005376802733857433	0.005376802733857433
0.9151851851851851	1.853028378553425	1.858333662698304	0.005305284144878408	0.005305284144878408
0.9161261261261261	1.858203716925433	1.86343710082749	0.005233383902056854	0.005233383902056854
0.917067067067067	1.86345214361784	1.868613358508426	0.005161214890585297	0.005161214890585297
0.918008008008008	1.86877553780823	1.873864436258737	0.005088898450507084	0.005088898450507084
0.9189489489489489	1.874175849270717	1.879192413930476	0.005016564659759082	0.005016564659759082
0.9198898898898898	1.879655101884784	1.884599454497203	0.004944352612418879	0.004944352612418879
0.9208308308308307	1.885215397361997	1.890087808052536	0.004872410690538675	0.004872410690538675
0.9217717717717717	1.890858919207111	1.895659816034555	0.004800896827444223	0.004800896827444223
0.9227127127127126	1.896587936931161	1.901317915691599	0.00472997876043757	0.00472997876043757
0.9236536536536536	1.902404810535944	1.907064644806365	0.004659834270420937	0.004659834270420937
0.9245945945945945	1.908311995290919	1.912902646696603	0.004590651405684154	0.004590651405684154
0.9255355355355355	1.914312046825536	1.918834675512348	0.004522628686811858	0.004522628686811858
0.9264764764764764	1.920407626562112	1.924863601851337	0.0044559752892257	0.0044559752892257
0.9274174174174173	1.926601507516687	1.930992418716241	0.00439091119955437	0.00439091119955437
0.9283583583583583	1.932896580497927	1.937224247839445	0.004327667341518238	0.004327667341518238
0.9292992992992992	1.939295860737038	1.943562346403513	0.004266485666474695	0.004266485666474695
0.9302402402402402	1.945802494984855	1.950010114188092	0.004207619203237423	0.004207619203237423
0.9311811811811811	1.952419769115769	1.956571101176914	0.004151332061145041	0.004151332061145041
0.9321221221221221	1.959151116282253	1.963249015661828	0.004097899379575498	0.004097899379575498
0.933063063063063	1.966000125668087	1.97004773288439	0.004047607216302485	0.004047607216302485
0.934004004004004	1.972970551893295	1.976971304259564	0.004000752366268623	0.004000752366268623
0.9349449449449448	1.980066325129521	1.984023967230595	0.003957642101074077	0.003957642101074077
0.9358858858858858	1.98729156199051	1.99121015580915	0.00391859381863946	0.00391859381863946
0.9368268268268267	1.994650577269582	1.99853451186043	0.00388393459084746	0.00388393459084746
0.9377677677677677	2.00214789660361	2.006001897199334	0.003854000595723939	0.003854000595723939
0.9387087087087086	2.00978827015197	2.013617406570796	0.003829136418825652	0.003829136418825652
0.9396496496496496	2.017576687388699	2.021386381595496	0.003809694206797332	0.003809694206797332
0.9405905905905905	2.025518393117545	2.029314425771102	0.003796032653557546	0.003796032653557546
0.9415315315315315	2.033618904832123	2.037407420629479	0.003788515797356062	0.003788515797356062
0.9424724724724725	2.041884031557817	2.045671543161779	0.003787511603961846	0.003787511603961846
0.9434134134134133	2.050319894328565	2.054113284636521	0.003793390307955669	0.003793390307955669
0.9443543543543543	2.058932948470215	2.062739470950597	0.00380652248038249	0.00380652248038249
0.9452952952952952	2.067730007883369	2.071557284670182	0.003827276786812828	0.003827276786812828
0.9462362362362362	2.076718271543219	2.080574288937877	0.003856017394658018	0.003856017394658018
0.9471771771771771	2.085905352461313	2.089798453444616	0.003893100983302755	0.003893100983302755
0.9481181181181181	2.095299309386738	2.099238182690326	0.003938873303587886	0.003938873303587886
0.949059059059059	2.104908681560697	2.108902346786535	0.003993665225837884	0.003993665225837884
0.95	2.114742526881125	2.118800315087921	0.004057788206796253	0.004057788206796253


==> plot_data/2d_untuned.dat <==
z	reference	prediction	residual	abs_residual
0.01	1.002515743147814	1.001894888296364	-0.0006208548514496925	0.0006208548514496925
0.01094094094094094	1.002754093869578	1.002072681361579	-0.0006814125079999123	0.0006814125079999123
0.01188188188188188	1.002992728203594	1.00225039065514	-0.0007423375484532091	0.0007423375484532091
0.01282282282282282	1.003231646757882	1.002428019784242	-0.0008036269736400037	0.0008036269736400037
0.01376376376376376	1.003470850142349	1.002605572793635	-0.0008652773487147769	0.0008652773487147769
0.0147047047047047	1.003710338968797	1.00278305406435	-0.0009272849044472675	0.0009272849044472675
0.01564564564564564	1.003950113850922	1.002960468224457	-0.0009896456264655296	0.0009896456264655296
0.01658658658658659	1.004190175404333	1.003137820070867	-0.001052355333465593	0.001052355333465593
0.01752752752752753	1.004430524246552	1.00331511450124	-0.001115409745311435	0.001115409745311435
0.01846846846846847	1.004671160997024	1.003492356455117	-0.001178804541907663	0.001178804541907663
0.01940940940940941	1.004912086277129	1.003669550863467	-0.001242535413662038	0.001242535413662038
0.02035035035035035	1.005153300710179	1.00384670260588	-0.001306598104298562	0.001306598104298562
0.02129129129129129	1.005394804921439	1.004023816474692	-0.001370988446747434	0.001370988446747434
0.02223223223223223	1.005636599538126	1.004200897145371	-0.001435702392755589	0.001435702392755589
0.02317317317317317	1.005878685189421	1.004377949152566	-0.001500736036854855	0.001500736036854855
0.02411411411411411	1.006121062506476	1.004554976871222	-0.001566085635253733	0.001566085635253733
0.02505505505505505	1.006363732122419	1.004731984502232	-0.001631747620186585	0.001631747620186585
0.02599599599599599	1.00660669467237	1.004908976062149	-0.001697718610220278	0.001697718610220278
0.02693693693693693	1.006849950793441	1.005085955376471	-0.001763995416969255	0.001763995416969255
0.02787787787787788	1.007093501124747	1.005262926076104	-0.001830575048642702	0.001830575048642702
0.02881881881881881	1.007337346307417	1.005439891596589	-0.001897454710828583	0.001897454710828583
0.02975975975975976	1.0075814869846	1.005616855179753	-0.001964631804847405	0.001964631804847405
0.0307007007007007	1.007825923801471	1.005793819877438	-0.002032103924032747	0.002032103924032747
0.03164164164164164	1.008070657405243	1.005970788557016	-0.002099868848227215	0.002099868848227215
0.03258258258258258	1.008315688445175	1.006147763908402	-0.002167924536773169	0.002167924536773169
0.03352352352352352	1.008561017572577	1.006324748452321	-0.002236269120256873	0.002236269120256873
0.03446446446446446	1.008806645440827	1.006501744549594	-0.002304900891232364	0.002304900891232364
0.0354054054054054	1.009052572705364	1.006678754411234	-0.002373818294129526	0.002373818294129526
0.03634634634634634	1.009298800023715	1.006855780109157	-0.00244301991455842	0.00244301991455842
0.03728728728728729	1.009545328055492	1.007032823587344	-0.002512504468147325	0.002512504468147325
0.03822822822822822	1.009792157462401	1.007209886673304	-0.002582270789097452	0.002582270789097452
0.03916916916916917	1.010039288908256	1.007386971089679	-0.00265231781857711	0.00265231781857711
0.04011011011011011	1.010286723058986	1.007564078465899	-0.002722644593086354	0.002722644593086354
0.04105105105105105	1.010534460582639	1.00774121034975	-0.002793250232888456	0.002793250232888456
0.04199199199199199	1.010782502149398	1.007918368218778	-0.002864133930619239	0.002864133930619239
0.04293293293293293	1.011030848431586	1.008095553491438	-0.00293529494014777	0.00293529494014777
0.04387387387387387	1.011279500103674	1.008272767537912	-0.00300673256576145	0.00300673256576145
0.04481481481481481	1.011528457842293	1.008450011690551	-0.003078446151742131	0.003078446151742131
0.04575575575575575	1.011777722326242	1.008627287253858	-0.003150435072384106	0.003150435072384106
0.0466966966966967	1.012027294236495	1.008804595514005	-0.003222698722490591	0.003222698722490591
0.04763763763763763	1.012277174256213	1.008981937747815	-0.003295236508398025	0.003295236508398025
0.04857857857857858	1.012527363070753	1.009159315231208	-0.003368047839544586	0.003368047839544586
0.04951951951951952	1.012777861367672	1.009336729247066	-0.003441132120606705	0.003441132120606705
0.05046046046046046	1.013028669836747	1.009514181092521	-0.003514488744225552	0.003514488744225552
0.0514014014014014	1.013279789169971	1.009691672085649	-0.00358811708432194	0.00358811708432194
0.05234234234234234	1.013531220061575	1.009869203571557	-0.003662016490018072	0.003662016490018072
0.05328328328328328	1.013782963208028	1.010046776927876	-0.003736186280151488	0.003736186280151488
0.05422422422422422	1.014035019308052	1.010224393569665	-0.003810625738386531	0.003810625738386531
0.05516516516516516	1.014287389062627	1.010402054953712	-0.003885334108914895	0.003885334108914895
0.05610610610610611	1.014540073175008	1.010579762582277	-0.003960310592731497	0.003960310592731497
0.05704704704704704	1.014793072350725	1.010757518006256	-0.004035554344468784	0.004035554344468784
0.05798798798798799	1.015046387297601	1.010935322827815	-0.00411106446978593	0.00411106446978593
0.05892892892892893	1.015300018725755	1.011113178702482	-0.004186840023272964	0.004186840023272964
0.05986986986986987	1.015553967347618	1.011291087340743	-0.004262880006875358	0.004262880006875358
0.06081081081081081	1.015808233877938	1.011469050509148	-0.004339183368789801	0.004339183368789801
0.06175175175175175	1.016062819033793	1.011647070030961	-0.004415749002832037	0.004415749002832037
0.06269269269269269	1.016317723534598	1.011825147786361	-0.004492575748237027	0.004492575748237027
0.06363363363363363	1.016572948102118	1.012003285712251	-0.004569662389867668	0.004569662389867668
0.06457457457457456	1.016828493460477	1.012181485801661	-0.00464700765881676	0.00464700765881676
0.06551551551551552	1.017084360336168	1.012359750102809	-0.004724610233358906	0.004724610233358906
0.06645645645645645	1.017340549458059	1.012538080717818	-0.004802468740240373	0.004802468740240373
0.06739739739739739	1.017597061557412	1.012716479801133	-0.004880581756278479	0.004880581756278479
0.06833833833833833	1.017853897367885	1.012894949557659	-0.004958947810226766	0.004958947810226766
0.06927927927927928	1.01811105762555	1.013073492240639	-0.005037565384910625	0.005037565384910625
0.07022022022022022	1.018368543068893	1.013252110149321	-0.005116432919572311	0.005116432919572311
0.07116116116116115	1.018626354438835	1.013430805626407	-0.005195548812428896	0.005195548812428896
0.07210210210210209	1.018884492478737	1.013609581055338	-0.00527491142339942	0.00527491142339942
0.07304304304304303	1.01914295793441	1.013788438857427	-0.005354519076983033	0.005354519076983033
0.07398398398398397	1.019401751554129	1.013967381488861	-0.005434370065268146	0.005434370065268146
0.07492492492492492	1.019660874088639	1.014146411437599	-0.005514462651039942	0.005514462651039942
0.07586586586586586	1.019920326291171	1.014325531220198	-0.005594795070973824	0.005594795070973824
0.07680680680680679	1.02018010891745	1.014504743378567	-0.005675365538882815	0.005675365538882815
0.07774774774774773	1.020440222725701	1.014684050476691	-0.005756172249009817	0.005756172249009817
0.07868868868868868	1.020700668476674	1.014863455097333	-0.005837213379341399	0.005837213379341399
0.07962962962962962	1.020961446933638	1.015042959838728	-0.005918487094909164	0.005918487094909164
0.08057057057057056	1.021222558862401	1.015222567311311	-0.005999991551089767	0.005999991551089767
0.08151151151151149	1.021484005031323	1.015402280134458	-0.006081724896864538	0.006081724896864538
0.08245245245245245	1.02174578621132	1.015582100933292	-0.006163685278028019	0.006163685278028019
0.08339339339339338	1.022007903175882	1.015762032335544	-0.006245870840338119	0.006245870840338119
0.08433433433433432	1.022270356701079	1.015942076968499	-0.0063282797325801	0.0063282797325801
0.08527527527527526	1.022533147565577	1.016122237456022	-0.006410910109555523	0.006410910109555523
0.08621621621621621	1.022796276550644	1.016302516415694	-0.006493760134950843	0.006493760134950843
0.08715715715715715	1.023059744440167	1.016482916456057	-0.006576827984110301	0.006576827984110301
0.08809809809809808	1.023323552020657	1.01666344017398	-0.006660111846677141	0.006660111846677141
0.08903903903903902	1.023587700081269	1.016844090152158	-0.006743609929111161	0.006743609929111161
0.08997997997997997	1.023852189413806	1.017024868956742	-0.006827320457063912	0.006827320457063912
0.09092092092092091	1.024117020812733	1.017205779135124	-0.006911241677609814	0.006911241677609814
0.09186186186186185	1.024382195075192	1.017386823213858	-0.006995371861333588	0.006995371861333588
0.09280280280280279	1.024647713001008	1.017568003696754	-0.007079709304253834	0.007079709304253834
0.09374374374374374	1.024913575392704	1.017749323063111	-0.007164252329593168	0.007164252329593168
0.09468468468468468	1.025179783055518	1.017930783766128	-0.007248999289389602	0.007248999289389602
0.09562562562562561	1.025446336797402	1.018112388231472	-0.007333948565929616	0.007333948565929616
0.09656656656656655	1.025713237429046	1.018294138856012	-0.007419098573034688	0.007419098573034688
0.0975075075075075	1.025980485763888	1.01847603800672	-0.007504447757167965	0.007504447757167965
0.09844844844844844	1.026248082618119	1.018658088019743	-0.007589994598375727	0.007589994598375727
0.09938938938938938	1.026516028810702	1.018840291199636	-0.007675737611066102	0.007675737611066102
0.1003303303303303	1.026784325163387	1.019022649818764	-0.007761675344622576	0.007761675344622576
0.1012712712712713	1.027052972500713	1.019205166116862	-0.007847806383851408	0.007847806383851408
0.1022122122122122	1.027321971650031	1.019387842300764	-0.007934129349266739	0.007934129349266739
0.1031531531531531	1.027591323441507	1.019570680544284	-0.008020642897222707	0.008020642897222707
0.1040940940940941	1.027861028708144	1.019753682988254	-0.008107345719890136	0.008107345719890136
0.105035035035035	1.02813108828579	1.019936851740712	-0.008194236545078448	0.008194236545078448
0.105975975975976	1.028401503013149	1.020120188877238	-0.008281314135910378	0.008281314135910378
0.1069169169169169	1.028672273731795	1.020303696441432	-0.008368577290363	0.008368577290363
0.1078578578578578	1.028943401286188	1.020487376445524	-0.008456024840664211	0.008456024840664211
0.1087987987987988	1.029214886523684	1.020671230871127	-0.008543655652557769	0.008543655652557769
0.1097397397397397	1.029486730294547	1.0208552616701	-0.008631468624447525	0.008631468624447525
0.1106806806806807	1.029758933451965	1.021039470765547	-0.008719462686418877	0.008719462686418877
0.1116216216216216	1.030031496852063	1.021223860052918	-0.008807636799145202	0.008807636799145202
0.1125625625625625	1.030304421353911	1.021408431401222	-0.008895989952688366	0.008895989952688366
0.1135035035035035	1.030577707819545	1.021593186654346	-0.008984521165198878	0.008984521165198878
0.1144444444444444	1.030851357113974	1.021778127632454	-0.00907322948152034	0.00907322948152034
0.1153853853853854	1.031125370105199	1.021963256133489	-0.009162113971710184	0.009162113971710184
0.1163263263263263	1.031399747664221	1.022148573934749	-0.00925117372947204	0.00925117372947204
0.1172672672672673	1.031674490665059	1.022334082794532	-0.0093404078705277	0.0093404078705277
0.1182082082082082	1.03194959998476	1.022519784453856	-0.009429815530904495	0.009429815530904495
0.1191491491491491	1.032225076503417	1.022705680638234	-0.009519395865182911	0.009519395865182911
0.1200900900900901	1.032500921104178	1.0228917730595	-0.009609148044677829	0.009609148044677829
0.121031031031031	1.032777134673265	1.023078063417686	-0.009699071255578895	0.009699071255578895
0.121971971971972	1.033053718099983	1.023264553402931	-0.009789164697052266	0.009789164697052266
0.1229129129129129	1.033330672276737	1.023451244697427	-0.009879427579310374	0.009879427579310374
0.1238538538538538	1.033607998099048	1.023638138977387	-0.009969859121660818	0.009969859121660818
0.1247947947947948	1.033885696465559	1.023825237915032	-0.01006045855052706	0.01006045855052706
0.1257357357357357	1.034163768278062	1.024012543180592	-0.01015122509747068	0.01015122509747068
0.1266766766766767	1.034442214441501	1.024200056444305	-0.01024215799719563	0.01024215799719563
0.1276176176176176	1.034721035863994	1.024387779378428	-0.01033325648556582	0.01033325648556582
0.1285585585585585	1.035000233456839	1.024575713659224	-0.01042451979761494	0.01042451979761494
0.1294994994994995	1.03527980813454	1.02476386096895	-0.01051594716558935	0.01051594716558935
0.1304404404404404	1.035559760814812	1.024952222997822	-0.01060753781698986	0.01060753781698986
0.1313813813813814	1.035840092418604	1.02514080144595	-0.0106992909726531	0.0106992909726531
0.1323223223223223	1.036120803870104	1.025329598025252	-0.01079120584485205	0.01079120584485205
0.1332632632632633	1.036401896096763	1.025518614461326	-0.01088328163543784	0.01088328163543784
0.1342042042042042	1.036683370029307	1.025707852495286	-0.01097551753402093	0.01097551753402093
0.1351451451451451	1.036965226601747	1.025897313885555	-0.0110679127161919	0.0110679127161919
0.1360860860860861	1.037247466751403	1.026087000409603	-0.0111604663417999	0.0111604663417999
0.137027027027027	1.037530091418917	1.02627691386564	-0.01125317755327648	0.01125317755327648
0.137967967967968	1.037813101548259	1.026467056074243	-0.01134604547401641	0.01134604547401641
0.1389089089089089	1.038096498086759	1.026657428879931	-0.01143906920682847	0.01143906920682847
0.1398498498498499	1.038380281985107	1.026848034152669	-0.011532247832438	0.011532247832438
0.1407907907907908	1.038664454197378	1.027038873789311	-0.01162558040806716	0.01162558040806716
0.1417317317317317	1.038949015681046	1.027229949714966	-0.01171906596608019	0.01171906596608019
0.1426726726726727	1.039233967396996	1.027421263884294	-0.01181270351270225	0.01181270351270225
0.1436136136136136	1.039519310309544	1.02761281828273	-0.01190649202681393	0.01190649202681393
0.1445545545545545	1.039805045386454	1.027804614927627	-0.01200043045882682	0.01200043045882682
0.1454954954954955	1.040091173598949	1.027996655869316	-0.01209451772963233	0.01209451772963233
0.1464364364364364	1.040377695921731	1.028188943192094	-0.0121887527296376	0.0121887527296376
0.1473773773773774	1.040664613332998	1.028381479015119	-0.01228313431787909	0.01228313431787909
0.1483183183183183	1.040951926814456	1.028574265493233	-0.01237766132122298	0.01237766132122298
0.1492592592592593	1.041239637351341	1.02876730481769	-0.01247233253365065	0.01247233253365065
0.1502002002002002	1.041527745932432	1.028960599216804	-0.01256714671562742	0.01256714671562742
0.1511411411411411	1.041816253550068	1.02915415095651	-0.01266210259355804	0.01266210259355804
0.1520820820820821	1.042105161200166	1.02934796234084	-0.01275719885932602	0.01275719885932602
0.153023023023023	1.042394469882239	1.029542035712313	-0.01285243416992565	0.01285243416992565
0.153963963963964	1.042684180599407	1.029736373452238	-0.0129478071471687	0.0129478071471687
0.1549049049049049	1.042974294358423	1.029930977980934	-0.01304331637748835	0.01304331637748835
0.1558458458458458	1.043264812169683	1.030125851757864	-0.01313896041181883	0.01313896041181883
0.1567867867867868	1.043555735047246	1.030320997281684	-0.01323473776556194	0.01323473776556194
0.1577277277277277	1.043847064008852	1.030516417090215	-0.01333064691863717	0.01333064691863717
0.1586686686686687	1.04413880007594	1.030712113760327	-0.01342668631561295	0.01342668631561295
0.1596096096096096	1.04443094427366	1.030908089907746	-0.01352285436591338	0.01352285436591338
0.1605505505505505	1.044723497630899	1.031104348186785	-0.01361914944411335	0.01361914944411335
0.1614914914914915	1.045016461180293	1.031300891289993	-0.01371556989030021	0.01371556989030021
0.1624324324324324	1.045309835958248	1.031497721947734	-0.01381211401051385	0.01381211401051385
0.1633733733733734	1.045603623004955	1.031694842927693	-0.01390878007726237	0.01390878007726237
0.1643143143143143	1.045897823364412	1.031892257034308	-0.01400556633010397	0.01400556633010397
0.1652552552552553	1.046192438084438	1.032089967108138	-0.01410247097630002	0.01410247097630002
0.1661961961961962	1.046487468216693	1.032287976025163	-0.01419949219152938	0.01419949219152938
0.1671371371371371	1.046782914816699	1.032486286696024	-0.01429662812067489	0.01429662812067489
0.1680780780780781	1.047078778943854	1.032684902065195	-0.01439387687865912	0.01439387687865912
0.169019019019019	1.047375061661457	1.03288382511011	-0.01449123655134699	0.01449123655134699
0.16995995995996	1.047671764036717	1.03308305884022	-0.01458870519649724	0.01458870519649724
0.1709009009009009	1.047968887140782	1.033282606296014	-0.01468628084476742	0.01468628084476742
0.1718418418418418	1.048266432048752	1.033482470547979	-0.01478396150077277	0.01478396150077277
0.1727827827827828	1.0485643998397	1.033682654695518	-0.0148817451441825	0.0148817451441825
0.1737237237237237	1.04886279159669	1.033883161865828	-0.01497962973086264	0.01497962973086264
0.1746646646646647	1.049161608406799	1.034083995212737	-0.01507761319406198	0.01507761319406198
0.1756056056056056	1.049460851361135	1.034285157915504	-0.01517569344563063	0.01517569344563063
0.1765465465465465	1.049760521554854	1.034486653177587	-0.01527386837726707	0.01527386837726707
0.1774874874874875	1.050060620087184	1.034688484225379	-0.0153721358618053	0.0153721358618053
0.1784284284284284	1.050361148061442	1.034890654306922	-0.01547049375451981	0.01547049375451981
0.1793693693693694	1.050662106585054	1.035093166690596	-0.01556893989445784	0.01556893989445784
0.1803103103103103	1.050963496769577	1.035296024663786	-0.01566747210579056	0.01566747210579056
0.1812512512512512	1.051265319730716	1.035499231531536	-0.01576608819918079	0.01576608819918079
0.1821921921921922	1.051567576588351	1.035702790615187	-0.01586478597316399	0.01586478597316399
0.1831331331331331	1.051870268466547	1.035906705251009	-0.01596356321553816	0.01596356321553816
0.1840740740740741	1.052173396493582	1.036110978788821	-0.01606241770476147	0.01606241770476147
0.185015015015015	1.052476961801968	1.036315614590614	-0.01616134721135465	0.01616134721135465
0.185955955955956	1.052780965528467	1.036520616029167	-0.01626034949930033	0.01626034949930033
0.1868968968968969	1.053085408814114	1.036725986486671	-0.01635942232744325	0.01635942232744325
0.1878378378378378	1.053390292804242	1.036931729353358	-0.01645856345088403	0.01645856345088403
0.1887787787787788	1.053695618648496	1.037137848026138	-0.01655777062235786	0.01655777062235786
0.1897197197197197	1.054001387500859	1.037344345907245	-0.01665704159361403	0.01665704159361403
0.1906606606606606	1.054307600519674	1.037551226402908	-0.01675637411676645	0.01675637411676645
0.1916016016016016	1.054614258867662	1.037758492922026	-0.01685576594563676	0.01685576594563676
0.1925425425425425	1.054921363711947	1.037966148874875	-0.01695521483707152	0.01695521483707152
0.1934834834834835	1.055228916224076	1.038174197671834	-0.01705471855224161	0.01705471855224161
0.1944244244244244	1.055536917580039	1.038382642722131	-0.01715427485790766	0.01715427485790766
0.1953653653653654	1.055845368960298	1.03859148743263	-0.01725388152766749	0.01725388152766749
0.1963063063063063	1.056154271549802	1.038800735206636	-0.01735353634316583	0.01735353634316583
0.1972472472472472	1.05646362653801	1.039010389442739	-0.01745323709527047	0.01745323709527047
0.1981881881881882	1.056773435118921	1.039220453533697	-0.01755298158522423	0.01755298158522423
0.1991291291291291	1.057083698491086	1.039430930865344	-0.01765276762574208	0.01765276762574208
0.20007007007007	1.05739441785764	1.039641824815555	-0.01775259304208521	0.01775259304208521
0.201011011011011	1.057705594426317	1.039853138753233	-0.01785245567308436	0.01785245567308436
0.201951951951952	1.058017229409479	1.040064876037354	-0.01795235337212464	0.01795235337212464
0.2028928928928929	1.058329324024138	1.040277040016052	-0.01805228400808589	0.01805228400808589
0.2038338338338338	1.058641879491977	1.040489634025747	-0.01815224546623018	0.01815224546623018
0.2047747747747748	1.058954897039373	1.040702661390322	-0.01825223564905065	0.01825223564905065
0.2057157157157157	1.059268377897427	1.040916125420357	-0.01835225247706918	0.01835225247706918
0.2066566566566566	1.059582323301981	1.041130029412402	-0.01845229388957859	0.01845229388957859
0.2075975975975976	1.059896734493644	1.041344376648306	-0.01855235784533771	0.01855235784533771
0.2085385385385385	1.060211612717816	1.041559170394604	-0.01865244232321239	0.01865244232321239
0.2094794794794795	1.060526959224717	1.041774413901948	-0.0187525453227686	0.0187525453227686
0.2104204204204204	1.060842775269398	1.0419901104046	-0.01885266486479797	0.01885266486479797
0.2113613613613614	1.061159062111783	1.042206263119975	-0.01895279899180768	0.01895279899180768
0.2123023023023023	1.06147582101668	1.042422875248243	-0.01905294576843786	0.01905294576843786
0.2132432432432432	1.061793053253815	1.042639949971982	-0.01915310328183328	0.01915310328183328
0.2141841841841842	1.062110760097851	1.042857490455895	-0.01925326964195517	0.01925326964195517
0.2151251251251251	1.062428942828412	1.043075499846577	-0.01935344298183583	0.01935344298183583
0.2160660660660661	1.062747602730119	1.043293981272336	-0.01945362145778295	0.01945362145778295
0.217007007007007	1.063066741092599	1.043512937843082	-0.01955380324951728	0.01955380324951728
0.2179479479479479	1.063386359210528	1.043732372650261	-0.0196539865602674	0.0196539865602674
0.2188888888888889	1.063706458383642	1.04395228876685	-0.01975416961679266	0.01975416961679266
0.2198298298298298	1.064027039916773	1.044172689247406	-0.01985435066936669	0.01985435066936669
0.2207707707707708	1.064348105119871	1.044393577128176	-0.01995452799169461	0.01995452799169461
0.2217117117117117	1.064669655308026	1.044614955427251	-0.02005469988077557	0.02005469988077557
0.2226526526526526	1.064991691801507	1.044836827144784	-0.02015486465672356	0.02015486465672356
0.2235935935935936	1.065314215925776	1.045059195263259	-0.02025502066251739	0.02025502066251739
0.2245345345345345	1.065637229011521	1.045282062747808	-0.02035516626371336	0.02035516626371336
0.2254754754754755	1.065960732394681	1.045505432546587	-0.02045529984809336	0.02045529984809336
0.2264164164164164	1.066284727416472	1.045729307591197	-0.02055541982527509	0.02055541982527509
0.2273573573573573	1.06660921542342	1.045953690797154	-0.0206555246262663	0.0206555246262663
0.2282982982982983	1.066934197767382	1.046178585064414	-0.020755612702968	0.020755612702968
0.2292392392392392	1.067259675805575	1.046403993277939	-0.02085568252763559	0.02085568252763559
0.2301801801801802	1.067585650900609	1.046629918308312	-0.0209557325922971	0.0209557325922971
0.2311211211211211	1.067912124420507	1.04685636301239	-0.0210557614081166	0.0210557614081166
0.2320620620620621	1.068239097738738	1.047083330234013	-0.02115576750472492	0.02115576750472492
0.233003003003003	1.068566572234248	1.04731082280474	-0.02125574942950803	0.02125574942950803
0.2339439439439439	1.068894549291479	1.047538843544632	-0.02135570574684698	0.02135570574684698
0.2348848848848849	1.069223030300409	1.047767395263074	-0.02145563503733494	0.02145563503733494
0.2358258258258258	1.069552016656574	1.047996480759632	-0.02155553589694192	0.02155553589694192
0.2367667667667668	1.069881509761101	1.04822610282494	-0.02165540693616075	0.02165540693616075
0.2377077077077077	1.070211511020729	1.048456264241626	-0.02175524677910312	0.02175524677910312
0.2386486486486486	1.070542021847853	1.048686967785269	-0.02185505406258437	0.02185505406258437
0.2395895895895896	1.070873043660539	1.048918216225376	-0.02195482743516353	0.02195482743516353
0.2405305305305305	1.071204577882565	1.049150012326399	-0.02205456555616592	0.02205456555616592
0.2414714714714715	1.071536625943442	1.049382358848768	-0.02215426709467394	0.02215426709467394
0.2424124124124124	1.071869189278452	1.049615258549947	-0.02225393072850479	0.02225393072850479
0.2433533533533533	1.072202269328675	1.049848714185518	-0.02235355514315707	0.02235355514315707
0.2442942942942943	1.072535867541016	1.050082728510273	-0.02245313903074253	0.02245313903074253
0.2452352352352352	1.072869985368244	1.050317304279337	-0.02255268108890696	0.02255268108890696
0.2461761761761762	1.073204624269017	1.050552444249291	-0.02265218001972591	0.02265218001972591
0.2471171171171171	1.073539785707915	1.050788151179317	-0.02275163452859741	0.02275163452859741
0.2480580580580581	1.073875471155471	1.051024427832352	-0.02285104332311882	0.02285104332311882
0.248998998998999	1.074211682088204	1.051261276976247	-0.02295040511195734	0.02295040511195734
0.2499399399399399	1.074548419988652	1.051498701384936	-0.02304971860371641	0.02304971860371641
0.2508808808808808	1.074885686345396	1.051736703839605	-0.02314898250579045	0.02314898250579045
0.2518218218218218	1.075223482653107	1.051975287129873	-0.02324819552323421	0.02324819552323421
0.2527627627627627	1.075561810412561	1.052214454054954	-0.02334735635760721	0.02334735635760721
0.2537037037037037	1.075900671130687	1.052454207424838	-0.02344646370584891	0.02344646370584891
0.2546446446446446	1.076240066320594	1.052694550061457	-0.02354551625913692	0.02354551625913692
0.2555855855855856	1.076579997501599	1.052935484799839	-0.02364451270176038	0.02364451270176038
0.2565265265265265	1.07692046619927	1.053177014489269	-0.02374345171000036	0.02374345171000036
0.2574674674674675	1.077261473945452	1.053419141994429	-0.02384233195102303	0.02384233195102303
0.2584084084084084	1.077603022278306	1.053661870196523	-0.02394115208178293	0.02394115208178293
0.2593493493493493	1.077945112742338	1.053905201994401	-0.02403991074793721	0.02403991074793721
0.2602902902902903	1.07828774688844	1.054149140305653	-0.02413860658278777	0.02413860658278777
0.2612312312312312	1.078630926273918	1.054393688067693	-0.02423723820622525	0.02423723820622525
0.2621721721721721	1.07897465246253	1.054638848238822	-0.02433580422370785	0.02433580422370785
0.2631131131131131	1.07931892702452	1.054884623799266	-0.02443430322525364	0.02443430322525364
0.264054054054054	1.079663751536653	1.055131017752196	-0.02453273378445719	0.02453273378445719
0.264994994994995	1.080009127582256	1.055378033124719	-0.02463109445753653	0.02463109445753653
0.2659359359359359	1.080355056751242	1.055625672968844	-0.02472938378239853	0.02472938378239853
0.2668768768768769	1.080701540640157	1.055873940362418	-0.02482760027773878	0.02482760027773878
0.2678178178178178	1.081048580852211	1.056122838410039	-0.02492574244217205	0.02492574244217205
0.2687587587587588	1.081396178997315	1.056372370243926	-0.02502380875338939	0.02502380875338939
0.2696996996996997	1.081744336692119	1.056622539024767	-0.02512179766735168	0.02512179766735168
0.2706406406406406	1.082093055560047	1.056873347942531	-0.02521970761751624	0.02521970761751624
0.2715815815815816	1.082442337231337	1.057124800217238	-0.02531753701409833	0.02531753701409833
0.2725225225225225	1.082792183343072	1.057376899099702	-0.02541528424337014	0.02541528424337014
0.2734634634634635	1.083142595539228	1.057629647872231	-0.02551294766699752	0.02551294766699752
0.2744044044044044	1.083493575470704	1.057883049849287	-0.02561052562141719	0.02561052562141719
0.2753453453453453	1.083845124795362	1.058137108378113	-0.02570801641724896	0.02570801641724896
0.2762862862862863	1.084197245178065	1.058391826839313	-0.02580541833875216	0.02580541833875216
0.2772272272272272	1.084549938290719	1.058647208647392	-0.02590272964332763	0.02590272964332763
0.2781681681681681	1.084903205812309	1.058903257251254	-0.02599994856105425	0.02599994856105425
0.2791091091091091	1.085257049428935	1.059159976134662	-0.02609707329427335	0.02609707329427335
0.28005005005005	1.085611470833862	1.059417368816642	-0.02619410201722006	0.02619410201722006
0.280990990990991	1.085966471727548	1.059675438851858	-0.02629103287569068	0.02629103287569068
0.2819319319319319	1.086322053817692	1.059934189830928	-0.02638786398676451	0.02638786398676451
0.2828728728728729	1.086678218819271	1.060193625380706	-0.02648459343856513	0.02648459343856513
0.2838138138138138	1.087034968454578	1.060453749164511	-0.02658121929006763	0.02658121929006763
0.2847547547547548	1.087392304453273	1.060714564882314	-0.02667773957095876	0.02667773957095876
0.2856956956956957	1.087750228552411	1.060976076270878	-0.02677415228153324	0.02677415228153324
0.2866366366366366	1.088108742496492	1.061238287103847	-0.02687045539264443	0.02687045539264443
0.2875775775775776	1.0884678480375	1.061501201191801	-0.02696664684569905	0.02696664684569905
0.2885185185185185	1.088827546934947	1.061764822382249	-0.02706272455269865	0.02706272455269865
0.2894594594594594	1.089187840955915	1.062029154559585	-0.02715868639633068	0.02715868639633068
0.2904004004004004	1.089548731875092	1.062294201645	-0.02725453023009217	0.02725453023009217
0.2913413413413413	1.089910221474826	1.06255996759634	-0.02735025387848689	0.02735025387848689
0.2922822822822823	1.090272311545162	1.062826456407923	-0.02744585513723874	0.02744585513723874
0.2932232232232232	1.090635003883881	1.063093672110313	-0.02754133177356777	0.02754133177356777
0.2941641641641641	1.090998300296557	1.063361618770044	-0.02763668152651277	0.02763668152651277
0.2951051051051051	1.091362202596587	1.063630300489301	-0.02773190210728593	0.02773190210728593
0.296046046046046	1.091726712605244	1.063899721405562	-0.02782699119968179	0.02782699119968179
0.2969869869869869	1.092091832151722	1.064169885691191	-0.02792194646053137	0.02792194646053137
0.2979279279279279	1.092457563073172	1.064440797552987	-0.02801676552018506	0.02801676552018506
0.2988688688688689	1.092823907214762	1.064712461231704	-0.02811144598305826	0.02811144598305826
0.2998098098098098	1.093190866429708	1.06498488100151	-0.02820598542819752	0.02820598542819752
0.3007507507507508	1.093558442579329	1.065258061169427	-0.0283003814099021	0.0283003814099021
0.3016916916916917	1.093926637533091	1.065532006074715	-0.02839463145837651	0.02839463145837651
0.3026326326326326	1.094295453168658	1.065806720088226	-0.02848873308043176	0.02848873308043176
0.3035735735735736	1.094664891371925	1.066082207611724	-0.02858268376020123	0.02858268376020123
0.3045145145145145	1.095034954037085	1.06635847307716	-0.02867648095992514	0.02867648095992514
0.3054554554554554	1.095405643066659	1.066635520945918	-0.02877012212074059	0.02877012212074059
0.3063963963963964	1.095776960371559	1.066913355708031	-0.02886360466352822	0.02886360466352822
0.3073373373373373	1.096148907871124	1.067191981881352	-0.02895692598977262	0.02895692598977262
0.3082782782782783	1.096521487493177	1.067471404010709	-0.02905008348246763	0.02905008348246763
0.3092192192192192	1.096894701174068	1.067751626667023	-0.02914307450704556	0.02914307450704556
0.3101601601601601	1.09726855085873	1.068032654446392	-0.02923589641233737	0.02923589641233737
0.3111011011011011	1.097643038500722	1.068314491969163	-0.0293285465315587	0.0293285465315587
0.312042042042042	1.098018166062285	1.068597143878964	-0.02942102218332132	0.02942102218332132
0.3129829829829829	1.098393935514387	1.068880614841718	-0.02951332067266965	0.02951332067266965
0.3139239239239239	1.098770348836783	1.069164909544638	-0.02960543929214499	0.02960543929214499
0.3148648648648649	1.099147408018049	1.069450032695195	-0.02969737532285377	0.02969737532285377
0.3158058058058058	1.099525115055654	1.069735989020071	-0.02978912603558337	0.02978912603558337
0.3167467467467467	1.099903471956001	1.070022783264091	-0.02988068869190985	0.02988068869190985
0.3176876876876877	1.100282480734476	1.070310420189142	-0.02997206054533441	0.02997206054533441
0.3186286286286286	1.100662143415511	1.070598904573077	-0.03006323884243445	0.03006323884243445
0.3195695695695696	1.101042462032631	1.070888241208604	-0.03015422082402663	0.03015422082402663
0.3205105105105105	1.101423438628503	1.071178434902166	-0.03024500372633621	0.03024500372633621
0.3214514514514514	1.101805075255001	1.071469490472814	-0.03033558478218668	0.03033558478218668
0.3223923923923924	1.102187373973251	1.071761412751065	-0.03042596122218599	0.03042596122218599
0.3233333333333333	1.102570336853691	1.072054206577762	-0.03051613027592914	0.03051613027592914
0.3242742742742742	1.102953965976123	1.072347876802927	-0.03060608917319652	0.03060608917319652
0.3252152152152152	1.10333826342977	1.072642428284609	-0.03069583514516094	0.03069583514516094
0.3261561561561561	1.103723231313331	1.072937865887736	-0.03078536542559451	0.03078536542559451
0.3270970970970971	1.104108871735038	1.073234194482963	-0.03087467725207427	0.03087467725207427
0.328038038038038	1.104495186812711	1.073531418945527	-0.03096376786718413	0.03096376786718413
0.328978978978979	1.104882178673819	1.073829544154101	-0.03105263451971751	0.03105263451971751
0.3299199199199199	1.105269849455533	1.074128574989666	-0.03114127446586656	0.03114127446586656
0.3308608608608609	1.105658201304787	1.074428516334373	-0.03122968497041478	0.03122968497041478
0.3318018018018018	1.106047236378337	1.074729373070428	-0.03131786330790898	0.03131786330790898
0.3327427427427427	1.106436956842813	1.075031150078987	-0.03140580676382587	0.03140580676382587
0.3336836836836837	1.10682736487479	1.075333852239058	-0.03149351263573275	0.03149351263573275
0.3346246246246246	1.107218462660838	1.075637484426418	-0.03158097823441941	0.03158097823441941
0.3355655655655655	1.107610252397584	1.075942051512556	-0.03166820088502775	0.03166820088502775
0.3365065065065065	1.108002736291776	1.076247558363619	-0.0317551779281573	0.0317551779281573
0.3374474474474474	1.108395916560343	1.076554009839386	-0.03184190672095677	0.03184190672095677
0.3383883883883884	1.108789795430452	1.076861410792264	-0.03192838463818792	0.03192838463818792
0.3393293293293293	1.109184375139575	1.0771697660663	-0.03201460907327558	0.03201460907327558
0.3402702702702702	1.109579657935552	1.077479080496221	-0.03210057743933104	0.03210057743933104
0.3412112112112112	1.109975646076651	1.077789358906498	-0.03218628717015237	0.03218628717015237
0.3421521521521521	1.110372341831627	1.078100606110437	-0.03227173572119058	0.03227173572119058
0.343093093093093	1.110769747479799	1.078412826909293	-0.0323569205705061	0.0323569205705061
0.344034034034034	1.111167865311101	1.078726026091423	-0.03244183921967836	0.03244183921967836
0.344974974974975	1.111566697626153	1.07904020843146	-0.03252648919469325	0.03252648919469325
0.3459159159159159	1.111966246736326	1.079355378689523	-0.03261086804680335	0.03261086804680335
0.3468568568568569	1.112366514963808	1.079671541610457	-0.03269497335335103	0.03269497335335103
0.3477977977977978	1.112767504641667	1.079988701923112	-0.03277880271855449	0.03277880271855449
0.3487387387387387	1.113169218113922	1.080306864339653	-0.03286235377426894	0.03286235377426894
0.3496796796796797	1.113571657735609	1.080626033554901	-0.03294562418070757	0.03294562418070757
0.3506206206206206	1.113974825872845	1.080946214245726	-0.03302861162711879	0.03302861162711879
0.3515615615615615	1.114378724902904	1.081267411070461	-0.03311131383244259	0.03311131383244259
0.3525025025025025	1.11478335721428	1.081589628668365	-0.03319372854591496	0.03319372854591496
0.3534434434434434	1.115188725206755	1.081912871659122	-0.03327585354763296	0.03327585354763296
0.3543843843843844	1.115594831291476	1.082237144642384	-0.03335768664909278	0.03335768664909278
0.3553253253253253	1.11600167789102	1.082562452197345	-0.03343922569367486	0.03343922569367486
0.3562662662662662	1.116409267439463	1.082888798882373	-0.03352046855709001	0.03352046855709001
0.3572072072072072	1.116817602382459	1.083216189234667	-0.0336014131477913	0.0336014131477913
0.3581481481481481	1.117226685177305	1.083544627769971	-0.03368205740733354	0.03368205740733354
0.359089089089089	1.117636518293018	1.083874118982321	-0.03376239931069724	0.03376239931069724
0.36003003003003	1.118047104210405	1.084204667343841	-0.03384243686656419	0.03384243686656419
0.360970970970971	1.11845844542214	1.084536277304583	-0.03392216811755788	0.03392216811755788
0.3619119119119119	1.118870544432835	1.084868953292407	-0.03400159114042767	0.03400159114042767
0.3628528528528528	1.119283403759118	1.085202699712914	-0.03408070404620389	0.03408070404620389
0.3637937937937938	1.119697025929704	1.085537520949413	-0.03415950498029052	0.03415950498029052
0.3647347347347347	1.120111413485479	1.085873421362942	-0.03423799212253753	0.03423799212253753
0.3656756756756757	1.120526568979566	1.086210405292326	-0.03431616368724066	0.03431616368724066
0.3666166166166166	1.120942494977415	1.086548477054289	-0.03439401792312613	0.03439401792312613
0.3675575575575575	1.121359194056867	1.086887640943603	-0.03447155311326422	0.03447155311326422
0.3684984984984985	1.121776668808244	1.087227901233283	-0.03454876757496073	0.03454876757496073
0.3694394394394394	1.122194921834419	1.08756926217483	-0.03462565965958886	0.03462565965958886
0.3703803803803803	1.122613955750904	1.087911727998514	-0.03470222775238962	0.03470222775238962
0.3713213213213213	1.123033773185924	1.088255302913707	-0.03477847027221781	0.03477847027221781
0.3722622622622622	1.123454376780504	1.088599991109246	-0.03485438567125754	0.03485438567125754
0.3732032032032032	1.123875769188541	1.08894579675386	-0.03492997243468055	0.03492997243468055
0.3741441441441441	1.124297953076896	1.089292723996618	-0.03500522908027826	0.03500522908027826
0.375085085085085	1.124720931125475	1.089640776967433	-0.03508015415804211	0.03508015415804211
0.376026026026026	1.125144706027305	1.089989959777601	-0.03515474624970327	0.03515474624970327
0.376966966966967	1.12556928048863	1.090340276520386	-0.03522900396824324	0.03522900396824324
0.3779079079079079	1.125994657228984	1.090691731271638	-0.03530292595734674	0.03530292595734674
0.3788488488488488	1.126420838981287	1.091044328090451	-0.03537651089083549	0.03537651089083549
0.3797897897897898	1.126847828491921	1.091398071019871	-0.03544975747205048	0.03544975747205048
0.3807307307307307	1.12727562852083	1.091752964087622	-0.03552266443320828	0.03552266443320828
0.3816716716716717	1.127704241841595	1.092109011306886	-0.03559523053470892	0.03559523053470892
0.3826126126126126	1.128133671241527	1.092466216677106	-0.03566745456442022	0.03566745456442022
0.3835535535535535	1.128563919521759	1.092824584184835	-0.03573933533692464	0.03573933533692464
0.3844944944944945	1.12899498949733	1.093184117804602	-0.0358108716927279	0.0358108716927279
0.3854354354354354	1.12942688399728	1.093544821499831	-0.03588206249744919	0.03588206249744919
0.3863763763763763	1.129859605864741	1.093906699223772	-0.03595290664096895	0.03595290664096895
0.3873173173173173	1.130293157957027	1.094269754920475	-0.03602340303655227	0.03602340303655227
0.3882582582582582	1.130727543145727	1.094633992525785	-0.03609355061994246	0.03609355061994246
0.3891991991991992	1.131162764316798	1.094999415968366	-0.03616334834843205	0.03616334834843205
0.3901401401401401	1.13159882437066	1.095366029170754	-0.03623279519990596	0.03623279519990596
0.3910810810810811	1.132035726222291	1.09573383605043	-0.03630189017186103	0.03630189017186103
0.392022022022022	1.132473472801325	1.096102840520921	-0.03637063228040427	0.03637063228040427
0.392962962962963	1.132912067052139	1.096473046492915	-0.03643902055922377	0.03643902055922377
0.3939039039039039	1.133351511933968	1.096844457875407	-0.03650705405856081	0.03650705405856081
0.3948448448448448	1.133791810420983	1.097217078576855	-0.03657473184412829	0.03657473184412829
0.3957857857857858	1.134232965502403	1.097590912506354	-0.03664205299604895	0.03664205299604895
0.3967267267267267	1.134674980182589	1.09796596357483	-0.03670901660775927	0.03670901660775927
0.3976676676676676	1.13511785748115	1.098342235696247	-0.0367756217849029	0.0367756217849029
0.3986086086086086	1.135561600433038	1.098719732788822	-0.03684186764421571	0.03684186764421571
0.3995495495495495	1.13600621208865	1.099098458776256	-0.03690775331239404	0.03690775331239404
0.4004904904904905	1.136451695513939	1.09947841758897	-0.03697327792496896	0.03697327792496896
0.4014314314314314	1.136898053790511	1.099859613165355	-0.03703844062515649	0.03703844062515649
0.4023723723723723	1.137345290015729	1.100242049453017	-0.03710324056271208	0.03710324056271208
0.4033133133133133	1.137793407302825	1.10062573041004	-0.03716767689278422	0.03716767689278422
0.4042542542542542	1.138242408780995	1.10101066000624	-0.03723174877475532	0.03723174877475532
0.4051951951951951	1.138692297595522	1.101396842224424	-0.03729545537109846	0.03729545537109846
0.4061361361361361	1.139143076907871	1.101784281061651	-0.03735879584621937	0.03735879584621937
0.4070770770770771	1.139594749895804	1.102172980530487	-0.03742176936531649	0.03742176936531649
0.408018018018018	1.140047319753487	1.102562944660257	-0.03748437509323077	0.03748437509323077
0.408958958958959	1.14050078969161	1.102954177498288	-0.03754661219332123	0.03754661219332123
0.4098998998998999	1.140955162937479	1.103346683111154	-0.0376084798263252	0.0376084798263252
0.4108408408408408	1.141410442735153	1.103740465585898	-0.0376699771492548	0.0376699771492548
0.4117817817817818	1.141866632345541	1.104135529031256	-0.03773110331428486	0.03773110331428486
0.4127227227227227	1.142323735046525	1.104531877578859	-0.03779185746766611	0.03779185746766611
0.4136636636636636	1.142781754133068	1.104929515384429	-0.03785223874863974	0.03785223874863974
0.4146046046046046	1.14324069291734	1.105328446628949	-0.0379122462883914	0.0379122462883914
0.4155455455455455	1.143700554728828	1.105728675519827	-0.03797187920900047	0.03797187920900047
0.4164864864864865	1.144161342914456	1.106130206292036	-0.03803113662242041	0.03803113662242041
0.4174274274274274	1.144623060838712	1.106533043209228	-0.03809001762948405	0.03809001762948405
0.4183683683683683	1.145085711883759	1.106937190564836	-0.03814852131892366	0.03814852131892366
0.4193093093093093	1.145549299449559	1.107342652683146	-0.03820664676641305	0.03820664676641305
0.4202502502502502	1.146013826954001	1.107749433920348	-0.03826439303365303	0.03826439303365303
0.4211911911911911	1.146479297833017	1.108157538665554	-0.03832175916746294	0.03832175916746294
0.4221321321321321	1.146945715540715	1.108566971341797	-0.03837874419891785	0.03837874419891785
0.4230730730730731	1.147413083549497	1.108977736406995	-0.03843534714250252	0.03843534714250252
0.424014014014014	1.147881405350191	1.109389838354882	-0.0384915669953092	0.0384915669953092
0.4249549549549549	1.148350684452179	1.109803281715919	-0.03854740273626023	0.03854740273626023
0.4258958958958959	1.148820924383522	1.110218071058156	-0.03860285332536595	0.03860285332536595
0.4268368368368368	1.149292128691096	1.110634210988071	-0.0386579177030244	0.0386579177030244
0.4277777777777778	1.149764300940716	1.111051706151372	-0.0387125947893443	0.0387125947893443
0.4287187187187187	1.150237444717281	1.111470561233755	-0.03876688348352597	0.03876688348352597
0.4296596596596596	1.15071156362489	1.111890780961635	-0.03882078266325584	0.03882078266325584
0.4306006006006006	1.151186661286994	1.112312370102829	-0.03887429118416486	0.03887429118416486
0.4315415415415415	1.151662741346521	1.112735333467206	-0.03892740787931515	0.03892740787931515
0.4324824824824824	1.152139807466017	1.113159675907293	-0.03898013155872349	0.03898013155872349
0.4334234234234234	1.152617863327785	1.113585402318838	-0.03903246100894742	0.03903246100894742
0.4343643643643643	1.153096912634023	1.114012517641333	-0.03908439499269001	0.03908439499269001
0.4353053053053053	1.153576959106964	1.114441026858496	-0.03913593224846745	0.03913593224846745
0.4362462462462462	1.154058006489022	1.114870934998705	-0.03918707149031753	0.03918707149031753
0.4371871871871871	1.154540058542933	1.115302247135386	-0.03923781140754734	0.03923781140754734
0.4381281281281281	1.155023119051897	1.115734968387364	-0.0392881506645324	0.0392881506645324
0.4390690690690691	1.155507191819727	1.116169103919161	-0.03933808790056559	0.03933808790056559
0.44001001001001	1.155992280670997	1.116604658941248	-0.03938762172974886	0.03938762172974886
0.4409509509509509	1.156478389451183	1.117041638710255	-0.03943675074092834	0.03943675074092834
0.4418918918918919	1.156965522026827	1.117480048529131	-0.03948547349769593	0.03948547349769593
0.4428328328328328	1.157453682285672	1.117919893747257	-0.03953378853841483	0.03953378853841483
0.4437737737737737	1.157942874136826	1.118361179760512	-0.03958169437631431	0.03958169437631431
0.4447147147147147	1.15843310151091	1.118803912011291	-0.03962918949961947	0.03962918949961947
0.4456556556556556	1.158924368360216	1.119248095988476	-0.03967627237173987	0.03967627237173987
0.4465965965965966	1.159416678658857	1.119693737227357	-0.03972294143149968	0.03972294143149968
0.4475375375375375	1.159910036402937	1.120140841309511	-0.03976919509342669	0.03976919509342669
0.4484784784784784	1.160404445610699	1.120589413862624	-0.03981503174807544	0.03981503174807544
0.4494194194194194	1.160899910322694	1.121039460560276	-0.03986044976241732	0.03986044976241732
0.4503603603603603	1.16139643460193	1.12149098712167	-0.03990544748025937	0.03990544748025937
0.4513013013013012	1.161894022534057	1.12194399931132	-0.03995002322273744	0.03995002322273744
0.4522422422422422	1.162392678227512	1.122398502938688	-0.03999417528882487	0.03999417528882487
0.4531831831831832	1.162892405813697	1.122854503857777	-0.04003790195591983	0.04003790195591983
0.4541241241241241	1.163393209447141	1.123312007966682	-0.04008120148045924	0.04008120148045924
0.4550650650650651	1.163895093305672	1.123771021207087	-0.04012407209858515	0.04012407209858515
0.456006006006006	1.164398061590594	1.124231549563724	-0.04016651202686994	0.04016651202686994
0.4569469469469469	1.164902118526847	1.124693599063789	-0.04020851946305837	0.04020851946305837
0.4578878878878879	1.165407268363191	1.125157175776308	-0.04025009258688295	0.04025009258688295
0.4588288288288288	1.165913515372383	1.125622285811471	-0.04029122956091213	0.04029122956091213
0.4597697697697697	1.166420863851347	1.126088935319913	-0.0403319285314343	0.0403319285314343
0.4607107107107107	1.166929318121356	1.126557130491963	-0.04037218762939343	0.04037218762939343
0.4616516516516516	1.167438882528217	1.12702687755685	-0.04041200497136765	0.04041200497136765
0.4625925925925926	1.167949561442448	1.127498182781872	-0.04045137866057535	0.04045137866057535
0.4635335335335335	1.168461359259464	1.127971052471528	-0.0404903067879363	0.0404903067879363
0.4644744744744744	1.168974280399765	1.128445492966607	-0.04052878743315791	0.04052878743315791
0.4654154154154154	1.16948832930912	1.128921510643255	-0.0405668186658652	0.0405668186658652
0.4663563563563563	1.170003510458757	1.129399111911996	-0.04060439854676123	0.04060439854676123
0.4672972972972972	1.170519828345558	1.129878303216727	-0.04064152512883079	0.04064152512883079
0.4682382382382382	1.171037287492244	1.130359091033681	-0.04067819645856363	0.04067819645856363
0.4691791791791792	1.171555892447579	1.130841481870358	-0.04071441057722014	0.04071441057722014
0.4701201201201201	1.172075647786557	1.131325482264435	-0.04075016552212163	0.04075016552212163
0.471061061061061	1.172596558110608	1.131811098782637	-0.04078545932797106	0.04078545932797106
0.472002002002002	1.173118628047792	1.132298338019596	-0.04082029002819598	0.04082029002819598
0.4729429429429429	1.173641862253008	1.132787206596678	-0.0408546556563294	0.0408546556563294
0.4738838838838839	1.174166265408187	1.133277711160795	-0.04088855424739202	0.04088855424739202
0.4748248248248248	1.174691842222511	1.133769858383188	-0.04092198383932311	0.04092198383932311
0.4757657657657657	1.175218597432612	1.134263654958202	-0.04095494247440978	0.04095494247440978
0.4767067067067067	1.175746535802779	1.134759107602037	-0.04098742820074208	0.04098742820074208
0.4776476476476476	1.176275662125179	1.135256223051487	-0.04101943907369199	0.04101943907369199
0.4785885885885885	1.176805981220067	1.135755008062669	-0.0410509731573987	0.0410509731573987
0.4795295295295295	1.177337497935997	1.136255469409733	-0.04108202852626408	0.04108202852626408
0.4804704704704704	1.177870217150045	1.136757613883575	-0.04111260326646948	0.04111260326646948
0.4814114114114114	1.178404143768024	1.137261448290531	-0.04114269547749294	0.04114269547749294
0.4823523523523523	1.178939282724715	1.137766979451073	-0.04117230327364285	0.04117230327364285
0.4832932932932932	1.179475638984079	1.138274214198499	-0.04120142478558031	0.04120142478558031
0.4842342342342342	1.180013217539495	1.138783159377626	-0.04123005816186875	0.04123005816186875
0.4851751751751752	1.180552023413977	1.139293821843477	-0.04125820157049964	0.04125820157049964
0.4861161161161161	1.181092061660409	1.139806208459976	-0.04128585320043299	0.04128585320043299
0.487057057057057	1.181633337361784	1.140320326098647	-0.04131301126313724	0.04131301126313724
0.487997997997998	1.18217585563143	1.140836181637319	-0.04133967399411076	0.04133967399411076
0.4889389389389389	1.182719621613253	1.141353781958842	-0.04136583965441121	0.04136583965441121
0.4898798798798799	1.183264640481972	1.141873133949811	-0.04139150653216128	0.04139150653216128
0.4908208208208208	1.183810917443364	1.142394244499306	-0.04141667294405815	0.04141667294405815
0.4917617617617617	1.184358457734505	1.142917120497646	-0.04144133723685939	0.04144133723685939
0.4927027027027027	1.184907266624024	1.143441768835161	-0.04146549778886266	0.04146549778886266
0.4936436436436436	1.185457349412344	1.143968196400986	-0.0414891530113588	0.0414891530113588
0.4945845845845845	1.186008711431937	1.144496410081865	-0.04151230135007156	0.04151230135007156
0.4955255255255255	1.186561358047574	1.145026416760998	-0.0415349412865762	0.0415349412865762
0.4964664664664664	1.187115294656589	1.145558223316893	-0.04155707133969599	0.04155707133969599
0.4974074074074074	1.187670526689131	1.146091836622264	-0.0415786900668671	0.0415786900668671
0.4983483483483483	1.188227059608429	1.14662726354294	-0.0415997960654888	0.0415997960654888
0.4992892892892892	1.188784898911052	1.147164510936825	-0.04162038797422696	0.04162038797422696
0.5002302302302302	1.189344050127186	1.147703585652875	-0.04164046447431113	0.04164046447431113
0.5011711711711712	1.189904518820886	1.148244494530118	-0.04166002429076809	0.04166002429076809
0.502112112112112	1.190466310590362	1.148787244396714	-0.04167906619364858	0.04167906619364858
0.503053053053053	1.191029431068251	1.149331842069046	-0.0416975889992055	0.0416975889992055
0.5039939939939939	1.19159388592189	1.14987829435086	-0.04171559157103055	0.04171559157103055
0.5049349349349349	1.192159680853601	1.150426608032442	-0.04173307282115846	0.04173307282115846
0.5058758758758758	1.192726821600968	1.150976789889844	-0.04175003171112412	0.04175003171112412
0.5068168168168168	1.193295313937131	1.151528846684152	-0.04176646725297894	0.04176646725297894
0.5077577577577577	1.193865163671065	1.152082785160804	-0.04178237851026045	0.04178237851026045
0.5086986986986987	1.194436376647882	1.152638612048962	-0.04179776459892004	0.04179776459892004
0.5096396396396395	1.195008958749114	1.153196334060923	-0.04181262468819047	0.04181262468819047
0.5105805805805805	1.195582915893024	1.1537559578916	-0.04182695800142389	0.04182695800142389
0.5115215215215215	1.196158254034889	1.154317490218037	-0.04184076381685187	0.04184076381685187
0.5124624624624624	1.196734979167321	1.154880937698999	-0.04185404146832239	0.04185404146832239
0.5134034034034034	1.197313097320565	1.155446306974606	-0.04186679034595886	0.04186679034595886
0.5143443443443443	1.197892614562807	1.15601360466603	-0.04187900989677695	0.04187900989677695
0.5152852852852853	1.198473537000487	1.15658283737525	-0.04189069962523684	0.04189069962523684
0.5162262262262262	1.199055870778623	1.15715401168487	-0.04190185909375321	0.04190185909375321
0.5171671671671672	1.199639622081124	1.157727134157997	-0.04191248792312718	0.04191248792312718
0.518108108108108	1.200224797131108	1.15830221133818	-0.04192258579292729	0.04192258579292729
0.519049049049049	1.200811402191236	1.158879249749418	-0.04193215244181814	0.04193215244181814
0.5199899899899899	1.201399443564039	1.159458255896225	-0.04194118766781374	0.04194118766781374
0.5209309309309309	1.201988927592248	1.160039236263772	-0.0419496913284767	0.0419496913284767
0.5218718718718718	1.202579860659133	1.16062219731808	-0.04195766334105278	0.04195766334105278
0.5228128128128128	1.203172249188838	1.161207145506297	-0.04196510368254125	0.04196510368254125
0.5237537537537538	1.203766099646732	1.161794087257026	-0.0419720123897056	0.0419720123897056
0.5246946946946947	1.204361418539745	1.162383028980735	-0.04197838955900979	0.04197838955900979
0.5256356356356356	1.204958212416729	1.162973977070227	-0.04198423534650186	0.04198423534650186
0.5265765765765765	1.205556487868801	1.163566937901183	-0.04198954996761861	0.04198954996761861
0.5275175175175175	1.206156251529713	1.16416191783277	-0.04199433369694305	0.04199433369694305
0.5284584584584584	1.206757510076199	1.164758923208325	-0.04199858686787383	0.04199858686787383
0.5293993993993994	1.207360270228353	1.165357960356105	-0.04200230987224729	0.04200230987224729
0.5303403403403403	1.207964538749988	1.165959035590103	-0.04200550315988494	0.04200550315988494
0.5312812812812813	1.208570322449015	1.166562155210941	-0.04200816723807477	0.04200816723807477
0.5322222222222222	1.209177628177821	1.167167325506825	-0.04201030267099615	0.04201030267099615
0.5331631631631631	1.209786462833637	1.167774552754577	-0.04201191007905947	0.04201191007905947
0.534104104104104	1.210396833358943	1.16838384322073	-0.04201299013821314	0.04201299013821314
0.535045045045045	1.211008746741838	1.168995203162693	-0.04201354357914489	0.04201354357914489
0.5359859859859859	1.211622210016444	1.169608638829983	-0.04201357118646065	0.04201357118646065
0.5369269269269269	1.212237230263299	1.170224156465531	-0.04201307379776797	0.04201307379776797
0.5378678678678678	1.212853814609761	1.170841762307045	-0.0420120523027161	0.0420120523027161
0.5388088088088088	1.21347197023041	1.171461462588446	-0.04201050764196368	0.04201050764196368
0.5397497497497498	1.214091704347457	1.172083263541367	-0.04200844080608945	0.04200844080608945
0.5406906906906906	1.214713024231168	1.172707171396719	-0.04200585283444913	0.04200585283444913
0.5416316316316316	1.215335937200271	1.173333192386313	-0.04200274481395816	0.04200274481395816
0.5425725725725725	1.215960450622388	1.173961332744554	-0.04199911787783384	0.04199911787783384
0.5435135135135135	1.216586571914457	1.174591598710192	-0.04199497320426482	0.04199497320426482
0.5444544544544544	1.217214308543167	1.17522399652813	-0.04199031201503756	0.04199031201503756
0.5453953953953954	1.217843668025396	1.175858532451292	-0.0419851355741041	0.0419851355741041
0.5463363363363363	1.218474657928655	1.176495212742553	-0.04197944518610131	0.04197944518610131
0.5472772772772773	1.219107285871527	1.177134043676722	-0.04197324219480536	0.04197324219480536
0.5482182182182181	1.21974155952413	1.177775031542572	-0.04196652798155798	0.04196652798155798
0.5491591591591591	1.220377486608562	1.178418182644933	-0.04195930396362857	0.04195930396362857
0.5501001001001	1.221015074899374	1.179063503306833	-0.0419515715925407	0.0419515715925407
0.551041041041041	1.221654332224029	1.179710999871681	-0.04194333235234815	0.04194333235234815
0.5519819819819819	1.222295266463377	1.180360678705508	-0.0419345877578694	0.0419345877578694
0.5529229229229229	1.222937885552128	1.181012546199241	-0.04192533935288667	0.04192533935288667
0.5538638638638638	1.223582197479344	1.181666608771034	-0.04191558870830936	0.04191558870830936
0.5548048048048048	1.224228210288915	1.182322872868626	-0.04190533742028824	0.04190533742028824
0.5557457457457458	1.224875932080059	1.182981344971748	-0.04189458710831051	0.04189458710831051
0.5566866866866866	1.225525371007823	1.183642031594561	-0.04188333941326183	0.04188333941326183
0.5576276276276276	1.226176535283582	1.184304939288131	-0.04187159599545098	0.04187159599545098
0.5585685685685685	1.22682943317555	1.184970074642937	-0.04185935853261324	0.04185935853261324
0.5595095095095095	1.227484073009295	1.185637444291402	-0.04184662871789313	0.04184662871789313
0.5604504504504504	1.228140463168264	1.186307054910462	-0.04183340825780224	0.04183340825780224
0.5613913913913914	1.228798612094308	1.18697891322415	-0.0418196988701578	0.0418196988701578
0.5623323323323323	1.229458528288215	1.187653026006207	-0.04180550228200808	0.04180550228200808
0.5632732732732733	1.230120220310246	1.188329400082709	-0.04179082022753722	0.04179082022753722
0.5642142142142141	1.23078369678069	1.189008042334718	-0.04177565444597198	0.04177565444597198
0.5651551551551551	1.231448966380405	1.189688959700939	-0.04176000667946589	0.04176000667946589
0.566096096096096	1.232116037851381	1.190372159180391	-0.04174387867098961	0.04174387867098961
0.567037037037037	1.232784919997302	1.191057647835091	-0.04172727216221106	0.04172727216221106
0.5679779779779779	1.233455621684123	1.191745432792738	-0.04171018889138489	0.04171018889138489
0.5689189189189189	1.234128151840633	1.192435521249405	-0.04169263059122819	0.04169263059122819
0.5698598598598599	1.234802519459058	1.193127920472226	-0.04167459898683235	0.04167459898683235
0.5708008008008008	1.235478733595635	1.193822637802087	-0.0416560957935479	0.0416560957935479
0.5717417417417417	1.236156803371217	1.194519680656307	-0.04163712271491016	0.04163712271491016
0.5726826826826826	1.236836737971874	1.195219056531312	-0.04161768144056222	0.04161768144056222
0.5736236236236236	1.237518546649512	1.195920773005299	-0.04159777364421324	0.04159777364421324
0.5745645645645645	1.238202238722478	1.196624837740884	-0.04157740098159368	0.04157740098159368
0.5755055055055055	1.238887823576198	1.197331258487734	-0.0415565650884635	0.0415565650884635
0.5764464464464464	1.239575310663798	1.198040043085183	-0.04153526757861581	0.04153526757861581
0.5773873873873874	1.240264709506762	1.198751199464814	-0.04151351004194748	0.04151351004194748
0.5783283283283283	1.240956029695556	1.199464735653034	-0.04149129404252161	0.04149129404252161
0.5792692692692692	1.241649280890303	1.200180659773602	-0.04146862111670147	0.04146862111670147
0.5802102102102101	1.242344472821435	1.200898980050136	-0.04144549277129861	0.04144549277129861
0.5811511511511511	1.24304161529037	1.201619704808587	-0.04142191048178279	0.04142191048178279
0.582092092092092	1.243740718170184	1.202342842479669	-0.04139787569051467	0.04139787569051467
0.583033033033033	1.244441791406304	1.203068401601256	-0.04137338980504812	0.04137338980504812
0.5839739739739739	1.245144845017202	1.203796390820736	-0.0413484541964666	0.0413484541964666
0.5849149149149149	1.245849889095094	1.204526818897314	-0.04132307019777981	0.04132307019777981
0.5858558558558559	1.246556933806654	1.205259694704279	-0.04129723910237448	0.04129723910237448
0.5867967967967967	1.247265989393736	1.205995027231208	-0.04127096216252779	0.04127096216252779
0.5877377377377377	1.247977066174097	1.206732825586127	-0.04124424058797049	0.04124424058797049
0.5886786786786786	1.248690174542143	1.207473098997612	-0.04121707554453113	0.04121707554453113
0.5896196196196196	1.249405324969667	1.208215856816837	-0.04118946815283087	0.04118946815283087
0.5905605605605605	1.250122528006607	1.208961108519554	-0.0411614194870531	0.0411614194870531
0.5915015015015015	1.250841794281812	1.209708863708021	-0.0411329305737913	0.0411329305737913
0.5924424424424424	1.251563134503815	1.21045913211286	-0.0411040023909548	0.0411040023909548
0.5933833833833834	1.252286559461614	1.211211923594846	-0.04107463586676796	0.04107463586676796
0.5943243243243242	1.253012080025467	1.211967248146634	-0.04104483187883234	0.04104483187883234
0.5952652652652652	1.25373970714769	1.212725115894415	-0.04101459125327556	0.04101459125327556
0.5962062062062061	1.254469451863478	1.213485537099489	-0.04098391476398988	0.04098391476398988
0.5971471471471471	1.255201325291717	1.21424852215978	-0.04095280313193683	0.04095280313193683
0.598088088088088	1.255935338635819	1.215014081611265	-0.0409212570245534	0.0409212570245534
0.599029029029029	1.256671503184568	1.215782226129326	-0.04088927705524181	0.04088927705524181
0.5999699699699699	1.257409830312969	1.216552966530027	-0.0408568637829414	0.0408568637829414
0.6009109109109109	1.258150331483113	1.217326313771308	-0.04082401771180488	0.04082401771180488
0.6018518518518519	1.258893018245046	1.218102278954099	-0.04079073929094745	0.04079073929094745
0.6027927927927927	1.259637902237666	1.218880873323348	-0.04075702891431732	0.04075702891431732
0.6037337337337337	1.260384995189602	1.219662108268974	-0.04072288692062731	0.04072288692062731
0.6046746746746746	1.261134308920134	1.220445995326723	-0.0406883135934113	0.0406883135934113
0.6056156156156156	1.261885855340107	1.221232546178947	-0.04065330916115961	0.04065330916115961
0.6065565565565565	1.262639646452861	1.222021772655299	-0.04061787379756221	0.04061787379756221
0.6074974974974975	1.263395694355169	1.222813686733328	-0.04058200762184083	0.04058200762184083
0.6084384384384384	1.2641540112382	1.223608300539007	-0.04054571069919244	0.04054571069919244
0.6093793793793794	1.264914609388469	1.224405626347157	-0.04050898304131167	0.04050898304131167
0.6103203203203202	1.265677501188835	1.225205676581788	-0.04047182460704724	0.04047182460704724
0.6112612612612612	1.266442699119471	1.22600846381636	-0.04043423530311152	0.04043423530311152
0.6122022022022021	1.267210215758879	1.226814000773945	-0.04039621498493395	0.04039621498493395
0.6131431431431431	1.267980063784903	1.227622300327312	-0.04035776345759068	0.04035776345759068
0.614084084084084	1.268752255975756	1.22843337549892	-0.04031888047683618	0.04031888047683618
0.615025025025025	1.269526805211059	1.229247239460825	-0.04027956575023417	0.04027956575023417
0.6159659659659659	1.270303724472903	1.230063905534506	-0.04023981893839768	0.04023981893839768
0.6169069069069069	1.271083026846918	1.2308833871906	-0.04019963965631779	0.04019963965631779
0.6178478478478479	1.271864725523339	1.231705698048562	-0.04015902747477695	0.04015902747477695
0.6187887887887887	1.272648833798127	1.232530851876234	-0.04011798192189331	0.04011798192189331
0.6197297297297297	1.273435365074062	1.23335886258934	-0.04007650248472161	0.04007650248472161
0.6206706706706706	1.274224332861874	1.234189744250898	-0.04003458861097542	0.04003458861097542
0.6216116116116116	1.275015750781382	1.235023511070558	-0.03999223971082388	0.03999223971082388
0.6225525525525525	1.275809632562649	1.235860177403855	-0.039949455158794	0.039949455158794
0.6234934934934935	1.276605992047157	1.236699757751404	-0.03990623429575324	0.03990623429575324
0.6244344344344344	1.277404843188979	1.237542266758004	-0.03986257643097457	0.03986257643097457
0.6253753753753754	1.278206200055995	1.238387719211691	-0.03981848084430384	0.03981848084430384
0.6263163163163162	1.279010076831097	1.239236130042709	-0.03977394678838819	0.03977394678838819
0.6272572572572572	1.27981648781343	1.240087514322424	-0.03972897349100579	0.03972897349100579
0.6281981981981981	1.280625447419633	1.240941887262176	-0.03968356015745744	0.03968356015745744
0.6291391391391391	1.281436970185115	1.241799264212069	-0.03963770597304617	0.03963770597304617
0.63008008008008	1.282251070765331	1.242659660659708	-0.0395914101056225	0.0395914101056225
0.631021021021021	1.283067763937079	1.24352309222888	-0.03954467170819842	0.03954467170819842
0.631961961961962	1.283887064599825	1.24438957467819	-0.03949748992163471	0.03949748992163471
0.6329029029029029	1.284708987777031	1.245259123899644	-0.03944986387738636	0.03944986387738636
0.6338438438438438	1.285533548617517	1.2461317559172	-0.03940179270031696	0.03940179270031696
0.6347847847847847	1.286360762396822	1.247007486885268	-0.03935327551155421	0.03935327551155421
0.6357257257257257	1.287190644518597	1.247886333087186	-0.03930431143141178	0.03930431143141178
0.6366666666666666	1.288023210516019	1.248768310933658	-0.03925489958236072	0.03925489958236072
0.6376076076076076	1.288858476053212	1.249653436961171	-0.03920503909204065	0.03920503909204065
0.6385485485485485	1.289696456926698	1.250541727830383	-0.03915472909631434	0.03915472909631434
0.6394894894894895	1.290537169066864	1.251433200324501	-0.03910396874236266	0.03910396874236266
0.6404304304304304	1.291380628539448	1.252327871347638	-0.03905275719181045	0.03905275719181045
0.6413713713713713	1.292226851547048	1.253225757923165	-0.03900109362388271	0.03900109362388271
0.6423123123123122	1.293075854430649	1.254126877192064	-0.03894897723858515	0.03894897723858515
0.6432532532532532	1.293927653671177	1.255031246411269	-0.03889640725990806	0.03889640725990806
0.6441941941941941	1.294782265891064	1.255938882952026	-0.03884338293903866	0.03884338293903866
0.6451351351351351	1.295639707855845	1.256849804298256	-0.0387899035575896	0.0387899035575896
0.646076076076076	1.296499996475773	1.257764028044938	-0.03873596843083527	0.03873596843083527
0.647017017017017	1.297363148807458	1.258681571896511	-0.03868157691094742	0.03868157691094742
0.647957957957958	1.298229182055521	1.259602453665305	-0.03862672839021686	0.03862672839021686
0.6488988988988988	1.299098113574292	1.26052669127	-0.03857142230429145	0.03857142230429145
0.6498398398398398	1.299969960869502	1.26145430273413	-0.03851565813537206	0.03851565813537206
0.6507807807807807	1.300844741600026	1.262385306184622	-0.03845943541540375	0.03845943541540375
0.6517217217217217	1.301722473579635	1.263319719850387	-0.03840275372924817	0.03840275372924817
0.6526626626626626	1.302603174778777	1.26425756206097	-0.03834561271780679	0.03834561271780679
0.6536036036036036	1.303486863326393	1.265198851245254	-0.03828801208113952	0.03828801208113952
0.6545445445445445	1.304373557511733	1.266143605930229	-0.03822995158150433	0.03822995158150433
0.6554854854854855	1.305263275786232	1.267091844739843	-0.03817143104638943	0.03817143104638943
0.6564264264264263	1.306156036765379	1.268043586393917	-0.03811245037146205	0.03811245037146205
0.6573673673673673	1.307051859230651	1.268998849707154	-0.03805300952349744	0.03805300952349744
0.6583083083083082	1.307950762131434	1.269957653588233	-0.03799310854320126	0.03799310854320126
0.6592492492492492	1.308852764587	1.270920017038997	-0.03793274754800335	0.03793274754800335
0.6601901901901901	1.309757885888504	1.271885959153744	-0.03787192673475959	0.03787192673475959
0.6611311311311311	1.310666145501007	1.272855499118628	-0.03781064638237841	0.03781064638237841
0.662072072072072	1.311577563065542	1.273828656211165	-0.03774890685437748	0.03774890685437748
0.663013013013013	1.312492158401184	1.274805449799863	-0.03768670860132128	0.03768670860132128
0.663953953953954	1.313409951507182	1.275785899343977	-0.03762405216320541	0.03762405216320541
0.6648948948948948	1.314330962565094	1.276770024393391	-0.03756093817170369	0.03756093817170369
0.6658358358358358	1.315255211940976	1.277757844588637	-0.03749736735233933	0.03749736735233933
0.6667767767767767	1.31618272018759	1.278749379661057	-0.03743334052653235	0.03743334052653235
0.6677177177177177	1.317113508046646	1.279744649433108	-0.03736885861353834	0.03736885861353834
0.6686586586586586	1.318047596451087	1.280743673818822	-0.03730392263226512	0.03730392263226512
0.6695995995995996	1.318985006527393	1.281746472824425	-0.03723853370296792	0.03723853370296792
0.6705405405405405	1.319925759597935	1.282753066549118	-0.03717269304881698	0.03717269304881698
0.6714814814814815	1.320869877183352	1.283763475186022	-0.03710640199733017	0.03710640199733017
0.6724224224224223	1.32181738100497	1.284777719023303	-0.03703966198166753	0.03703966198166753
0.6733633633633633	1.322768292987256	1.285795818445473	-0.03697247454178298	0.03697247454178298
0.6743043043043042	1.323722635260311	1.286817793934872	-0.03690484132543936	0.03690484132543936
0.6752452452452452	1.324680430162402	1.287843666073338	-0.03683676408906389	0.03683676408906389
0.6761861861861861	1.325641700242521	1.288873455544075	-0.03676824469844608	0.03676824469844608
0.6771271271271271	1.326606468263003	1.289907183133708	-0.03669928512929466	0.03669928512929466
0.678068068068068	1.327574757202166	1.290944869734548	-0.03662988746761831	0.03662988746761831
0.679009009009009	1.328546590256996	1.291986536347056	-0.03656005390993999	0.03656005390993999
0.6799499499499499	1.329521990845892	1.293032204082522	-0.03648978676337	0.03648978676337
0.6808908908908908	1.330500982611417	1.294081894165948	-0.03641908844546871	0.03641908844546871
0.6818318318318318	1.331483589423127	1.295135627939155	-0.03634796148397212	0.03634796148397212
0.6827727727727727	1.332469835380422	1.296193426864105	-0.03627640851631697	0.03627640851631697
0.6837137137137137	1.333459744815454	1.297255312526447	-0.03620443228900716	0.03620443228900716
0.6846546546546546	1.33445334229607	1.298321306639289	-0.03613203565678158	0.03613203565678158
0.6855955955955956	1.335450652628813	1.299391431047194	-0.03605922158161823	0.03605922158161823
0.6865365365365365	1.33645170086195	1.300465707730414	-0.03598599313153561	0.03598599313153561
0.6874774774774774	1.337456512288585	1.301544158809346	-0.03591235347923893	0.03591235347923893
0.6884184184184183	1.338465112449776	1.302626806549232	-0.03583830590054471	0.03583830590054471
0.6893593593593593	1.339477527137734	1.303713673365088	-0.03576385377264657	0.03576385377264657
0.6903003003003002	1.340493782399061	1.304804781826876	-0.03568900057218483	0.03568900057218483
0.6912412412412412	1.341513904538034	1.305900154664911	-0.03561374987312282	0.03561374987312282
0.6921821821821821	1.342537920119963	1.306999814775506	-0.03553810534445612	0.03553810534445612
0.6931231231231231	1.343565855974576	1.308103785226862	-0.03546207074771335	0.03546207074771335
0.6940640640640641	1.344597739199476	1.309212089265193	-0.03538564993428261	0.03538564993428261
0.6950050050050049	1.34563359716365	1.310324750321093	-0.03530884684255753	0.03530884684255753
0.6959459459459459	1.346673457511035	1.311441792016144	-0.03523166549489165	0.03523166549489165
0.6968868868868868	1.347717348164136	1.312563238169762	-0.03515410999437485	0.03515410999437485
0.6978278278278278	1.348765297327718	1.313689112806282	-0.03507618452143602	0.03507618452143602
0.6987687687687687	1.349817333492531	1.314819440162277	-0.03499789333025438	0.03499789333025438
0.6997097097097097	1.350873485439135	1.315954244694118	-0.0349192407450174	0.0349192407450174
0.7006506506506506	1.351933782241762	1.317093551085764	-0.03484023115599832	0.03484023115599832
0.7015915915915916	1.35299825327223	1.318237384256782	-0.03476086901544884	0.03476086901544884
0.7025325325325324	1.354066928203962	1.319385769370601	-0.03468115883336109	0.03468115883336109
0.7034734734734734	1.355139837016027	1.320538731842988	-0.03460110517303883	0.03460110517303883
0.7044144144144143	1.356217009997296	1.32169629735075	-0.03452071264654544	0.03452071264654544
0.7053553553553553	1.357298477750613	1.322858491840654	-0.03443998590995845	0.03443998590995845
0.7062962962962962	1.358384271197086	1.324025341538562	-0.0343589296585245	0.0343589296585245
0.7072372372372372	1.359474421580427	1.325196872958781	-0.03427754862164623	0.03427754862164623
0.7081781781781781	1.360568960471349	1.326373112913619	-0.03419584755772953	0.03419584755772953
0.7091191191191191	1.361667919772081	1.327554088523146	-0.03411383124893508	0.03411383124893508
0.7100600600600601	1.362771331720918	1.328739827225145	-0.03403150449577286	0.03403150449577286
0.7110010010010009	1.363879228896874	1.329930356785267	-0.03394887211160658	0.03394887211160658
0.7119419419419419	1.364991644224402	1.331125705307368	-0.03386593891703416	0.03386593891703416
0.7128828828828828	1.366108610978203	1.332325901244022	-0.03378270973418074	0.03378270973418074
0.7138238238238238	1.367230162788108	1.333530973407218	-0.03369918938089	0.03369918938089
0.7147647647647647	1.368356333644056	1.334740950979219	-0.03361538266483732	0.03361538266483732
0.7157057057057057	1.369487157901157	1.335955863523587	-0.0335312943775703	0.0335312943775703
0.7166466466466466	1.370622670284827	1.337175740996359	-0.03344692928846871	0.03344692928846871
0.7175875875875876	1.371762905896042	1.338400613757373	-0.03336229213866915	0.03336229213866915
0.7185285285285284	1.372907900216648	1.339630512581733	-0.03327738763491506	0.03327738763491506
0.7194694694694694	1.374057689114798	1.340865468671408	-0.03319222044338965	0.03319222044338965
0.7204104104104103	1.375212308850466	1.34210551366695	-0.03310679518351667	0.03310679518351667
0.7213513513513513	1.37637179608106	1.343350679659332	-0.033021116421728	0.033021116421728
0.7222922922922922	1.377536187867146	1.344600999201896	-0.03293518866524936	0.03293518866524936
0.7232332332332332	1.378705521678251	1.345856505322394	-0.03284901635585769	0.03284901635585769
0.7241741741741741	1.379879835398802	1.347117231535117	-0.03276260386368479	0.03276260386368479
0.7251151151151151	1.381059167334147	1.348383211853119	-0.03267595548102786	0.03267595548102786
0.7260560560560561	1.382243556216684	1.349654480800493	-0.0325890754161906	0.0325890754161906
0.7269969969969969	1.383433041212119	1.350931073424724	-0.03250196778739567	0.03250196778739567
0.7279379379379379	1.384627661925828	1.352213025309087	-0.03241463661674104	0.03241463661674104
0.7288788788788788	1.385827458409318	1.353500372585096	-0.0323270858242215	0.0323270858242215
0.7298198198198198	1.387032471166843	1.354793151944977	-0.03223931922186662	0.03223931922186662
0.7307607607607607	1.388242741162105	1.356091400654168	-0.03215134050793655	0.03215134050793655
0.7317017017017017	1.389458309825098	1.357395156563844	-0.03206315326125364	0.03206315326125364
0.7326426426426426	1.390679219059071	1.358704458123427	-0.03197476093564444	0.03197476093564444
0.7335835835835836	1.391905511247632	1.360019344393103	-0.03188616685452894	0.03188616685452894
0.7345245245245244	1.393137229261955	1.361339855056324	-0.03179737420563122	0.03179737420563122
0.7354654654654654	1.394374416468164	1.36266603043228	-0.03170838603588488	0.03170838603588488
0.7364064064064063	1.395617116734812	1.363997911488333	-0.03161920524647899	0.03161920524647899
0.7373473473473473	1.396865374440533	1.365335539852419	-0.03152983458811409	0.03152983458811409
0.7382882882882882	1.39811923448182	1.366678957825381	-0.03144027665643878	0.03144027665643878
0.7392292292292292	1.399378742280961	1.368028208393245	-0.03135053388771603	0.03135053388771603
0.7401701701701701	1.400643943794109	1.369383335239427	-0.03126060855468271	0.03126060855468271
0.7411111111111111	1.401914885519537	1.370744382756847	-0.03117050276269029	0.03117050276269029
0.742052052052052	1.403191614506007	1.372111396059963	-0.03108021844604414	0.03108021844604414
0.7429929929929929	1.404474178361343	1.373484420996696	-0.03098975736464626	0.03098975736464626
0.7439339339339339	1.405762625261141	1.374863504160256	-0.03089912110088511	0.03089912110088511
0.7448748748748748	1.40705700395766	1.376248692900839	-0.03080831105682136	0.03080831105682136
0.7458158158158158	1.408357363788879	1.377640035337213	-0.03071732845166619	0.03071732845166619
0.7467567567567567	1.409663754687735	1.379037580368162	-0.03062617431957282	0.03062617431957282
0.7476976976976977	1.410976227191542	1.380441377683797	-0.03053484950774421	0.03053484950774421
0.7486386386386386	1.412294832451583	1.38185147777672	-0.03044335467486348	0.03044335467486348
0.7495795795795795	1.413619622242921	1.383267931953032	-0.0303516902898886	0.0303516902898886
0.7505205205205204	1.414950648974355	1.384690792343191	-0.03025985663116404	0.03025985663116404
0.7514614614614614	1.416287965698636	1.386120111912701	-0.03016785378593512	0.03016785378593512
0.7524024024024023	1.417631626122819	1.387555944472634	-0.03007568165018548	0.03007568165018548
0.7533433433433433	1.418981684618886	1.388998344689984	-0.02998333992890201	0.02998333992890201
0.7542842842842842	1.420338196234527	1.390447368097843	-0.02989082813668364	0.02989082813668364
0.7552252252252252	1.421701216704182	1.391903071105398	-0.02979814559878413	0.02979814559878413
0.7561661661661662	1.423070802460279	1.393365511007748	-0.02970529145253131	0.02970529145253131
0.757107107107107	1.424447010644715	1.394834745995543	-0.0296122646491721	0.0296122646491721
0.758048048048048	1.425829899120548	1.396310835164434	-0.02951906395611403	0.02951906395611403
0.7589889889889889	1.427219526483976	1.397793838524348	-0.02942568795962774	0.02942568795962774
0.7599299299299299	1.4286159520765	1.399283817008571	-0.0293321350679292	0.0293321350679292
0.7608708708708708	1.430019235997396	1.400780832482665	-0.02923840351473106	0.02923840351473106
0.7618118118118118	1.431429439116393	1.402284947753193	-0.02914449136320019	0.02914449136320019
0.7627527527527527	1.432846623086662	1.403796226576282	-0.02905039651037922	0.02905039651037922
0.7636936936936937	1.434270850358048	1.405314733666011	-0.02895611669203713	0.02895611669203713
0.7646346346346345	1.435702184190573	1.406840534702634	-0.02886164948793879	0.02886164948793879
0.7655755755755755	1.437140688668263	1.408373696340653	-0.02876699232760993	0.02876699232760993
0.7665165165165164	1.438586428713207	1.40991428621673	-0.02867214249647709	0.02867214249647709
0.7674574574574574	1.44003947009998	1.411462372957473	-0.02857709714250722	0.02857709714250722
0.7683983983983983	1.441499879470312	1.413018026187076	-0.02848185328323583	0.02848185328323583
0.7693393393393393	1.442967724348114	1.414581316534849	-0.02838640781326496	0.02838640781326496
0.7702802802802802	1.444443073154817	1.416152315642637	-0.0282907575121798	0.0282907575121798
0.7712212212212212	1.445925995225017	1.417731096172145	-0.02819489905287176	0.02819489905287176
0.7721621621621622	1.447416560822503	1.419317731812181	-0.02809882901032235	0.02809882901032235
0.773103103103103	1.448914841156585	1.420912297285841	-0.02800254387074408	0.02800254387074408
0.774044044044044	1.45042090839881	1.422514868357642	-0.02790604004116748	0.02790604004116748
0.7749849849849849	1.451934835700049	1.424125521840632	-0.02780931385941621	0.02780931385941621
0.7759259259259259	1.453456697207935	1.425744335603488	-0.02771236160444634	0.02771236160444634
0.7768668668668668	1.454986568084686	1.427371388577632	-0.02761517950705383	0.02761517950705383
0.7778078078078078	1.456524524525372	1.429006760764382	-0.02751776376099024	0.02751776376099024
0.7787487487487487	1.458070643776522	1.430650533242164	-0.02742011053435811	0.02742011053435811
0.7796896896896897	1.459625004155189	1.432302788173814	-0.0273222159813753	0.0273222159813753
0.7806306306306305	1.461187685068438	1.43396360881399	-0.02722407625444845	0.02722407625444845
0.7815715715715715	1.462758767033274	1.435633079516733	-0.02712568751654132	0.02712568751654132
0.7825125125125124	1.464338331696998	1.437311285743196	-0.0270270459538029	0.0270270459538029
0.7834534534534534	1.465926461858066	1.438998314069583	-0.02692814778848374	0.02692814778848374
0.7843943943943943	1.467523241487398	1.440694252195327	-0.02682898929207145	0.02682898929207145
0.7853353353353353	1.469128755750194	1.442399188951544	-0.02672956679864957	0.02672956679864957
0.7862762762762762	1.470743091028217	1.444113214309794	-0.02662987671842321	0.02662987671842321
0.7872172172172172	1.472366334942653	1.445836419391196	-0.02652991555145712	0.02652991555145712
0.7881581581581582	1.473998576377441	1.447568896475933	-0.02642967990150846	0.02642967990150846
0.789099099099099	1.475639905503205	1.449310739013189	-0.02632916649001515	0.02632916649001515
0.79004004004004	1.477290413801686	1.451062041631559	-0.02622837217012686	0.02622837217012686
0.7909809809809809	1.478950194090813	1.45282290014998	-0.02612729394083346	0.02612729394083346
0.7919219219219219	1.480619340550327	1.45459341158923	-0.02602592896109712	0.02602592896109712
0.7928628628628628	1.482297948748028	1.456373674184044	-0.02592427456398383	0.02592427456398383
0.7938038038038038	1.483986115666649	1.458163787395889	-0.0258223282707597	0.0258223282707597
0.7947447447447447	1.485683939731389	1.459963851926462	-0.02572008780492663	0.02572008780492663
0.7956856856856857	1.487391520838074	1.461773969731954	-0.02561755110611985	0.02561755110611985
0.7966266266266265	1.489108960382041	1.46359424403814	-0.02551471634390157	0.02551471634390157
0.7975675675675675	1.490836361287705	1.46542477935635	-0.02541158193135473	0.02541158193135473
0.7985085085085084	1.492573828038859	1.467265681500382	-0.02530814653847746	0.02530814653847746
0.7994494494494494	1.494321466709706	1.469117057604405	-0.0252044091053012	0.0252044091053012
0.8003903903903903	1.496079384996664	1.470979016141932	-0.02510036885473199	0.02510036885473199
0.8013313313313313	1.497847692250971	1.472851666945912	-0.0249960253050594	0.0249960253050594
0.8022722722722722	1.499626499512087	1.47473512123	-0.02489137828208721	0.02489137828208721
0.8032132132132132	1.501415919541947	1.476629491611096	-0.02478642793085029	0.02478642793085029
0.8041541541541541	1.503216066860055	1.478534892133187	-0.02468117472686782	0.02468117472686782
0.805095095095095	1.505027057779498	1.480451438292583	-0.02457561948691578	0.02457561948691578
0.806036036036036	1.506849010443852	1.482379247064611	-0.02446976337924078	0.02446976337924078
0.8069769769769769	1.508682044865025	1.484318436931839	-0.0243636079331857	0.0243636079331857
0.8079179179179179	1.5105262829621	1.486269127913892	-0.02425715504820825	0.02425715504820825
0.8088588588588588	1.512381848601149	1.488231441598948	-0.02415040700220117	0.02415040700220117
0.8097997997997998	1.51424886763611	1.490205501176986	-0.02404336645912375	0.02404336645912375
0.8107407407407407	1.516127467950695	1.492191431474849	-0.02393603647584586	0.02393603647584586
0.8116816816816816	1.518017779501422	1.494189358993215	-0.0238284205082071	0.0238284205082071
0.8126226226226225	1.519919934361775	1.496199411945548	-0.02372052241622713	0.02372052241622713
0.8135635635635635	1.521834066767501	1.498221720299096	-0.02361234646840549	0.02361234646840549
0.8145045045045044	1.523760313163175	1.500256415818041	-0.02350389734513403	0.02350389734513403
0.8154454454454454	1.525698812249946	1.502303632108859	-0.02339518014108655	0.02339518014108655
0.8163863863863863	1.527649705034591	1.504363504667973	-0.0232862003666181	0.0232862003666181
0.8173273273273273	1.529613134879903	1.5064361709318	-0.02317696394810342	0.02317696394810342
0.8182682682682683	1.531589247556421	1.508521770329248	-0.02306747722717373	0.02306747722717373
0.8192092092092091	1.533578191295603	1.510620444336768	-0.02295774695883557	0.02295774695883557
0.8201501501501501	1.535580116844419	1.51273233653603	-0.02284778030838974	0.02284778030838974
0.821091091091091	1.537595177521478	1.514857592674312	-0.02273758484716559	0.02273758484716559
0.822032032032032	1.539623529274702	1.516996360727689	-0.02262716854701274	0.02262716854701274
0.8229729729729729	1.541665330740601	1.519148790967098	-0.02251653977350276	0.02251653977350276
0.8239139139139139	1.543720743305207	1.521315036027372	-0.02240570727783453	0.02240570727783453
0.8248548548548548	1.54578993116673	1.52349525097932	-0.0222946801874091	0.0222946801874091
0.8257957957957958	1.547873061399986	1.525689593404947	-0.02218346799503967	0.02218346799503967
0.8267367367367366	1.549970304022652	1.527898223475877	-0.0220720805467749	0.0220720805467749
0.8276776776776776	1.552081832063424	1.530121304035101	-0.02196052802832371	0.02196052802832371
0.8286186186186185	1.554207821632127	1.532359000682082	-0.02184882095004559	0.02184882095004559
0.8295595595595595	1.556348451991876	1.534611481861356	-0.02173697013052034	0.02173697013052034
0.8305005005005004	1.55850390563328	1.536878918954663	-0.0216249866786169	0.0216249866786169
0.8314414414414414	1.560674368350896	1.539161486376723	-0.02151288197417234	0.02151288197417234
0.8323823823823823	1.562860029321861	1.541459361674725	-0.02140066764713633	0.02140066764713633
0.8333233233233233	1.565061081186902	1.543772725631609	-0.02128835555529363	0.02128835555529363
0.8342642642642643	1.5672777201337	1.546101762373231	-0.0211759577604691	0.0211759577604691
0.8352052052052051	1.569510145982808	1.548446659479482	-0.0210634865033259	0.0210634865033259
0.8361461461461461	1.571758562276108	1.550807608099441	-0.0209509541766677	0.0209509541766677
0.837087087087087	1.574023176367973	1.553184803070642	-0.0208383732973314	0.0208383732973314
0.838028028028028	1.576304199519188	1.555578443042538	-0.02072575647664987	0.02072575647664987
0.8389689689689689	1.578601846993736	1.557988730604226	-0.02061311638951002	0.02061311638951002
0.8399099099099099	1.580916338158599	1.560415872416519	-0.02050046574208064	0.02050046574208064
0.8408508508508508	1.583247896586613	1.562860079348431	-0.02038781723818262	0.02038781723818262
0.8417917917917918	1.585596750162559	1.565321566618164	-0.02027518354439506	0.02027518354439506
0.8427327327327326	1.58796313119254	1.567800553938649	-0.02016257725389181	0.02016257725389181
0.8436736736736736	1.590347276516859	1.57029726566773	-0.02005001084912905	0.02005001084912905
0.8446146146146145	1.592749427626422	1.57281193096306	-0.01993749666336209	0.01993749666336209
0.8455555555555555	1.595169830782888	1.575344783941766	-0.0198250468411223	0.0198250468411223
0.8464964964964964	1.597608737142694	1.577896063844978	-0.01971267329771575	0.01971267329771575
0.8474374374374374	1.600066402885023	1.580466015207272	-0.01960038767775152	0.01960038767775152
0.8483783783783783	1.602543089344012	1.583054888031097	-0.01948820131291429	0.01948820131291429
0.8493193193193193	1.60503906314521	1.585662937966281	-0.01937612517892862	0.01937612517892862
0.8502602602602602	1.607554596346594	1.588290426494648	-0.01926416985194646	0.01926416985194646
0.8512012012012011	1.610089966584198	1.590937621119845	-0.01915234546435274	0.01915234546435274
0.8521421421421421	1.612645457222633	1.593604795562447	-0.01904066166018636	0.01904066166018636
0.853083083083083	1.615221357510645	1.596292229960393	-0.01892912755025167	0.01892912755025167
0.854024024024024	1.617817962741906	1.599000211074855	-0.01881775166705135	0.01881775166705135
0.8549649649649649	1.620435574421324	1.601729032501585	-0.01870654191973919	0.01870654191973919
0.8559059059059059	1.623074500436961	1.604478994887849	-0.01859550554911205	0.01859550554911205
0.8568468468468468	1.625735055237938	1.607250406155	-0.01848464908293779	0.01848464908293779
0.8577877877877877	1.628417560018469	1.610043581726794	-0.0183739782916752	0.0183739782916752
0.8587287287287286	1.631122342908325	1.612858844763516	-0.0182634981448091	0.0182634981448091
0.8596696696696696	1.633849739169972	1.61569652640204	-0.01815321276793203	0.01815321276793203
0.8606106106106105	1.636600091402715	1.618556966001879	-0.01804312540083641	0.01804312540083641
0.8615515515515515	1.639373749754058	1.62144051139736	-0.01793323835669747	0.01793323835669747
0.8624924924924924	1.642171072138674	1.624347519156024	-0.01782355298264982	0.01782355298264982
0.8634334334334334	1.644992424465265	1.627278354843359	-0.01771406962190603	0.01771406962190603
0.8643743743743743	1.647838180871656	1.630233393294014	-0.01760478757764261	0.01760478757764261
0.8653153153153152	1.650708723968511	1.633213018889605	-0.01749570507890597	0.01749570507890597
0.8662562562562562	1.653604445091983	1.636217625843288	-0.01738681924869567	0.01738681924869567
0.8671971971971971	1.656525744565792	1.639247618491232	-0.01727812607456003	0.01727812607456003
0.8681381381381381	1.65947303197307	1.642303411591197	-0.01716962038187253	0.01716962038187253
0.869079079079079	1.662446726438414	1.645385430628379	-0.0170612958100349	0.0170612958100349
0.87002002002002	1.665447256920674	1.648494112128752	-0.01695314479192223	0.01695314479192223
0.8709609609609609	1.668475062516889	1.651629903980113	-0.01684515853677615	0.01684515853677615
0.8719019019019019	1.671530592777909	1.654793265761112	-0.0167373270167972	0.0167373270167972
0.8728428428428427	1.674614308036275	1.657984669078492	-0.01662963895778269	0.01662963895778269
0.8737837837837837	1.677726679746861	1.661204597912887	-0.01652208183397352	0.01652208183397352
0.8747247247247246	1.680868190840932	1.664453548973461	-0.01641464186747155	0.01641464186747155
0.8756656656656656	1.684039336094225	1.667732032061775	-0.0163073040324504	0.0163073040324504
0.8766066066066065	1.687240622509737	1.671040570445259	-0.0162000520644785	0.0162000520644785
0.8775475475475475	1.690472569715862	1.67437970124072	-0.01609286847514269	0.01609286847514269
0.8784884884884884	1.693735710380745	1.677749975808356	-0.01598573457238883	0.01598573457238883
0.8794294294294294	1.697030590643488	1.68115196015679	-0.01587863048669846	0.01587863048669846
0.8803703703703704	1.700357770563173	1.68458623535968	-0.01577153520349261	0.01577153520349261
0.8813113113113112	1.703717824586457	1.688053397984526	-0.01566442660193146	0.01566442660193146
0.8822522522522522	1.707111342034798	1.691554060534337	-0.01555728150046076	0.01555728150046076
0.8831931931931931	1.710538927612149	1.6950888519029	-0.01545007570924906	0.01545007570924906
0.8841341341341341	1.714001201934293	1.698658417844437	-0.01534278408985634	0.01534278408985634
0.885075075075075	1.717498802080821	1.702263421458534	-0.01523538062228735	0.01523538062228735
0.886016016016016	1.721032382170998	1.70590454369129	-0.015127838479708	0.015127838479708
0.8869569569569569	1.724602613964674	1.709582483853718	-0.01502013011095649	0.01502013011095649
0.8878978978978979	1.728210187489621	1.71329796015853	-0.0149122273310911	0.0149122273310911
0.8888388388388387	1.731855811696653	1.717051710276538	-0.01480410142011501	0.01480410142011501
0.8897797797797797	1.735540215144023	1.720844491914002	-0.01469572323002111	0.01469572323002111
0.8907207207207206	1.739264146712621	1.724677083412377	-0.0145870633002434	0.0145870633002434
0.8916616616616616	1.743028376353761	1.728550284372054	-0.01447809198170713	0.01447809198170713
0.8926026026026025	1.746833695871143	1.732464916301784	-0.01436877956935856	0.01436877956935856
0.8935435435435435	1.750680919739077	1.736421823295679	-0.01425909644339818	0.01425909644339818
0.8944844844844844	1.754570885958838	1.740421872739781	-0.01414901321905715	0.01414901321905715
0.8954254254254254	1.758504456955348	1.74446595605042	-0.01403850090492864	0.01403850090492864
0.8963663663663664	1.76248252051645	1.748554989446713	-0.01392753106973732	0.01392753106973732
0.8973073073073072	1.766505990777239	1.752689914759804	-0.01381607601743573	0.01381607601743573
0.8982482482482482	1.770575809251989	1.756871700281614	-0.01370410897037555	0.01370410897037555
0.8991891891891891	1.774692945916482	1.761101341656145	-0.01359160426033679	0.01359160426033679
0.9001301301301301	1.778858400343682	1.765379862816597	-0.01347853752708539	0.01347853752708539
0.901071071071071	1.783073202895939	1.769708316971841	-0.01336488592409757	0.01336488592409757
0.902012012012012	1.787338415977044	1.774087787646097	-0.01325062833094726	0.01325062833094726
0.9029529529529529	1.79165513534783	1.778519389775937	-0.01313574557189368	0.01313574557189368
0.9038938938938939	1.796024491509117	1.783004270869124	-0.01302022063999275	0.01302022063999275
0.9048348348348347	1.80044765115621	1.787543612230123	-0.01290403892608682	0.01290403892608682
0.9057757757757757	1.804925818709339	1.792138630257521	-0.0127871884518187	0.0127871884518187
0.9067167167167166	1.809460237924894	1.796790577819041	-0.01266966010585246	0.01266966010585246
0.9076576576576576	1.814052193592468	1.801500745710267	-0.01255144788220153	0.01255144788220153
0.9085985985985985	1.818703013323308	1.80627046420369	-0.01243254911961822	0.01243254911961822
0.9095395395395395	1.823414069436046	1.811101104695259	-0.01231296474078647	0.01231296474078647
0.9104804804804804	1.828186780946098	1.815994081456145	-0.01219269948995261	0.01219269948995261
0.9114214214214214	1.833022615665576	1.820950853498096	-0.01207176216747974	0.01207176216747974
0.9123623623623623	1.837923092421025	1.825972926561403	-0.01195016585962239	0.01195016585962239
0.9133033033033032	1.842889783397168	1.831061855235264	-0.01182792816190426	0.01182792816190426
0.9142442442442442	1.847924316614937	1.83621924522109	-0.01170507139384624	0.01170507139384624
0.9151851851851851	1.853028378553425	1.84144675575018	-0.01158162280324548	0.01158162280324548
0.9161261261261261	1.858203716925433	1.846746102168107	-0.01145761475732554	0.01145761475732554
0.917067067067067	1.86345214361784	1.852119058699185	-0.01133308491865548	0.01133308491865548
0.918008008008008	1.86877553780823	1.857567461405461	-0.01120807640276911	0.01120807640276911
0.9189489489489489	1.874175849270717	1.863093211355882	-0.01108263791483477	0.01108263791483477
0.9198898898898898	1.879655101884784	1.868698278022581	-0.01095682386220265	0.01095682386220265
0.9208308308308307	1.885215397361997	1.874384702922624	-0.01083069443937346	0.01083069443937346
0.9217717717717717	1.890858919207111	1.880154603525106	-0.01070431568200458	0.01070431568200458
0.9227127127127126	1.896587936931161	1.886010177445158	-0.01057775948600326	0.01057775948600326
0.9236536536536536	1.902404810535944	1.891953706948235	-0.01045110358770951	0.01045110358770951
0.9245945945945945	1.908311995290919	1.897987563790076	-0.01032443150084328	0.01032443150084328
0.9255355355355355	1.914312046825536	1.904114214419889	-0.01019783240564709	0.01019783240564709
0.9264764764764764	1.920407626562112	1.910336225576706	-0.01007140098540549	0.01007140098540549
0.9274174174174173	1.926601507516687	1.916656270311474	-0.009945237205213564	0.009945237205213564
0.9283583583583583	1.932896580497927	1.923077134470314	-0.009819446027612866	0.009819446027612866
0.9292992992992992	1.939295860737038	1.929601723677557	-0.009694137059480745	0.009694137059480745
0.9302402402402402	1.945802494984855	1.936233070860601	-0.009569424124253434	0.009569424124253434
0.9311811811811811	1.952419769115769	1.942974344362493	-0.009445424753275589	0.009445424753275589
0.9321221221221221	1.959151116282253	1.949828856692352	-0.009322259589900295	0.009322259589900295
0.933063063063063	1.966000125668087	1.95680007396841	-0.009200051699677525	0.009200051699677525
0.934004004004004	1.972970551893295	1.963891626113616	-0.009078925779678837	0.009078925779678837
0.9349449449449448	1.980066325129521	1.971107317869468	-0.008959007260052942	0.008959007260052942
0.9358858858858858	1.98729156199051	1.9784511407001	-0.008840421290410072	0.008840421290410072
0.9368268268268267	1.994650577269582	1.98592728566571	-0.008723291603872863	0.008723291603872863
0.9377677677677677	2.00214789660361	1.9935401573523	-0.008607739251310198	0.008607739251310198
0.9387087087087086	2.00978827015197	2.001294388953479	-0.008493881198491593	0.008493881198491593
0.9396496496496496	2.017576687388699	2.009194858609924	-0.008381828778774469	0.008381828778774469
0.9405905905905905	2.025518393117545	2.017246707123085	-0.008271685994459599	0.008271685994459599
0.9415315315315315	2.033618904832123	2.025455357172121	-0.008163547660001491	0.008163547660001491
0.9424724724724725	2.041884031557817	2.033826534176929	-0.008057497380888456	0.008057497380888456
0.9434134134134133	2.050319894328565	2.042366288965844	-0.007953605362721383	0.007953605362721383
0.9443543543543543	2.058932948470215	2.051081022424298	-0.00785192604591689	0.00785192604591689
0.9452952952952952	2.067730007883369	2.059977512320796	-0.007752495562572292	0.007752495562572292
0.9462362362362362	2.076718271543219	2.069062942529374	-0.007655329013844803	0.007655329013844803
0.9471771771771771	2.085905352461313	2.078344934893587	-0.007560417567725963	0.007560417567725963
0.9481181181181181	2.095299309386738	2.087831584006739	-0.00746772537999929	0.00746772537999929
0.949059059059059	2.104908681560697	2.097531495216776	-0.007377186343921149	0.007377186343921149
0.95	2.114742526881125	2.107453826203202	-0.007288700677922755	0.007288700677922755


==> plot_data/2d_virasoro_primaries_1.618_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.000532 1.000355 0.000016 1.000340 1.000371
0.010891 1.000632 1.000422 0.000018 1.000404 1.000441
0.011782 1.000739 1.000495 0.000022 1.000473 1.000516
0.012673 1.000855 1.000574 0.000025 1.000549 1.000599
0.013564 1.000980 1.000659 0.000028 1.000630 1.000687
0.014454 1.001113 1.000749 0.000032 1.000717 1.000781
0.015345 1.001254 1.000846 0.000036 1.000810 1.000882
0.016236 1.001404 1.000949 0.000040 1.000909 1.000989
0.017127 1.001563 1.001058 0.000045 1.001013 1.001103
0.018018 1.001730 1.001173 0.000050 1.001124 1.001223
0.018909 1.001905 1.001294 0.000054 1.001240 1.001349
0.019800 1.002089 1.001422 0.000060 1.001362 1.001482
0.020691 1.002282 1.001556 0.000065 1.001491 1.001621
0.021582 1.002483 1.001696 0.000070 1.001625 1.001766
0.022472 1.002692 1.001842 0.000076 1.001766 1.001918
0.023363 1.002910 1.001995 0.000082 1.001913 1.002077
0.024254 1.003137 1.002154 0.000088 1.002066 1.002242
0.025145 1.003372 1.002320 0.000095 1.002225 1.002414
0.026036 1.003616 1.002492 0.000101 1.002390 1.002593
0.026927 1.003868 1.002670 0.000108 1.002562 1.002778
0.027818 1.004129 1.002855 0.000115 1.002740 1.002970
0.028709 1.004398 1.003047 0.000123 1.002924 1.003169
0.029600 1.004676 1.003245 0.000130 1.003115 1.003375
0.030490 1.004962 1.003450 0.000138 1.003312 1.003587
0.031381 1.005258 1.003661 0.000145 1.003516 1.003807
0.032272 1.005561 1.003879 0.000153 1.003726 1.004033
0.033163 1.005874 1.004104 0.000162 1.003943 1.004266
0.034054 1.006194 1.004336 0.000170 1.004166 1.004506
0.034945 1.006524 1.004575 0.000179 1.004396 1.004753
0.035836 1.006862 1.004820 0.000187 1.004633 1.005008
0.036727 1.007209 1.005073 0.000196 1.004876 1.005269
0.037618 1.007564 1.005332 0.000205 1.005126 1.005537
0.038509 1.007929 1.005598 0.000215 1.005383 1.005813
0.039399 1.008301 1.005871 0.000224 1.005647 1.006096
0.040290 1.008683 1.006152 0.000234 1.005918 1.006386
0.041181 1.009073 1.006439 0.000244 1.006195 1.006683
0.042072 1.009472 1.006734 0.000254 1.006480 1.006987
0.042963 1.009880 1.007035 0.000264 1.006771 1.007299
0.043854 1.010296 1.007344 0.000275 1.007070 1.007619
0.044745 1.010721 1.007660 0.000285 1.007375 1.007945
0.045636 1.011155 1.007984 0.000296 1.007688 1.008279
0.046527 1.011598 1.008314 0.000307 1.008008 1.008621
0.047417 1.012049 1.008653 0.000318 1.008335 1.008970
0.048308 1.012509 1.008998 0.000329 1.008669 1.009327
0.049199 1.012978 1.009351 0.000340 1.009011 1.009691
0.050090 1.013456 1.009711 0.000352 1.009360 1.010063
0.050981 1.013943 1.010079 0.000363 1.009716 1.010443
0.051872 1.014439 1.010455 0.000375 1.010080 1.010830
0.052763 1.014943 1.010838 0.000387 1.010451 1.011225
0.053654 1.015456 1.011229 0.000399 1.010829 1.011628
0.054545 1.015978 1.011627 0.000412 1.011216 1.012039
0.055435 1.016509 1.012034 0.000424 1.011609 1.012458
0.056326 1.017049 1.012448 0.000437 1.012011 1.012884
0.057217 1.017598 1.012869 0.000449 1.012420 1.013319
0.058108 1.018156 1.013299 0.000462 1.012837 1.013761
0.058999 1.018723 1.013737 0.000475 1.013261 1.014212
0.059890 1.019299 1.014182 0.000488 1.013694 1.014670
0.060781 1.019884 1.014636 0.000502 1.014134 1.015137
0.061672 1.020478 1.015097 0.000515 1.014582 1.015612
0.062563 1.021081 1.015567 0.000528 1.015038 1.016095
0.063453 1.021693 1.016045 0.000542 1.015502 1.016587
0.064344 1.022314 1.016530 0.000556 1.015975 1.017086
0.065235 1.022944 1.017024 0.000570 1.016455 1.017594
0.066126 1.023583 1.017527 0.000584 1.016943 1.018111
0.067017 1.024231 1.018037 0.000598 1.017440 1.018635
0.067908 1.024889 1.018556 0.000612 1.017944 1.019169
0.068799 1.025556 1.019084 0.000626 1.018457 1.019710
0.069690 1.026232 1.019620 0.000641 1.018979 1.020260
0.070581 1.026917 1.020164 0.000655 1.019508 1.020819
0.071471 1.027611 1.020717 0.000670 1.020047 1.021387
0.072362 1.028315 1.021278 0.000685 1.020593 1.021963
0.073253 1.029027 1.021848 0.000700 1.021148 1.022548
0.074144 1.029749 1.022427 0.000715 1.021712 1.023141
0.075035 1.030481 1.023014 0.000730 1.022284 1.023744
0.075926 1.031222 1.023610 0.000745 1.022865 1.024355
0.076817 1.031972 1.024215 0.000760 1.023455 1.024975
0.077708 1.032731 1.024829 0.000776 1.024053 1.025604
0.078599 1.033500 1.025451 0.000791 1.024660 1.026242
0.079489 1.034278 1.026083 0.000807 1.025276 1.026890
0.080380 1.035066 1.026724 0.000822 1.025901 1.027546
0.081271 1.035863 1.027373 0.000838 1.026535 1.028211
0.082162 1.036670 1.028032 0.000854 1.027178 1.028886
0.083053 1.037486 1.028700 0.000869 1.027830 1.029569
0.083944 1.038312 1.029377 0.000885 1.028491 1.030262
0.084835 1.039147 1.030063 0.000901 1.029162 1.030964
0.085726 1.039992 1.030759 0.000917 1.029841 1.031676
0.086617 1.040847 1.031464 0.000934 1.030530 1.032397
0.087508 1.041711 1.032178 0.000950 1.031228 1.033128
0.088398 1.042585 1.032902 0.000966 1.031936 1.033868
0.089289 1.043468 1.033635 0.000982 1.032653 1.034617
0.090180 1.044361 1.034378 0.000999 1.033379 1.035376
0.091071 1.045264 1.035130 0.001015 1.034115 1.036145
0.091962 1.046177 1.035892 0.001032 1.034860 1.036924
0.092853 1.047100 1.036664 0.001048 1.035616 1.037712
0.093744 1.048032 1.037445 0.001065 1.036380 1.038510
0.094635 1.048974 1.038236 0.001081 1.037155 1.039318
0.095526 1.049926 1.039037 0.001098 1.037939 1.040135
0.096416 1.050888 1.039848 0.001115 1.038734 1.040963
0.097307 1.051860 1.040669 0.001131 1.039538 1.041801
0.098198 1.052842 1.041500 0.001148 1.040352 1.042649
0.099089 1.053834 1.042341 0.001165 1.041176 1.043506
0.099980 1.054836 1.043193 0.001182 1.042011 1.044374
0.100871 1.055847 1.044054 0.001199 1.042855 1.045253
0.101762 1.056869 1.044925 0.001216 1.043710 1.046141
0.102653 1.057902 1.045807 0.001232 1.044575 1.047040
0.103544 1.058944 1.046699 0.001249 1.045450 1.047949
0.104434 1.059996 1.047602 0.001266 1.046336 1.048868
0.105325 1.061059 1.048515 0.001283 1.047232 1.049798
0.106216 1.062132 1.049439 0.001300 1.048138 1.050739
0.107107 1.063215 1.050373 0.001317 1.049055 1.051690
0.107998 1.064308 1.051317 0.001334 1.049983 1.052652
0.108889 1.065412 1.052273 0.001351 1.050922 1.053624
0.109780 1.066526 1.053239 0.001368 1.051871 1.054607
0.110671 1.067651 1.054216 0.001385 1.052831 1.055601
0.111562 1.068786 1.055204 0.001402 1.053801 1.056606
0.112452 1.069932 1.056202 0.001419 1.054783 1.057622
0.113343 1.071088 1.057212 0.001436 1.055776 1.058648
0.114234 1.072254 1.058233 0.001453 1.056780 1.059686
0.115125 1.073431 1.059265 0.001470 1.057794 1.060735
0.116016 1.074619 1.060308 0.001487 1.058820 1.061795
0.116907 1.075817 1.061362 0.001504 1.059858 1.062866
0.117798 1.077026 1.062427 0.001521 1.060906 1.063948
0.118689 1.078246 1.063504 0.001538 1.061966 1.065042
0.119580 1.079477 1.064592 0.001555 1.063037 1.066146
0.120470 1.080718 1.065692 0.001571 1.064120 1.067263
0.121361 1.081970 1.066803 0.001588 1.065214 1.068391
0.122252 1.083233 1.067925 0.001605 1.066320 1.069530
0.123143 1.084507 1.069060 0.001622 1.067438 1.070681
0.124034 1.085792 1.070206 0.001638 1.068567 1.071844
0.124925 1.087088 1.071363 0.001655 1.069708 1.073018
0.125816 1.088395 1.072533 0.001671 1.070862 1.074204
0.126707 1.089713 1.073714 0.001688 1.072026 1.075402
0.127598 1.091042 1.074908 0.001704 1.073203 1.076612
0.128488 1.092383 1.076113 0.001721 1.074392 1.077834
0.129379 1.093734 1.077331 0.001737 1.075594 1.079068
0.130270 1.095097 1.078560 0.001753 1.076807 1.080314
0.131161 1.096471 1.079802 0.001770 1.078033 1.081572
0.132052 1.097856 1.081056 0.001786 1.079271 1.082842
0.132943 1.099253 1.082323 0.001802 1.080521 1.084125
0.133834 1.100661 1.083602 0.001818 1.081784 1.085420
0.134725 1.102081 1.084893 0.001834 1.083060 1.086727
0.135616 1.103512 1.086197 0.001850 1.084348 1.088047
0.136507 1.104955 1.087514 0.001865 1.085649 1.089379
0.137397 1.106409 1.088843 0.001881 1.086962 1.090724
0.138288 1.107875 1.090185 0.001897 1.088288 1.092082
0.139179 1.109352 1.091540 0.001912 1.089628 1.093452
0.140070 1.110842 1.092908 0.001928 1.090980 1.094835
0.140961 1.112343 1.094288 0.001943 1.092345 1.096231
0.141852 1.113855 1.095682 0.001958 1.093724 1.097640
0.142743 1.115380 1.097089 0.001973 1.095116 1.099062
0.143634 1.116917 1.098509 0.001988 1.096521 1.100497
0.144525 1.118465 1.099942 0.002003 1.097939 1.101945
0.145415 1.120026 1.101389 0.002018 1.099371 1.103406
0.146306 1.121599 1.102848 0.002033 1.100816 1.104881
0.147197 1.123184 1.104322 0.002047 1.102275 1.106369
0.148088 1.124781 1.105809 0.002061 1.103747 1.107870
0.148979 1.126390 1.107309 0.002076 1.105233 1.109385
0.149870 1.128011 1.108823 0.002090 1.106734 1.110913
0.150761 1.129645 1.110351 0.002104 1.108247 1.112455
0.151652 1.131291 1.111893 0.002118 1.109775 1.114011
0.152543 1.132950 1.113449 0.002132 1.111317 1.115581
0.153433 1.134621 1.115019 0.002145 1.112873 1.117164
0.154324 1.136304 1.116602 0.002159 1.114443 1.118761
0.155215 1.138000 1.118200 0.002172 1.116028 1.120372
0.156106 1.139709 1.119812 0.002185 1.117627 1.121998
0.156997 1.141431 1.121439 0.002198 1.119240 1.123637
0.157888 1.143165 1.123079 0.002211 1.120868 1.125291
0.158779 1.144912 1.124734 0.002224 1.122510 1.126959
0.159670 1.146672 1.126404 0.002237 1.124167 1.128641
0.160561 1.148445 1.128088 0.002249 1.125839 1.130337
0.161451 1.150230 1.129787 0.002261 1.127526 1.132049
0.162342 1.152029 1.131501 0.002273 1.129228 1.133774
0.163233 1.153841 1.133230 0.002285 1.130944 1.135515
0.164124 1.155666 1.134973 0.002297 1.132676 1.137270
0.165015 1.157504 1.136732 0.002309 1.134423 1.139040
0.165906 1.159356 1.138505 0.002320 1.136185 1.140825
0.166797 1.161221 1.140294 0.002331 1.137963 1.142625
0.167688 1.163099 1.142098 0.002342 1.139756 1.144440
0.168579 1.164991 1.143917 0.002353 1.141564 1.146270
0.169469 1.166896 1.145752 0.002364 1.143388 1.148116
0.170360 1.168815 1.147602 0.002374 1.145228 1.149976
0.171251 1.170747 1.149468 0.002384 1.147084 1.151852
0.172142 1.172693 1.151349 0.002394 1.148955 1.153744
0.173033 1.174653 1.153247 0.002404 1.150843 1.155651
0.173924 1.176627 1.155160 0.002414 1.152746 1.157573
0.174815 1.178615 1.157089 0.002423 1.154666 1.159512
0.175706 1.180616 1.159034 0.002432 1.156602 1.161466
0.176597 1.182632 1.160995 0.002441 1.158554 1.163436
0.177487 1.184662 1.162973 0.002450 1.160523 1.165422
0.178378 1.186706 1.164966 0.002458 1.162508 1.167424
0.179269 1.188764 1.166976 0.002467 1.164510 1.169443
0.180160 1.190836 1.169003 0.002475 1.166528 1.171477
0.181051 1.192923 1.171046 0.002482 1.168564 1.173528
0.181942 1.195024 1.173106 0.002490 1.170616 1.175595
0.182833 1.197140 1.175182 0.002497 1.172685 1.177679
0.183724 1.199271 1.177275 0.002504 1.174771 1.179779
0.184615 1.201416 1.179385 0.002511 1.176875 1.181896
0.185506 1.203575 1.181513 0.002517 1.178995 1.184030
0.186396 1.205750 1.183657 0.002524 1.181133 1.186181
0.187287 1.207939 1.185819 0.002530 1.183289 1.188348
0.188178 1.210144 1.187998 0.002536 1.185462 1.190533
0.189069 1.212363 1.190194 0.002541 1.187653 1.192735
0.189960 1.214598 1.192408 0.002546 1.189861 1.194954
0.190851 1.216847 1.194639 0.002551 1.192088 1.197190
0.191742 1.219112 1.196888 0.002556 1.194332 1.199444
0.192633 1.221392 1.199155 0.002560 1.196595 1.201715
0.193524 1.223688 1.201440 0.002564 1.198875 1.204004
0.194414 1.225999 1.203742 0.002568 1.201174 1.206310
0.195305 1.228326 1.206063 0.002572 1.203492 1.208635
0.196196 1.230668 1.208402 0.002575 1.205827 1.210977
0.197087 1.233026 1.210759 0.002578 1.208182 1.213337
0.197978 1.235400 1.213135 0.002580 1.210555 1.215716
0.198869 1.237790 1.215529 0.002583 1.212947 1.218112
0.199760 1.240196 1.217942 0.002585 1.215357 1.220527
0.200651 1.242618 1.220374 0.002586 1.217787 1.222960
0.201542 1.245056 1.222824 0.002588 1.220236 1.225412
0.202432 1.247510 1.225293 0.002589 1.222704 1.227882
0.203323 1.249980 1.227782 0.002590 1.225192 1.230371
0.204214 1.252467 1.230289 0.002590 1.227699 1.232879
0.205105 1.254971 1.232816 0.002590 1.230225 1.235406
0.205996 1.257491 1.235362 0.002590 1.232772 1.237951
0.206887 1.260027 1.237927 0.002589 1.235338 1.240516
0.207778 1.262581 1.240512 0.002588 1.237923 1.243100
0.208669 1.265151 1.243117 0.002587 1.240529 1.245704
0.209560 1.267738 1.245741 0.002586 1.243155 1.248327
0.210450 1.270342 1.248385 0.002584 1.245802 1.250969
0.211341 1.272964 1.251050 0.002581 1.248468 1.253631
0.212232 1.275602 1.253734 0.002579 1.251156 1.256313
0.213123 1.278258 1.256439 0.002576 1.253863 1.259015
0.214014 1.280931 1.259164 0.002572 1.256592 1.261736
0.214905 1.283622 1.261909 0.002569 1.259341 1.264478
0.215796 1.286330 1.264676 0.002564 1.262111 1.267240
0.216687 1.289056 1.267462 0.002560 1.264902 1.270022
0.217578 1.291800 1.270270 0.002555 1.267715 1.272825
0.218468 1.294561 1.273099 0.002550 1.270549 1.275648
0.219359 1.297341 1.275948 0.002544 1.273404 1.278492
0.220250 1.300139 1.278819 0.002538 1.276281 1.281357
0.221141 1.302955 1.281711 0.002532 1.279179 1.284243
0.222032 1.305789 1.284625 0.002525 1.282100 1.287150
0.222923 1.308641 1.287560 0.002518 1.285042 1.290077
0.223814 1.311512 1.290516 0.002510 1.288006 1.293026
0.224705 1.314402 1.293495 0.002502 1.290993 1.295997
0.225596 1.317310 1.296495 0.002494 1.294001 1.298989
0.226486 1.320237 1.299518 0.002485 1.297033 1.302002
0.227377 1.323183 1.302562 0.002476 1.300086 1.305038
0.228268 1.326148 1.305629 0.002466 1.303163 1.308095
0.229159 1.329133 1.308718 0.002456 1.306262 1.311174
0.230050 1.332136 1.311830 0.002445 1.309385 1.314276
0.230941 1.335159 1.314965 0.002435 1.312530 1.317399
0.231832 1.338201 1.318122 0.002423 1.315699 1.320545
0.232723 1.341263 1.321302 0.002411 1.318891 1.323713
0.233614 1.344345 1.324505 0.002399 1.322106 1.326905
0.234505 1.347446 1.327732 0.002386 1.325346 1.330118
0.235395 1.350567 1.330982 0.002373 1.328609 1.333355
0.236286 1.353708 1.334255 0.002360 1.331896 1.336615
0.237177 1.356870 1.337552 0.002346 1.335206 1.339898
0.238068 1.360052 1.340873 0.002331 1.338542 1.343204
0.238959 1.363254 1.344217 0.002316 1.341901 1.346534
0.239850 1.366476 1.347586 0.002301 1.345285 1.349887
0.240741 1.369720 1.350979 0.002285 1.348694 1.353264
0.241632 1.372984 1.354396 0.002269 1.352127 1.356664
0.242523 1.376269 1.357837 0.002252 1.355586 1.360089
0.243413 1.379574 1.361303 0.002234 1.359069 1.363538
0.244304 1.382902 1.364794 0.002217 1.362578 1.367011
0.245195 1.386250 1.368310 0.002198 1.366112 1.370508
0.246086 1.389619 1.371851 0.002180 1.369671 1.374030
0.246977 1.393011 1.375417 0.002160 1.373256 1.377577
0.247868 1.396424 1.379008 0.002140 1.376867 1.381148
0.248759 1.399858 1.382624 0.002120 1.380504 1.384745
0.249650 1.403315 1.386267 0.002099 1.384167 1.388366
0.250541 1.406793 1.389935 0.002078 1.387857 1.392013
0.251431 1.410294 1.393629 0.002056 1.391572 1.395685
0.252322 1.413817 1.397349 0.002034 1.395315 1.399383
0.253213 1.417362 1.401095 0.002011 1.399084 1.403106
0.254104 1.420931 1.404868 0.001988 1.402880 1.406856
0.254995 1.424521 1.408667 0.001964 1.406703 1.410631
0.255886 1.428135 1.412493 0.001940 1.410553 1.414433
0.256777 1.431772 1.416346 0.001915 1.414431 1.418260
0.257668 1.435431 1.420225 0.001889 1.418336 1.422115
0.258559 1.439115 1.424132 0.001863 1.422269 1.425996
0.259449 1.442821 1.428067 0.001837 1.426230 1.429903
0.260340 1.446551 1.432028 0.001810 1.430218 1.433838
0.261231 1.450305 1.436018 0.001782 1.434235 1.437800
0.262122 1.454083 1.440035 0.001754 1.438281 1.441789
0.263013 1.457885 1.444080 0.001725 1.442355 1.445805
0.263904 1.461710 1.448154 0.001696 1.446457 1.449850
0.264795 1.465561 1.452255 0.001666 1.450589 1.453921
0.265686 1.469435 1.456385 0.001636 1.454750 1.458021
0.266577 1.473335 1.460544 0.001605 1.458940 1.462149
0.267467 1.477259 1.464732 0.001573 1.463159 1.466305
0.268358 1.481208 1.468949 0.001541 1.467408 1.470490
0.269249 1.485182 1.473195 0.001508 1.471686 1.474703
0.270140 1.489182 1.477470 0.001475 1.475995 1.478945
0.271031 1.493207 1.481775 0.001441 1.480334 1.483216
0.271922 1.497258 1.486109 0.001407 1.484703 1.487516
0.272813 1.501334 1.490474 0.001372 1.489102 1.491846
0.273704 1.505436 1.494868 0.001336 1.493532 1.496205
0.274595 1.509564 1.499293 0.001300 1.497993 1.500593
0.275485 1.513719 1.503749 0.001263 1.502485 1.505012
0.276376 1.517900 1.508234 0.001226 1.507009 1.509460
0.277267 1.522108 1.512751 0.001188 1.511564 1.513939
0.278158 1.526342 1.517299 0.001149 1.516150 1.518448
0.279049 1.530604 1.521878 0.001110 1.520768 1.522987
0.279940 1.534892 1.526488 0.001070 1.525419 1.527558
0.280831 1.539208 1.531130 0.001029 1.530101 1.532159
0.281722 1.543551 1.535804 0.000988 1.534816 1.536792
0.282613 1.547922 1.540509 0.000946 1.539563 1.541456
0.283504 1.552321 1.545247 0.000904 1.544344 1.546151
0.284394 1.556748 1.550017 0.000861 1.549157 1.550878
0.285285 1.561203 1.554820 0.000817 1.554003 1.555637
0.286176 1.565687 1.559656 0.000773 1.558883 1.560428
0.287067 1.570199 1.564524 0.000728 1.563797 1.565252
0.287958 1.574740 1.569426 0.000682 1.568744 1.570108
0.288849 1.579310 1.574361 0.000636 1.573725 1.574997
0.289740 1.583909 1.579330 0.000589 1.578741 1.579919
0.290631 1.588537 1.584332 0.000541 1.583791 1.584873
0.291522 1.593195 1.589369 0.000493 1.588876 1.589862
0.292412 1.597883 1.594439 0.000444 1.593995 1.594883
0.293303 1.602601 1.599545 0.000394 1.599150 1.599939
0.294194 1.607349 1.604684 0.000344 1.604340 1.605028
0.295085 1.612127 1.609859 0.000293 1.609566 1.610152
0.295976 1.616936 1.615069 0.000242 1.614827 1.615310
0.296867 1.621775 1.620314 0.000189 1.620124 1.620503
0.297758 1.626646 1.625594 0.000136 1.625458 1.625730
0.298649 1.631548 1.630911 0.000083 1.630828 1.630993
0.299540 1.636481 1.636263 0.000028 1.636234 1.636291
0.300430 1.641446 1.641651 0.000027 1.641624 1.641678
0.301321 1.646443 1.647076 0.000083 1.646994 1.647159
0.302212 1.651472 1.652538 0.000139 1.652399 1.652677
0.303103 1.656533 1.658036 0.000196 1.657840 1.658232
0.303994 1.661626 1.663572 0.000254 1.663318 1.663826
0.304885 1.666753 1.669145 0.000313 1.668832 1.669457
0.305776 1.671912 1.674755 0.000372 1.674383 1.675127
0.306667 1.677105 1.680404 0.000432 1.679972 1.680836
0.307558 1.682331 1.686090 0.000493 1.685598 1.686583
0.308448 1.687590 1.691815 0.000554 1.691261 1.692369
0.309339 1.692884 1.697578 0.000616 1.696962 1.698195
0.310230 1.698211 1.703381 0.000679 1.702702 1.704060
0.311121 1.703573 1.709222 0.000743 1.708479 1.709965
0.312012 1.708970 1.715103 0.000807 1.714295 1.715910
0.312903 1.714402 1.721023 0.000872 1.720151 1.721895
0.313794 1.719868 1.726983 0.000938 1.726045 1.727921
0.314685 1.725370 1.732983 0.001004 1.731978 1.733987
0.315576 1.730908 1.739023 0.001072 1.737951 1.740095
0.316466 1.736481 1.745104 0.001140 1.743964 1.746244
0.317357 1.742091 1.751226 0.001209 1.750018 1.752435
0.318248 1.747736 1.757389 0.001278 1.756111 1.758667
0.319139 1.753419 1.763594 0.001348 1.762245 1.764942
0.320030 1.759138 1.769840 0.001419 1.768420 1.771259
0.320921 1.764895 1.776128 0.001491 1.774637 1.777619
0.321812 1.770689 1.782458 0.001564 1.780894 1.784022
0.322703 1.776520 1.788831 0.001637 1.787194 1.790468
0.323594 1.782390 1.795246 0.001711 1.793535 1.796958
0.324484 1.788298 1.801705 0.001786 1.799919 1.803491
0.325375 1.794244 1.808207 0.001862 1.806345 1.810069
0.326266 1.800229 1.814753 0.001938 1.812814 1.816691
0.327157 1.806253 1.821342 0.002015 1.819327 1.823357
0.328048 1.812316 1.827976 0.002093 1.825882 1.830069
0.328939 1.818420 1.834654 0.002172 1.832482 1.836826
0.329830 1.824563 1.841377 0.002252 1.839125 1.843628
0.330721 1.830746 1.848145 0.002332 1.845813 1.850477
0.331612 1.836969 1.854958 0.002413 1.852545 1.857371
0.332503 1.843234 1.861818 0.002495 1.859323 1.864312
0.333393 1.849540 1.868723 0.002578 1.866145 1.871300
0.334284 1.855887 1.875674 0.002661 1.873013 1.878335
0.335175 1.862275 1.882672 0.002745 1.879927 1.885418
0.336066 1.868706 1.889717 0.002831 1.886887 1.892548
0.336957 1.875179 1.896809 0.002916 1.893893 1.899726
0.337848 1.881695 1.903949 0.003003 1.900946 1.906952
0.338739 1.888253 1.911137 0.003091 1.908046 1.914227
0.339630 1.894855 1.918373 0.003179 1.915194 1.921552
0.340521 1.901501 1.925657 0.003268 1.922389 1.928925
0.341411 1.908190 1.932990 0.003358 1.929632 1.936348
0.342302 1.914924 1.940373 0.003449 1.936924 1.943821
0.343193 1.921702 1.947805 0.003540 1.944264 1.951345
0.344084 1.928525 1.955286 0.003633 1.951654 1.958919
0.344975 1.935393 1.962818 0.003726 1.959093 1.966544
0.345866 1.942307 1.970401 0.003820 1.966581 1.974221
0.346757 1.949267 1.978034 0.003915 1.974120 1.981949
0.347648 1.956273 1.985719 0.004010 1.981709 1.989730
0.348539 1.963326 1.993455 0.004107 1.989348 1.997562
0.349429 1.970426 2.001244 0.004204 1.997039 2.005448
0.350320 1.977573 2.009084 0.004302 2.004782 2.013386
0.351211 1.984768 2.016977 0.004401 2.012576 2.021379
0.352102 1.992011 2.024923 0.004501 2.020422 2.029425
0.352993 1.999302 2.032923 0.004602 2.028321 2.037525
0.353884 2.006642 2.040976 0.004703 2.036273 2.045680
0.354775 2.014031 2.049084 0.004806 2.044278 2.053890
0.355666 2.021470 2.057246 0.004909 2.052337 2.062155
0.356557 2.028959 2.065463 0.005013 2.060450 2.070476
0.357447 2.036498 2.073735 0.005118 2.068617 2.078853
0.358338 2.044088 2.082063 0.005224 2.076839 2.087286
0.359229 2.051728 2.090446 0.005330 2.085116 2.095777
0.360120 2.059421 2.098887 0.005438 2.093449 2.104324
0.361011 2.067165 2.107384 0.005546 2.101838 2.112930
0.361902 2.074961 2.115938 0.005655 2.110283 2.121593
0.362793 2.082811 2.124550 0.005765 2.118785 2.130315
0.363684 2.090713 2.133220 0.005876 2.127345 2.139096
0.364575 2.098669 2.141949 0.005987 2.135962 2.147936
0.365465 2.106678 2.150736 0.006100 2.144637 2.156836
0.366356 2.114742 2.159583 0.006213 2.153370 2.165797
0.367247 2.122861 2.168490 0.006328 2.162162 2.174817
0.368138 2.131035 2.177456 0.006443 2.171014 2.183899
0.369029 2.139265 2.186483 0.006559 2.179925 2.193042
0.369920 2.147551 2.195572 0.006675 2.188896 2.202247
0.370811 2.155893 2.204721 0.006793 2.197928 2.211514
0.371702 2.164292 2.213933 0.006911 2.207021 2.220844
0.372593 2.172749 2.223207 0.007031 2.216176 2.230238
0.373483 2.181263 2.232543 0.007151 2.225392 2.239694
0.374374 2.189836 2.241943 0.007272 2.234671 2.249215
0.375265 2.198468 2.251407 0.007394 2.244013 2.258801
0.376156 2.207159 2.260935 0.007517 2.253418 2.268451
0.377047 2.215910 2.270527 0.007641 2.262886 2.278168
0.377938 2.224721 2.280184 0.007765 2.272419 2.287949
0.378829 2.233592 2.289907 0.007891 2.282017 2.297798
0.379720 2.242525 2.299696 0.008017 2.291680 2.307713
0.380611 2.251520 2.309552 0.008144 2.301408 2.317696
0.381502 2.260576 2.319475 0.008272 2.311203 2.327747
0.382392 2.269696 2.329465 0.008401 2.321064 2.337865
0.383283 2.278878 2.339523 0.008530 2.330992 2.348053
0.384174 2.288125 2.349649 0.008661 2.340988 2.358310
0.385065 2.297435 2.359845 0.008792 2.351053 2.368638
0.385956 2.306810 2.370110 0.008925 2.361185 2.379035
0.386847 2.316251 2.380445 0.009058 2.371388 2.389503
0.387738 2.325757 2.390851 0.009192 2.381659 2.400043
0.388629 2.335330 2.401328 0.009327 2.392001 2.410655
0.389520 2.344969 2.411876 0.009462 2.402414 2.421339
0.390410 2.354676 2.422497 0.009599 2.412898 2.432096
0.391301 2.364451 2.433190 0.009737 2.423454 2.442927
0.392192 2.374295 2.443957 0.009875 2.434082 2.453832
0.393083 2.384207 2.454797 0.010014 2.444783 2.464811
0.393974 2.394190 2.465712 0.010154 2.455558 2.475866
0.394865 2.404242 2.476701 0.010295 2.466407 2.486996
0.395756 2.414365 2.487766 0.010437 2.477330 2.498203
0.396647 2.424560 2.498907 0.010579 2.488328 2.509487
0.397538 2.434827 2.510125 0.010723 2.499403 2.520848
0.398428 2.445166 2.521420 0.010867 2.510553 2.532287
0.399319 2.455579 2.532793 0.011012 2.521781 2.543805
0.400210 2.466065 2.544244 0.011158 2.533086 2.555402
0.401101 2.476626 2.555774 0.011305 2.544469 2.567078
0.401992 2.487262 2.567383 0.011452 2.555931 2.578836
0.402883 2.497974 2.579073 0.011601 2.567472 2.590674
0.403774 2.508762 2.590844 0.011750 2.579094 2.602594
0.404665 2.519627 2.602696 0.011900 2.590795 2.614596
0.405556 2.530569 2.614630 0.012051 2.602579 2.626681
0.406446 2.541590 2.626647 0.012203 2.614443 2.638850
0.407337 2.552690 2.638747 0.012356 2.626391 2.651102
0.408228 2.563870 2.650931 0.012509 2.638422 2.663440
0.409119 2.575129 2.663199 0.012663 2.650536 2.675863
0.410010 2.586470 2.675553 0.012819 2.662735 2.688372
0.410901 2.597892 2.687993 0.012975 2.675019 2.700968
0.411792 2.609397 2.700520 0.013131 2.687389 2.713651
0.412683 2.620985 2.713134 0.013289 2.699845 2.726423
0.413574 2.632656 2.725836 0.013447 2.712389 2.739283
0.414464 2.644412 2.738627 0.013607 2.725020 2.752233
0.415355 2.656254 2.751507 0.013767 2.737740 2.765273
0.416246 2.668181 2.764477 0.013927 2.750549 2.778404
0.417137 2.680195 2.777538 0.014089 2.763449 2.791627
0.418028 2.692296 2.790690 0.014251 2.776439 2.804942
0.418919 2.704486 2.803935 0.014415 2.789520 2.818350
0.419810 2.716764 2.817273 0.014579 2.802694 2.831852
0.420701 2.729133 2.830704 0.014743 2.815961 2.845448
0.421592 2.741591 2.844230 0.014909 2.829321 2.859139
0.422482 2.754141 2.857852 0.015075 2.842776 2.872927
0.423373 2.766784 2.871569 0.015243 2.856326 2.886811
0.424264 2.779519 2.885383 0.015410 2.869972 2.900793
0.425155 2.792348 2.899295 0.015579 2.883715 2.914874
0.426046 2.805271 2.913305 0.015749 2.897556 2.929053
0.426937 2.818290 2.927414 0.015919 2.911495 2.943333
0.427828 2.831405 2.941623 0.016090 2.925533 2.957713
0.428719 2.844617 2.955933 0.016261 2.939671 2.972194
0.429610 2.857926 2.970344 0.016434 2.953910 2.986778
0.430501 2.871335 2.984858 0.016607 2.968251 3.001465
0.431391 2.884844 2.999475 0.016781 2.982694 3.016256
0.432282 2.898452 3.014197 0.016956 2.997241 3.031152
0.433173 2.912163 3.029023 0.017131 3.011892 3.046154
0.434064 2.925975 3.043955 0.017307 3.026648 3.061262
0.434955 2.939891 3.058994 0.017484 3.041510 3.076478
0.435846 2.953911 3.074140 0.017662 3.056479 3.091802
0.436737 2.968037 3.089395 0.017840 3.071556 3.107235
0.437628 2.982268 3.104760 0.018019 3.086741 3.122778
0.438519 2.996606 3.120234 0.018198 3.102036 3.138433
0.439409 3.011052 3.135820 0.018379 3.117441 3.154199
0.440300 3.025608 3.151518 0.018560 3.132958 3.170078
0.441191 3.040273 3.167329 0.018741 3.148588 3.186070
0.442082 3.055049 3.183254 0.018924 3.164330 3.202178
0.442973 3.069937 3.199294 0.019107 3.180187 3.218401
0.443864 3.084938 3.215450 0.019290 3.196160 3.234741
0.444755 3.100052 3.231723 0.019475 3.212249 3.251198
0.445646 3.115282 3.248114 0.019660 3.228455 3.267774
0.446537 3.130628 3.264624 0.019845 3.244779 3.284469
0.447427 3.146091 3.281254 0.020031 3.261222 3.301285
0.448318 3.161672 3.298005 0.020218 3.277786 3.318223
0.449209 3.177373 3.314877 0.020406 3.294472 3.335283
0.450100 3.193194 3.331873 0.020594 3.311280 3.352467
0.450991 3.209136 3.348993 0.020782 3.328211 3.369775
0.451882 3.225201 3.366238 0.020971 3.345267 3.387210
0.452773 3.241389 3.383609 0.021161 3.362448 3.404771
0.453664 3.257703 3.401108 0.021352 3.379757 3.422460
0.454555 3.274142 3.418735 0.021543 3.397193 3.440278
0.455445 3.290709 3.436492 0.021734 3.414758 3.458226
0.456336 3.307404 3.454379 0.021926 3.432453 3.476305
0.457227 3.324229 3.472398 0.022119 3.450280 3.494517
0.458118 3.341184 3.490551 0.022312 3.468239 3.512862
0.459009 3.358272 3.508837 0.022505 3.486331 3.531342
0.459900 3.375492 3.527258 0.022699 3.504559 3.549958
0.460791 3.392847 3.545816 0.022894 3.522922 3.568711
0.461682 3.410338 3.564512 0.023089 3.541423 3.587601
0.462573 3.427966 3.583347 0.023285 3.560062 3.606632
0.463463 3.445733 3.602322 0.023481 3.578841 3.625802
0.464354 3.463638 3.621438 0.023677 3.597760 3.645115
0.465245 3.481685 3.640697 0.023874 3.616822 3.664571
0.466136 3.499874 3.660099 0.024072 3.636028 3.684171
0.467027 3.518207 3.679647 0.024270 3.655378 3.703917
0.467918 3.536685 3.699342 0.024468 3.674874 3.723809
0.468809 3.555309 3.719184 0.024666 3.694517 3.743850
0.469700 3.574081 3.739175 0.024866 3.714309 3.764041
0.470591 3.593002 3.759317 0.025065 3.734252 3.784382
0.471481 3.612074 3.779610 0.025265 3.754345 3.804875
0.472372 3.631298 3.800057 0.025465 3.774592 3.825522
0.473263 3.650675 3.820658 0.025665 3.794993 3.846324
0.474154 3.670207 3.841416 0.025866 3.815549 3.867282
0.475045 3.689896 3.862330 0.026067 3.836263 3.888398
0.475936 3.709743 3.883404 0.026269 3.857135 3.909673
0.476827 3.729749 3.904638 0.026471 3.878167 3.931108
0.477718 3.749917 3.926033 0.026673 3.899361 3.952706
0.478609 3.770247 3.947592 0.026875 3.920717 3.974467
0.479499 3.790741 3.969316 0.027078 3.942238 3.996393
0.480390 3.811402 3.991206 0.027281 3.963925 4.018486
0.481281 3.832229 4.013263 0.027484 3.985780 4.040747
0.482172 3.853226 4.035490 0.027687 4.007803 4.063177
0.483063 3.874394 4.057888 0.027890 4.029998 4.085778
0.483954 3.895734 4.080458 0.028094 4.052364 4.108552
0.484845 3.917248 4.103203 0.028298 4.074905 4.131501
0.485736 3.938938 4.126123 0.028502 4.097621 4.154625
0.486627 3.960806 4.149221 0.028706 4.120515 4.177927
0.487518 3.982853 4.172498 0.028910 4.143587 4.201408
0.488408 4.005081 4.195955 0.029115 4.166840 4.225070
0.489299 4.027492 4.219595 0.029319 4.190276 4.248914
0.490190 4.050087 4.243419 0.029524 4.213895 4.272943
0.491081 4.072870 4.267429 0.029728 4.237701 4.297157
0.491972 4.095840 4.291626 0.029933 4.261694 4.321559
0.492863 4.119001 4.316014 0.030138 4.285876 4.346151
0.493754 4.142355 4.340592 0.030342 4.310250 4.370934
0.494645 4.165902 4.365363 0.030547 4.334816 4.395910
0.495536 4.189646 4.390330 0.030752 4.359578 4.421081
0.496426 4.213587 4.415493 0.030956 4.384537 4.446449
0.497317 4.237729 4.440855 0.031161 4.409694 4.472016
0.498208 4.262073 4.466417 0.031365 4.435052 4.497783
0.499099 4.286621 4.492182 0.031570 4.460613 4.523752
0.499990 4.311375 4.518152 0.031774 4.486378 4.549926
0.500881 4.336337 4.544328 0.031978 4.512350 4.576306
0.501772 4.361510 4.570713 0.032182 4.538530 4.602895
0.502663 4.386896 4.597308 0.032386 4.564922 4.629694
0.503554 4.412496 4.624116 0.032590 4.591526 4.656705
0.504444 4.438313 4.651138 0.032793 4.618345 4.683931
0.505335 4.464350 4.678377 0.032996 4.645381 4.711374
0.506226 4.490608 4.705835 0.033199 4.672636 4.739035
0.507117 4.517089 4.733515 0.033402 4.700112 4.766917
0.508008 4.543797 4.761417 0.033605 4.727813 4.795022
0.508899 4.570733 4.789545 0.033807 4.755738 4.823352
0.509790 4.597900 4.817901 0.034008 4.783892 4.851909
0.510681 4.625299 4.846487 0.034210 4.812277 4.880696
0.511572 4.652935 4.875305 0.034411 4.840894 4.909715
0.512462 4.680808 4.904357 0.034611 4.869746 4.938969
0.513353 4.708922 4.933647 0.034812 4.898835 4.968458
0.514244 4.737279 4.963176 0.035011 4.928164 4.998187
0.515135 4.765881 4.992946 0.035211 4.957736 5.028157
0.516026 4.794731 5.022961 0.035410 4.987552 5.058371
0.516917 4.823832 5.053223 0.035608 5.017615 5.088830
0.517808 4.853187 5.083733 0.035806 5.047928 5.119539
0.518699 4.882797 5.114496 0.036003 5.078493 5.150498
0.519590 4.912666 5.145512 0.036199 5.109313 5.181712
0.520480 4.942797 5.176786 0.036395 5.140390 5.213181
0.521371 4.973192 5.208319 0.036591 5.171728 5.244909
0.522262 5.003854 5.240114 0.036785 5.203328 5.276899
0.523153 5.034786 5.272173 0.036979 5.235194 5.309153
0.524044 5.065990 5.304501 0.037173 5.267328 5.341673
0.524935 5.097471 5.337099 0.037365 5.299733 5.374464
0.525826 5.129230 5.369969 0.037557 5.332413 5.407526
0.526717 5.161270 5.403116 0.037748 5.365368 5.440864
0.527608 5.193595 5.436542 0.037938 5.398604 5.474480
0.528498 5.226208 5.470249 0.038127 5.432122 5.508376
0.529389 5.259112 5.504241 0.038316 5.465926 5.542557
0.530280 5.292309 5.538521 0.038503 5.500018 5.577024
0.531171 5.325804 5.573091 0.038690 5.534402 5.611781
0.532062 5.359599 5.607955 0.038875 5.569080 5.646831
0.532953 5.393698 5.643116 0.039060 5.604056 5.682176
0.533844 5.428104 5.678577 0.039243 5.639334 5.717820
0.534735 5.462820 5.714341 0.039426 5.674915 5.753767
0.535626 5.497850 5.750411 0.039607 5.710804 5.790019
0.536517 5.533197 5.786791 0.039788 5.747004 5.826579
0.537407 5.568864 5.823484 0.039967 5.783517 5.863451
0.538298 5.604856 5.860493 0.040145 5.820348 5.900638
0.539189 5.641175 5.897822 0.040321 5.857501 5.938143
0.540080 5.677826 5.935474 0.040497 5.894977 5.975971
0.540971 5.714811 5.973452 0.040671 5.932781 6.014123
0.541862 5.752135 6.011761 0.040844 5.970917 6.052605
0.542753 5.789802 6.050403 0.041016 6.009387 6.091419
0.543644 5.827815 6.089382 0.041186 6.048196 6.130568
0.544535 5.866178 6.128703 0.041355 6.087348 6.170057
0.545425 5.904895 6.168368 0.041522 6.126846 6.209890
0.546316 5.943970 6.208381 0.041688 6.166693 6.250069
0.547207 5.983408 6.248747 0.041852 6.206895 6.290599
0.548098 6.023211 6.289469 0.042015 6.247453 6.331484
0.548989 6.063384 6.330550 0.042176 6.288374 6.372727
0.549880 6.103932 6.371996 0.042336 6.329660 6.414332
0.550771 6.144859 6.413810 0.042494 6.371316 6.456304
0.551662 6.186168 6.455996 0.042650 6.413346 6.498646
0.552553 6.227865 6.498558 0.042805 6.455753 6.541363
0.553443 6.269953 6.541500 0.042957 6.498543 6.584458
0.554334 6.312437 6.584827 0.043108 6.541719 6.627936
0.555225 6.355322 6.628543 0.043257 6.585286 6.671801
0.556116 6.398613 6.672653 0.043405 6.629248 6.716057
0.557007 6.442313 6.717160 0.043550 6.673610 6.760710
0.557898 6.486427 6.762069 0.043693 6.718376 6.805762
0.558789 6.530961 6.807385 0.043835 6.763550 6.851219
0.559680 6.575919 6.853112 0.043974 6.809138 6.897086
0.560571 6.621307 6.899255 0.044111 6.855144 6.943366
0.561461 6.667128 6.945819 0.044246 6.901573 6.990065
0.562352 6.713388 6.992809 0.044379 6.948430 7.037187
0.563243 6.760093 7.040228 0.044510 6.995719 7.084738
0.564134 6.807247 7.088083 0.044638 7.043446 7.132721
0.565025 6.854855 7.136379 0.044764 7.091615 7.181143
0.565916 6.902924 7.185120 0.044888 7.140232 7.230007
0.566807 6.951458 7.234311 0.045009 7.189302 7.279320
0.567698 7.000462 7.283958 0.045128 7.238830 7.329086
0.568589 7.049943 7.334066 0.045245 7.288821 7.379310
0.569479 7.099906 7.384640 0.045358 7.339281 7.429998
0.570370 7.150356 7.435686 0.045470 7.390216 7.481156
0.571261 7.201300 7.487209 0.045579 7.441631 7.532788
0.572152 7.252743 7.539215 0.045685 7.493531 7.584900
0.573043 7.304691 7.591710 0.045788 7.545922 7.637498
0.573934 7.357151 7.644699 0.045889 7.598810 7.690587
0.574825 7.410127 7.698187 0.045986 7.652201 7.744174
0.575716 7.463628 7.752182 0.046081 7.706101 7.798264
0.576607 7.517658 7.806689 0.046173 7.760515 7.852862
0.577497 7.572224 7.861714 0.046263 7.815451 7.907976
0.578388 7.627333 7.917263 0.046349 7.870914 7.963611
0.579279 7.682991 7.973342 0.046432 7.926910 8.019774
0.580170 7.739204 8.029958 0.046512 7.983447 8.076470
0.581061 7.795981 8.087118 0.046588 8.040529 8.133706
0.581952 7.853326 8.144827 0.046662 8.098165 8.191489
0.582843 7.911248 8.203092 0.046732 8.156360 8.249824
0.583734 7.969753 8.261920 0.046799 8.215121 8.308720
0.584625 8.028849 8.321319 0.046863 8.274456 8.368182
0.585516 8.088542 8.381294 0.046923 8.334371 8.428217
0.586406 8.148840 8.441853 0.046980 8.394873 8.488833
0.587297 8.209751 8.503002 0.047033 8.455969 8.550036
0.588188 8.271281 8.564750 0.047083 8.517667 8.611833
0.589079 8.333439 8.627103 0.047129 8.579974 8.674232
0.589970 8.396233 8.690069 0.047171 8.642898 8.737241
0.590861 8.459670 8.753656 0.047210 8.706446 8.800866
0.591752 8.523758 8.817870 0.047244 8.770626 8.865115
0.592643 8.588505 8.882721 0.047275 8.835445 8.929996
0.593534 8.653920 8.948214 0.047302 8.900912 8.995517
0.594424 8.720011 9.014360 0.047325 8.967035 9.061685
0.595315 8.786786 9.081165 0.047344 9.033821 9.128509
0.596206 8.854255 9.148639 0.047359 9.101280 9.195998
0.597097 8.922425 9.216788 0.047369 9.169419 9.264158
0.597988 8.991306 9.285623 0.047376 9.238247 9.332999
0.598879 9.060906 9.355151 0.047378 9.307773 9.402529
0.599770 9.131235 9.425381 0.047376 9.378006 9.472757
0.600661 9.202302 9.496323 0.047369 9.448954 9.543691
0.601552 9.274116 9.567984 0.047358 9.520626 9.615342
0.602442 9.346687 9.640374 0.047342 9.593032 9.687717
0.603333 9.420025 9.713503 0.047322 9.666182 9.760825
0.604224 9.494139 9.787380 0.047297 9.740084 9.834677
0.605115 9.569040 9.862015 0.047267 9.814748 9.909282
0.606006 9.644737 9.937416 0.047233 9.890184 9.984649
0.606897 9.721240 10.013595 0.047193 9.966402 10.060788
0.607788 9.798561 10.090561 0.047149 10.043412 10.137709
0.608679 9.876709 10.168324 0.047099 10.121224 10.215423
0.609570 9.955696 10.246894 0.047045 10.199849 10.293939
0.610460 10.035533 10.326282 0.046985 10.279297 10.373268
0.611351 10.116230 10.406499 0.046921 10.359579 10.453420
0.612242 10.197798 10.487556 0.046851 10.440705 10.534407
0.613133 10.280250 10.569463 0.046775 10.522688 10.616238
0.614024 10.363596 10.652232 0.046694 10.605537 10.698926
0.614915 10.447849 10.735873 0.046608 10.689265 10.782481
0.615806 10.533021 10.820399 0.046516 10.773883 10.866915
0.616697 10.619123 10.905821 0.046418 10.859402 10.952239
0.617588 10.706168 10.992151 0.046315 10.945835 11.038466
0.618478 10.794168 11.079400 0.046206 11.033194 11.125606
0.619369 10.883137 11.167582 0.046091 11.121491 11.213674
0.620260 10.973086 11.256709 0.045970 11.210739 11.302679
0.621151 11.064030 11.346793 0.045843 11.300950 11.392636
0.622042 11.155982 11.437847 0.045710 11.392137 11.483557
0.622933 11.248954 11.529885 0.045571 11.484314 11.575456
0.623824 11.342961 11.622918 0.045426 11.577493 11.668344
0.624715 11.438017 11.716962 0.045274 11.671688 11.762235
0.625606 11.534137 11.812029 0.045116 11.766913 11.857144
0.626496 11.631333 11.908133 0.044951 11.863182 11.953084
0.627387 11.729621 12.005289 0.044780 11.960509 12.050069
0.628278 11.829017 12.103511 0.044602 12.058909 12.148113
0.629169 11.929534 12.202813 0.044417 12.158396 12.247230
0.630060 12.031189 12.303210 0.044226 12.258984 12.347436
0.630951 12.133996 12.404718 0.044028 12.360690 12.448746
0.631842 12.237973 12.507351 0.043822 12.463529 12.551174
0.632733 12.343134 12.611126 0.043610 12.567516 12.654736
0.633624 12.449497 12.716057 0.043390 12.672667 12.759448
0.634515 12.557077 12.822161 0.043164 12.778998 12.865325
0.635405 12.665893 12.929455 0.042930 12.886525 12.972385
0.636296 12.775960 13.037955 0.042688 12.995266 13.080643
0.637187 12.887297 13.147677 0.042439 13.105238 13.190117
0.638078 12.999921 13.258639 0.042183 13.216457 13.300822
0.638969 13.113851 13.370859 0.041919 13.328940 13.412778
0.639860 13.229104 13.484354 0.041647 13.442707 13.526001
0.640751 13.345699 13.599142 0.041367 13.557774 13.640509
0.641642 13.463655 13.715241 0.041080 13.674161 13.756321
0.642533 13.582992 13.832671 0.040784 13.791886 13.873455
0.643423 13.703729 13.951449 0.040481 13.910968 13.991929
0.644314 13.825886 14.071596 0.040169 14.031427 14.111764
0.645205 13.949483 14.193130 0.039849 14.153281 14.232979
0.646096 14.074540 14.316072 0.039520 14.276552 14.355592
0.646987 14.201080 14.440442 0.039183 14.401259 14.479626
0.647878 14.329122 14.566261 0.038838 14.527424 14.605099
0.648769 14.458689 14.693550 0.038484 14.655066 14.732033
0.649660 14.589802 14.822329 0.038121 14.784208 14.860450
0.650551 14.722484 14.952621 0.037749 14.914872 14.990370
0.651441 14.856758 15.084447 0.037369 15.047078 15.121816
0.652332 14.992647 15.217831 0.036979 15.180851 15.254810
0.653223 15.130174 15.352794 0.036581 15.316213 15.389375
0.654114 15.269364 15.489360 0.036173 15.453187 15.525533
0.655005 15.410240 15.627553 0.035756 15.591797 15.663310
0.655896 15.552827 15.767397 0.035330 15.732067 15.802727
0.656787 15.697151 15.908915 0.034895 15.874021 15.943810
0.657678 15.843237 16.052134 0.034449 16.017685 16.086584
0.658569 15.991112 16.197078 0.033995 16.163083 16.231073
0.659459 16.140801 16.343773 0.033531 16.310243 16.377304
0.660350 16.292333 16.492245 0.033056 16.459189 16.525302
0.661241 16.445733 16.642521 0.032573 16.609949 16.675094
0.662132 16.601031 16.794628 0.032079 16.762549 16.826707
0.663023 16.758254 16.948594 0.031575 16.917019 16.980169
0.663914 16.917432 17.104447 0.031062 17.073385 17.135508
0.664805 17.078593 17.262214 0.030538 17.231676 17.292752
0.665696 17.241769 17.421927 0.030004 17.391923 17.451931
0.666587 17.406989 17.583613 0.029460 17.554153 17.613073
0.667477 17.574285 17.747304 0.028906 17.718398 17.776209
0.668368 17.743687 17.913029 0.028341 17.884688 17.941370
0.669259 17.915229 18.080821 0.027767 18.053054 18.108588
0.670150 18.088942 18.250711 0.027181 18.223529 18.277892
0.671041 18.264861 18.422731 0.026586 18.396145 18.449317
0.671932 18.443019 18.596915 0.025980 18.570935 18.622896
0.672823 18.623451 18.773296 0.025364 18.747932 18.798661
0.673714 18.806191 18.951909 0.024738 18.927170 18.976647
0.674605 18.991276 19.132787 0.024102 19.108685 19.156889
0.675495 19.178742 19.315967 0.023455 19.292512 19.339423
0.676386 19.368627 19.501485 0.022799 19.478686 19.524284
0.677277 19.560967 19.689378 0.022133 19.667245 19.711511
0.678168 19.755801 19.879682 0.021457 19.858225 19.901140
0.679059 19.953169 20.072437 0.020772 20.051665 20.093210
0.679950 20.153110 20.267681 0.020078 20.247603 20.287760
0.680841 20.355666 20.465454 0.019376 20.446079 20.484830
0.681732 20.560877 20.665796 0.018665 20.647131 20.684462
0.682623 20.768785 20.868749 0.017947 20.850802 20.886696
0.683514 20.979435 21.074353 0.017222 21.057131 21.091576
0.684404 21.192868 21.282653 0.016492 21.266161 21.299145
0.685295 21.409131 21.493691 0.015757 21.477933 21.509448
0.686186 21.628267 21.707511 0.015020 21.692492 21.722531
0.687077 21.850325 21.924160 0.014281 21.909879 21.938440
0.687968 22.075350 22.143682 0.013543 22.130139 22.157225
0.688859 22.303391 22.366125 0.012810 22.353315 22.378935
0.689750 22.534496 22.591536 0.012085 22.579451 22.603622
0.690641 22.768717 22.819965 0.011373 22.808592 22.831339
0.691532 23.006102 23.051461 0.010681 23.040780 23.062142
0.692422 23.246705 23.286075 0.010016 23.276059 23.296091
0.693313 23.490578 23.523858 0.009389 23.514469 23.533246
0.694204 23.737775 23.764862 0.008812 23.756050 23.773674
0.695095 23.988350 24.009142 0.008302 24.000840 24.017444
0.695986 24.242360 24.256752 0.007877 24.248875 24.264630
0.696877 24.499862 24.507748 0.007559 24.500190 24.515307
0.697768 24.760913 24.762187 0.007366 24.754821 24.769554
0.698659 25.025574 25.020127 0.007317 25.012809 25.027444
0.699550 25.293904 25.281626 0.007421 25.274205 25.289047
0.700440 25.565965 25.546745 0.007678 25.539067 25.554424
0.701331 25.841819 25.815547 0.008082 25.807465 25.823628
0.702222 26.121532 26.088092 0.008616 26.079476 26.096708
0.703113 26.405168 26.364446 0.009266 26.355179 26.373712
0.704004 26.692794 26.644673 0.010015 26.634658 26.654688
0.704895 26.984477 26.928840 0.010847 26.917993 26.939688
0.705786 27.280288 27.217016 0.011751 27.205265 27.228767
0.706677 27.580297 27.509269 0.012716 27.496552 27.521985
0.707568 27.884575 27.805669 0.013734 27.791935 27.819404
0.708458 28.193198 28.106290 0.014799 28.091491 28.121090
0.709349 28.506238 28.411205 0.015906 28.395298 28.427111
0.710240 28.823775 28.720488 0.017051 28.703437 28.737539
0.711131 29.145884 29.034217 0.018230 29.015986 29.052447
0.712022 29.472647 29.352469 0.019442 29.333027 29.371911
0.712913 29.804144 29.675325 0.020685 29.654641 29.696010
0.713804 30.140459 30.002866 0.021956 29.980910 30.024822
0.714695 30.481676 30.335175 0.023255 30.311920 30.358430
0.715586 30.827882 30.672337 0.024581 30.647757 30.696918
0.716476 31.179165 31.014439 0.025932 30.988507 31.040372
0.717367 31.535616 31.361569 0.027310 31.334260 31.388879
0.718258 31.897326 31.713818 0.028712 31.685106 31.742530
0.719149 32.264390 32.071278 0.030139 32.041139 32.101416
0.720040 32.636903 32.434042 0.031590 32.402453 32.465632
0.720931 33.014963 32.802208 0.033065 32.769143 32.835273
0.721822 33.398670 33.175874 0.034564 33.141310 33.210438
0.722713 33.788127 33.555139 0.036087 33.519052 33.591226
0.723604 34.183437 33.940107 0.037634 33.902473 33.977741
0.724494 34.584708 34.330882 0.039205 34.291677 34.370087
0.725385 34.992048 34.727571 0.040799 34.686771 34.768370
0.726276 35.405568 35.130283 0.042418 35.087865 35.172700
0.727167 35.825382 35.539130 0.044060 35.495070 35.583190
0.728058 36.251605 35.954226 0.045726 35.908499 35.999952
0.728949 36.684357 36.375687 0.047417 36.328270 36.423104
0.729840 37.123758 36.803633 0.049132 36.754502 36.852765
0.730731 37.569932 37.238186 0.050871 37.187315 37.289056
0.731622 38.023005 37.679469 0.052634 37.626835 37.732103
0.732513 38.483107 38.127610 0.054422 38.073187 38.182032
0.733403 38.950370 38.582738 0.056236 38.526503 38.638974
0.734294 39.424928 39.044987 0.058074 38.986914 39.103061
0.735185 39.906920 39.514493 0.059937 39.454556 39.574430
0.736076 40.396486 39.991393 0.061826 39.929568 40.053219
0.736967 40.893770 40.475831 0.063740 40.412091 40.539571
0.737858 41.398921 40.967951 0.065680 40.902271 41.033631
0.738749 41.912088 41.467901 0.067646 41.400255 41.535547
0.739640 42.433426 41.975834 0.069638 41.906196 42.045472
0.740531 42.963092 42.491904 0.071657 42.420247 42.563561
0.741421 43.501247 43.016271 0.073702 42.942568 43.089973
0.742312 44.048057 43.549096 0.075775 43.473321 43.624871
0.743203 44.603689 44.090546 0.077874 44.012672 44.168420
0.744094 45.168316 44.640791 0.080001 44.560790 44.720792
0.744985 45.742114 45.200004 0.082156 45.117848 45.282160
0.745876 46.325264 45.768364 0.084338 45.684025 45.852702
0.746767 46.917950 46.346052 0.086549 46.259503 46.432601
0.747658 47.520362 46.933255 0.088788 46.844466 47.022043
0.748549 48.132692 47.530163 0.091056 47.439107 47.621219
0.749439 48.755138 48.136971 0.093353 48.043618 48.230324
0.750330 49.387902 48.753880 0.095679 48.658201 48.849559
0.751221 50.031193 49.381093 0.098035 49.283058 49.479127
0.752112 50.685221 50.018820 0.100420 49.918399 50.119240
0.753003 51.350204 50.667274 0.102836 50.564438 50.770110
0.753894 52.026364 51.326677 0.105282 51.221395 51.431959
0.754785 52.713929 51.997251 0.107759 51.889492 52.105010
0.755676 53.413131 52.679227 0.110267 52.568960 52.789494
0.756567 54.124210 53.372841 0.112806 53.260035 53.485647
0.757457 54.847409 54.078334 0.115377 53.962957 54.193711
0.758348 55.582979 54.795953 0.117980 54.677972 54.913933
0.759239 56.331176 55.525951 0.120616 55.405335 55.646566
0.760130 57.092263 56.268588 0.123284 56.145304 56.391871
0.761021 57.866508 57.024129 0.125985 56.898144 57.150113
0.761912 58.654188 57.792847 0.128719 57.664128 57.921566
0.762803 59.455584 58.575020 0.131487 58.443533 58.706507
0.763694 60.270987 59.370936 0.134289 59.236647 59.505225
0.764585 61.100692 60.180886 0.137126 60.043760 60.318012
0.765475 61.945003 61.005172 0.139997 60.865175 61.145169
0.766366 62.804233 61.844100 0.142903 61.701197 61.987004
0.767257 63.678700 62.697988 0.145845 62.552143 62.843834
0.768148 64.568732 63.567159 0.148823 63.418336 63.715982
0.769039 65.474664 64.451944 0.151837 64.300107 64.603781
0.769930 66.396840 65.352685 0.154888 65.197797 65.507573
0.770821 67.335615 66.269730 0.157975 66.111754 66.427705
0.771712 68.291348 67.203437 0.161101 67.042336 67.364538
0.772603 69.264413 68.154174 0.164264 67.989910 68.318437
0.773493 70.255189 69.122317 0.167465 68.954852 69.289782
0.774384 71.264067 70.108253 0.170705 69.937548 70.278958
0.775275 72.291448 71.112379 0.173984 70.938394 71.286363
0.776166 73.337744 72.135101 0.177303 71.957798 72.312405
0.777057 74.403376 73.176839 0.180662 72.996177 73.357501
0.777948 75.488777 74.238019 0.184061 74.053957 74.422080
0.778839 76.594393 75.319082 0.187501 75.131581 75.506584
0.779730 77.720678 76.420481 0.190983 76.229498 76.611464
0.780621 78.868102 77.542678 0.194506 77.348172 77.737185
0.781512 80.037146 78.686151 0.198072 78.488078 78.884223
0.782402 81.228302 79.851387 0.201681 79.649706 80.053068
0.783293 82.442079 81.038890 0.205333 80.833557 81.244223
0.784184 83.678997 82.249175 0.209028 82.040147 82.458204
0.785075 84.939591 83.482773 0.212769 83.270004 83.695541
0.785966 86.224410 84.740226 0.216554 84.523673 84.956780
0.786857 87.534019 86.022095 0.220384 85.801711 86.242479
0.787748 88.868997 87.328955 0.224260 87.104695 87.553215
0.788639 90.229941 88.661395 0.228183 88.433212 88.889579
0.789530 91.617463 90.020024 0.232153 89.787871 90.252177
0.790420 93.032192 91.405463 0.236171 91.169293 91.641634
0.791311 94.474775 92.818356 0.240236 92.578120 93.058592
0.792202 95.945877 94.259361 0.244351 94.015010 94.503712
0.793093 97.446182 95.729156 0.248515 95.480641 95.977670
0.793984 98.976393 97.228438 0.252729 96.975709 97.481167
0.794875 100.537233 98.757924 0.256993 98.500930 99.014917
0.795766 102.129446 100.318352 0.261309 100.057042 100.579661
0.796657 103.753796 101.910479 0.265677 101.644802 102.176157
0.797548 105.411070 103.535088 0.270098 103.264990 103.805186
0.798438 107.102078 105.192979 0.274572 104.918408 105.467551
0.799329 108.827653 106.884981 0.279100 106.605881 107.164081


==> plot_data/2d_virasoro_primaries_1.618_histogram_z0.500.dat <==
BinCenter Count
4.419651 1.000000
4.428059 0.000000
4.436466 2.000000
4.444873 1.000000
4.453280 0.000000
4.461687 1.000000
4.470094 4.000000
4.478502 6.000000
4.486909 4.000000
4.495316 4.000000
4.503723 8.000000
4.512130 10.000000
4.520538 17.000000
4.528945 13.000000
4.537352 8.000000
4.545759 6.000000
4.554166 5.000000
4.562573 5.000000
4.570981 3.000000
4.579388 2.000000


==> plot_data/2d_virasoro_primaries_1.618_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.008858 0.000778 -0.009636 -0.008080
0.010891 -0.010468 0.000921 -0.011389 -0.009548
0.011782 -0.012206 0.001075 -0.013281 -0.011131
0.012673 -0.014069 0.001241 -0.015311 -0.012828
0.013564 -0.016058 0.001419 -0.017476 -0.014639
0.014454 -0.018169 0.001608 -0.019776 -0.016561
0.015345 -0.020401 0.001808 -0.022209 -0.018593
0.016236 -0.022754 0.002020 -0.024773 -0.020734
0.017127 -0.025224 0.002242 -0.027466 -0.022982
0.018018 -0.027812 0.002476 -0.030288 -0.025336
0.018909 -0.030514 0.002721 -0.033235 -0.027794
0.019800 -0.033331 0.002977 -0.036308 -0.030354
0.020691 -0.036260 0.003243 -0.039503 -0.033017
0.021582 -0.039299 0.003520 -0.042820 -0.035779
0.022472 -0.042448 0.003808 -0.046256 -0.038640
0.023363 -0.045704 0.004107 -0.049811 -0.041598
0.024254 -0.049067 0.004415 -0.053482 -0.044651
0.025145 -0.052534 0.004735 -0.057268 -0.047799
0.026036 -0.056104 0.005064 -0.061168 -0.051040
0.026927 -0.059776 0.005404 -0.065179 -0.054372
0.027818 -0.063548 0.005753 -0.069301 -0.057795
0.028709 -0.067418 0.006113 -0.073531 -0.061306
0.029600 -0.071386 0.006482 -0.077868 -0.064904
0.030490 -0.075449 0.006862 -0.082311 -0.068588
0.031381 -0.079606 0.007251 -0.086857 -0.072356
0.032272 -0.083856 0.007649 -0.091505 -0.076207
0.033163 -0.088197 0.008057 -0.096254 -0.080140
0.034054 -0.092627 0.008474 -0.101102 -0.084153
0.034945 -0.097146 0.008901 -0.106047 -0.088245
0.035836 -0.101751 0.009337 -0.111088 -0.092414
0.036727 -0.106441 0.009782 -0.116223 -0.096659
0.037618 -0.111215 0.010236 -0.121450 -0.100979
0.038509 -0.116070 0.010698 -0.126769 -0.105372
0.039399 -0.121007 0.011170 -0.132177 -0.109837
0.040290 -0.126022 0.011650 -0.137672 -0.114372
0.041181 -0.131115 0.012139 -0.143254 -0.118977
0.042072 -0.136285 0.012636 -0.148921 -0.123649
0.042963 -0.141529 0.013141 -0.154670 -0.128387
0.043854 -0.146846 0.013655 -0.160501 -0.133191
0.044745 -0.152235 0.014177 -0.166412 -0.138058
0.045636 -0.157694 0.014707 -0.172400 -0.142987
0.046527 -0.163222 0.015245 -0.178466 -0.147977
0.047417 -0.168817 0.015790 -0.184607 -0.153027
0.048308 -0.174478 0.016343 -0.190821 -0.158134
0.049199 -0.180203 0.016904 -0.197107 -0.163299
0.050090 -0.185991 0.017472 -0.203464 -0.168519
0.050981 -0.191841 0.018048 -0.209889 -0.173793
0.051872 -0.197751 0.018631 -0.216381 -0.179120
0.052763 -0.203719 0.019221 -0.222940 -0.184498
0.053654 -0.209744 0.019818 -0.229562 -0.189926
0.054545 -0.215825 0.020422 -0.236247 -0.195403
0.055435 -0.221960 0.021032 -0.242992 -0.200928
0.056326 -0.228148 0.021650 -0.249798 -0.206498
0.057217 -0.234387 0.022274 -0.256661 -0.212113
0.058108 -0.240676 0.022904 -0.263580 -0.217772
0.058999 -0.247013 0.023541 -0.270554 -0.223473
0.059890 -0.253397 0.024183 -0.277581 -0.229214
0.060781 -0.259827 0.024832 -0.284660 -0.234995
0.061672 -0.266301 0.025487 -0.291789 -0.240814
0.062563 -0.272818 0.026148 -0.298966 -0.246670
0.063453 -0.279376 0.026814 -0.306190 -0.252562
0.064344 -0.285974 0.027486 -0.313460 -0.258487
0.065235 -0.292610 0.028164 -0.320774 -0.264446
0.066126 -0.299283 0.028847 -0.328130 -0.270437
0.067017 -0.305992 0.029535 -0.335527 -0.276457
0.067908 -0.312735 0.030228 -0.342963 -0.282507
0.068799 -0.319511 0.030926 -0.350437 -0.288585
0.069690 -0.326318 0.031629 -0.357947 -0.294689
0.070581 -0.333155 0.032337 -0.365492 -0.300818
0.071471 -0.340021 0.033049 -0.373070 -0.306971
0.072362 -0.346913 0.033766 -0.380680 -0.313147
0.073253 -0.353832 0.034487 -0.388319 -0.319345
0.074144 -0.360775 0.035213 -0.395988 -0.325562
0.075035 -0.367741 0.035942 -0.403684 -0.331799
0.075926 -0.374729 0.036676 -0.411405 -0.338053
0.076817 -0.381737 0.037413 -0.419150 -0.344323
0.077708 -0.388764 0.038155 -0.426918 -0.350609
0.078599 -0.395808 0.038899 -0.434707 -0.356908
0.079489 -0.402868 0.039648 -0.442516 -0.363221
0.080380 -0.409943 0.040399 -0.450343 -0.369544
0.081271 -0.417032 0.041154 -0.458186 -0.375878
0.082162 -0.424133 0.041912 -0.466045 -0.382221
0.083053 -0.431244 0.042673 -0.473917 -0.388571
0.083944 -0.438365 0.043436 -0.481801 -0.394928
0.084835 -0.445493 0.044203 -0.489696 -0.401291
0.085726 -0.452629 0.044972 -0.497600 -0.407657
0.086617 -0.459769 0.045743 -0.505512 -0.414026
0.087508 -0.466914 0.046517 -0.513430 -0.420397
0.088398 -0.474061 0.047292 -0.521353 -0.426768
0.089289 -0.481209 0.048070 -0.529280 -0.433139
0.090180 -0.488358 0.048850 -0.537208 -0.439508
0.091071 -0.495505 0.049632 -0.545137 -0.445873
0.091962 -0.502649 0.050415 -0.553064 -0.452235
0.092853 -0.509790 0.051199 -0.560989 -0.458591
0.093744 -0.516925 0.051985 -0.568910 -0.464940
0.094635 -0.524054 0.052773 -0.576826 -0.471281
0.095526 -0.531174 0.053561 -0.584735 -0.477613
0.096416 -0.538286 0.054350 -0.592636 -0.483936
0.097307 -0.545387 0.055140 -0.600527 -0.490246
0.098198 -0.552476 0.055931 -0.608407 -0.496545
0.099089 -0.559552 0.056722 -0.616274 -0.502830
0.099980 -0.566614 0.057514 -0.624128 -0.509100
0.100871 -0.573660 0.058306 -0.631966 -0.515354
0.101762 -0.580689 0.059098 -0.639787 -0.521591
0.102653 -0.587700 0.059890 -0.647590 -0.527809
0.103544 -0.594691 0.060682 -0.655374 -0.534009
0.104434 -0.601662 0.061474 -0.663136 -0.540188
0.105325 -0.608611 0.062266 -0.670877 -0.546346
0.106216 -0.615537 0.063056 -0.678593 -0.552480
0.107107 -0.622438 0.063846 -0.686284 -0.558591
0.107998 -0.629313 0.064636 -0.693949 -0.564678
0.108889 -0.636162 0.065424 -0.701586 -0.570738
0.109780 -0.642982 0.066211 -0.709193 -0.576771
0.110671 -0.649773 0.066997 -0.716770 -0.582776
0.111562 -0.656533 0.067782 -0.724315 -0.588752
0.112452 -0.663262 0.068565 -0.731826 -0.594697
0.113343 -0.669957 0.069346 -0.739303 -0.600611
0.114234 -0.676618 0.070126 -0.746744 -0.606492
0.115125 -0.683244 0.070903 -0.754147 -0.612340
0.116016 -0.689832 0.071679 -0.761511 -0.618154
0.116907 -0.696383 0.072452 -0.768835 -0.623931
0.117798 -0.702895 0.073223 -0.776118 -0.629672
0.118689 -0.709367 0.073991 -0.783358 -0.635375
0.119580 -0.715797 0.074757 -0.790554 -0.641040
0.120470 -0.722185 0.075520 -0.797705 -0.646664
0.121361 -0.728528 0.076280 -0.804809 -0.652248
0.122252 -0.734827 0.077037 -0.811864 -0.657790
0.123143 -0.741080 0.077791 -0.818871 -0.663288
0.124034 -0.747285 0.078542 -0.825826 -0.668743
0.124925 -0.753442 0.079289 -0.832730 -0.674153
0.125816 -0.759549 0.080032 -0.839581 -0.679517
0.126707 -0.765606 0.080771 -0.846377 -0.684834
0.127598 -0.771610 0.081507 -0.853117 -0.690103
0.128488 -0.777562 0.082239 -0.859801 -0.695324
0.129379 -0.783460 0.082966 -0.866426 -0.700494
0.130270 -0.789302 0.083689 -0.872991 -0.705613
0.131161 -0.795088 0.084408 -0.879496 -0.710681
0.132052 -0.800817 0.085122 -0.885938 -0.715695
0.132943 -0.806487 0.085831 -0.892318 -0.720656
0.133834 -0.812097 0.086535 -0.898632 -0.725562
0.134725 -0.817647 0.087234 -0.904881 -0.730413
0.135616 -0.823135 0.087928 -0.911063 -0.735207
0.136507 -0.828560 0.088617 -0.917177 -0.739943
0.137397 -0.833921 0.089300 -0.923221 -0.744621
0.138288 -0.839217 0.089978 -0.929195 -0.749239
0.139179 -0.844447 0.090650 -0.935096 -0.753797
0.140070 -0.849610 0.091316 -0.940925 -0.758294
0.140961 -0.854704 0.091976 -0.946680 -0.762728
0.141852 -0.859729 0.092629 -0.952359 -0.767100
0.142743 -0.864684 0.093277 -0.957961 -0.771408
0.143634 -0.869568 0.093918 -0.963486 -0.775650
0.144525 -0.874379 0.094552 -0.968932 -0.779827
0.145415 -0.879117 0.095180 -0.974297 -0.783937
0.146306 -0.883781 0.095801 -0.979582 -0.787980
0.147197 -0.888369 0.096415 -0.984784 -0.791955
0.148088 -0.892881 0.097021 -0.989903 -0.795860
0.148979 -0.897316 0.097621 -0.994937 -0.799695
0.149870 -0.901672 0.098213 -0.999885 -0.803459
0.150761 -0.905949 0.098797 -1.004746 -0.807152
0.151652 -0.910146 0.099374 -1.009519 -0.810772
0.152543 -0.914261 0.099943 -1.014204 -0.814318
0.153433 -0.918294 0.100503 -1.018798 -0.817791
0.154324 -0.922244 0.101056 -1.023300 -0.821188
0.155215 -0.926110 0.101601 -1.027711 -0.824509
0.156106 -0.929891 0.102137 -1.032028 -0.827754
0.156997 -0.933585 0.102664 -1.036250 -0.830921
0.157888 -0.937193 0.103183 -1.040377 -0.834010
0.158779 -0.940713 0.103693 -1.044407 -0.837020
0.159670 -0.944145 0.104195 -1.048339 -0.839950
0.160561 -0.947486 0.104687 -1.052173 -0.842800
0.161451 -0.950737 0.105170 -1.055907 -0.845568
0.162342 -0.953897 0.105643 -1.059540 -0.848254
0.163233 -0.956964 0.106107 -1.063072 -0.850857
0.164124 -0.959939 0.106562 -1.066500 -0.853377
0.165015 -0.962819 0.107006 -1.069825 -0.855812
0.165906 -0.965604 0.107441 -1.073045 -0.858163
0.166797 -0.968293 0.107866 -1.076159 -0.860427
0.167688 -0.970886 0.108281 -1.079167 -0.862605
0.168579 -0.973381 0.108685 -1.082067 -0.864696
0.169469 -0.975778 0.109079 -1.084858 -0.866699
0.170360 -0.978076 0.109463 -1.087539 -0.868614
0.171251 -0.980274 0.109836 -1.090110 -0.870439
0.172142 -0.982372 0.110198 -1.092569 -0.872174
0.173033 -0.984367 0.110549 -1.094916 -0.873819
0.173924 -0.986261 0.110889 -1.097149 -0.875372
0.174815 -0.988051 0.111218 -1.099268 -0.876833
0.175706 -0.989737 0.111535 -1.101272 -0.878202
0.176597 -0.991319 0.111841 -1.103160 -0.879478
0.177487 -0.992795 0.112136 -1.104931 -0.880659
0.178378 -0.994165 0.112419 -1.106584 -0.881747
0.179269 -0.995429 0.112690 -1.108118 -0.882739
0.180160 -0.996584 0.112949 -1.109533 -0.883635
0.181051 -0.997631 0.113196 -1.110827 -0.884435
0.181942 -0.998569 0.113431 -1.112000 -0.885139
0.182833 -0.999397 0.113653 -1.113051 -0.885744
0.183724 -1.000115 0.113863 -1.113978 -0.886252
0.184615 -1.000722 0.114061 -1.114782 -0.886661
0.185506 -1.001216 0.114245 -1.115462 -0.886971
0.186396 -1.001598 0.114417 -1.116016 -0.887181
0.187287 -1.001867 0.114577 -1.116444 -0.887290
0.188178 -1.002022 0.114723 -1.116744 -0.887299
0.189069 -1.002062 0.114855 -1.116918 -0.887207
0.189960 -1.001987 0.114975 -1.116962 -0.887012
0.190851 -1.001796 0.115081 -1.116878 -0.886715
0.191742 -1.001489 0.115174 -1.116663 -0.886315
0.192633 -1.001065 0.115253 -1.116318 -0.885812
0.193524 -1.000523 0.115318 -1.115841 -0.885204
0.194414 -0.999862 0.115370 -1.115232 -0.884493
0.195305 -0.999083 0.115407 -1.114491 -0.883676
0.196196 -0.998185 0.115431 -1.113615 -0.882754
0.197087 -0.997166 0.115440 -1.112606 -0.881726
0.197978 -0.996026 0.115435 -1.111461 -0.880592
0.198869 -0.994766 0.115415 -1.110181 -0.879351
0.199760 -0.993384 0.115381 -1.108765 -0.878002
0.200651 -0.991879 0.115333 -1.107212 -0.876547
0.201542 -0.990252 0.115269 -1.105521 -0.874983
0.202432 -0.988501 0.115191 -1.103692 -0.873310
0.203323 -0.986627 0.115098 -1.101725 -0.871529
0.204214 -0.984628 0.114989 -1.099618 -0.869639
0.205105 -0.982505 0.114866 -1.097371 -0.867639
0.205996 -0.980256 0.114727 -1.094983 -0.865529
0.206887 -0.977882 0.114573 -1.092455 -0.863309
0.207778 -0.975381 0.114403 -1.089785 -0.860978
0.208669 -0.972754 0.114218 -1.086972 -0.858536
0.209560 -0.970000 0.114017 -1.084017 -0.855982
0.210450 -0.967118 0.113801 -1.080918 -0.853317
0.211341 -0.964108 0.113568 -1.077676 -0.850539
0.212232 -0.960970 0.113320 -1.074289 -0.847650
0.213123 -0.957703 0.113055 -1.070758 -0.844647
0.214014 -0.954307 0.112775 -1.067081 -0.841532
0.214905 -0.950781 0.112478 -1.063259 -0.838303
0.215796 -0.947125 0.112165 -1.059290 -0.834961
0.216687 -0.943340 0.111835 -1.055174 -0.831505
0.217578 -0.939423 0.111489 -1.050912 -0.827935
0.218468 -0.935376 0.111126 -1.046502 -0.824250
0.219359 -0.931197 0.110746 -1.041943 -0.820451
0.220250 -0.926887 0.110350 -1.037237 -0.816537
0.221141 -0.922445 0.109937 -1.032381 -0.812508
0.222032 -0.917870 0.109507 -1.027377 -0.808364
0.222923 -0.913164 0.109059 -1.022223 -0.804104
0.223814 -0.908324 0.108595 -1.016919 -0.799729
0.224705 -0.903351 0.108114 -1.011465 -0.795238
0.225596 -0.898245 0.107615 -1.005860 -0.790630
0.226486 -0.893005 0.107099 -1.000104 -0.785907
0.227377 -0.887632 0.106565 -0.994197 -0.781067
0.228268 -0.882125 0.106014 -0.988139 -0.776111
0.229159 -0.876483 0.105445 -0.981928 -0.771038
0.230050 -0.870707 0.104859 -0.975566 -0.765848
0.230941 -0.864796 0.104255 -0.969051 -0.760542
0.231832 -0.858751 0.103633 -0.962383 -0.755118
0.232723 -0.852570 0.102993 -0.955563 -0.749577
0.233614 -0.846255 0.102335 -0.948590 -0.743919
0.234505 -0.839804 0.101659 -0.941463 -0.738144
0.235395 -0.833217 0.100966 -0.934183 -0.732252
0.236286 -0.826495 0.100254 -0.926749 -0.726242
0.237177 -0.819638 0.099523 -0.919161 -0.720114
0.238068 -0.812644 0.098775 -0.911419 -0.713869
0.238959 -0.805515 0.098008 -0.903523 -0.707507
0.239850 -0.798250 0.097223 -0.895473 -0.701027
0.240741 -0.790848 0.096419 -0.887268 -0.694429
0.241632 -0.783311 0.095597 -0.878908 -0.687714
0.242523 -0.775638 0.094757 -0.870394 -0.680881
0.243413 -0.767828 0.093897 -0.861725 -0.673931
0.244304 -0.759882 0.093019 -0.852902 -0.666863
0.245195 -0.751800 0.092123 -0.843923 -0.659677
0.246086 -0.743582 0.091207 -0.834789 -0.652375
0.246977 -0.735227 0.090273 -0.825500 -0.644954
0.247868 -0.726737 0.089320 -0.816057 -0.637417
0.248759 -0.718110 0.088348 -0.806458 -0.629762
0.249650 -0.709347 0.087357 -0.796704 -0.621990
0.250541 -0.700448 0.086347 -0.786795 -0.614101
0.251431 -0.691413 0.085318 -0.776731 -0.606095
0.252322 -0.682242 0.084270 -0.766512 -0.597972
0.253213 -0.672936 0.083203 -0.756139 -0.589732
0.254104 -0.663493 0.082117 -0.745610 -0.581376
0.254995 -0.653915 0.081012 -0.734927 -0.572904
0.255886 -0.644202 0.079887 -0.724089 -0.564315
0.256777 -0.634353 0.078743 -0.713096 -0.555610
0.257668 -0.624369 0.077580 -0.701949 -0.546789
0.258559 -0.614250 0.076398 -0.690648 -0.537852
0.259449 -0.603997 0.075196 -0.679193 -0.528800
0.260340 -0.593608 0.073975 -0.667583 -0.519633
0.261231 -0.583085 0.072735 -0.655820 -0.510350
0.262122 -0.572428 0.071475 -0.643903 -0.500953
0.263013 -0.561637 0.070196 -0.631833 -0.491441
0.263904 -0.550712 0.068897 -0.619610 -0.481815
0.264795 -0.539654 0.067580 -0.607233 -0.472074
0.265686 -0.528462 0.066242 -0.594704 -0.462220
0.266577 -0.517138 0.064885 -0.582023 -0.452252
0.267467 -0.505680 0.063509 -0.569189 -0.442171
0.268358 -0.494091 0.062113 -0.556204 -0.431977
0.269249 -0.482369 0.060698 -0.543067 -0.421671
0.270140 -0.470515 0.059263 -0.529779 -0.411252
0.271031 -0.458530 0.057809 -0.516339 -0.400721
0.271922 -0.446414 0.056336 -0.502750 -0.390079
0.272813 -0.434167 0.054842 -0.489010 -0.379325
0.273704 -0.421790 0.053330 -0.475120 -0.368460
0.274595 -0.409283 0.051798 -0.461081 -0.357485
0.275485 -0.396646 0.050246 -0.446892 -0.346400
0.276376 -0.383880 0.048675 -0.432555 -0.335205
0.277267 -0.370986 0.047085 -0.418070 -0.323901
0.278158 -0.357963 0.045475 -0.403438 -0.312488
0.279049 -0.344812 0.043845 -0.388658 -0.300967
0.279940 -0.331534 0.042197 -0.373731 -0.289337
0.280831 -0.318129 0.040528 -0.358657 -0.277601
0.281722 -0.304598 0.038841 -0.343439 -0.265757
0.282613 -0.290940 0.037134 -0.328074 -0.253806
0.283504 -0.277157 0.035408 -0.312565 -0.241749
0.284394 -0.263250 0.033662 -0.296912 -0.229587
0.285285 -0.249218 0.031898 -0.281115 -0.217320
0.286176 -0.235062 0.030114 -0.265175 -0.204948
0.287067 -0.220783 0.028310 -0.249093 -0.192472
0.287958 -0.206381 0.026488 -0.232869 -0.179893
0.288849 -0.191857 0.024647 -0.216504 -0.167211
0.289740 -0.177212 0.022786 -0.199998 -0.154426
0.290631 -0.162446 0.020906 -0.183352 -0.141540
0.291522 -0.147559 0.019007 -0.166567 -0.128552
0.292412 -0.132554 0.017090 -0.149643 -0.115464
0.293303 -0.117429 0.015153 -0.132582 -0.102276
0.294194 -0.102186 0.013198 -0.115383 -0.088988
0.295085 -0.086825 0.011223 -0.098048 -0.075602
0.295976 -0.071347 0.009230 -0.080577 -0.062117
0.296867 -0.055753 0.007219 -0.062972 -0.048535
0.297758 -0.040044 0.005188 -0.045232 -0.034856
0.298649 -0.024220 0.003140 -0.027360 -0.021080
0.299540 -0.008282 0.001076 -0.009358 -0.007206
0.300430 0.007769 0.001023 0.006746 0.008792
0.301321 0.023933 0.003123 0.020810 0.027056
0.302212 0.040208 0.005246 0.034963 0.045454
0.303103 0.056595 0.007387 0.049208 0.063981
0.303994 0.073091 0.009546 0.063545 0.082637
0.304885 0.089697 0.011724 0.077973 0.101421
0.305776 0.106411 0.013920 0.092491 0.120331
0.306667 0.123233 0.016134 0.107099 0.139366
0.307558 0.140161 0.018365 0.121796 0.158527
0.308448 0.157196 0.020615 0.136581 0.177811
0.309339 0.174335 0.022882 0.151452 0.197217
0.310230 0.191578 0.025168 0.166411 0.216746
0.311121 0.208925 0.027470 0.181454 0.236395
0.312012 0.226374 0.029791 0.196583 0.256164
0.312903 0.243924 0.032128 0.211795 0.276052
0.313794 0.261574 0.034483 0.227091 0.296057
0.314685 0.279324 0.036855 0.242469 0.316180
0.315576 0.297172 0.039245 0.257928 0.336417
0.316466 0.315118 0.041651 0.273467 0.356769
0.317357 0.333160 0.044074 0.289086 0.377235
0.318248 0.351298 0.046515 0.304783 0.397813
0.319139 0.369530 0.048971 0.320559 0.418502
0.320030 0.387856 0.051445 0.336411 0.439301
0.320921 0.406273 0.053935 0.352339 0.460208
0.321812 0.424782 0.056441 0.368341 0.481224
0.322703 0.443382 0.058964 0.384418 0.502345
0.323594 0.462070 0.061502 0.400568 0.523573
0.324484 0.480846 0.064057 0.416789 0.544904
0.325375 0.499710 0.066628 0.433082 0.566338
0.326266 0.518659 0.069214 0.449444 0.587873
0.327157 0.537692 0.071816 0.465876 0.609509
0.328048 0.556810 0.074434 0.482376 0.631244
0.328939 0.576009 0.077067 0.498942 0.653076
0.329830 0.595290 0.079715 0.515575 0.675005
0.330721 0.614650 0.082379 0.532272 0.697029
0.331612 0.634090 0.085057 0.549033 0.719147
0.332503 0.653607 0.087750 0.565857 0.741357
0.333393 0.673200 0.090458 0.582742 0.763658
0.334284 0.692869 0.093180 0.599688 0.786049
0.335175 0.712611 0.095917 0.616694 0.808529
0.336066 0.732426 0.098668 0.633758 0.831095
0.336957 0.752313 0.101434 0.650879 0.853746
0.337848 0.772269 0.104213 0.668056 0.876482
0.338739 0.792294 0.107006 0.685288 0.899300
0.339630 0.812387 0.109813 0.702575 0.922200
0.340521 0.832546 0.112633 0.719913 0.945179
0.341411 0.852770 0.115466 0.737304 0.968236
0.342302 0.873057 0.118313 0.754744 0.991370
0.343193 0.893406 0.121172 0.772234 1.014579
0.344084 0.913817 0.124045 0.789772 1.037861
0.344975 0.934286 0.126930 0.807357 1.061216
0.345866 0.954814 0.129827 0.824987 1.084641
0.346757 0.975398 0.132737 0.842662 1.108135
0.347648 0.996038 0.135659 0.860379 1.131697
0.348539 1.016732 0.138593 0.878139 1.155324
0.349429 1.037478 0.141538 0.895939 1.179016
0.350320 1.058274 0.144495 0.913779 1.202770
0.351211 1.079121 0.147464 0.931657 1.226585
0.352102 1.100015 0.150444 0.949572 1.250459
0.352993 1.120956 0.153435 0.967522 1.274391
0.353884 1.141943 0.156436 0.985507 1.298379
0.354775 1.162973 0.159448 1.003524 1.322421
0.355666 1.184045 0.162471 1.021574 1.346515
0.356557 1.205157 0.165504 1.039653 1.370661
0.357447 1.226309 0.168547 1.057762 1.394856
0.358338 1.247498 0.171599 1.075899 1.419098
0.359229 1.268724 0.174662 1.094062 1.443385
0.360120 1.289984 0.177733 1.112250 1.467717
0.361011 1.311276 0.180814 1.130462 1.492090
0.361902 1.332601 0.183904 1.148697 1.516504
0.362793 1.353954 0.187002 1.166952 1.540957
0.363684 1.375337 0.190110 1.185227 1.565446
0.364575 1.396745 0.193225 1.203520 1.589970
0.365465 1.418179 0.196349 1.221831 1.614528
0.366356 1.439636 0.199480 1.240156 1.639116
0.367247 1.461115 0.202619 1.258496 1.663734
0.368138 1.482614 0.205766 1.276848 1.688380
0.369029 1.504132 0.208919 1.295212 1.713051
0.369920 1.525666 0.212080 1.313586 1.737746
0.370811 1.547215 0.215248 1.331968 1.762463
0.371702 1.568778 0.218422 1.350357 1.787200
0.372593 1.590353 0.221602 1.368751 1.811955
0.373483 1.611938 0.224788 1.387150 1.836726
0.374374 1.633531 0.227980 1.405551 1.861511
0.375265 1.655131 0.231178 1.423954 1.886309
0.376156 1.676736 0.234380 1.442356 1.911117
0.377047 1.698345 0.237588 1.460756 1.935933
0.377938 1.719955 0.240801 1.479154 1.960756
0.378829 1.741565 0.244018 1.497546 1.985583
0.379720 1.763173 0.247240 1.515933 2.010412
0.380611 1.784777 0.250466 1.534311 2.035242
0.381502 1.806376 0.253695 1.552681 2.060071
0.382392 1.827968 0.256928 1.571040 2.084895
0.383283 1.849550 0.260164 1.589386 2.109714
0.384174 1.871123 0.263403 1.607719 2.134526
0.385065 1.892682 0.266645 1.626037 2.159328
0.385956 1.914228 0.269890 1.644338 2.184117
0.386847 1.935757 0.273136 1.662621 2.208893
0.387738 1.957269 0.276385 1.680883 2.233654
0.388629 1.978760 0.279635 1.699125 2.258396
0.389520 2.000231 0.282887 1.717344 2.283118
0.390410 2.021678 0.286140 1.735538 2.307818
0.391301 2.043100 0.289394 1.753706 2.332493
0.392192 2.064495 0.292648 1.771847 2.357143
0.393083 2.085861 0.295903 1.789958 2.381763
0.393974 2.107197 0.299157 1.808039 2.406354
0.394865 2.128500 0.302411 1.826088 2.430911
0.395756 2.149768 0.305665 1.844103 2.455434
0.396647 2.171001 0.308918 1.862083 2.479919
0.397538 2.192196 0.312170 1.880026 2.504366
0.398428 2.213350 0.315421 1.897930 2.528771
0.399319 2.234463 0.318669 1.915794 2.553133
0.400210 2.255533 0.321916 1.933616 2.577449
0.401101 2.276557 0.325161 1.951396 2.601717
0.401992 2.297533 0.328403 1.969130 2.625936
0.402883 2.318460 0.331642 1.986818 2.650102
0.403774 2.339336 0.334878 2.004458 2.674214
0.404665 2.360159 0.338110 2.022049 2.698270
0.405556 2.380927 0.341339 2.039588 2.722266
0.406446 2.401639 0.344564 2.057075 2.746202
0.407337 2.422291 0.347784 2.074507 2.770075
0.408228 2.442883 0.351000 2.091883 2.793883
0.409119 2.463412 0.354211 2.109202 2.817623
0.410010 2.483877 0.357416 2.126461 2.841294
0.410901 2.504276 0.360616 2.143660 2.864892
0.411792 2.524607 0.363810 2.160796 2.888417
0.412683 2.544867 0.366998 2.177869 2.911865
0.413574 2.565055 0.370180 2.194876 2.935235
0.414464 2.585169 0.373354 2.211815 2.958524
0.415355 2.605208 0.376522 2.228686 2.981730
0.416246 2.625168 0.379682 2.245487 3.004850
0.417137 2.645049 0.382834 2.262215 3.027884
0.418028 2.664849 0.385978 2.278870 3.050827
0.418919 2.684565 0.389114 2.295450 3.073679
0.419810 2.704195 0.392242 2.311953 3.096437
0.420701 2.723738 0.395360 2.328378 3.119098
0.421592 2.743192 0.398469 2.344723 3.141661
0.422482 2.762554 0.401568 2.360986 3.164123
0.423373 2.781824 0.404658 2.377166 3.186482
0.424264 2.800999 0.407737 2.393262 3.208735
0.425155 2.820076 0.410805 2.409271 3.230882
0.426046 2.839055 0.413863 2.425192 3.252918
0.426937 2.857933 0.416910 2.441024 3.274843
0.427828 2.876709 0.419944 2.456764 3.296653
0.428719 2.895380 0.422967 2.472413 3.318347
0.429610 2.913945 0.425978 2.487966 3.339923
0.430501 2.932401 0.428977 2.503424 3.361378
0.431391 2.950747 0.431962 2.518785 3.382709
0.432282 2.968981 0.434934 2.534047 3.403916
0.433173 2.987101 0.437893 2.549208 3.424995
0.434064 3.005106 0.440838 2.564267 3.445944
0.434955 3.022992 0.443769 2.579223 3.466762
0.435846 3.040759 0.446686 2.594073 3.487445
0.436737 3.058405 0.449588 2.608817 3.507992
0.437628 3.075927 0.452474 2.623452 3.528401
0.438519 3.093324 0.455345 2.637978 3.548669
0.439409 3.110593 0.458201 2.652393 3.568794
0.440300 3.127734 0.461040 2.666694 3.588775
0.441191 3.144745 0.463863 2.680881 3.608608
0.442082 3.161622 0.466670 2.694953 3.628292
0.442973 3.178365 0.469459 2.708906 3.647824
0.443864 3.194972 0.472231 2.722741 3.667203
0.444755 3.211441 0.474985 2.736456 3.686426
0.445646 3.227770 0.477721 2.750049 3.705491
0.446537 3.243957 0.480439 2.763518 3.724396
0.447427 3.260001 0.483138 2.776863 3.743138
0.448318 3.275899 0.485818 2.790081 3.761717
0.449209 3.291650 0.488479 2.803171 3.780129
0.450100 3.307252 0.491120 2.816132 3.798373
0.450991 3.322704 0.493741 2.828963 3.816445
0.451882 3.338003 0.496342 2.841661 3.834346
0.452773 3.353148 0.498923 2.854225 3.852071
0.453664 3.368137 0.501482 2.866655 3.869620
0.454555 3.382969 0.504021 2.878948 3.886989
0.455445 3.397641 0.506537 2.891103 3.904178
0.456336 3.412152 0.509032 2.903119 3.921184
0.457227 3.426500 0.511505 2.914995 3.938004
0.458118 3.440683 0.513955 2.926728 3.954638
0.459009 3.454700 0.516382 2.938318 3.971083
0.459900 3.468550 0.518787 2.949763 3.987336
0.460791 3.482229 0.521167 2.961062 4.003397
0.461682 3.495738 0.523524 2.972213 4.019262
0.462573 3.509073 0.525857 2.983216 4.034931
0.463463 3.522234 0.528166 2.994068 4.050400
0.464354 3.535219 0.530450 3.004769 4.065669
0.465245 3.548026 0.532709 3.015317 4.080735
0.466136 3.560654 0.534943 3.025711 4.095596
0.467027 3.573100 0.537151 3.035950 4.110251
0.467918 3.585364 0.539333 3.046032 4.124697
0.468809 3.597444 0.541489 3.055956 4.138933
0.469700 3.609339 0.543618 3.065720 4.152957
0.470591 3.621045 0.545721 3.075325 4.166766
0.471481 3.632564 0.547796 3.084767 4.180360
0.472372 3.643892 0.549845 3.094047 4.193736
0.473263 3.655028 0.551865 3.103163 4.206893
0.474154 3.665970 0.553858 3.112113 4.219828
0.475045 3.676719 0.555822 3.120897 4.232540
0.475936 3.687270 0.557757 3.129513 4.245028
0.476827 3.697625 0.559664 3.137960 4.257289
0.477718 3.707780 0.561542 3.146238 4.269322
0.478609 3.717734 0.563390 3.154344 4.281124
0.479499 3.727487 0.565209 3.162278 4.292696
0.480390 3.737036 0.566997 3.170039 4.304034
0.481281 3.746381 0.568756 3.177625 4.315137
0.482172 3.755520 0.570484 3.185036 4.326003
0.483063 3.764451 0.572181 3.192270 4.336632
0.483954 3.773174 0.573847 3.199327 4.347020
0.484845 3.781686 0.575481 3.206205 4.357168
0.485736 3.789988 0.577084 3.212904 4.367072
0.486627 3.798077 0.578655 3.219421 4.376732
0.487518 3.805952 0.580194 3.225758 4.386146
0.488408 3.813612 0.581701 3.231911 4.395313
0.489299 3.821056 0.583175 3.237881 4.404231
0.490190 3.828282 0.584616 3.243666 4.412898
0.491081 3.835290 0.586024 3.249266 4.421314
0.491972 3.842078 0.587399 3.254680 4.429477
0.492863 3.848645 0.588740 3.259906 4.437385
0.493754 3.854991 0.590047 3.264944 4.445037
0.494645 3.861113 0.591319 3.269793 4.452432
0.495536 3.867010 0.592558 3.274452 4.459568
0.496426 3.872683 0.593762 3.278921 4.466445
0.497317 3.878129 0.594931 3.283198 4.473060
0.498208 3.883347 0.596065 3.287282 4.479413
0.499099 3.888338 0.597164 3.291174 4.485502
0.499990 3.893099 0.598227 3.294871 4.491326
0.500881 3.897629 0.599255 3.298374 4.496884
0.501772 3.901929 0.600247 3.301682 4.502175
0.502663 3.905996 0.601202 3.304794 4.507198
0.503554 3.909830 0.602121 3.307709 4.511951
0.504444 3.913430 0.603004 3.310426 4.516434
0.505335 3.916795 0.603850 3.312945 4.520645
0.506226 3.919925 0.604659 3.315266 4.524584
0.507117 3.922818 0.605431 3.317387 4.528248
0.508008 3.925474 0.606165 3.319309 4.531639
0.508899 3.927891 0.606862 3.321029 4.534753
0.509790 3.930070 0.607521 3.322549 4.537591
0.510681 3.932009 0.608142 3.323867 4.540152
0.511572 3.933708 0.608726 3.324983 4.542434
0.512462 3.935167 0.609271 3.325896 4.544437
0.513353 3.936383 0.609777 3.326606 4.546160
0.514244 3.937357 0.610245 3.327112 4.547602
0.515135 3.938089 0.610674 3.327415 4.548763
0.516026 3.938577 0.611065 3.327512 4.549642
0.516917 3.938821 0.611416 3.327405 4.550237
0.517808 3.938820 0.611728 3.327093 4.550548
0.518699 3.938575 0.612001 3.326574 4.550576
0.519590 3.938084 0.612234 3.325850 4.550318
0.520480 3.937347 0.612428 3.324919 4.549774
0.521371 3.936363 0.612581 3.323782 4.548945
0.522262 3.935133 0.612695 3.322438 4.547828
0.523153 3.933655 0.612769 3.320886 4.546425
0.524044 3.931930 0.612803 3.319127 4.544733
0.524935 3.929957 0.612797 3.317160 4.542754
0.525826 3.927736 0.612750 3.314986 4.540486
0.526717 3.925266 0.612663 3.312603 4.537928
0.527608 3.922547 0.612535 3.310012 4.535082
0.528498 3.919579 0.612367 3.307212 4.531945
0.529389 3.916361 0.612157 3.304204 4.528519
0.530280 3.912895 0.611907 3.300987 4.524802
0.531171 3.909178 0.611616 3.297562 4.520794
0.532062 3.905212 0.611284 3.293928 4.516496
0.532953 3.900996 0.610911 3.290085 4.511907
0.533844 3.896530 0.610497 3.286033 4.507027
0.534735 3.891814 0.610041 3.281773 4.501855
0.535626 3.886848 0.609545 3.277303 4.496392
0.536517 3.881631 0.609006 3.272625 4.490638
0.537407 3.876165 0.608427 3.267738 4.484592
0.538298 3.870449 0.607806 3.262643 4.478255
0.539189 3.864483 0.607144 3.257339 4.471626
0.540080 3.858267 0.606440 3.251827 4.464706
0.540971 3.851801 0.605694 3.246107 4.457495
0.541862 3.845086 0.604907 3.240178 4.449993
0.542753 3.838121 0.604079 3.234042 4.442200
0.543644 3.830907 0.603208 3.227699 4.434116
0.544535 3.823444 0.602296 3.221148 4.425741
0.545425 3.815733 0.601343 3.214390 4.417076
0.546316 3.807774 0.600348 3.207426 4.408121
0.547207 3.799566 0.599311 3.200255 4.398877
0.548098 3.791111 0.598233 3.192878 4.389343
0.548989 3.782408 0.597113 3.185295 4.379521
0.549880 3.773458 0.595951 3.177507 4.369410
0.550771 3.764263 0.594748 3.169514 4.359011
0.551662 3.754821 0.593504 3.161317 4.348324
0.552553 3.745133 0.592218 3.152915 4.337351
0.553443 3.735201 0.590890 3.144310 4.326091
0.554334 3.725024 0.589521 3.135502 4.314545
0.555225 3.714603 0.588111 3.126492 4.302714
0.556116 3.703939 0.586660 3.117279 4.290599
0.557007 3.693032 0.585167 3.107865 4.278199
0.557898 3.681884 0.583633 3.098251 4.265517
0.558789 3.670494 0.582058 3.088436 4.252552
0.559680 3.658863 0.580442 3.078421 4.239305
0.560571 3.646993 0.578785 3.068208 4.225778
0.561461 3.634883 0.577087 3.057796 4.211971
0.562352 3.622535 0.575349 3.047187 4.197884
0.563243 3.609950 0.573570 3.036380 4.183520
0.564134 3.597128 0.571750 3.025378 4.168878
0.565025 3.584071 0.569890 3.014181 4.153960
0.565916 3.570778 0.567990 3.002788 4.138768
0.566807 3.557252 0.566049 2.991203 4.123301
0.567698 3.543492 0.564068 2.979424 4.107561
0.568589 3.529501 0.562048 2.967453 4.091549
0.569479 3.515279 0.559988 2.955291 4.075266
0.570370 3.500827 0.557888 2.942939 4.058714
0.571261 3.486146 0.555748 2.930398 4.041894
0.572152 3.471237 0.553569 2.917668 4.024806
0.573043 3.456102 0.551351 2.904750 4.007453
0.573934 3.440741 0.549094 2.891647 3.989836
0.574825 3.425156 0.546799 2.878357 3.971955
0.575716 3.409348 0.544464 2.864884 3.953812
0.576607 3.393318 0.542091 2.851227 3.935410
0.577497 3.377068 0.539680 2.837388 3.916748
0.578388 3.360598 0.537231 2.823367 3.897829
0.579279 3.343911 0.534744 2.809167 3.878654
0.580170 3.327006 0.532219 2.794788 3.859225
0.581061 3.309887 0.529657 2.780230 3.839544
0.581952 3.292554 0.527057 2.765497 3.819611
0.582843 3.275008 0.524420 2.750588 3.799428
0.583734 3.257251 0.521747 2.735504 3.778998
0.584625 3.239285 0.519037 2.720248 3.758322
0.585516 3.221111 0.516290 2.704820 3.737401
0.586406 3.202730 0.513508 2.689222 3.716238
0.587297 3.184145 0.510690 2.673455 3.694834
0.588188 3.165356 0.507836 2.657520 3.673192
0.589079 3.146365 0.504947 2.641419 3.651312
0.589970 3.127174 0.502022 2.625152 3.629197
0.590861 3.107785 0.499063 2.608722 3.606848
0.591752 3.088199 0.496069 2.592130 3.584269
0.592643 3.068418 0.493041 2.575377 3.561460
0.593534 3.048444 0.489979 2.558464 3.538423
0.594424 3.028278 0.486884 2.541394 3.515162
0.595315 3.007922 0.483755 2.524167 3.491677
0.596206 2.987378 0.480593 2.506785 3.467971
0.597097 2.966648 0.477398 2.489250 3.444046
0.597988 2.945734 0.474171 2.471563 3.419905
0.598879 2.924637 0.470911 2.453726 3.395548
0.599770 2.903360 0.467620 2.435740 3.370980
0.600661 2.881904 0.464297 2.417607 3.346201
0.601552 2.860271 0.460943 2.399328 3.321214
0.602442 2.838464 0.457558 2.380905 3.296022
0.603333 2.816483 0.454143 2.362340 3.270626
0.604224 2.794332 0.450698 2.343635 3.245030
0.605115 2.772013 0.447222 2.324790 3.219235
0.606006 2.749526 0.443718 2.305809 3.193244
0.606897 2.726875 0.440184 2.286692 3.167059
0.607788 2.704062 0.436621 2.267441 3.140683
0.608679 2.681088 0.433030 2.248058 3.114119
0.609570 2.657956 0.429412 2.228545 3.087368
0.610460 2.634668 0.425765 2.208903 3.060433
0.611351 2.611226 0.422091 2.189135 3.033318
0.612242 2.587633 0.418391 2.169242 3.006024
0.613133 2.563889 0.414664 2.149225 2.978554
0.614024 2.539999 0.410911 2.129088 2.950910
0.614915 2.515964 0.407133 2.108831 2.923096
0.615806 2.491786 0.403329 2.088457 2.895115
0.616697 2.467468 0.399500 2.067968 2.866968
0.617588 2.443011 0.395647 2.047364 2.838658
0.618478 2.418419 0.391770 2.026649 2.810189
0.619369 2.393694 0.387869 2.005824 2.781563
0.620260 2.368837 0.383946 1.984891 2.752783
0.621151 2.343852 0.379999 1.963853 2.723851
0.622042 2.318741 0.376031 1.942710 2.694771
0.622933 2.293506 0.372040 1.921466 2.665546
0.623824 2.268149 0.368028 1.900121 2.636177
0.624715 2.242674 0.363995 1.878679 2.606669
0.625606 2.217082 0.359942 1.857140 2.577024
0.626496 2.191377 0.355869 1.835508 2.547245
0.627387 2.165560 0.351776 1.813784 2.517336
0.628278 2.139634 0.347664 1.791970 2.487298
0.629169 2.113601 0.343533 1.770068 2.457135
0.630060 2.087465 0.339385 1.748081 2.426850
0.630951 2.061228 0.335218 1.726010 2.396446
0.631842 2.034892 0.331035 1.703858 2.365927
0.632733 2.008460 0.326834 1.681626 2.335294
0.633624 1.981934 0.322618 1.659317 2.304552
0.634515 1.955318 0.318385 1.636933 2.273703
0.635405 1.928614 0.314138 1.614476 2.242751
0.636296 1.901823 0.309875 1.591948 2.211699
0.637187 1.874950 0.305599 1.569351 2.180549
0.638078 1.847997 0.301309 1.546688 2.149306
0.638969 1.820966 0.297005 1.523961 2.117971
0.639860 1.793860 0.292689 1.501171 2.086549
0.640751 1.766682 0.288361 1.478322 2.055043
0.641642 1.739435 0.284021 1.455414 2.023456
0.642533 1.712121 0.279670 1.432451 1.991790
0.643423 1.684742 0.275308 1.409435 1.960050
0.644314 1.657303 0.270936 1.386367 1.928239
0.645205 1.629805 0.266555 1.363250 1.896359
0.646096 1.602251 0.262164 1.340087 1.864415
0.646987 1.574644 0.257766 1.316878 1.832410
0.647878 1.546987 0.253359 1.293628 1.800346
0.648769 1.519282 0.248945 1.270337 1.768227
0.649660 1.491533 0.244524 1.247009 1.736057
0.650551 1.463742 0.240098 1.223644 1.703839
0.651441 1.435911 0.235665 1.200246 1.671576
0.652332 1.408045 0.231227 1.176817 1.639272
0.653223 1.380145 0.226786 1.153359 1.606930
0.654114 1.352214 0.222340 1.129874 1.574554
0.655005 1.324255 0.217891 1.106365 1.542146
0.655896 1.296272 0.213439 1.082833 1.509711
0.656787 1.268266 0.208985 1.059281 1.477251
0.657678 1.240241 0.204530 1.035711 1.444771
0.658569 1.212199 0.200074 1.012125 1.412273
0.659459 1.184143 0.195618 0.988525 1.379762
0.660350 1.156077 0.191163 0.964914 1.347240
0.661241 1.128003 0.186709 0.941294 1.314711
0.662132 1.099923 0.182256 0.917667 1.282180
0.663023 1.071842 0.177806 0.894035 1.249648
0.663914 1.043760 0.173360 0.870400 1.217121
0.664805 1.015683 0.168918 0.846765 1.184600
0.665696 0.987611 0.164480 0.823131 1.152091
0.666587 0.959548 0.160048 0.799500 1.119597
0.667477 0.931498 0.155623 0.775875 1.087121
0.668368 0.903462 0.151205 0.752257 1.054666
0.669259 0.875443 0.146795 0.728649 1.022238
0.670150 0.847446 0.142394 0.705052 0.989839
0.671041 0.819471 0.138003 0.681468 0.957474
0.671932 0.791523 0.133623 0.657899 0.925146
0.672823 0.763603 0.129256 0.634347 0.892859
0.673714 0.735715 0.124902 0.610814 0.860617
0.674605 0.707862 0.120562 0.587300 0.828424
0.675495 0.680047 0.116239 0.563808 0.796285
0.676386 0.652271 0.111932 0.540339 0.764204
0.677277 0.624539 0.107646 0.516893 0.732184
0.678168 0.596852 0.103380 0.493473 0.700232
0.679059 0.569214 0.099137 0.470078 0.668351
0.679950 0.541628 0.094919 0.446709 0.636547
0.680841 0.514096 0.090729 0.423367 0.604825
0.681732 0.486621 0.086569 0.400052 0.573190
0.682623 0.459206 0.082444 0.376762 0.541650
0.683514 0.431853 0.078357 0.353496 0.510210
0.684404 0.404566 0.074313 0.330253 0.478878
0.685295 0.377347 0.070316 0.307030 0.447663
0.686186 0.350198 0.066375 0.283823 0.416573
0.687077 0.323123 0.062497 0.260627 0.385620
0.687968 0.296125 0.058691 0.237434 0.354816
0.688859 0.269205 0.054971 0.214235 0.324176
0.689750 0.242368 0.051351 0.191017 0.293718
0.690641 0.215614 0.047850 0.167765 0.263464
0.691532 0.188948 0.044492 0.144456 0.233440
0.692422 0.162371 0.041308 0.121064 0.203679
0.693313 0.135887 0.038335 0.097552 0.174222
0.694204 0.109498 0.035621 0.073877 0.145119
0.695095 0.083207 0.033223 0.049983 0.116430
0.695986 0.057015 0.031207 0.025809 0.088222
0.696877 0.030927 0.029642 0.001285 0.060569
0.697768 0.004944 0.028595 -0.023651 0.033540
0.698659 -0.020930 0.028116 -0.049046 0.007186
0.699550 -0.046694 0.028224 -0.074918 -0.018471
0.700440 -0.072345 0.028903 -0.101249 -0.043442
0.701331 -0.097880 0.030108 -0.127988 -0.067772
0.702222 -0.123297 0.031769 -0.155067 -0.091528
0.703113 -0.148594 0.033812 -0.182406 -0.114782
0.704004 -0.173767 0.036164 -0.209931 -0.137603
0.704895 -0.198814 0.038762 -0.237576 -0.160052
0.705786 -0.223733 0.041552 -0.265285 -0.182181
0.706677 -0.248522 0.044493 -0.293015 -0.204029
0.707568 -0.273178 0.047549 -0.320727 -0.225628
0.708458 -0.297698 0.050695 -0.348393 -0.247003
0.709349 -0.322080 0.053908 -0.375988 -0.268172
0.710240 -0.346323 0.057172 -0.403495 -0.289151
0.711131 -0.370423 0.060474 -0.430897 -0.309949
0.712022 -0.394378 0.063802 -0.458181 -0.330576
0.712913 -0.418186 0.067149 -0.485335 -0.351038
0.713804 -0.441845 0.070506 -0.512351 -0.371340
0.714695 -0.465353 0.073868 -0.539220 -0.391485
0.715586 -0.488706 0.077230 -0.565936 -0.411476
0.716476 -0.511903 0.080588 -0.592491 -0.431316
0.717367 -0.534942 0.083938 -0.618880 -0.451005
0.718258 -0.557821 0.087277 -0.645098 -0.470544
0.719149 -0.580537 0.090603 -0.671141 -0.489934
0.720040 -0.603089 0.093914 -0.697003 -0.509175
0.720931 -0.625473 0.097207 -0.722681 -0.528266
0.721822 -0.647689 0.100481 -0.748170 -0.547208
0.722713 -0.669734 0.103734 -0.773468 -0.565999
0.723604 -0.691606 0.106966 -0.798571 -0.584640
0.724494 -0.713302 0.110173 -0.823476 -0.603129
0.725385 -0.734822 0.113357 -0.848179 -0.621466
0.726276 -0.756163 0.116515 -0.872678 -0.639649
0.727167 -0.777323 0.119646 -0.896969 -0.657677
0.728058 -0.798300 0.122750 -0.921051 -0.675550
0.728949 -0.819093 0.125826 -0.944919 -0.693266
0.729840 -0.839699 0.128874 -0.968573 -0.710825
0.730731 -0.860117 0.131892 -0.992009 -0.728225
0.731622 -0.880344 0.134880 -1.015224 -0.745464
0.732513 -0.900380 0.137837 -1.038217 -0.762542
0.733403 -0.920221 0.140763 -1.060985 -0.779458
0.734294 -0.939868 0.143658 -1.083526 -0.796210
0.735185 -0.959317 0.146520 -1.105837 -0.812797
0.736076 -0.978567 0.149350 -1.127917 -0.829218
0.736967 -0.997617 0.152146 -1.149763 -0.845471
0.737858 -1.016465 0.154909 -1.171374 -0.861556
0.738749 -1.035109 0.157638 -1.192748 -0.877471
0.739640 -1.053548 0.160333 -1.213882 -0.893215
0.740531 -1.071781 0.162993 -1.234774 -0.908787
0.741421 -1.089805 0.165619 -1.255423 -0.924186
0.742312 -1.107619 0.168209 -1.275828 -0.939411
0.743203 -1.125222 0.170763 -1.295985 -0.954459
0.744094 -1.142613 0.173281 -1.315894 -0.969331
0.744985 -1.159790 0.175764 -1.335553 -0.984026
0.745876 -1.176751 0.178210 -1.354961 -0.998541
0.746767 -1.193496 0.180619 -1.374115 -1.012877
0.747658 -1.210023 0.182991 -1.393014 -1.027031
0.748549 -1.226331 0.185327 -1.411657 -1.041004
0.749439 -1.242418 0.187624 -1.430042 -1.054793
0.750330 -1.258284 0.189885 -1.448169 -1.068399
0.751221 -1.273927 0.192107 -1.466034 -1.081819
0.752112 -1.289346 0.194292 -1.483638 -1.095054
0.753003 -1.304540 0.196438 -1.500979 -1.108102
0.753894 -1.319508 0.198547 -1.518055 -1.120962
0.754785 -1.334250 0.200616 -1.534866 -1.133633
0.755676 -1.348763 0.202648 -1.551410 -1.146115
0.756567 -1.363047 0.204640 -1.567687 -1.158407
0.757457 -1.377101 0.206594 -1.583694 -1.170507
0.758348 -1.390924 0.208508 -1.599432 -1.182415
0.759239 -1.404515 0.210384 -1.614899 -1.194131
0.760130 -1.417874 0.212220 -1.630095 -1.205654
0.761021 -1.431000 0.214018 -1.645017 -1.216982
0.761912 -1.443891 0.215775 -1.659666 -1.228115
0.762803 -1.456547 0.217494 -1.674041 -1.239054
0.763694 -1.468968 0.219173 -1.688141 -1.249795
0.764585 -1.481152 0.220812 -1.701964 -1.260341
0.765475 -1.493100 0.222412 -1.715512 -1.270689
0.766366 -1.504810 0.223972 -1.728782 -1.280839
0.767257 -1.516282 0.225492 -1.741774 -1.290790
0.768148 -1.527516 0.226972 -1.754488 -1.300543
0.769039 -1.538510 0.228413 -1.766923 -1.310097
0.769930 -1.549265 0.229815 -1.779079 -1.319450
0.770821 -1.559779 0.231176 -1.790955 -1.328604
0.771712 -1.570054 0.232498 -1.802551 -1.337556
0.772603 -1.580088 0.233779 -1.813867 -1.346308
0.773493 -1.589880 0.235022 -1.824902 -1.354858
0.774384 -1.599431 0.236224 -1.835656 -1.363207
0.775275 -1.608741 0.237387 -1.846128 -1.371354
0.776166 -1.617809 0.238510 -1.856319 -1.379299
0.777057 -1.626635 0.239594 -1.866229 -1.387041
0.777948 -1.635218 0.240638 -1.875857 -1.394580
0.778839 -1.643560 0.241643 -1.885203 -1.401917
0.779730 -1.651659 0.242608 -1.894268 -1.409051
0.780621 -1.659516 0.243535 -1.903050 -1.415981
0.781512 -1.667130 0.244421 -1.911552 -1.422709
0.782402 -1.674502 0.245269 -1.919772 -1.429233
0.783293 -1.681632 0.246078 -1.927710 -1.435554
0.784184 -1.688520 0.246848 -1.935368 -1.441672
0.785075 -1.695166 0.247579 -1.942745 -1.447586
0.785966 -1.701570 0.248272 -1.949841 -1.453298
0.786857 -1.707732 0.248926 -1.956657 -1.458806
0.787748 -1.713653 0.249541 -1.963194 -1.464111
0.788639 -1.719332 0.250119 -1.969451 -1.469214
0.789530 -1.724771 0.250658 -1.975429 -1.474113
0.790420 -1.729970 0.251159 -1.981129 -1.478811
0.791311 -1.734928 0.251623 -1.986551 -1.483306
0.792202 -1.739647 0.252049 -1.991696 -1.487599
0.793093 -1.744127 0.252437 -1.996564 -1.491690
0.793984 -1.748368 0.252788 -2.001157 -1.495580
0.794875 -1.752371 0.253103 -2.005474 -1.499269
0.795766 -1.756137 0.253380 -2.009517 -1.502757
0.796657 -1.759666 0.253621 -2.013286 -1.506045
0.797548 -1.762958 0.253825 -2.016783 -1.509133
0.798438 -1.766015 0.253993 -2.020008 -1.512022
0.799329 -1.768837 0.254125 -2.022962 -1.514711


==> plot_data/3d_Ising_finiteT_epsilon_z00.15_circle_means.dat <==
theta mean_g std_g
0.000000e+00 1.470776e+02 2.048588e-02
1.048946e-02 1.469080e+02 4.501390e-02
2.097892e-02 1.464021e+02 8.311142e-02
3.146837e-02 1.455658e+02 1.222548e-01
4.195783e-02 1.444086e+02 1.610206e-01
5.244729e-02 1.429436e+02 1.989096e-01
6.293675e-02 1.411870e+02 2.356486e-01
7.342621e-02 1.391578e+02 2.710763e-01
8.391566e-02 1.368774e+02 3.051075e-01
9.440512e-02 1.343690e+02 3.377113e-01
1.048946e-01 1.316573e+02 3.688937e-01
1.153840e-01 1.287677e+02 3.986834e-01
1.258735e-01 1.257260e+02 4.271216e-01
1.363630e-01 1.225581e+02 4.542550e-01
1.468524e-01 1.192891e+02 4.801333e-01
1.573419e-01 1.159434e+02 5.048082e-01
1.678313e-01 1.125441e+02 5.283334e-01
1.783208e-01 1.091128e+02 5.507636e-01
1.888102e-01 1.056695e+02 5.721527e-01
1.992997e-01 1.022322e+02 5.925505e-01
2.097892e-01 9.881722e+01 6.119988e-01
2.202786e-01 9.543896e+01 6.305280e-01
2.307681e-01 9.210986e+01 6.481543e-01
2.412575e-01 8.884062e+01 6.648787e-01
2.517470e-01 8.564019e+01 6.806874e-01
2.622364e-01 8.251591e+01 6.955546e-01
2.727259e-01 7.947367e+01 7.094457e-01
2.832154e-01 7.651799e+01 7.223216e-01
2.937048e-01 7.365222e+01 7.341429e-01
3.041943e-01 7.087862e+01 7.448739e-01
3.146837e-01 6.819854e+01 7.544855e-01
3.251732e-01 6.561249e+01 7.629579e-01
3.356627e-01 6.312034e+01 7.702819e-01
3.461521e-01 6.072134e+01 7.764590e-01
3.566416e-01 5.841426e+01 7.815018e-01
3.671310e-01 5.619748e+01 7.854330e-01
3.776205e-01 5.406906e+01 7.882842e-01
3.881099e-01 5.202678e+01 7.900948e-01
3.985994e-01 5.006826e+01 7.909104e-01
4.090889e-01 4.819095e+01 7.907816e-01
4.195783e-01 4.639220e+01 7.897621e-01
4.300678e-01 4.466930e+01 7.879080e-01
4.405572e-01 4.301949e+01 7.852767e-01
4.510467e-01 4.144003e+01 7.819255e-01
4.615361e-01 3.992816e+01 7.779112e-01
4.720256e-01 3.848116e+01 7.732895e-01
4.825151e-01 3.709638e+01 7.681142e-01
4.930045e-01 3.577118e+01 7.624371e-01
5.034940e-01 3.450301e+01 7.563078e-01
5.139834e-01 3.328940e+01 7.497731e-01
5.244729e-01 3.212794e+01 7.428773e-01
5.349624e-01 3.101631e+01 7.356620e-01
5.454518e-01 2.995225e+01 7.281662e-01
5.559413e-01 2.893362e+01 7.204262e-01
5.664307e-01 2.795834e+01 7.124757e-01
5.769202e-01 2.702441e+01 7.043459e-01
5.874096e-01 2.612994e+01 6.960657e-01
5.978991e-01 2.527308e+01 6.876617e-01
6.083886e-01 2.445209e+01 6.791583e-01
6.188780e-01 2.366531e+01 6.705779e-01
6.293675e-01 2.291114e+01 6.619411e-01
6.398569e-01 2.218806e+01 6.532666e-01
6.503464e-01 2.149461e+01 6.445713e-01
6.608359e-01 2.082943e+01 6.358709e-01
6.713253e-01 2.019119e+01 6.271793e-01
6.818148e-01 1.957864e+01 6.185094e-01
6.923042e-01 1.899059e+01 6.098725e-01
7.027937e-01 1.842591e+01 6.012789e-01
7.132831e-01 1.788351e+01 5.927380e-01
7.237726e-01 1.736237e+01 5.842579e-01
7.342621e-01 1.686151e+01 5.758462e-01
7.447515e-01 1.638002e+01 5.675093e-01
7.552410e-01 1.591699e+01 5.592529e-01
7.657304e-01 1.547161e+01 5.510822e-01
7.762199e-01 1.504306e+01 5.430017e-01
7.867093e-01 1.463060e+01 5.350150e-01
7.971988e-01 1.423350e+01 5.271256e-01
8.076883e-01 1.385109e+01 5.193362e-01
8.181777e-01 1.348270e+01 5.116491e-01
8.286672e-01 1.312772e+01 5.040664e-01
8.391566e-01 1.278557e+01 4.965894e-01
8.496461e-01 1.245568e+01 4.892195e-01
8.601356e-01 1.213752e+01 4.819576e-01
8.706250e-01 1.183060e+01 4.748041e-01
8.811145e-01 1.153441e+01 4.677595e-01
8.916039e-01 1.124852e+01 4.608239e-01
9.020934e-01 1.097248e+01 4.539972e-01
9.125828e-01 1.070588e+01 4.472791e-01
9.230723e-01 1.044833e+01 4.406690e-01
9.335618e-01 1.019945e+01 4.341665e-01
9.440512e-01 9.958875e+00 4.277707e-01
9.545407e-01 9.726275e+00 4.214807e-01
9.650301e-01 9.501321e+00 4.152956e-01
9.755196e-01 9.283705e+00 4.092142e-01
9.860090e-01 9.073132e+00 4.032354e-01
9.964985e-01 8.869321e+00 3.973580e-01
1.006988e+00 8.672003e+00 3.915805e-01
1.017477e+00 8.480923e+00 3.859017e-01
1.027967e+00 8.295838e+00 3.803201e-01
1.038456e+00 8.116514e+00 3.748343e-01
1.048946e+00 7.942729e+00 3.694427e-01
1.059435e+00 7.774271e+00 3.641439e-01
1.069925e+00 7.610937e+00 3.589362e-01
1.080414e+00 7.452534e+00 3.538182e-01
1.090904e+00 7.298876e+00 3.487882e-01
1.101393e+00 7.149787e+00 3.438447e-01
1.111883e+00 7.005098e+00 3.389861e-01
1.122372e+00 6.864647e+00 3.342108e-01
1.132861e+00 6.728278e+00 3.295172e-01
1.143351e+00 6.595844e+00 3.249038e-01
1.153840e+00 6.467204e+00 3.203690e-01
1.164330e+00 6.342221e+00 3.159112e-01
1.174819e+00 6.220766e+00 3.115288e-01
1.185309e+00 6.102714e+00 3.072205e-01
1.195798e+00 5.987946e+00 3.029845e-01
1.206288e+00 5.876348e+00 2.988196e-01
1.216777e+00 5.767809e+00 2.947241e-01
1.227267e+00 5.662225e+00 2.906966e-01
1.237756e+00 5.559495e+00 2.867358e-01
1.248245e+00 5.459522e+00 2.828401e-01
1.258735e+00 5.362213e+00 2.790082e-01
1.269224e+00 5.267480e+00 2.752387e-01
1.279714e+00 5.175236e+00 2.715303e-01
1.290203e+00 5.085400e+00 2.678817e-01
1.300693e+00 4.997892e+00 2.642916e-01
1.311182e+00 4.912637e+00 2.607586e-01
1.321672e+00 4.829561e+00 2.572816e-01
1.332161e+00 4.748595e+00 2.538593e-01
1.342651e+00 4.669671e+00 2.504905e-01
1.353140e+00 4.592724e+00 2.471741e-01
1.363630e+00 4.517692e+00 2.439089e-01
1.374119e+00 4.444515e+00 2.406938e-01
1.384608e+00 4.373135e+00 2.375276e-01
1.395098e+00 4.303496e+00 2.344093e-01
1.405587e+00 4.235545e+00 2.313379e-01
1.416077e+00 4.169230e+00 2.283122e-01
1.426566e+00 4.104501e+00 2.253313e-01
1.437056e+00 4.041311e+00 2.223943e-01
1.447545e+00 3.979613e+00 2.195000e-01
1.458035e+00 3.919363e+00 2.166476e-01
1.468524e+00 3.860518e+00 2.138362e-01
1.479014e+00 3.803036e+00 2.110648e-01
1.489503e+00 3.746878e+00 2.083326e-01
1.499992e+00 3.692005e+00 2.056387e-01
1.510482e+00 3.638379e+00 2.029822e-01
1.520971e+00 3.585966e+00 2.003623e-01
1.531461e+00 3.534729e+00 1.977783e-01
1.541950e+00 3.484637e+00 1.952292e-01
1.552440e+00 3.435656e+00 1.927144e-01
1.562929e+00 3.387755e+00 1.902331e-01
1.573419e+00 3.340905e+00 1.877846e-01
1.583908e+00 3.295075e+00 1.853680e-01
1.594398e+00 3.250238e+00 1.829828e-01
1.604887e+00 3.206367e+00 1.806282e-01
1.615377e+00 3.163435e+00 1.783036e-01
1.625866e+00 3.121417e+00 1.760082e-01
1.636355e+00 3.080289e+00 1.737415e-01
1.646845e+00 3.040026e+00 1.715029e-01
1.657334e+00 3.000605e+00 1.692916e-01
1.667824e+00 2.962004e+00 1.671071e-01
1.678313e+00 2.924203e+00 1.649488e-01
1.688803e+00 2.887179e+00 1.628161e-01
1.699292e+00 2.850912e+00 1.607085e-01
1.709782e+00 2.815384e+00 1.586254e-01
1.720271e+00 2.780574e+00 1.565662e-01
1.730761e+00 2.746466e+00 1.545305e-01
1.741250e+00 2.713040e+00 1.525177e-01
1.751739e+00 2.680280e+00 1.505273e-01
1.762229e+00 2.648169e+00 1.485588e-01
1.772718e+00 2.616692e+00 1.466117e-01
1.783208e+00 2.585831e+00 1.446855e-01
1.793697e+00 2.555573e+00 1.427799e-01
1.804187e+00 2.525902e+00 1.408942e-01
1.814676e+00 2.496804e+00 1.390282e-01
1.825166e+00 2.468266e+00 1.371813e-01
1.835655e+00 2.440274e+00 1.353531e-01
1.846145e+00 2.412814e+00 1.335431e-01
1.856634e+00 2.385875e+00 1.317511e-01
1.867124e+00 2.359444e+00 1.299765e-01
1.877613e+00 2.333509e+00 1.282191e-01
1.888102e+00 2.308059e+00 1.264783e-01
1.898592e+00 2.283082e+00 1.247539e-01
1.909081e+00 2.258568e+00 1.230454e-01
1.919571e+00 2.234506e+00 1.213525e-01
1.930060e+00 2.210886e+00 1.196748e-01
1.940550e+00 2.187697e+00 1.180121e-01
1.951039e+00 2.164931e+00 1.163638e-01
1.961529e+00 2.142578e+00 1.147298e-01
1.972018e+00 2.120628e+00 1.131097e-01
1.982508e+00 2.099073e+00 1.115032e-01
1.992997e+00 2.077905e+00 1.099099e-01
2.003486e+00 2.057114e+00 1.083295e-01
2.013976e+00 2.036694e+00 1.067619e-01
2.024465e+00 2.016635e+00 1.052065e-01
2.034955e+00 1.996930e+00 1.036633e-01
2.045444e+00 1.977572e+00 1.021318e-01
2.055934e+00 1.958553e+00 1.006118e-01
2.066423e+00 1.939867e+00 9.910312e-02
2.076913e+00 1.921506e+00 9.760538e-02
2.087402e+00 1.903464e+00 9.611837e-02
2.097892e+00 1.885735e+00 9.464182e-02
2.108381e+00 1.868311e+00 9.317550e-02
2.118871e+00 1.851187e+00 9.171917e-02
2.129360e+00 1.834357e+00 9.027258e-02
2.139849e+00 1.817814e+00 8.883553e-02
2.150339e+00 1.801554e+00 8.740777e-02
2.160828e+00 1.785571e+00 8.598911e-02
2.171318e+00 1.769859e+00 8.457933e-02
2.181807e+00 1.754413e+00 8.317823e-02
2.192297e+00 1.739228e+00 8.178562e-02
2.202786e+00 1.724298e+00 8.040130e-02
2.213276e+00 1.709620e+00 7.902511e-02
2.223765e+00 1.695188e+00 7.765686e-02
2.234255e+00 1.680998e+00 7.629640e-02
2.244744e+00 1.667045e+00 7.494356e-02
2.255233e+00 1.653325e+00 7.359820e-02
2.265723e+00 1.639833e+00 7.226019e-02
2.276212e+00 1.626566e+00 7.092940e-02
2.286702e+00 1.613518e+00 6.960570e-02
2.297191e+00 1.600688e+00 6.828899e-02
2.307681e+00 1.588069e+00 6.697918e-02
2.318170e+00 1.575660e+00 6.567617e-02
2.328660e+00 1.563455e+00 6.437990e-02
2.339149e+00 1.551452e+00 6.309031e-02
2.349639e+00 1.539647e+00 6.180735e-02
2.360128e+00 1.528037e+00 6.053098e-02
2.370617e+00 1.516618e+00 5.926120e-02
2.381107e+00 1.505388e+00 5.799800e-02
2.391596e+00 1.494342e+00 5.674138e-02
2.402086e+00 1.483478e+00 5.549138e-02
2.412575e+00 1.472794e+00 5.424805e-02
2.423065e+00 1.462285e+00 5.301145e-02
2.433554e+00 1.451951e+00 5.178165e-02
2.444044e+00 1.441787e+00 5.055876e-02
2.454533e+00 1.431791e+00 4.934289e-02
2.465023e+00 1.421960e+00 4.813418e-02
2.475512e+00 1.412293e+00 4.693278e-02
2.486002e+00 1.402787e+00 4.573886e-02
2.496491e+00 1.393439e+00 4.455262e-02
2.506980e+00 1.384248e+00 4.337427e-02
2.517470e+00 1.375211e+00 4.220403e-02
2.527959e+00 1.366326e+00 4.104216e-02
2.538449e+00 1.357591e+00 3.988892e-02
2.548938e+00 1.349004e+00 3.874460e-02
2.559428e+00 1.340564e+00 3.760951e-02
2.569917e+00 1.332269e+00 3.648396e-02
2.580407e+00 1.324116e+00 3.536830e-02
2.590896e+00 1.316106e+00 3.426290e-02
2.601386e+00 1.308236e+00 3.316812e-02
2.611875e+00 1.300504e+00 3.208438e-02
2.622364e+00 1.292910e+00 3.101208e-02
2.632854e+00 1.285453e+00 2.995167e-02
2.643343e+00 1.278132e+00 2.890360e-02
2.653833e+00 1.270944e+00 2.786835e-02
2.664322e+00 1.263891e+00 2.684641e-02
2.674812e+00 1.256971e+00 2.583830e-02
2.685301e+00 1.250184e+00 2.484456e-02
2.695791e+00 1.243529e+00 2.386572e-02
2.706280e+00 1.237005e+00 2.290236e-02
2.716770e+00 1.230614e+00 2.195506e-02
2.727259e+00 1.224355e+00 2.102441e-02
2.737749e+00 1.218228e+00 2.011100e-02
2.748238e+00 1.212233e+00 1.921543e-02
2.758727e+00 1.206371e+00 1.833831e-02
2.769217e+00 1.200642e+00 1.748022e-02
2.779706e+00 1.195048e+00 1.664174e-02
2.790196e+00 1.189589e+00 1.582344e-02
2.800685e+00 1.184266e+00 1.502585e-02
2.811175e+00 1.179081e+00 1.424946e-02
2.821664e+00 1.174034e+00 1.349475e-02
2.832154e+00 1.169128e+00 1.276213e-02
2.842643e+00 1.164363e+00 1.205197e-02
2.853133e+00 1.159742e+00 1.136457e-02
2.863622e+00 1.155265e+00 1.070017e-02
2.874111e+00 1.150936e+00 1.005894e-02
2.884601e+00 1.146755e+00 9.440963e-03
2.895090e+00 1.142726e+00 8.846232e-03
2.905580e+00 1.138848e+00 8.274656e-03
2.916069e+00 1.135126e+00 7.726042e-03
2.926559e+00 1.131559e+00 7.200095e-03
2.937048e+00 1.128152e+00 6.696414e-03
2.947538e+00 1.124904e+00 6.214489e-03
2.958027e+00 1.121818e+00 5.753701e-03
2.968517e+00 1.118896e+00 5.313323e-03
2.979006e+00 1.116140e+00 4.892518e-03
2.989496e+00 1.113550e+00 4.490352e-03
2.999985e+00 1.111128e+00 4.105794e-03
3.010474e+00 1.108875e+00 3.737728e-03
3.020964e+00 1.106793e+00 3.384962e-03
3.031453e+00 1.104882e+00 3.046240e-03
3.041943e+00 1.103143e+00 2.720257e-03
3.052432e+00 1.101577e+00 2.405671e-03
3.062922e+00 1.100184e+00 2.101115e-03
3.073411e+00 1.098966e+00 1.805214e-03
3.083901e+00 1.097922e+00 1.516593e-03
3.094390e+00 1.097052e+00 1.233890e-03
3.104880e+00 1.096357e+00 9.557623e-04
3.115369e+00 1.095836e+00 6.808990e-04
3.125858e+00 1.095491e+00 4.080284e-04
3.136348e+00 1.095320e+00 1.360089e-04
3.146837e+00 1.095323e+00 1.371205e-04
3.157327e+00 1.095501e+00 4.112917e-04
3.167816e+00 1.095854e+00 6.883935e-04
3.178306e+00 1.096380e+00 9.694313e-04
3.188795e+00 1.097079e+00 1.255476e-03
3.199285e+00 1.097952e+00 1.547581e-03
3.209774e+00 1.098997e+00 1.846781e-03
3.220264e+00 1.100214e+00 2.154090e-03
3.230753e+00 1.101602e+00 2.470508e-03
3.241243e+00 1.103162e+00 2.797018e-03
3.251732e+00 1.104891e+00 3.134588e-03
3.262221e+00 1.106789e+00 3.484173e-03
3.272711e+00 1.108854e+00 3.846709e-03
3.283200e+00 1.111087e+00 4.223111e-03
3.293690e+00 1.113486e+00 4.614267e-03
3.304179e+00 1.116049e+00 5.021033e-03
3.314669e+00 1.118775e+00 5.444221e-03
3.325158e+00 1.121662e+00 5.884595e-03
3.335648e+00 1.124710e+00 6.342858e-03
3.346137e+00 1.127916e+00 6.819640e-03
3.356627e+00 1.131279e+00 7.315493e-03
3.367116e+00 1.134797e+00 7.830877e-03
3.377605e+00 1.138469e+00 8.366156e-03
3.388095e+00 1.142293e+00 8.921591e-03
3.398584e+00 1.146266e+00 9.497335e-03
3.409074e+00 1.150388e+00 1.009343e-02
3.419563e+00 1.154656e+00 1.070982e-02
3.430053e+00 1.159070e+00 1.134633e-02
3.440542e+00 1.163627e+00 1.200271e-02
3.451032e+00 1.168326e+00 1.267860e-02
3.461521e+00 1.173165e+00 1.337356e-02
3.472011e+00 1.178143e+00 1.408711e-02
3.482500e+00 1.183260e+00 1.481867e-02
3.492989e+00 1.188513e+00 1.556765e-02
3.503479e+00 1.193902e+00 1.633342e-02
3.513968e+00 1.199426e+00 1.711530e-02
3.524458e+00 1.205084e+00 1.791264e-02
3.534947e+00 1.210876e+00 1.872476e-02
3.545437e+00 1.216801e+00 1.955100e-02
3.555926e+00 1.222859e+00 2.039069e-02
3.566416e+00 1.229050e+00 2.124322e-02
3.576905e+00 1.235373e+00 2.210797e-02
3.587395e+00 1.241828e+00 2.298436e-02
3.597884e+00 1.248417e+00 2.387185e-02
3.608374e+00 1.255139e+00 2.476992e-02
3.618863e+00 1.261994e+00 2.567810e-02
3.629352e+00 1.268983e+00 2.659594e-02
3.639842e+00 1.276107e+00 2.752304e-02
3.650331e+00 1.283367e+00 2.845903e-02
3.660821e+00 1.290763e+00 2.940357e-02
3.671310e+00 1.298297e+00 3.035637e-02
3.681800e+00 1.305969e+00 3.131716e-02
3.692289e+00 1.313781e+00 3.228572e-02
3.702779e+00 1.321735e+00 3.326183e-02
3.713268e+00 1.329831e+00 3.424533e-02
3.723758e+00 1.338071e+00 3.523609e-02
3.734247e+00 1.346457e+00 3.623398e-02
3.744736e+00 1.354990e+00 3.723893e-02
3.755226e+00 1.363672e+00 3.825086e-02
3.765715e+00 1.372506e+00 3.926976e-02
3.776205e+00 1.381493e+00 4.029560e-02
3.786694e+00 1.390635e+00 4.132840e-02
3.797184e+00 1.399934e+00 4.236818e-02
3.807673e+00 1.409393e+00 4.341499e-02
3.818163e+00 1.419013e+00 4.446890e-02
3.828652e+00 1.428798e+00 4.552999e-02
3.839142e+00 1.438749e+00 4.659838e-02
3.849631e+00 1.448870e+00 4.767416e-02
3.860121e+00 1.459163e+00 4.875747e-02
3.870610e+00 1.469630e+00 4.984846e-02
3.881099e+00 1.480275e+00 5.094728e-02
3.891589e+00 1.491100e+00 5.205410e-02
3.902078e+00 1.502108e+00 5.316910e-02
3.912568e+00 1.513303e+00 5.429246e-02
3.923057e+00 1.524687e+00 5.542438e-02
3.933547e+00 1.536264e+00 5.656508e-02
3.944036e+00 1.548037e+00 5.771477e-02
3.954526e+00 1.560010e+00 5.887366e-02
3.965015e+00 1.572185e+00 6.004199e-02
3.975505e+00 1.584568e+00 6.122000e-02
3.985994e+00 1.597160e+00 6.240792e-02
3.996483e+00 1.609966e+00 6.360602e-02
4.006973e+00 1.622991e+00 6.481454e-02
4.017462e+00 1.636237e+00 6.603374e-02
4.027952e+00 1.649709e+00 6.726390e-02
4.038441e+00 1.663411e+00 6.850528e-02
4.048931e+00 1.677348e+00 6.975815e-02
4.059420e+00 1.691523e+00 7.102281e-02
4.069910e+00 1.705942e+00 7.229953e-02
4.080399e+00 1.720609e+00 7.358860e-02
4.090889e+00 1.735529e+00 7.489033e-02
4.101378e+00 1.750707e+00 7.620500e-02
4.111868e+00 1.766147e+00 7.753293e-02
4.122357e+00 1.781855e+00 7.887443e-02
4.132846e+00 1.797836e+00 8.022980e-02
4.143336e+00 1.814095e+00 8.159936e-02
4.153825e+00 1.830639e+00 8.298344e-02
4.164315e+00 1.847472e+00 8.438236e-02
4.174804e+00 1.864601e+00 8.579646e-02
4.185294e+00 1.882032e+00 8.722607e-02
4.195783e+00 1.899771e+00 8.867154e-02
4.206273e+00 1.917824e+00 9.013320e-02
4.216762e+00 1.936198e+00 9.161142e-02
4.227252e+00 1.954899e+00 9.310656e-02
4.237741e+00 1.973935e+00 9.461896e-02
4.248230e+00 1.993312e+00 9.614900e-02
4.258720e+00 2.013038e+00 9.769706e-02
4.269209e+00 2.033121e+00 9.926351e-02
4.279699e+00 2.053567e+00 1.008487e-01
4.290188e+00 2.074386e+00 1.024531e-01
4.300678e+00 2.095585e+00 1.040771e-01
4.311167e+00 2.117172e+00 1.057210e-01
4.321657e+00 2.139156e+00 1.073853e-01
4.332146e+00 2.161547e+00 1.090704e-01
4.342636e+00 2.184353e+00 1.107767e-01
4.353125e+00 2.207583e+00 1.125046e-01
4.363615e+00 2.231248e+00 1.142547e-01
4.374104e+00 2.255357e+00 1.160272e-01
4.384593e+00 2.279921e+00 1.178227e-01
4.395083e+00 2.304950e+00 1.196416e-01
4.405572e+00 2.330455e+00 1.214844e-01
4.416062e+00 2.356447e+00 1.233516e-01
4.426551e+00 2.382939e+00 1.252436e-01
4.437041e+00 2.409941e+00 1.271609e-01
4.447530e+00 2.437467e+00 1.291040e-01
4.458020e+00 2.465528e+00 1.310735e-01
4.468509e+00 2.494138e+00 1.330698e-01
4.478999e+00 2.523311e+00 1.350934e-01
4.489488e+00 2.553060e+00 1.371449e-01
4.499977e+00 2.583399e+00 1.392248e-01
4.510467e+00 2.614344e+00 1.413337e-01
4.520956e+00 2.645909e+00 1.434721e-01
4.531446e+00 2.678111e+00 1.456406e-01
4.541935e+00 2.710965e+00 1.478398e-01
4.552425e+00 2.744488e+00 1.500702e-01
4.562914e+00 2.778698e+00 1.523324e-01
4.573404e+00 2.813612e+00 1.546271e-01
4.583893e+00 2.849249e+00 1.569548e-01
4.594383e+00 2.885627e+00 1.593163e-01
4.604872e+00 2.922767e+00 1.617120e-01
4.615361e+00 2.960688e+00 1.641428e-01
4.625851e+00 2.999412e+00 1.666092e-01
4.636340e+00 3.038960e+00 1.691119e-01
4.646830e+00 3.079354e+00 1.716516e-01
4.657319e+00 3.120618e+00 1.742291e-01
4.667809e+00 3.162776e+00 1.768449e-01
4.678298e+00 3.205851e+00 1.794999e-01
4.688788e+00 3.249870e+00 1.821947e-01
4.699277e+00 3.294859e+00 1.849302e-01
4.709767e+00 3.340846e+00 1.877071e-01
4.720256e+00 3.387858e+00 1.905261e-01
4.730746e+00 3.435924e+00 1.933882e-01
4.741235e+00 3.485076e+00 1.962939e-01
4.751724e+00 3.535344e+00 1.992443e-01
4.762214e+00 3.586761e+00 2.022402e-01
4.772703e+00 3.639359e+00 2.052823e-01
4.783193e+00 3.693175e+00 2.083715e-01
4.793682e+00 3.748244e+00 2.115088e-01
4.804172e+00 3.804603e+00 2.146951e-01
4.814661e+00 3.862290e+00 2.179312e-01
4.825151e+00 3.921347e+00 2.212180e-01
4.835640e+00 3.981814e+00 2.245566e-01
4.846130e+00 4.043734e+00 2.279479e-01
4.856619e+00 4.107152e+00 2.313929e-01
4.867108e+00 4.172115e+00 2.348925e-01
4.877598e+00 4.238670e+00 2.384478e-01
4.888087e+00 4.306867e+00 2.420598e-01
4.898577e+00 4.376758e+00 2.457296e-01
4.909066e+00 4.448396e+00 2.494581e-01
4.919556e+00 4.521838e+00 2.532466e-01
4.930045e+00 4.597141e+00 2.570960e-01
4.940535e+00 4.674366e+00 2.610075e-01
4.951024e+00 4.753574e+00 2.649823e-01
4.961514e+00 4.834832e+00 2.690213e-01
4.972003e+00 4.918206e+00 2.731259e-01
4.982493e+00 5.003766e+00 2.772971e-01
4.992982e+00 5.091586e+00 2.815362e-01
5.003471e+00 5.181743e+00 2.858442e-01
5.013961e+00 5.274314e+00 2.902225e-01
5.024450e+00 5.369382e+00 2.946722e-01
5.034940e+00 5.467033e+00 2.991946e-01
5.045429e+00 5.567356e+00 3.037909e-01
5.055919e+00 5.670445e+00 3.084622e-01
5.066408e+00 5.776395e+00 3.132099e-01
5.076898e+00 5.885309e+00 3.180352e-01
5.087387e+00 5.997290e+00 3.229394e-01
5.097877e+00 6.112450e+00 3.279236e-01
5.108366e+00 6.230902e+00 3.329891e-01
5.118855e+00 6.352766e+00 3.381371e-01
5.129345e+00 6.478167e+00 3.433689e-01
5.139834e+00 6.607234e+00 3.486856e-01
5.150324e+00 6.740103e+00 3.540886e-01
5.160813e+00 6.876917e+00 3.595788e-01
5.171303e+00 7.017823e+00 3.651575e-01
5.181792e+00 7.162976e+00 3.708259e-01
5.192282e+00 7.312539e+00 3.765849e-01
5.202771e+00 7.466680e+00 3.824357e-01
5.213261e+00 7.625576e+00 3.883792e-01
5.223750e+00 7.789413e+00 3.944164e-01
5.234240e+00 7.958384e+00 4.005482e-01
5.244729e+00 8.132692e+00 4.067755e-01
5.255218e+00 8.312549e+00 4.130989e-01
5.265708e+00 8.498178e+00 4.195192e-01
5.276197e+00 8.689812e+00 4.260370e-01
5.286687e+00 8.887694e+00 4.326527e-01
5.297176e+00 9.092081e+00 4.393667e-01
5.307666e+00 9.303239e+00 4.461792e-01
5.318155e+00 9.521452e+00 4.530904e-01
5.328645e+00 9.747012e+00 4.601002e-01
5.339134e+00 9.980231e+00 4.672084e-01
5.349624e+00 1.022143e+01 4.744145e-01
5.360113e+00 1.047095e+01 4.817181e-01
5.370602e+00 1.072916e+01 4.891183e-01
5.381092e+00 1.099642e+01 4.966140e-01
5.391581e+00 1.127313e+01 5.042039e-01
5.402071e+00 1.155971e+01 5.118865e-01
5.412560e+00 1.185658e+01 5.196598e-01
5.423050e+00 1.216422e+01 5.275217e-01
5.433539e+00 1.248309e+01 5.354695e-01
5.444029e+00 1.281371e+01 5.435003e-01
5.454518e+00 1.315660e+01 5.516108e-01
5.465008e+00 1.351233e+01 5.597971e-01
5.475497e+00 1.388148e+01 5.680550e-01
5.485987e+00 1.426467e+01 5.763797e-01
5.496476e+00 1.466255e+01 5.847658e-01
5.506965e+00 1.507581e+01 5.932074e-01
5.517455e+00 1.550517e+01 6.016981e-01
5.527944e+00 1.595137e+01 6.102307e-01
5.538434e+00 1.641523e+01 6.187973e-01
5.548923e+00 1.689757e+01 6.273893e-01
5.559413e+00 1.739928e+01 6.359975e-01
5.569902e+00 1.792129e+01 6.446115e-01
5.580392e+00 1.846457e+01 6.532205e-01
5.590881e+00 1.903014e+01 6.618126e-01
5.601371e+00 1.961910e+01 6.703748e-01
5.611860e+00 2.023256e+01 6.788934e-01
5.622349e+00 2.087172e+01 6.873536e-01
5.632839e+00 2.153784e+01 6.957395e-01
5.643328e+00 2.223223e+01 7.040342e-01
5.653818e+00 2.295626e+01 7.122195e-01
5.664307e+00 2.371139e+01 7.202763e-01
5.674797e+00 2.449914e+01 7.281842e-01
5.685286e+00 2.532109e+01 7.359213e-01
5.695776e+00 2.617892e+01 7.434649e-01
5.706265e+00 2.707437e+01 7.507907e-01
5.716755e+00 2.800926e+01 7.578731e-01
5.727244e+00 2.898549e+01 7.646851e-01
5.737733e+00 3.000506e+01 7.711984e-01
5.748223e+00 3.107003e+01 7.773831e-01
5.758712e+00 3.218255e+01 7.832079e-01
5.769202e+00 3.334486e+01 7.886400e-01
5.779691e+00 3.455928e+01 7.936448e-01
5.790181e+00 3.582820e+01 7.981862e-01
5.800670e+00 3.715408e+01 8.022265e-01
5.811160e+00 3.853947e+01 8.057262e-01
5.821649e+00 3.998698e+01 8.086442e-01
5.832139e+00 4.149925e+01 8.109376e-01
5.842628e+00 4.307898e+01 8.125622e-01
5.853118e+00 4.472892e+01 8.134720e-01
5.863607e+00 4.645179e+01 8.136200e-01
5.874096e+00 4.825033e+01 8.129585e-01
5.884586e+00 5.012723e+01 8.114391e-01
5.895075e+00 5.208514e+01 8.090138e-01
5.905565e+00 5.412656e+01 8.056355e-01
5.916054e+00 5.625390e+01 8.012590e-01
5.926544e+00 5.846935e+01 7.958422e-01
5.937033e+00 6.077484e+01 7.893471e-01
5.947523e+00 6.317200e+01 7.817414e-01
5.958012e+00 6.566206e+01 7.729997e-01
5.968502e+00 6.824577e+01 7.631045e-01
5.978991e+00 7.092330e+01 7.520479e-01
5.989480e+00 7.369415e+01 7.398314e-01
5.999970e+00 7.655701e+01 7.264671e-01
6.010459e+00 7.950965e+01 7.119768e-01
6.020949e+00 8.254878e+01 6.963911e-01
6.031438e+00 8.566992e+01 6.797485e-01
6.041928e+00 8.886725e+01 6.620924e-01
6.052417e+00 9.213348e+01 6.434699e-01
6.062907e+00 9.545969e+01 6.239281e-01
6.073396e+00 9.883526e+01 6.035125e-01
6.083886e+00 1.022478e+02 5.822646e-01
6.094375e+00 1.056829e+02 5.602199e-01
6.104865e+00 1.091243e+02 5.374060e-01
6.115354e+00 1.125541e+02 5.138415e-01
6.125843e+00 1.159521e+02 4.895328e-01
6.136333e+00 1.192968e+02 4.644725e-01
6.146822e+00 1.225650e+02 4.386353e-01
6.157312e+00 1.257324e+02 4.119755e-01
6.167801e+00 1.287737e+02 3.844247e-01
6.178291e+00 1.316631e+02 3.558934e-01
6.188780e+00 1.343746e+02 3.262753e-01
6.199270e+00 1.368828e+02 2.954581e-01
6.209759e+00 1.391629e+02 2.633392e-01
6.220249e+00 1.411917e+02 2.298455e-01
6.230738e+00 1.429478e+02 1.949576e-01
6.241227e+00 1.444122e+02 1.587366e-01
6.251717e+00 1.455686e+02 1.213649e-01
6.262206e+00 1.464041e+02 8.326001e-02
6.272696e+00 1.469090e+02 4.573650e-02
6.283185e+00 1.470776e+02 2.048588e-02


==> plot_data/3d_Ising_finiteT_epsilon_z00.15_circle_pi2_preds.dat <==
pi2_prediction_g
3.361534e+00
3.680750e+00
3.253195e+00
3.375981e+00
3.015591e+00
3.137584e+00
3.441138e+00
3.738929e+00
3.276555e+00
3.282081e+00
3.514800e+00
3.282687e+00
3.299694e+00
3.604992e+00
3.486840e+00
3.484784e+00
3.314441e+00
3.139911e+00
3.238660e+00
2.984706e+00
3.441190e+00
3.302459e+00
3.354115e+00
3.650462e+00
3.822161e+00
3.407143e+00
3.015624e+00
3.230740e+00
3.417678e+00
3.305004e+00
3.306298e+00
2.991583e+00
3.510441e+00
3.352397e+00
3.507104e+00
3.173057e+00
3.198371e+00
3.236801e+00
3.364328e+00
3.775459e+00
3.199654e+00
3.142981e+00
3.277985e+00
3.177525e+00
3.702189e+00
3.341448e+00
2.995894e+00
3.327000e+00
3.340878e+00
3.195398e+00
3.189501e+00
3.349220e+00
3.204429e+00
3.760963e+00
3.628476e+00
3.407917e+00
3.536424e+00
3.103503e+00
3.367095e+00
3.602328e+00
3.395400e+00
3.015557e+00
3.272067e+00
3.546638e+00
3.428777e+00
3.054500e+00
3.330289e+00
3.519404e+00
3.618718e+00
3.180103e+00
3.418314e+00
3.588750e+00
3.370465e+00
3.287556e+00
3.408693e+00
3.176665e+00
3.115287e+00
3.139194e+00
3.210405e+00
3.616613e+00
3.325650e+00
3.128082e+00
3.443923e+00
3.395580e+00
3.431848e+00
3.238721e+00
3.293278e+00
3.366929e+00
3.343969e+00
3.579619e+00
3.329246e+00
3.503974e+00
3.152005e+00
3.512534e+00
3.443265e+00
3.275113e+00
3.565020e+00
3.471119e+00
3.113439e+00
3.517253e+00


==> plot_data/3d_Ising_finiteT_sigma_z00.15_circle_means.dat <==
theta mean_g std_g
0.000000e+00 6.391497e+00 1.114358e-03
1.048946e-02 6.388995e+00 1.769757e-03
2.097892e-02 6.381390e+00 3.020153e-03
3.146837e-02 6.368732e+00 4.377039e-03
4.195783e-02 6.351106e+00 5.753055e-03
5.244729e-02 6.328629e+00 7.121714e-03
6.293675e-02 6.301449e+00 8.470798e-03
7.342621e-02 6.269744e+00 9.793795e-03
8.391566e-02 6.233715e+00 1.108757e-02
9.440512e-02 6.193591e+00 1.235142e-02
1.048946e-01 6.149616e+00 1.358656e-02
1.153840e-01 6.102055e+00 1.479566e-02
1.258735e-01 6.051184e+00 1.598242e-02
1.363630e-01 5.997289e+00 1.715120e-02
1.468524e-01 5.940661e+00 1.830669e-02
1.573419e-01 5.881594e+00 1.945359e-02
1.678313e-01 5.820381e+00 2.059642e-02
1.783208e-01 5.757310e+00 2.173933e-02
1.888102e-01 5.692662e+00 2.288598e-02
1.992997e-01 5.626707e+00 2.403945e-02
2.097892e-01 5.559704e+00 2.520220e-02
2.202786e-01 5.491899e+00 2.637600e-02
2.307681e-01 5.423520e+00 2.756193e-02
2.412575e-01 5.354782e+00 2.876032e-02
2.517470e-01 5.285880e+00 2.997076e-02
2.622364e-01 5.216994e+00 3.119210e-02
2.727259e-01 5.148286e+00 3.242248e-02
2.832154e-01 5.079901e+00 3.365935e-02
2.937048e-01 5.011968e+00 3.489957e-02
3.041943e-01 4.944602e+00 3.613951e-02
3.146837e-01 4.877900e+00 3.737511e-02
3.251732e-01 4.811949e+00 3.860206e-02
3.356627e-01 4.746820e+00 3.981590e-02
3.461521e-01 4.682575e+00 4.101217e-02
3.566416e-01 4.619265e+00 4.218648e-02
3.671310e-01 4.556930e+00 4.333470e-02
3.776205e-01 4.495603e+00 4.445298e-02
3.881099e-01 4.435309e+00 4.553787e-02
3.985994e-01 4.376066e+00 4.658634e-02
4.090889e-01 4.317887e+00 4.759585e-02
4.195783e-01 4.260778e+00 4.856436e-02
4.300678e-01 4.204745e+00 4.949030e-02
4.405572e-01 4.149784e+00 5.037262e-02
4.510467e-01 4.095893e+00 5.121071e-02
4.615361e-01 4.043065e+00 5.200441e-02
4.720256e-01 3.991290e+00 5.275394e-02
4.825151e-01 3.940558e+00 5.345988e-02
4.930045e-01 3.890855e+00 5.412313e-02
5.034940e-01 3.842168e+00 5.474485e-02
5.139834e-01 3.794482e+00 5.532640e-02
5.244729e-01 3.747780e+00 5.586935e-02
5.349624e-01 3.702046e+00 5.637539e-02
5.454518e-01 3.657262e+00 5.684629e-02
5.559413e-01 3.613411e+00 5.728393e-02
5.664307e-01 3.570474e+00 5.769018e-02
5.769202e-01 3.528434e+00 5.806695e-02
5.874096e-01 3.487270e+00 5.841610e-02
5.978991e-01 3.446966e+00 5.873947e-02
6.083886e-01 3.407503e+00 5.903886e-02
6.188780e-01 3.368862e+00 5.931598e-02
6.293675e-01 3.331024e+00 5.957247e-02
6.398569e-01 3.293973e+00 5.980987e-02
6.503464e-01 3.257688e+00 6.002965e-02
6.608359e-01 3.222154e+00 6.023318e-02
6.713253e-01 3.187351e+00 6.042171e-02
6.818148e-01 3.153264e+00 6.059641e-02
6.923042e-01 3.119874e+00 6.075836e-02
7.027937e-01 3.087165e+00 6.090852e-02
7.132831e-01 3.055120e+00 6.104778e-02
7.237726e-01 3.023723e+00 6.117693e-02
7.342621e-01 2.992959e+00 6.129669e-02
7.447515e-01 2.962812e+00 6.140767e-02
7.552410e-01 2.933266e+00 6.151046e-02
7.657304e-01 2.904307e+00 6.160552e-02
7.762199e-01 2.875920e+00 6.169329e-02
7.867093e-01 2.848091e+00 6.177414e-02
7.971988e-01 2.820806e+00 6.184838e-02
8.076883e-01 2.794051e+00 6.191629e-02
8.181777e-01 2.767813e+00 6.197808e-02
8.286672e-01 2.742080e+00 6.203396e-02
8.391566e-01 2.716838e+00 6.208406e-02
8.496461e-01 2.692075e+00 6.212853e-02
8.601356e-01 2.667780e+00 6.216746e-02
8.706250e-01 2.643941e+00 6.220092e-02
8.811145e-01 2.620545e+00 6.222898e-02
8.916039e-01 2.597584e+00 6.225168e-02
9.020934e-01 2.575045e+00 6.226906e-02
9.125828e-01 2.552918e+00 6.228112e-02
9.230723e-01 2.531193e+00 6.228788e-02
9.335618e-01 2.509860e+00 6.228935e-02
9.440512e-01 2.488910e+00 6.228551e-02
9.545407e-01 2.468333e+00 6.227638e-02
9.650301e-01 2.448120e+00 6.226193e-02
9.755196e-01 2.428262e+00 6.224215e-02
9.860090e-01 2.408750e+00 6.221705e-02
9.964985e-01 2.389577e+00 6.218660e-02
1.006988e+00 2.370734e+00 6.215079e-02
1.017477e+00 2.352214e+00 6.210963e-02
1.027967e+00 2.334007e+00 6.206309e-02
1.038456e+00 2.316108e+00 6.201118e-02
1.048946e+00 2.298509e+00 6.195389e-02
1.059435e+00 2.281202e+00 6.189123e-02
1.069925e+00 2.264182e+00 6.182319e-02
1.080414e+00 2.247440e+00 6.174978e-02
1.090904e+00 2.230971e+00 6.167100e-02
1.101393e+00 2.214769e+00 6.158687e-02
1.111883e+00 2.198827e+00 6.149740e-02
1.122372e+00 2.183139e+00 6.140260e-02
1.132861e+00 2.167700e+00 6.130249e-02
1.143351e+00 2.152504e+00 6.119709e-02
1.153840e+00 2.137545e+00 6.108643e-02
1.164330e+00 2.122819e+00 6.097051e-02
1.174819e+00 2.108319e+00 6.084938e-02
1.185309e+00 2.094041e+00 6.072305e-02
1.195798e+00 2.079981e+00 6.059157e-02
1.206288e+00 2.066132e+00 6.045495e-02
1.216777e+00 2.052491e+00 6.031322e-02
1.227267e+00 2.039053e+00 6.016644e-02
1.237756e+00 2.025814e+00 6.001462e-02
1.248245e+00 2.012769e+00 5.985780e-02
1.258735e+00 1.999915e+00 5.969602e-02
1.269224e+00 1.987246e+00 5.952932e-02
1.279714e+00 1.974760e+00 5.935773e-02
1.290203e+00 1.962452e+00 5.918130e-02
1.300693e+00 1.950319e+00 5.900007e-02
1.311182e+00 1.938357e+00 5.881407e-02
1.321672e+00 1.926562e+00 5.862334e-02
1.332161e+00 1.914931e+00 5.842794e-02
1.342651e+00 1.903461e+00 5.822789e-02
1.353140e+00 1.892148e+00 5.802324e-02
1.363630e+00 1.880989e+00 5.781403e-02
1.374119e+00 1.869982e+00 5.760030e-02
1.384608e+00 1.859122e+00 5.738210e-02
1.395098e+00 1.848407e+00 5.715947e-02
1.405587e+00 1.837835e+00 5.693246e-02
1.416077e+00 1.827402e+00 5.670109e-02
1.426566e+00 1.817105e+00 5.646542e-02
1.437056e+00 1.806943e+00 5.622550e-02
1.447545e+00 1.796912e+00 5.598135e-02
1.458035e+00 1.787009e+00 5.573303e-02
1.468524e+00 1.777233e+00 5.548057e-02
1.479014e+00 1.767581e+00 5.522403e-02
1.489503e+00 1.758051e+00 5.496344e-02
1.499992e+00 1.748640e+00 5.469884e-02
1.510482e+00 1.739345e+00 5.443029e-02
1.520971e+00 1.730166e+00 5.415781e-02
1.531461e+00 1.721100e+00 5.388146e-02
1.541950e+00 1.712144e+00 5.360127e-02
1.552440e+00 1.703297e+00 5.331730e-02
1.562929e+00 1.694556e+00 5.302958e-02
1.573419e+00 1.685920e+00 5.273815e-02
1.583908e+00 1.677387e+00 5.244307e-02
1.594398e+00 1.668955e+00 5.214437e-02
1.604887e+00 1.660623e+00 5.184209e-02
1.615377e+00 1.652387e+00 5.153629e-02
1.625866e+00 1.644248e+00 5.122700e-02
1.636355e+00 1.636202e+00 5.091427e-02
1.646845e+00 1.628250e+00 5.059815e-02
1.657334e+00 1.620387e+00 5.027867e-02
1.667824e+00 1.612615e+00 4.995590e-02
1.678313e+00 1.604930e+00 4.962987e-02
1.688803e+00 1.597331e+00 4.930063e-02
1.699292e+00 1.589818e+00 4.896823e-02
1.709782e+00 1.582387e+00 4.863271e-02
1.720271e+00 1.575039e+00 4.829413e-02
1.730761e+00 1.567772e+00 4.795254e-02
1.741250e+00 1.560584e+00 4.760798e-02
1.751739e+00 1.553474e+00 4.726051e-02
1.762229e+00 1.546442e+00 4.691019e-02
1.772718e+00 1.539484e+00 4.655705e-02
1.783208e+00 1.532602e+00 4.620117e-02
1.793697e+00 1.525792e+00 4.584260e-02
1.804187e+00 1.519055e+00 4.548138e-02
1.814676e+00 1.512389e+00 4.511759e-02
1.825166e+00 1.505793e+00 4.475128e-02
1.835655e+00 1.499265e+00 4.438251e-02
1.846145e+00 1.492806e+00 4.401134e-02
1.856634e+00 1.486413e+00 4.363784e-02
1.867124e+00 1.480087e+00 4.326207e-02
1.877613e+00 1.473825e+00 4.288410e-02
1.888102e+00 1.467626e+00 4.250400e-02
1.898592e+00 1.461491e+00 4.212183e-02
1.909081e+00 1.455418e+00 4.173767e-02
1.919571e+00 1.449406e+00 4.135158e-02
1.930060e+00 1.443455e+00 4.096365e-02
1.940550e+00 1.437562e+00 4.057394e-02
1.951039e+00 1.431729e+00 4.018253e-02
1.961529e+00 1.425953e+00 3.978951e-02
1.972018e+00 1.420234e+00 3.939494e-02
1.982508e+00 1.414571e+00 3.899891e-02
1.992997e+00 1.408964e+00 3.860150e-02
2.003486e+00 1.403411e+00 3.820279e-02
2.013976e+00 1.397912e+00 3.780286e-02
2.024465e+00 1.392466e+00 3.740180e-02
2.034955e+00 1.387073e+00 3.699969e-02
2.045444e+00 1.381732e+00 3.659662e-02
2.055934e+00 1.376441e+00 3.619266e-02
2.066423e+00 1.371202e+00 3.578790e-02
2.076913e+00 1.366011e+00 3.538243e-02
2.087402e+00 1.360871e+00 3.497633e-02
2.097892e+00 1.355778e+00 3.456968e-02
2.108381e+00 1.350733e+00 3.416256e-02
2.118871e+00 1.345736e+00 3.375505e-02
2.129360e+00 1.340785e+00 3.334723e-02
2.139849e+00 1.335881e+00 3.293918e-02
2.150339e+00 1.331022e+00 3.253096e-02
2.160828e+00 1.326208e+00 3.212266e-02
2.171318e+00 1.321438e+00 3.171433e-02
2.181807e+00 1.316712e+00 3.130604e-02
2.192297e+00 1.312030e+00 3.089785e-02
2.202786e+00 1.307390e+00 3.048982e-02
2.213276e+00 1.302793e+00 3.008201e-02
2.223765e+00 1.298238e+00 2.967444e-02
2.234255e+00 1.293724e+00 2.926718e-02
2.244744e+00 1.289250e+00 2.886026e-02
2.255233e+00 1.284818e+00 2.845371e-02
2.265723e+00 1.280425e+00 2.804755e-02
2.276212e+00 1.276071e+00 2.764181e-02
2.286702e+00 1.271757e+00 2.723651e-02
2.297191e+00 1.267481e+00 2.683165e-02
2.307681e+00 1.263244e+00 2.642724e-02
2.318170e+00 1.259044e+00 2.602328e-02
2.328660e+00 1.254882e+00 2.561976e-02
2.339149e+00 1.250757e+00 2.521668e-02
2.349639e+00 1.246669e+00 2.481401e-02
2.360128e+00 1.242617e+00 2.441174e-02
2.370617e+00 1.238602e+00 2.400984e-02
2.381107e+00 1.234622e+00 2.360830e-02
2.391596e+00 1.230677e+00 2.320708e-02
2.402086e+00 1.226768e+00 2.280616e-02
2.412575e+00 1.222893e+00 2.240550e-02
2.423065e+00 1.219053e+00 2.200509e-02
2.433554e+00 1.215248e+00 2.160490e-02
2.444044e+00 1.211476e+00 2.120491e-02
2.454533e+00 1.207739e+00 2.080509e-02
2.465023e+00 1.204036e+00 2.040545e-02
2.475512e+00 1.200366e+00 2.000597e-02
2.486002e+00 1.196730e+00 1.960666e-02
2.496491e+00 1.193127e+00 1.920755e-02
2.506980e+00 1.189558e+00 1.880864e-02
2.517470e+00 1.186022e+00 1.840999e-02
2.527959e+00 1.182519e+00 1.801164e-02
2.538449e+00 1.179050e+00 1.761365e-02
2.548938e+00 1.175614e+00 1.721611e-02
2.559428e+00 1.172212e+00 1.681912e-02
2.569917e+00 1.168843e+00 1.642276e-02
2.580407e+00 1.165508e+00 1.602717e-02
2.590896e+00 1.162207e+00 1.563249e-02
2.601386e+00 1.158940e+00 1.523885e-02
2.611875e+00 1.155708e+00 1.484641e-02
2.622364e+00 1.152511e+00 1.445534e-02
2.632854e+00 1.149348e+00 1.406581e-02
2.643343e+00 1.146222e+00 1.367801e-02
2.653833e+00 1.143132e+00 1.329210e-02
2.664322e+00 1.140079e+00 1.290828e-02
2.674812e+00 1.137062e+00 1.252673e-02
2.685301e+00 1.134084e+00 1.214763e-02
2.695791e+00 1.131145e+00 1.177116e-02
2.706280e+00 1.128245e+00 1.139751e-02
2.716770e+00 1.125386e+00 1.102685e-02
2.727259e+00 1.122568e+00 1.065934e-02
2.737749e+00 1.119792e+00 1.029517e-02
2.748238e+00 1.117059e+00 9.934489e-03
2.758727e+00 1.114370e+00 9.577479e-03
2.769217e+00 1.111727e+00 9.224304e-03
2.779706e+00 1.109131e+00 8.875130e-03
2.790196e+00 1.106583e+00 8.530130e-03
2.800685e+00 1.104085e+00 8.189474e-03
2.811175e+00 1.101637e+00 7.853337e-03
2.821664e+00 1.099241e+00 7.521895e-03
2.832154e+00 1.096900e+00 7.195326e-03
2.842643e+00 1.094614e+00 6.873807e-03
2.853133e+00 1.092385e+00 6.557512e-03
2.863622e+00 1.090215e+00 6.246614e-03
2.874111e+00 1.088106e+00 5.941277e-03
2.884601e+00 1.086060e+00 5.641655e-03
2.895090e+00 1.084077e+00 5.347891e-03
2.905580e+00 1.082161e+00 5.060111e-03
2.916069e+00 1.080313e+00 4.778422e-03
2.926559e+00 1.078535e+00 4.502908e-03
2.937048e+00 1.076828e+00 4.233624e-03
2.947538e+00 1.075195e+00 3.970599e-03
2.958027e+00 1.073637e+00 3.713826e-03
2.968517e+00 1.072156e+00 3.463264e-03
2.979006e+00 1.070753e+00 3.218830e-03
2.989496e+00 1.069431e+00 2.980403e-03
2.999985e+00 1.068190e+00 2.747816e-03
3.010474e+00 1.067032e+00 2.520859e-03
3.020964e+00 1.065959e+00 2.299273e-03
3.031453e+00 1.064971e+00 2.082752e-03
3.041943e+00 1.064070e+00 1.870944e-03
3.052432e+00 1.063258e+00 1.663448e-03
3.062922e+00 1.062533e+00 1.459816e-03
3.073411e+00 1.061899e+00 1.259556e-03
3.083901e+00 1.061355e+00 1.062134e-03
3.094390e+00 1.060901e+00 8.669771e-04
3.104880e+00 1.060540e+00 6.734785e-04
3.115369e+00 1.060270e+00 4.810022e-04
3.125858e+00 1.060092e+00 2.888945e-04
3.136348e+00 1.060007e+00 9.655364e-05
3.146837e+00 1.060014e+00 9.726801e-05
3.157327e+00 1.060113e+00 2.923449e-04
3.167816e+00 1.060305e+00 4.899267e-04
3.178306e+00 1.060588e+00 6.906216e-04
3.188795e+00 1.060964e+00 8.950922e-04
3.199285e+00 1.061430e+00 1.103985e-03
3.209774e+00 1.061987e+00 1.317919e-03
3.220264e+00 1.062633e+00 1.537481e-03
3.230753e+00 1.063369e+00 1.763218e-03
3.241243e+00 1.064193e+00 1.995634e-03
3.251732e+00 1.065104e+00 2.235187e-03
3.262221e+00 1.066100e+00 2.482287e-03
3.272711e+00 1.067182e+00 2.737291e-03
3.283200e+00 1.068347e+00 3.000507e-03
3.293690e+00 1.069595e+00 3.272190e-03
3.304179e+00 1.070923e+00 3.552540e-03
3.314669e+00 1.072330e+00 3.841709e-03
3.325158e+00 1.073815e+00 4.139795e-03
3.335648e+00 1.075376e+00 4.446849e-03
3.346137e+00 1.077011e+00 4.762871e-03
3.356627e+00 1.078719e+00 5.087812e-03
3.367116e+00 1.080498e+00 5.421579e-03
3.377605e+00 1.082345e+00 5.764033e-03
3.388095e+00 1.084260e+00 6.114988e-03
3.398584e+00 1.086240e+00 6.474218e-03
3.409074e+00 1.088284e+00 6.841455e-03
3.419563e+00 1.090390e+00 7.216388e-03
3.430053e+00 1.092556e+00 7.598672e-03
3.440542e+00 1.094780e+00 7.987921e-03
3.451032e+00 1.097061e+00 8.383719e-03
3.461521e+00 1.099397e+00 8.785618e-03
3.472011e+00 1.101786e+00 9.193141e-03
3.482500e+00 1.104227e+00 9.605788e-03
3.492989e+00 1.106719e+00 1.002304e-02
3.503479e+00 1.109259e+00 1.044436e-02
3.513968e+00 1.111848e+00 1.086921e-02
3.524458e+00 1.114482e+00 1.129704e-02
3.534947e+00 1.117161e+00 1.172729e-02
3.545437e+00 1.119884e+00 1.215943e-02
3.555926e+00 1.122650e+00 1.259292e-02
3.566416e+00 1.125457e+00 1.302724e-02
3.576905e+00 1.128305e+00 1.346191e-02
3.587395e+00 1.131193e+00 1.389646e-02
3.597884e+00 1.134119e+00 1.433046e-02
3.608374e+00 1.137084e+00 1.476350e-02
3.618863e+00 1.140086e+00 1.519522e-02
3.629352e+00 1.143125e+00 1.562532e-02
3.639842e+00 1.146200e+00 1.605351e-02
3.650331e+00 1.149310e+00 1.647956e-02
3.660821e+00 1.152456e+00 1.690328e-02
3.671310e+00 1.155637e+00 1.732454e-02
3.681800e+00 1.158852e+00 1.774323e-02
3.692289e+00 1.162101e+00 1.815929e-02
3.702779e+00 1.165384e+00 1.857269e-02
3.713268e+00 1.168701e+00 1.898347e-02
3.723758e+00 1.172051e+00 1.939166e-02
3.734247e+00 1.175435e+00 1.979733e-02
3.744736e+00 1.178853e+00 2.020058e-02
3.755226e+00 1.182303e+00 2.060154e-02
3.765715e+00 1.185787e+00 2.100033e-02
3.776205e+00 1.189305e+00 2.139711e-02
3.786694e+00 1.192856e+00 2.179203e-02
3.797184e+00 1.196441e+00 2.218524e-02
3.807673e+00 1.200060e+00 2.257693e-02
3.818163e+00 1.203712e+00 2.296724e-02
3.828652e+00 1.207399e+00 2.335633e-02
3.839142e+00 1.211120e+00 2.374437e-02
3.849631e+00 1.214875e+00 2.413150e-02
3.860121e+00 1.218665e+00 2.451786e-02
3.870610e+00 1.222490e+00 2.490357e-02
3.881099e+00 1.226351e+00 2.528876e-02
3.891589e+00 1.230247e+00 2.567354e-02
3.902078e+00 1.234179e+00 2.605800e-02
3.912568e+00 1.238147e+00 2.644223e-02
3.923057e+00 1.242151e+00 2.682630e-02
3.933547e+00 1.246192e+00 2.721028e-02
3.944036e+00 1.250271e+00 2.759421e-02
3.954526e+00 1.254386e+00 2.797815e-02
3.965015e+00 1.258540e+00 2.836211e-02
3.975505e+00 1.262732e+00 2.874612e-02
3.985994e+00 1.266962e+00 2.913020e-02
3.996483e+00 1.271231e+00 2.951435e-02
4.006973e+00 1.275540e+00 2.989856e-02
4.017462e+00 1.279888e+00 3.028282e-02
4.027952e+00 1.284277e+00 3.066711e-02
4.038441e+00 1.288706e+00 3.105141e-02
4.048931e+00 1.293177e+00 3.143568e-02
4.059420e+00 1.297688e+00 3.181990e-02
4.069910e+00 1.302242e+00 3.220401e-02
4.080399e+00 1.306838e+00 3.258797e-02
4.090889e+00 1.311477e+00 3.297173e-02
4.101378e+00 1.316159e+00 3.335523e-02
4.111868e+00 1.320885e+00 3.373842e-02
4.122357e+00 1.325656e+00 3.412124e-02
4.132846e+00 1.330471e+00 3.450363e-02
4.143336e+00 1.335332e+00 3.488551e-02
4.153825e+00 1.340239e+00 3.526683e-02
4.164315e+00 1.345193e+00 3.564751e-02
4.174804e+00 1.350193e+00 3.602748e-02
4.185294e+00 1.355241e+00 3.640667e-02
4.195783e+00 1.360337e+00 3.678501e-02
4.206273e+00 1.365483e+00 3.716243e-02
4.216762e+00 1.370677e+00 3.753884e-02
4.227252e+00 1.375922e+00 3.791418e-02
4.237741e+00 1.381218e+00 3.828837e-02
4.248230e+00 1.386564e+00 3.866134e-02
4.258720e+00 1.391963e+00 3.903300e-02
4.269209e+00 1.397415e+00 3.940329e-02
4.279699e+00 1.402920e+00 3.977212e-02
4.290188e+00 1.408480e+00 4.013943e-02
4.300678e+00 1.414094e+00 4.050513e-02
4.311167e+00 1.419764e+00 4.086915e-02
4.321657e+00 1.425490e+00 4.123142e-02
4.332146e+00 1.431273e+00 4.159186e-02
4.342636e+00 1.437115e+00 4.195040e-02
4.353125e+00 1.443015e+00 4.230697e-02
4.363615e+00 1.448975e+00 4.266149e-02
4.374104e+00 1.454996e+00 4.301388e-02
4.384593e+00 1.461077e+00 4.336409e-02
4.395083e+00 1.467222e+00 4.371202e-02
4.405572e+00 1.473429e+00 4.405763e-02
4.416062e+00 1.479700e+00 4.440083e-02
4.426551e+00 1.486037e+00 4.474155e-02
4.437041e+00 1.492439e+00 4.507973e-02
4.447530e+00 1.498909e+00 4.541529e-02
4.458020e+00 1.505446e+00 4.574818e-02
4.468509e+00 1.512053e+00 4.607831e-02
4.478999e+00 1.518730e+00 4.640563e-02
4.489488e+00 1.525478e+00 4.673007e-02
4.499977e+00 1.532299e+00 4.705156e-02
4.510467e+00 1.539193e+00 4.737004e-02
4.520956e+00 1.546162e+00 4.768544e-02
4.531446e+00 1.553207e+00 4.799771e-02
4.541935e+00 1.560329e+00 4.830676e-02
4.552425e+00 1.567530e+00 4.861255e-02
4.562914e+00 1.574810e+00 4.891502e-02
4.573404e+00 1.582171e+00 4.921409e-02
4.583893e+00 1.589614e+00 4.950970e-02
4.594383e+00 1.597142e+00 4.980181e-02
4.604872e+00 1.604754e+00 5.009035e-02
4.615361e+00 1.612453e+00 5.037525e-02
4.625851e+00 1.620240e+00 5.065646e-02
4.636340e+00 1.628117e+00 5.093392e-02
4.646830e+00 1.636085e+00 5.120758e-02
4.657319e+00 1.644145e+00 5.147737e-02
4.667809e+00 1.652300e+00 5.174323e-02
4.678298e+00 1.660551e+00 5.200512e-02
4.688788e+00 1.668900e+00 5.226298e-02
4.699277e+00 1.677348e+00 5.251675e-02
4.709767e+00 1.685897e+00 5.276637e-02
4.720256e+00 1.694550e+00 5.301179e-02
4.730746e+00 1.703307e+00 5.325296e-02
4.741235e+00 1.712171e+00 5.348983e-02
4.751724e+00 1.721145e+00 5.372233e-02
4.762214e+00 1.730229e+00 5.395043e-02
4.772703e+00 1.739426e+00 5.417406e-02
4.783193e+00 1.748738e+00 5.439317e-02
4.793682e+00 1.758168e+00 5.460772e-02
4.804172e+00 1.767716e+00 5.481765e-02
4.814661e+00 1.777387e+00 5.502291e-02
4.825151e+00 1.787182e+00 5.522345e-02
4.835640e+00 1.797103e+00 5.541923e-02
4.846130e+00 1.807154e+00 5.561019e-02
4.856619e+00 1.817335e+00 5.579628e-02
4.867108e+00 1.827651e+00 5.597747e-02
4.877598e+00 1.838104e+00 5.615369e-02
4.888087e+00 1.848696e+00 5.632491e-02
4.898577e+00 1.859430e+00 5.649107e-02
4.909066e+00 1.870310e+00 5.665214e-02
4.919556e+00 1.881337e+00 5.680805e-02
4.930045e+00 1.892516e+00 5.695878e-02
4.940535e+00 1.903849e+00 5.710427e-02
4.951024e+00 1.915339e+00 5.724448e-02
4.961514e+00 1.926990e+00 5.737937e-02
4.972003e+00 1.938805e+00 5.750889e-02
4.982493e+00 1.950787e+00 5.763301e-02
4.992982e+00 1.962940e+00 5.775167e-02
5.003471e+00 1.975268e+00 5.786483e-02
5.013961e+00 1.987774e+00 5.797247e-02
5.024450e+00 2.000463e+00 5.807452e-02
5.034940e+00 2.013337e+00 5.817096e-02
5.045429e+00 2.026402e+00 5.826175e-02
5.055919e+00 2.039660e+00 5.834684e-02
5.066408e+00 2.053118e+00 5.842620e-02
5.076898e+00 2.066778e+00 5.849979e-02
5.087387e+00 2.080646e+00 5.856757e-02
5.097877e+00 2.094725e+00 5.862950e-02
5.108366e+00 2.109022e+00 5.868556e-02
5.118855e+00 2.123540e+00 5.873570e-02
5.129345e+00 2.138285e+00 5.877989e-02
5.139834e+00 2.153262e+00 5.881809e-02
5.150324e+00 2.168476e+00 5.885028e-02
5.160813e+00 2.183932e+00 5.887641e-02
5.171303e+00 2.199637e+00 5.889646e-02
5.181792e+00 2.215596e+00 5.891040e-02
5.192282e+00 2.231815e+00 5.891818e-02
5.202771e+00 2.248300e+00 5.891979e-02
5.213261e+00 2.265057e+00 5.891519e-02
5.223750e+00 2.282093e+00 5.890434e-02
5.234240e+00 2.299414e+00 5.888723e-02
5.244729e+00 2.317028e+00 5.886381e-02
5.255218e+00 2.334941e+00 5.883406e-02
5.265708e+00 2.353161e+00 5.879795e-02
5.276197e+00 2.371695e+00 5.875544e-02
5.286687e+00 2.390550e+00 5.870651e-02
5.297176e+00 2.409735e+00 5.865111e-02
5.307666e+00 2.429258e+00 5.858921e-02
5.318155e+00 2.449126e+00 5.852079e-02
5.328645e+00 2.469349e+00 5.844579e-02
5.339134e+00 2.489935e+00 5.836417e-02
5.349624e+00 2.510894e+00 5.827590e-02
5.360113e+00 2.532234e+00 5.818092e-02
5.370602e+00 2.553965e+00 5.807918e-02
5.381092e+00 2.576098e+00 5.797062e-02
5.391581e+00 2.598642e+00 5.785518e-02
5.402071e+00 2.621607e+00 5.773279e-02
5.412560e+00 2.645005e+00 5.760336e-02
5.423050e+00 2.668846e+00 5.746682e-02
5.433539e+00 2.693141e+00 5.732306e-02
5.444029e+00 2.717902e+00 5.717197e-02
5.454518e+00 2.743142e+00 5.701345e-02
5.465008e+00 2.768871e+00 5.684734e-02
5.475497e+00 2.795104e+00 5.667351e-02
5.485987e+00 2.821851e+00 5.649179e-02
5.496476e+00 2.849128e+00 5.630200e-02
5.506965e+00 2.876947e+00 5.610393e-02
5.517455e+00 2.905321e+00 5.589736e-02
5.527944e+00 2.934266e+00 5.568204e-02
5.538434e+00 2.963796e+00 5.545771e-02
5.548923e+00 2.993925e+00 5.522406e-02
5.559413e+00 3.024669e+00 5.498077e-02
5.569902e+00 3.056043e+00 5.472749e-02
5.580392e+00 3.088063e+00 5.446382e-02
5.590881e+00 3.120745e+00 5.418934e-02
5.601371e+00 3.154106e+00 5.390361e-02
5.611860e+00 3.188162e+00 5.360613e-02
5.622349e+00 3.222931e+00 5.329636e-02
5.632839e+00 3.258429e+00 5.297376e-02
5.643328e+00 3.294676e+00 5.263770e-02
5.653818e+00 3.331687e+00 5.228755e-02
5.664307e+00 3.369482e+00 5.192264e-02
5.674797e+00 3.408079e+00 5.154223e-02
5.685286e+00 3.447497e+00 5.114559e-02
5.695776e+00 3.487753e+00 5.073191e-02
5.706265e+00 3.528867e+00 5.030040e-02
5.716755e+00 3.570857e+00 4.985020e-02
5.727244e+00 3.613742e+00 4.938047e-02
5.737733e+00 3.657541e+00 4.889033e-02
5.748223e+00 3.702272e+00 4.837891e-02
5.758712e+00 3.747953e+00 4.784536e-02
5.769202e+00 3.794602e+00 4.728885e-02
5.779691e+00 3.842235e+00 4.670857e-02
5.790181e+00 3.890870e+00 4.610379e-02
5.800670e+00 3.940521e+00 4.547386e-02
5.811160e+00 3.991204e+00 4.481820e-02
5.821649e+00 4.042930e+00 4.413640e-02
5.832139e+00 4.095711e+00 4.342816e-02
5.842628e+00 4.149557e+00 4.269340e-02
5.853118e+00 4.204475e+00 4.193221e-02
5.863607e+00 4.260468e+00 4.114493e-02
5.874096e+00 4.317537e+00 4.033216e-02
5.884586e+00 4.375679e+00 3.949475e-02
5.895075e+00 4.434887e+00 3.863385e-02
5.905565e+00 4.495149e+00 3.775089e-02
5.916054e+00 4.556444e+00 3.684757e-02
5.926544e+00 4.618749e+00 3.592587e-02
5.937033e+00 4.682031e+00 3.498797e-02
5.947523e+00 4.746247e+00 3.403623e-02
5.958012e+00 4.811348e+00 3.307312e-02
5.968502e+00 4.877272e+00 3.210116e-02
5.978991e+00 4.943946e+00 3.112284e-02
5.989480e+00 5.011285e+00 3.014053e-02
5.999970e+00 5.079189e+00 2.915642e-02
6.010459e+00 5.147545e+00 2.817244e-02
6.020949e+00 5.216224e+00 2.719022e-02
6.031438e+00 5.285080e+00 2.621106e-02
6.041928e+00 5.353952e+00 2.523592e-02
6.052417e+00 5.422661e+00 2.426538e-02
6.062907e+00 5.491011e+00 2.329971e-02
6.073396e+00 5.558790e+00 2.233882e-02
6.083886e+00 5.625768e+00 2.138225e-02
6.094375e+00 5.691701e+00 2.042917e-02
6.104865e+00 5.756333e+00 1.947825e-02
6.115354e+00 5.819392e+00 1.852759e-02
6.125843e+00 5.880600e+00 1.757462e-02
6.136333e+00 5.939668e+00 1.661600e-02
6.146822e+00 5.996306e+00 1.564757e-02
6.157312e+00 6.050221e+00 1.466444e-02
6.167801e+00 6.101121e+00 1.366109e-02
6.178291e+00 6.148721e+00 1.263170e-02
6.188780e+00 6.192745e+00 1.157054e-02
6.199270e+00 6.232930e+00 1.047248e-02
6.209759e+00 6.269029e+00 9.333570e-03
6.220249e+00 6.300815e+00 8.151633e-03
6.230738e+00 6.328085e+00 6.926992e-03
6.241227e+00 6.350660e+00 5.663469e-03
6.251717e+00 6.368391e+00 4.370633e-03
6.262206e+00 6.381160e+00 3.071510e-03
6.272696e+00 6.388879e+00 1.842805e-03
6.283185e+00 6.391497e+00 1.114358e-03


==> plot_data/3d_Ising_finiteT_sigma_z00.15_circle_pi2_preds.dat <==
pi2_prediction_g
1.720994e+00
1.737835e+00
1.620971e+00
1.647848e+00
1.653311e+00
1.677356e+00
1.712200e+00
1.742832e+00
1.704600e+00
1.704905e+00
1.678949e+00
1.728837e+00
1.676846e+00
1.652250e+00
1.673643e+00
1.828844e+00
1.737091e+00
1.786929e+00
1.709354e+00
1.771908e+00
1.722219e+00
1.700903e+00
1.741851e+00
1.739620e+00
1.729283e+00
1.663345e+00
1.692212e+00
1.651186e+00
1.719017e+00
1.750100e+00
1.614478e+00
1.606477e+00
1.686129e+00
1.664834e+00
1.629762e+00
1.657090e+00
1.626330e+00
1.604902e+00
1.631062e+00
1.723767e+00
1.726432e+00
1.651634e+00
1.727336e+00
1.626173e+00
1.758350e+00
1.683033e+00
1.545079e+00
1.680072e+00
1.692941e+00
1.571546e+00
1.677989e+00
1.619917e+00
1.656436e+00
1.680530e+00
1.671830e+00
1.601052e+00
1.723091e+00
1.614902e+00
1.647305e+00
1.816106e+00
1.653427e+00
1.629059e+00
1.684356e+00
1.681973e+00
1.755730e+00
1.713274e+00
1.719856e+00
1.716156e+00
1.686099e+00
1.765495e+00
1.679558e+00
1.647874e+00
1.616702e+00
1.694028e+00
1.709681e+00
1.695121e+00
1.719041e+00
1.794479e+00
1.682802e+00
1.804048e+00
1.685049e+00
1.768009e+00
1.607456e+00
1.705380e+00
1.626873e+00
1.674678e+00
1.624927e+00
1.705798e+00
1.717147e+00
1.707810e+00
1.678627e+00
1.691572e+00
1.641709e+00
1.685403e+00
1.660139e+00
1.720774e+00
1.666166e+00
1.771948e+00
1.636322e+00
1.688578e+00


==> plot_data/3d_sigma_finetuned.dat <==
z	reference	prediction	residual	abs_residual
0.01	1.001666514634033	1.001221449421448	-0.0004450652125851384	0.0004450652125851384
0.01089089089089089	1.001881277823545	1.001379456695974	-0.0005018211275706896	0.0005018211275706896
0.01178178178178178	1.002103674404844	1.0015431994019	-0.000560475002943317	0.000560475002943317
0.01267267267267267	1.002333388064072	1.001712452390101	-0.0006209356739710348	0.0006209356739710348
0.01356356356356356	1.002570139442422	1.00188701723545	-0.0006831222069723086	0.0006831222069723086
0.01445445445445446	1.002813679722584	1.002066717585844	-0.0007469621367390822	0.0007469621367390822
0.01534534534534535	1.003063785660283	1.002251395560662	-0.0008123900996213074	0.0008123900996213074
0.01623623623623624	1.003320255669175	1.002440908913931	-0.000879346755243704	0.000879346755243704
0.01712712712712713	1.003582906689488	1.002635128766332	-0.0009477779231557015	0.0009477779231557015
0.01801801801801802	1.003851571650465	1.002833937768015	-0.001017633882449909	0.001017633882449909
0.01890890890890891	1.004126097389892	1.003037228592968	-0.001088868796923936	0.001088868796923936
0.0197997997997998	1.004406342930515	1.003244902692163	-0.001161440238352629	0.001161440238352629
0.02069069069069069	1.004692178038694	1.003456869251299	-0.001235308787395306	0.001235308787395306
0.02158158158158158	1.004983482008795	1.003673044312137	-0.001310437696657729	0.001310437696657729
0.02247247247247247	1.005280142630063	1.003893350026032	-0.001386792604031184	0.001386792604031184
0.02336336336336337	1.005582055302369	1.004117714015287	-0.001464341287081838	0.001464341287081838
0.02425425425425425	1.005889122274496	1.00434606882324	-0.00154305345125616	0.00154305345125616
0.02514514514514515	1.00620125198407	1.004578351437912	-0.001622900546158546	0.001622900546158546
0.02603603603603603	1.006518358482451	1.004814502877145	-0.001703855605306392	0.001703855605306392
0.02692692692692693	1.006840360931082	1.005054467825426	-0.001785893105656022	0.001785893105656022
0.02781781781781782	1.007167183158357	1.005298194314482	-0.001868988843875208	0.001868988843875208
0.02870870870870871	1.007498753268013	1.005545633441122	-0.001953119826890726	0.001953119826890726
0.0295995995995996	1.007835003291639	1.005796739116973	-0.002038264174666127	0.002038264174666127
0.03049049049049049	1.008175868879155	1.006051467845642	-0.002124401033513301	0.002124401033513301
0.03138138138138138	1.008521289022121	1.006309778523601	-0.002211510498519642	0.002211510498519642
0.03227227227227227	1.008871205805553	1.006571632261659	-0.002299573543894651	0.002299573543894651
0.03316316316316317	1.009225564184613	1.006836992224378	-0.002388571960235231	0.002388571960235231
0.03405405405405405	1.009584311783066	1.007105823485221	-0.002478488297845249	0.002478488297845249
0.03494494494494495	1.009947398710883	1.007378092895495	-0.002569305815387724	0.002569305815387724
0.03583583583583583	1.010314777398717	1.007653768965476	-0.002661008433241241	0.002661008433241241
0.03672672672672673	1.010686402447317	1.007932821756299	-0.002753580691018609	0.002753580691018609
0.03761761761761762	1.011062230490202	1.008215222781413	-0.002847007708789429	0.002847007708789429
0.03850850850850851	1.011442220068141	1.008500944916543	-0.002941275151598255	0.002941275151598255
0.0393993993993994	1.011826331514177	1.008789962317246	-0.003036369196930622	0.003036369196930622
0.04029029029029029	1.012214526848088	1.00908225034327	-0.003132276504818066	0.003132276504818066
0.04118118118118118	1.012606769679324	1.009377785489008	-0.003228984190315254	0.003228984190315254
0.04207207207207207	1.013003025117565	1.009676545319452	-0.003326479798113624	0.003326479798113624
0.04296296296296297	1.013403259690167	1.009978508411083	-0.003424751279083482	0.003424751279083482
0.04385385385385385	1.013807441265812	1.010283654297254	-0.003523786968558262	0.003523786968558262
0.04474474474474475	1.014215538983806	1.010591963417604	-0.003623575566202186	0.003623575566202186
0.04563563563563564	1.014627523188486	1.01090341707117	-0.00372410611731544	0.00372410611731544
0.04652652652652653	1.015043365368275	1.01121799737283	-0.003825367995444529	0.003825367995444529
0.04741741741741742	1.015463038098991	1.011535687212801	-0.003927350886189673	0.003927350886189673
0.04830830830830831	1.015886514991015	1.011856470218918	-0.004030044772097341	0.004030044772097341
0.0491991991991992	1.016313770640011	1.012180330721455	-0.004133439918555526	0.004133439918555526
0.05009009009009009	1.016744780580884	1.012507253720283	-0.004237526860601415	0.004237526860601415
0.05098098098098098	1.017179521244723	1.012837224854154	-0.004342296390568601	0.004342296390568601
0.05187187187187187	1.017617969918475	1.013170230371967	-0.004447739546508789	0.004447739546508789
0.05276276276276277	1.018060104707148	1.013506257105824	-0.004553847601324268	0.004553847601324268
0.05365365365365365	1.018505904498327	1.013845292445769	-0.004660612052558077	0.004660612052558077
0.05454454454454455	1.018955348928841	1.014187324316051	-0.004768024612789912	0.004768024612789912
0.05543543543543544	1.019408418353415	1.01453234115282	-0.004876077200594242	0.004876077200594242
0.05632632632632633	1.019865093815151	1.014880331883134	-0.00498476193201669	0.00498476193201669
0.05721721721721722	1.020325357017716	1.01523128590518	-0.00509407111253557	0.00509407111253557
0.05810810810810811	1.020789190299105	1.015585193069637	-0.005203997229468182	0.005203997229468182
0.058998998998999	1.021256576606874	1.015942043662079	-0.005314532944794781	0.005314532944794781
0.05988988988988989	1.021727499474732	1.016301828386362	-0.005425671088370221	0.005425671088370221
0.06078078078078078	1.022201943000413	1.016664538348917	-0.005537404651496214	0.005537404651496214
0.06167167167167167	1.022679891824719	1.017030165043889	-0.005649726780829978	0.005649726780829978
0.06256256256256255	1.023161331111683	1.017398700339073	-0.005762630772609079	0.005762630772609079
0.06345345345345345	1.02364624652975	1.017770136462583	-0.005876110067167151	0.005876110067167151
0.06434434434434434	1.02413462423394	1.018144465990211	-0.005990158243729171	0.005990158243729171
0.06523523523523524	1.024626450848893	1.018521681833434	-0.006104769015459421	0.006104769015459421
0.06612612612612612	1.025121713452783	1.018901777228029	-0.006219936224754363	0.006219936224754363
0.06701701701701701	1.025620399562011	1.019284745723249	-0.006335653838761335	0.006335653838761335
0.06790790790790791	1.026122497116647	1.019670581171538	-0.006451915945109077	0.006451915945109077
0.0687987987987988	1.026627994466573	1.020059277718734	-0.006568716747839209	0.006568716747839209
0.06968968968968969	1.027136880358287	1.020450829794761	-0.006686050563526003	0.006686050563526003
0.07058058058058057	1.027649143922313	1.020845232104741	-0.00680391181757245	0.00680391181757245
0.07147147147147147	1.028164774661214	1.021242479620541	-0.006922295040673543	0.006922295040673543
0.07236236236236236	1.028683762438135	1.021642567572698	-0.007041194865437417	0.007041194865437417
0.07325325325325324	1.029206097465877	1.022045491442723	-0.007160606023154603	0.007160606023154603
0.07414414414414414	1.029731770296453	1.022451246955746	-0.007280523340706946	0.007280523340706946
0.07503503503503503	1.030260771811109	1.022859830073499	-0.007400941737610855	0.007400941737610855
0.07592592592592592	1.030793093210782	1.023271236987599	-0.007521856223183354	0.007521856223183354
0.0768168168168168	1.031328726006966	1.023685464113137	-0.00764326189382869	0.00764326189382869
0.0777077077077077	1.031867662012973	1.024102508082537	-0.007765153930436419	0.007765153930436419
0.07859859859859859	1.032409893335566	1.02452236573968	-0.00788752759588629	0.00788752759588629
0.07948948948948949	1.032955412366934	1.024945034134281	-0.008010378232653048	0.008010378232653048
0.08038038038038037	1.033504211777009	1.0253705105165	-0.008133701260508497	0.008133701260508497
0.08127127127127126	1.03405628450609	1.025798792331778	-0.008257492174312819	0.008257492174312819
0.08216216216216216	1.034611623757776	1.026229877215883	-0.008381746541893609	0.008381746541893609
0.08305305305305305	1.035170222992173	1.026663762990167	-0.008506460002005722	0.008506460002005722
0.08394394394394394	1.035732075919377	1.027100447657007	-0.008631628262370183	0.008631628262370183
0.08483483483483482	1.036297176493216	1.02753992939543	-0.008757247097785914	0.008757247097785914
0.08572572572572572	1.036865518905231	1.027982206556917	-0.008883312348314298	0.008883312348314298
0.08661661661661661	1.037437097578894	1.028427277661366	-0.009009819917527917	0.009009819917527917
0.08750750750750751	1.038011907164046	1.028875141393219	-0.009136765770826782	0.009136765770826782
0.08839839839839839	1.038589942531547	1.029325796597733	-0.009264145933813417	0.009264145933813417
0.08928928928928928	1.039171198768127	1.0297792422774	-0.009391956490726772	0.009391956490726772
0.09018018018018018	1.039755671171432	1.0302354775885	-0.009520193582932102	0.009520193582932102
0.09107107107107107	1.040343355245249	1.030694501837785	-0.009648853407463909	0.009648853407463909
0.09196196196196195	1.040934246694907	1.031156314479287	-0.009777932215619511	0.009777932215619511
0.09285285285285284	1.04152834142285	1.031620915111249	-0.009907426311601464	0.009907426311601464
0.09374374374374374	1.042125635524367	1.032088303473162	-0.01003733205120505	0.01003733205120505
0.09463463463463463	1.042726125283471	1.032558479442918	-0.01016764584055285	0.01016764584055285
0.09552552552552553	1.043329807168933	1.033031443034065	-0.0102983641348684	0.0102983641348684
0.09641641641641641	1.043936677830448	1.033507194393154	-0.01042948343729333	0.01042948343729333
0.0973073073073073	1.044546734094938	1.033985733797196	-0.01056100029774232	0.01056100029774232
0.09819819819819819	1.045159972962987	1.034467061651194	-0.01069291131179395	0.01069291131179395
0.09908908908908909	1.045776391605394	1.034951178485774	-0.01082521311962026	0.01082521311962026
0.09997997997997997	1.046395987359844	1.035438084954895	-0.01095790240494909	0.01095790240494909
0.1008708708708709	1.047018757727698	1.035927781833641	-0.01109097589405739	0.01109097589405739
0.1017617617617618	1.047644700370885	1.036420270016084	-0.01122443035480081	0.01122443035480081
0.1026526526526527	1.0482738131089	1.036915550513233	-0.01135826259566719	0.01135826259566719
0.1035435435435435	1.048906093915906	1.03741362445104	-0.01149246946486637	0.01149246946486637
0.1044344344344344	1.049541540917927	1.037914493068485	-0.01162704784944157	0.01162704784944157
0.1053253253253253	1.050180152390134	1.038418157715723	-0.01176199467441141	0.01176199467441141
0.1062162162162162	1.050821926754224	1.038924619852286	-0.01189730690193724	0.01189730690193724
0.1071071071071071	1.051466862575878	1.039433881045364	-0.0120329815305138	0.0120329815305138
0.107997997997998	1.052114958562308	1.039945942968123	-0.01216901559418471	0.01216901559418471
0.1088888888888889	1.052766213559876	1.040460807398095	-0.01230540616178133	0.01230540616178133
0.1097797797797798	1.053420626551795	1.040978476215611	-0.01244215033618379	0.01244215033618379
0.1106706706706707	1.054078196655898	1.041498951402296	-0.01257924525360243	0.01257924525360243
0.1115615615615616	1.054738923122482	1.042022235039603	-0.01271668808287973	0.01271668808287973
0.1124524524524524	1.055402805332218	1.042548329307404	-0.01285447602481415	0.01285447602481415
0.1133433433433433	1.056069842794126	1.043077236482626	-0.01299260631149957	0.01299260631149957
0.1142342342342342	1.05674003514361	1.043608958937924	-0.01313107620568599	0.01313107620568599
0.1151251251251251	1.057413382140565	1.044143499140408	-0.01326988300015675	0.01326988300015675
0.116016016016016	1.058089883667529	1.044680859650405	-0.01340902401712385	0.01340902401712385
0.1169069069069069	1.0587695397279	1.045221043120263	-0.01354849660763713	0.01354849660763713
0.1177977977977978	1.059452350444203	1.045764052293191	-0.01368829815101247	0.01368829815101247
0.1186886886886887	1.060138316056418	1.046309890002145	-0.01382842605427381	0.01382842605427381
0.1195795795795796	1.060827436920347	1.046858559168737	-0.01396887775161071	0.01396887775161071
0.1204704704704705	1.06151971350604	1.047410062802192	-0.01410965070384851	0.01410965070384851
0.1213613613613614	1.062215146396265	1.047964403998329	-0.01425074239793545	0.01425074239793545
0.1222522522522522	1.062913736285022	1.048521585938582	-0.0143921503464397	0.0143921503464397
0.1231431431431431	1.063615483976107	1.049081611889045	-0.01453387208706225	0.01453387208706225
0.124034034034034	1.064320390381715	1.049644485199555	-0.01467590518215989	0.01467590518215989
0.1249249249249249	1.065028456521084	1.050210209302801	-0.01481824721828295	0.01481824721828295
0.1258158158158158	1.065739683519182	1.05077878771346	-0.01496089580572235	0.01496089580572235
0.1267067067067067	1.066454072605431	1.051350224027363	-0.01510384857806835	0.01510384857806835
0.1275975975975976	1.067171625112472	1.05192452192069	-0.01524710319178246	0.01524710319178246
0.1284884884884885	1.067892342474962	1.052501685149186	-0.01539065732577694	0.01539065732577694
0.1293793793793794	1.068616226228411	1.053081717547405	-0.01553450868100636	0.01553450868100636
0.1302702702702703	1.069343278008048	1.053664623027979	-0.01567865498006915	0.01567865498006915
0.1311611611611612	1.070073499547727	1.054250405580909	-0.01582309396681802	0.01582309396681802
0.1320520520520521	1.070806892678861	1.054839069272881	-0.01596782340597991	0.01596782340597991
0.132942942942943	1.071543459329385	1.055430618246599	-0.01611284108278577	0.01611284108278577
0.1338338338338338	1.072283201522758	1.056025056720151	-0.01625814480260734	0.01625814480260734
0.1347247247247247	1.073026121376987	1.056622388986381	-0.01640373239060566	0.01640373239060566
0.1356156156156156	1.073772221103678	1.057222619412294	-0.01654960169138331	0.01654960169138331
0.1365065065065065	1.074521503007124	1.057825752438475	-0.01669575056864936	0.01669575056864936
0.1373973973973974	1.075273969483415	1.058431792578526	-0.01684217690488876	0.01684217690488876
0.1382882882882883	1.076029623019566	1.059040744418526	-0.01698887860104037	0.01698887860104037
0.1391791791791792	1.076788466192688	1.059652612616506	-0.01713585357618252	0.01713585357618252
0.1400700700700701	1.077550501669169	1.060267401901942	-0.0172830997672262	0.0172830997672262
0.140960960960961	1.078315732203883	1.06088511707527	-0.01743061512861255	0.01743061512861255
0.1418518518518519	1.079084160639428	1.061505763007407	-0.01757839763202118	0.01757839763202118
0.1427427427427428	1.079855789905378	1.062129344639297	-0.01772644526608147	0.01772644526608147
0.1436336336336336	1.080630623017566	1.062755866981475	-0.01787475603609123	0.01787475603609123
0.1445245245245245	1.081408663077379	1.063385335113636	-0.01802332796374229	0.01802332796374229
0.1454154154154154	1.082189913271081	1.06401775418423	-0.01817215908685199	0.01817215908685199
0.1463063063063063	1.082974376869158	1.064653129410059	-0.01832124745909902	0.01832124745909902
0.1471971971971972	1.083762057225674	1.065291466075908	-0.01847059114976601	0.01847059114976601
0.1480880880880881	1.084552957777653	1.065932769534165	-0.01862018824348755	0.01862018824348755
0.148978978978979	1.08534708204448	1.066577045204476	-0.01877003684000411	0.01877003684000411
0.1498698698698699	1.08614443362732	1.067224298573401	-0.01892013505391943	0.01892013505391943
0.1507607607607608	1.08694501620855	1.067874535194085	-0.01907048101446485	0.01907048101446485
0.1516516516516516	1.087748833551215	1.068527760685948	-0.01922107286526709	0.01922107286526709
0.1525425425425425	1.088555889498496	1.069183980734374	-0.01937190876412132	0.01937190876412132
0.1534334334334334	1.0893661879732	1.06984320109043	-0.01952298688276999	0.01952298688276999
0.1543243243243243	1.09017973297726	1.070505427570577	-0.01967430540668347	0.01967430540668347
0.1552152152152152	1.090996528591258	1.071170666056408	-0.01982586253484908	0.01982586253484908
0.1561061061061061	1.091816578973952	1.071838922494392	-0.01997765647955974	0.01997765647955974
0.156996996996997	1.092639888361834	1.072510202895623	-0.02012968546621074	0.02012968546621074
0.1578878878878879	1.093466461068687	1.073184513335589	-0.02028194773309822	0.02028194773309822
0.1587787787787788	1.094296301485167	1.073861859953945	-0.02043444153122254	0.02043444153122254
0.1596696696696697	1.095129414078396	1.0745422489543	-0.02058716512409653	0.02058716512409653
0.1605605605605606	1.095965803391564	1.07522568660401	-0.02074011678755427	0.02074011678755427
0.1614514514514515	1.096805474043554	1.075912179233987	-0.02089329480956703	0.02089329480956703
0.1623423423423423	1.097648430728569	1.076601733238508	-0.02104669749006116	0.02104669749006116
0.1632332332332332	1.098494678215782	1.077294355075042	-0.02120032314073961	0.02120032314073961
0.1641241241241241	1.099344221348991	1.077990051264084	-0.02135417008490648	0.02135417008490648
0.165015015015015	1.10019706504629	1.078688828388994	-0.02150823665729606	0.02150823665729606
0.1659059059059059	1.101053214299752	1.079390693095848	-0.02166252120390388	0.02166252120390388
0.1667967967967968	1.101912674175121	1.0800956520933	-0.02181702208182146	0.02181702208182146
0.1676876876876877	1.10277544981152	1.080803712152446	-0.02197173765907401	0.02197173765907401
0.1685785785785786	1.103641546421164	1.081514880106702	-0.02212666631446103	0.02212666631446103
0.1694694694694695	1.104510969289089	1.082229162851688	-0.02228180643740085	0.02228180643740085
0.1703603603603604	1.105383723772893	1.082946567345118	-0.02243715642777566	0.02243715642777566
0.1712512512512513	1.106259815302481	1.083667100606699	-0.02259271469578228	0.02259271469578228
0.1721421421421422	1.107139249379826	1.084390769718043	-0.02274847966178339	0.02274847966178339
0.1730330330330331	1.108022031578739	1.085117581822576	-0.02290444975616279	0.02290444975616279
0.1739239239239239	1.108908167544645	1.085847544125463	-0.02306062341918147	0.02306062341918147
0.1748148148148148	1.109797662994377	1.086580663893538	-0.02321699910083863	0.02321699910083863
0.1757057057057057	1.110690523715972	1.087316948455238	-0.0233735752607338	0.0233735752607338
0.1765965965965966	1.111586755568478	1.088056405200547	-0.02353035036793116	0.02353035036793116
0.1774874874874875	1.112486364481774	1.088799041580947	-0.02368732290082698	0.02368732290082698
0.1783783783783784	1.113389356456392	1.089544865109374	-0.02384449134701816	0.02384449134701816
0.1792692692692693	1.114295737563359	1.090293883360184	-0.02400185420317524	0.02400185420317524
0.1801601601601602	1.115205513944033	1.091046103969118	-0.02415940997491495	0.02415940997491495
0.1810510510510511	1.116118691809961	1.091801534633284	-0.02431715717667693	0.02431715717667693
0.1819419419419419	1.117035277442738	1.092560183111137	-0.02447509433160078	0.02447509433160078
0.1828328328328328	1.117955277193876	1.093322057222468	-0.02463321997140788	0.02463321997140788
0.1837237237237237	1.118878697484681	1.094087164848399	-0.02479153263628198	0.02479153263628198
0.1846146146146146	1.119805544806141	1.094855513931386	-0.02495003087475411	0.02495003087475411
0.1855055055055055	1.120735825718813	1.095627112475225	-0.02510871324358788	0.02510871324358788
0.1863963963963964	1.121669546852732	1.096401968545064	-0.02526757830766835	0.02526757830766835
0.1872872872872873	1.122606714907312	1.097180090267421	-0.02542662463989109	0.02542662463989109
0.1881781781781782	1.123547336651267	1.097961485830214	-0.02558585082105314	0.02558585082105314
0.1890690690690691	1.124491418922532	1.098746163482784	-0.02574525543974793	0.02574525543974793
0.18995995995996	1.125438968628193	1.099534131535935	-0.02590483709225855	0.02590483709225855
0.1908508508508509	1.126389992744429	1.100325398361973	-0.02606459438245556	0.02606459438245556
0.1917417417417417	1.127344498316449	1.101119972394754	-0.02622452592169444	0.02622452592169444
0.1926326326326326	1.128302492458452	1.101917862129736	-0.0263846303287163	0.0263846303287163
0.1935235235235235	1.129263982353582	1.102719076124033	-0.02654490622954864	0.02654490622954864
0.1944144144144144	1.13022897525389	1.103523622996481	-0.026705352257409	0.026705352257409
0.1953053053053053	1.131197478480313	1.104331511427703	-0.02686596705260946	0.02686596705260946
0.1961961961961962	1.132169499422646	1.105142750160184	-0.0270267492624614	0.0270267492624614
0.1970870870870871	1.13314504553953	1.105957347998345	-0.02718769754118511	0.02718769754118511
0.197977977977978	1.134124124358446	1.106775313808629	-0.02734881054981697	0.02734881054981697
0.1988688688688689	1.135106743475705	1.107596656519585	-0.02751008695612023	0.02751008695612023
0.1997597597597598	1.136092910556461	1.108421385121964	-0.0276715254344968	0.0276715254344968
0.2006506506506507	1.137082633334714	1.109249508668814	-0.02783312466590027	0.02783312466590027
0.2015415415415416	1.138075919613329	1.110081036275581	-0.0279948833377488	0.0279948833377488
0.2024324324324324	1.13907277726406	1.110915977120217	-0.02815680014384325	0.02815680014384325
0.2033233233233233	1.140073214227573	1.111754340443291	-0.02831887378428122	0.02831887378428122
0.2042142142142142	1.141077238513484	1.112596135548107	-0.02848110296537687	0.02848110296537687
0.2051051051051051	1.142084858200398	1.113441371800818	-0.02864348639957903	0.02864348639957903
0.205995995995996	1.143096081435953	1.11429005863056	-0.02880602280539279	0.02880602280539279
0.2068868868868869	1.144110916436872	1.115142205529573	-0.02896871090729869	0.02896871090729869
0.2077777777777778	1.14512937148902	1.115997822053342	-0.02913154943567831	0.02913154943567831
0.2086686686686687	1.146151454947467	1.116856917820731	-0.02929453712673569	0.02929453712673569
0.2095595595595596	1.14717717523655	1.117719502514126	-0.02945767272242361	0.02945767272242361
0.2104504504504505	1.148206540849955	1.118585585879587	-0.02962095497036787	0.02962095497036787
0.2113413413413414	1.149239560350789	1.119455177726994	-0.02978438262379579	0.02978438262379579
0.2122322322322322	1.150276242371667	1.120328287930204	-0.02994795444146381	0.02994795444146381
0.2131231231231231	1.151316595614799	1.121204926427214	-0.03011166918758534	0.03011166918758534
0.214014014014014	1.152360628852086	1.122085103220324	-0.03027552563176195	0.03027552563176195
0.2149049049049049	1.153408350925218	1.122968828376305	-0.03043952254891336	0.03043952254891336
0.2157957957957958	1.15445977074578	1.12385611202657	-0.03060365871920978	0.03060365871920978
0.2166866866866867	1.155514897295362	1.124746964367358	-0.03076793292800462	0.03076793292800462
0.2175775775775776	1.156573739625673	1.125641395659906	-0.03093234396576761	0.03093234396576761
0.2184684684684685	1.157636306858661	1.126539416230641	-0.03109689062801979	0.03109689062801979
0.2193593593593594	1.158702608186637	1.127441036471368	-0.03126157171526867	0.03126157171526867
0.2202502502502502	1.159772652872407	1.128346266839462	-0.03142638603294512	0.03142638603294512
0.2211411411411411	1.160846450249404	1.129255117858066	-0.03159133239133882	0.03159133239133882
0.222032032032032	1.161924009721832	1.130167600116294	-0.03175640960553849	0.03175640960553849
0.2229229229229229	1.163005340764804	1.131083724269436	-0.0319216164953684	0.0319216164953684
0.2238138138138138	1.164090452924498	1.132003501039168	-0.03208695188532951	0.03208695188532951
0.2247047047047047	1.165179355818303	1.132926941213765	-0.03225241460453798	0.03225241460453798
0.2255955955955956	1.166272059134989	1.13385405564832	-0.03241800348666879	0.03241800348666879
0.2264864864864865	1.167368572634858	1.134784855264964	-0.0325837173698944	0.0325837173698944
0.2273773773773774	1.168468906149922	1.135719351053092	-0.03274955509683042	0.03274955509683042
0.2282682682682683	1.169573069584072	1.136657554069596	-0.03291551551447602	0.03291551551447602
0.2291591591591592	1.170681072913254	1.137599475439094	-0.03308159747415962	0.03308159747415962
0.2300500500500501	1.171792926185654	1.138545126354171	-0.03324779983148307	0.03324779983148307
0.2309409409409409	1.172908639521883	1.139494518075616	-0.03341412144626688	0.03341412144626688
0.2318318318318318	1.174028223115171	1.140447661932675	-0.03358056118249642	0.03358056118249642
0.2327227227227227	1.175151687231559	1.141404569323291	-0.03374711790826757	0.03374711790826757
0.2336136136136136	1.176279042210101	1.142365251714366	-0.03391379049573562	0.03391379049573562
0.2345045045045045	1.177410298463073	1.143329720642011	-0.03408057782106244	0.03408057782106244
0.2353953953953954	1.178545466476175	1.144297987711811	-0.03424747876436385	0.03424747876436385
0.2362862862862863	1.179684556808752	1.145270064599091	-0.03441449220966075	0.03441449220966075
0.2371771771771772	1.180827580094008	1.146245963049181	-0.03458161704482765	0.03458161704482765
0.2380680680680681	1.181974547039232	1.147225694877689	-0.03474885216154289	0.03474885216154289
0.238958958958959	1.183125468426023	1.148209271970783	-0.03491619645524024	0.03491619645524024
0.2398498498498499	1.184280355110523	1.149196706285462	-0.03508364882506032	0.03508364882506032
0.2407407407407408	1.185439218023653	1.150188009849852	-0.03525120817380079	0.03525120817380079
0.2416316316316316	1.186602068171356	1.151183194763484	-0.0354188734078722	0.0354188734078722
0.2425225225225225	1.187768916634839	1.152182273197591	-0.03558664343724782	0.03558664343724782
0.2434134134134134	1.188939774570823	1.153185257395403	-0.03575451717541989	0.03575451717541989
0.2443043043043043	1.190114653211798	1.154192159672447	-0.03592249353935095	0.03592249353935095
0.2451951951951952	1.191293563866284	1.155202992416852	-0.03609057144943217	0.03609057144943217
0.2460860860860861	1.192476517919087	1.156217768089653	-0.03625874982943444	0.03625874982943444
0.246976976976977	1.193663526831573	1.157236499225106	-0.03642702760646688	0.03642702760646688
0.2478678678678679	1.194854602141934	1.158259198431003	-0.03659540371093173	0.03659540371093173
0.2487587587587588	1.19604975546547	1.159285878388989	-0.03676387707648177	0.03676387707648177
0.2496496496496496	1.197248998494863	1.160316551854888	-0.03693244663997541	0.03693244663997541
0.2505405405405405	1.198452343000465	1.161351231659028	-0.03710111134143701	0.03710111134143701
0.2514314314314314	1.199659800830588	1.162389930706575	-0.03726987012401262	0.03726987012401262
0.2523223223223223	1.200871383911794	1.163432661977865	-0.03743872193392894	0.03743872193392894
0.2532132132132132	1.202087104249195	1.164479438528742	-0.03760766572045249	0.03760766572045249
0.2541041041041041	1.203306973926755	1.165530273490906	-0.03777670043584891	0.03777670043584891
0.254994994994995	1.204531005107596	1.166585180072255	-0.03794582503534172	0.03794582503534172
0.2558858858858859	1.205759210034311	1.167644171557237	-0.03811503847707343	0.03811503847707343
0.2567767767767768	1.206991601029274	1.168707261307208	-0.03828433972206557	0.03828433972206557
0.2576676676676676	1.208228190494965	1.169774462760786	-0.03845372773417877	0.03845372773417877
0.2585585585585585	1.209468990914291	1.170845789434215	-0.03862320148007559	0.03862320148007559
0.2594494494494494	1.210714014850917	1.171921254921735	-0.03879275992918152	0.03879275992918152
0.2603403403403404	1.211963274949595	1.17300087289595	-0.03896240205364521	0.03896240205364521
0.2612312312312312	1.213216783936505	1.1740846571082	-0.03913212682830447	0.03913212682830447
0.2621221221221221	1.214474554619593	1.175172621388949	-0.03930193323064479	0.03930193323064479
0.263013013013013	1.215736599888922	1.176264779648156	-0.03947182024076668	0.03947182024076668
0.2639039039039039	1.217002932717016	1.177361145875671	-0.03964178684134501	0.03964178684134501
0.2647947947947948	1.218273566159221	1.178461734141625	-0.03981183201759575	0.03981183201759575
0.2656856856856857	1.21954851335406	1.179566558596821	-0.03998195475723865	0.03998195475723865
0.2665765765765766	1.220827787523598	1.180675633473135	-0.0401521540504628	0.0401521540504628
0.2674674674674675	1.222111401973813	1.181788973083923	-0.04032242888988957	0.04032242888988957
0.2683583583583584	1.223399370094963	1.182906591824423	-0.04049277827053932	0.04049277827053932
0.2692492492492493	1.224691705361969	1.184028504172173	-0.04066320118979672	0.04066320118979672
0.2701401401401402	1.225988421334795	1.185154724687419	-0.04083369664737591	0.04083369664737591
0.271031031031031	1.227289531658829	1.186285268013545	-0.04100426364528498	0.04100426364528498
0.2719219219219219	1.228595050065284	1.187420148877488	-0.04117490118779621	0.04117490118779621
0.2728128128128128	1.229904990371584	1.188559382090175	-0.04134560828140921	0.04134560828140921
0.2737037037037037	1.231219366481767	1.189702982546948	-0.04151638393481849	0.04151638393481849
0.2745945945945946	1.232538192386892	1.190850965228009	-0.0416872271588824	0.0416872271588824
0.2754854854854855	1.233861482165444	1.192003345198855	-0.04185813696658824	0.04185813696658824
0.2763763763763764	1.23518924998375	1.193160137610729	-0.04202911237302098	0.04202911237302098
0.2772672672672672	1.236521510096397	1.194321357701065	-0.0422001523953317	0.0422001523953317
0.2781581581581581	1.237858276846654	1.195487020793949	-0.04237125605270542	0.04237125605270542
0.279049049049049	1.239199564666902	1.196657142300572	-0.04254242236632955	0.04254242236632955
0.2799399399399399	1.24054538807906	1.197831737719697	-0.04271365035936237	0.04271365035936237
0.2808308308308308	1.24189576169503	1.199010822638128	-0.0428849390569026	0.0428849390569026
0.2817217217217217	1.243250700217135	1.200194412731176	-0.04305628748595836	0.04305628748595836
0.2826126126126126	1.244610218438562	1.201382523763145	-0.04322769467541709	0.04322769467541709
0.2835035035035035	1.24597433124382	1.202575171587806	-0.04339915965601393	0.04339915965601393
0.2843943943943944	1.247343053609189	1.203772372148885	-0.04357068146030407	0.04357068146030407
0.2852852852852853	1.248716400603188	1.204974141480558	-0.04374225912262997	0.04374225912262997
0.2861761761761762	1.250094387387033	1.206180495707938	-0.04391389167909487	0.04391389167909487
0.2870670670670671	1.251477029215113	1.207391451047582	-0.04408557816753111	0.04408557816753111
0.287957957957958	1.252864341435462	1.208607023807991	-0.04425731762747143	0.04425731762747143
0.2888488488488489	1.254256339490243	1.209827230390122	-0.04442910910012166	0.04442910910012166
0.2897397397397398	1.255653038916228	1.211052087287899	-0.04460095162832922	0.04460095162832922
0.2906306306306307	1.257054455345292	1.212281611088735	-0.0447728442565567	0.0447728442565567
0.2915215215215215	1.258460604504906	1.213515818474053	-0.04494478603085339	0.04494478603085339
0.2924124124124124	1.25987150221864	1.214754726219813	-0.04511677599882624	0.04511677599882624
0.2933033033033033	1.261287164406663	1.21599835119705	-0.04528881320961253	0.04528881320961253
0.2941941941941942	1.262707607086258	1.217246710372405	-0.04546089671385212	0.04546089671385212
0.2950850850850851	1.264132846372334	1.218499820808675	-0.045633025563659	0.045633025563659
0.295975975975976	1.265562898477951	1.219757699665355	-0.04580519881259582	0.04580519881259582
0.2968668668668669	1.266997779714838	1.221020364199193	-0.04597741551564472	0.04597741551564472
0.2977577577577578	1.26843750649393	1.222287831764748	-0.04614967472918208	0.04614967472918208
0.2986486486486487	1.269882095325903	1.223560119814954	-0.04632197551094941	0.04632197551094941
0.2995395395395395	1.271331562821713	1.224837245901683	-0.04649431692002959	0.04649431692002959
0.3004304304304304	1.272785925693142	1.226119227676324	-0.04666669801681755	0.04666669801681755
0.3013213213213213	1.274245200753353	1.227406082890357	-0.04683911786299588	0.04683911786299588
0.3022122122122122	1.275709404917446	1.228697829395939	-0.04701157552150792	0.04701157552150792
0.3031031031031031	1.277178555203019	1.229994485146487	-0.04718407005653136	0.04718407005653136
0.303993993993994	1.278652668730735	1.231296068197281	-0.04735660053345381	0.04735660053345381
0.3048848848848849	1.2801317627249	1.232602596706055	-0.0475291660188446	0.0475291660188446
0.3057757757757758	1.281615854514036	1.233914088933604	-0.04770176558043238	0.04770176558043238
0.3066666666666666	1.283104961531471	1.235230563244395	-0.0478743982870764	0.0478743982870764
0.3075575575575575	1.284599101315924	1.23655203810718	-0.04804706320874419	0.04804706320874419
0.3084484484484484	1.286098291512103	1.237878532095618	-0.04821975941648438	0.04821975941648438
0.3093393393393393	1.287602549871305	1.239210063888903	-0.04839248598240231	0.04839248598240231
0.3102302302302302	1.289111894252025	1.240546652272389	-0.04856524197963585	0.04856524197963585
0.3111211211211211	1.290626342620566	1.241888316138236	-0.04873802648232961	0.04873802648232961
0.312012012012012	1.292145913051657	1.243235074486046	-0.04891083856561074	0.04891083856561074
0.3129029029029029	1.293670623729079	1.244586946423514	-0.0490836773055654	0.0490836773055654
0.3137937937937938	1.295200492946295	1.245943951167082	-0.04925654177921279	0.04925654177921279
0.3146846846846847	1.296735539107083	1.247306108042602	-0.04942943106448094	0.04942943106448094
0.3155755755755756	1.298275780726179	1.248673436485995	-0.04960234424018473	0.04960234424018473
0.3164664664664665	1.299821236429928	1.250045956043928	-0.0497752803860001	0.0497752803860001
0.3173573573573574	1.30137192495693	1.25142368637449	-0.04994823858243991	0.04994823858243991
0.3182482482482483	1.302927865158708	1.252806647247876	-0.05012121791083168	0.05012121791083168
0.3191391391391392	1.304489076000366	1.254194858547074	-0.05029421745329254	0.05029421745329254
0.3200300300300301	1.306055576561269	1.255588340268563	-0.05046723629270611	0.05046723629270611
0.3209209209209209	1.307627386035714	1.256987112523014	-0.0506402735126994	0.0506402735126994
0.3218118118118118	1.309204523733617	1.258391195535997	-0.05081332819761974	0.05081332819761974
0.3227027027027027	1.310787009081204	1.259800609648694	-0.05098639943250971	0.05098639943250971
0.3235935935935936	1.312374861621708	1.261215375318621	-0.0511594863030862	0.0511594863030862
0.3244844844844845	1.31396810101607	1.262635513120354	-0.05133258789571626	0.05133258789571626
0.3253753753753754	1.315566747043653	1.264061043746259	-0.05150570329739423	0.05150570329739423
0.3262662662662663	1.317170819602954	1.265491988007234	-0.05167883159571951	0.05167883159571951
0.3271571571571572	1.318780338712326	1.266928366833454	-0.05185197187887169	0.05185197187887169
0.328048048048048	1.320395324510712	1.268370201275121	-0.05202512323559105	0.05202512323559105
0.3289389389389389	1.322015797258378	1.269817512503225	-0.05219828475515365	0.05219828475515365
0.3298298298298298	1.323641777337655	1.271270321810307	-0.0523714555273489	0.0523714555273489
0.3307207207207207	1.32527328525369	1.272728650611231	-0.05254463464245895	0.05254463464245895
0.3316116116116116	1.326910341635199	1.274192520443966	-0.05271782119123336	0.05271782119123336
0.3325025025025025	1.328552967235234	1.275661952970364	-0.05289101426486975	0.05289101426486975
0.3333933933933934	1.33020118293195	1.27713696997696	-0.05306421295498986	0.05306421295498986
0.3342842842842843	1.331855009729383	1.278617593375765	-0.05323741635361756	0.05323741635361756
0.3351751751751752	1.333514468758232	1.280103845205075	-0.05341062355315684	0.05341062355315684
0.3360660660660661	1.335179581276653	1.281595747630282	-0.0535838336463712	0.0535838336463712
0.3369569569569569	1.336850368671054	1.283093322944694	-0.05375704572635964	0.05375704572635964
0.3378478478478478	1.338526852456902	1.284596593570366	-0.05393025888653535	0.05393025888653535
0.3387387387387387	1.340209054279533	1.286105582058929	-0.05410347222060441	0.05410347222060441
0.3396296296296296	1.341896995914977	1.287620311092433	-0.05427668482254466	0.05427668482254466
0.3405205205205205	1.343590699270778	1.289140803484197	-0.05444989578658133	0.05444989578658133
0.3414114114114114	1.345290186386834	1.290667082179665	-0.0546231042071692	0.0546231042071692
0.3423023023023023	1.346995479436236	1.292199170257268	-0.05479630917896783	0.05479630917896783
0.3431931931931932	1.348706600726119	1.293737090929298	-0.05496950979682147	0.05496950979682147
0.3440840840840841	1.35042357269852	1.295280867542784	-0.05514270515573672	0.05514270515573672
0.344974974974975	1.352146417931241	1.296830523580377	-0.05531589435086381	0.05531589435086381
0.3458658658658659	1.353875159138722	1.298386082661252	-0.05548907647747026	0.05548907647747026
0.3467567567567568	1.355609819172923	1.299947568541998	-0.05566225063092434	0.05566225063092434
0.3476476476476477	1.35735042102421	1.301515005117539	-0.05583541590667163	0.05583541590667163
0.3485385385385386	1.359096987822255	1.303088416422042	-0.05600857140021276	0.05600857140021276
0.3494294294294295	1.360849542836936	1.304667826629851	-0.05618171620708479	0.05618171620708479
0.3503203203203203	1.362608109479253	1.306253260056415	-0.05635484942283808	0.05635484942283808
0.3512112112112112	1.364372711302247	1.307844741159232	-0.05652797014301503	0.05652797014301503
0.3521021021021021	1.366143372001929	1.309442294538798	-0.05670107746313136	0.05670107746313136
0.352992992992993	1.367920115418218	1.311045944939566	-0.05687417047865195	0.05687417047865195
0.3538838838838839	1.369702965535886	1.312655717250915	-0.05704724828497154	0.05704724828497154
0.3547747747747748	1.371491946485513	1.314271636508119	-0.05722030997739358	0.05722030997739358
0.3556656656656657	1.373287082544448	1.315893727893338	-0.05739335465110917	0.05739335465110917
0.3565565565565565	1.375088398137781	1.317522016736606	-0.05756638140117554	0.05756638140117554
0.3574474474474474	1.376895917839326	1.31915652851683	-0.05773938932249578	0.05773938932249578
0.3583383383383383	1.378709666372605	1.320797288862806	-0.05791237750979894	0.05791237750979894
0.3592292292292292	1.380529668611847	1.322444323554231	-0.05808534505761598	0.05808534505761598
0.3601201201201201	1.382355949582998	1.324097658522736	-0.05825829106026204	0.05825829106026204
0.361011011011011	1.384188534464732	1.325757319852917	-0.05843121461181489	0.05843121461181489
0.3619019019019019	1.38602744858948	1.327423333783387	-0.05860411480609318	0.05860411480609318
0.3627927927927928	1.38787271744446	1.329095726707824	-0.058776990736636	0.058776990736636
0.3636836836836837	1.389724366672723	1.33077452517604	-0.05894984149668292	0.05894984149668292
0.3645745745745746	1.391582422074204	1.332459755895052	-0.05912266617915241	0.05912266617915241
0.3654654654654655	1.393446909606786	1.334151445730165	-0.05929546387662077	0.05929546387662077
0.3663563563563564	1.39531785538737	1.335849621706067	-0.05946823368130261	0.05946823368130261
0.3672472472472473	1.397195285692955	1.337554311007927	-0.05964097468502882	0.05964097468502882
0.3681381381381381	1.399079226961734	1.339265540982507	-0.05981368597922709	0.05981368597922709
0.369029029029029	1.400969705794188	1.340983339139288	-0.05998636665489943	0.05998636665489943
0.3699199199199199	1.402866748954202	1.342707733151598	-0.06015901580260397	0.06015901580260397
0.3708108108108108	1.404770383370183	1.344438750857751	-0.06033163251243212	0.06033163251243212
0.3717017017017017	1.406680636136193	1.346176420262205	-0.06050421587398791	0.06050421587398791
0.3725925925925926	1.408597534513086	1.347920769536717	-0.06067676497636887	0.06067676497636887
0.3734834834834835	1.410521105929664	1.34967182702152	-0.06084927890814384	0.06084927890814384
0.3743743743743744	1.412451377983837	1.351429621226503	-0.06102175675733346	0.06102175675733346
0.3752652652652653	1.414388378443792	1.353194180832404	-0.06119419761138789	0.06119419761138789
0.3761561561561562	1.416332135249181	1.354965534692014	-0.06136660055716736	0.06136660055716736
0.3770470470470471	1.418282676512312	1.35674371183139	-0.06153896468092124	0.06153896468092124
0.377937937937938	1.42024003051935	1.358528741451083	-0.06171128906826717	0.06171128906826717
0.3788288288288288	1.42220422573154	1.36032065292737	-0.06188357280416956	0.06188357280416956
0.3797197197197197	1.424175290786424	1.362119475813504	-0.06205581497292001	0.06205581497292001
0.3806106106106106	1.426153254499086	1.36392523984097	-0.062228014658116	0.062228014658116
0.3815015015015015	1.428138145863394	1.365737974920754	-0.06240017094264028	0.06240017094264028
0.3823923923923924	1.430129994053267	1.367557711144628	-0.0625722829086397	0.0625722829086397
0.3832832832832833	1.432128828423939	1.369384478786435	-0.06274434963750442	0.06274434963750442
0.3841741741741742	1.434134678513246	1.371218308303399	-0.06291637020984719	0.06291637020984719
0.385065065065065	1.436147574042921	1.373059230337437	-0.06308834370548388	0.06308834370548388
0.3859559559559559	1.438167544919897	1.374907275716487	-0.06326026920340988	0.06326026920340988
0.3868468468468468	1.440194621237627	1.376762475455847	-0.06343214578178014	0.06343214578178014
0.3877377377377377	1.442228833277415	1.378624860759525	-0.06360397251789007	0.06360397251789007
0.3886286286286286	1.444270211509759	1.380494463021606	-0.06377574848815271	0.06377574848815271
0.3895195195195195	1.446318786595701	1.382371313827622	-0.06394747276807844	0.06394747276807844
0.3904104104104104	1.448374589388199	1.384255444955946	-0.06411914443225264	0.06411914443225264
0.3913013013013013	1.450437650933504	1.386146888379187	-0.06429076255431698	0.06429076255431698
0.3921921921921922	1.452508002472555	1.388045676265608	-0.06446232620694747	0.06446232620694747
0.3930830830830831	1.454585675442378	1.389951840980546	-0.06463383446183157	0.06463383446183157
0.393973973973974	1.45667070147751	1.39186541508786	-0.06480528638965	0.06480528638965
0.3948648648648649	1.458763112411425	1.393786431351372	-0.06497668106005294	0.06497668106005294
0.3957557557557558	1.460862940277983	1.395714922736342	-0.06514801754164079	0.06514801754164079
0.3966466466466467	1.462970217312882	1.39765092241094	-0.0653192949019421	0.0653192949019421
0.3975375375375376	1.465084975955131	1.39959446374774	-0.06549051220739188	0.06549051220739188
0.3984284284284284	1.467207248848536	1.401545580325226	-0.06566166852331046	0.06566166852331046
0.3993193193193193	1.469337068843195	1.403504305929311	-0.06583276291388374	0.06583276291388374
0.4002102102102102	1.471474468997009	1.40547067455487	-0.06600379444213877	0.06600379444213877
0.4011011011011011	1.473619482577212	1.407444720407287	-0.06617476216992513	0.06617476216992513
0.401991991991992	1.475772143061908	1.409426477904017	-0.06634566515789153	0.06634566515789153
0.4028828828828829	1.477932484141624	1.411415981676159	-0.06651650246546503	0.06651650246546503
0.4037737737737738	1.480100539720881	1.413413266570051	-0.0666872731508299	0.0666872731508299
0.4046646646646647	1.482276343919775	1.41541836764887	-0.06685797627090473	0.06685797627090473
0.4055555555555556	1.484459931075576	1.417431320194253	-0.06702861088132295	0.06702861088132295
0.4064464464464465	1.48665133574434	1.419452159707932	-0.06719917603640746	0.06719917603640746
0.4073373373373373	1.488850592702537	1.421480921913385	-0.06736967078915224	0.06736967078915224
0.4082282282282282	1.491057736948695	1.423517642757496	-0.06754009419119944	0.06754009419119944
0.4091191191191191	1.493272803705055	1.425562358412239	-0.06771044529281611	0.06771044529281611
0.41001001001001	1.495495828419247	1.427615105276372	-0.06788072314287463	0.06788072314287463
0.4109009009009009	1.49772684676598	1.42967591997715	-0.06805092678882918	0.06805092678882918
0.4117917917917918	1.499965894648743	1.43174483937205	-0.06822105527669242	0.06822105527669242
0.4126826826826827	1.502213008201532	1.433821900550516	-0.06839110765101664	0.06839110765101664
0.4135735735735735	1.504468223790583	1.435907140835714	-0.06856108295486818	0.06856108295486818
0.4144644644644644	1.506731578016126	1.438000597786318	-0.06873098022980795	0.06873098022980795
0.4153553553553553	1.509003107714157	1.440102309198291	-0.0689007985158665	0.0689007985158665
0.4162462462462462	1.511282849958224	1.442212313106701	-0.0690705368515232	0.0690705368515232
0.4171371371371371	1.513570842061228	1.444330647787543	-0.06924019427368489	0.06924019427368489
0.418028028028028	1.515867121577248	1.446457351759589	-0.06940976981765945	0.06940976981765945
0.4189189189189189	1.518171726303375	1.448592463786238	-0.06957926251713631	0.06957926251713631
0.4198098098098098	1.52048469428157	1.450736022877406	-0.06974867140416419	0.06974867140416419
0.4207007007007007	1.522806063800535	1.452888068291409	-0.06991799550912559	0.06991799550912559
0.4215915915915916	1.525135873397603	1.455048639536888	-0.07008723386071569	0.07008723386071569
0.4224824824824825	1.527474161860651	1.457217776374732	-0.07025638548591928	0.07025638548591928
0.4233733733733734	1.52982096823002	1.459395518820031	-0.07042544940998829	0.07042544940998829
0.4242642642642643	1.532176331800464	1.461581907144047	-0.0705944246564163	0.0705944246564163
0.4251551551551552	1.534540292123113	1.463776981876194	-0.07076331024691873	0.07076331024691873
0.4260460460460461	1.536912889007457	1.46598078380605	-0.07093210520140669	0.07093210520140669
0.426936936936937	1.539294162523343	1.468193353985377	-0.07110080853796519	0.07110080853796519
0.4278278278278279	1.541684153002998	1.470414733730168	-0.07126941927282959	0.07126941927282959
0.4287187187187187	1.544082901043069	1.472644964622708	-0.07143793642036123	0.07143793642036123
0.4296096096096096	1.546490447506684	1.474884088513659	-0.0716063589930247	0.0716063589930247
0.4305005005005005	1.548906833525524	1.477132147524161	-0.07177468600136305	0.07177468600136305
0.4313913913913914	1.551332100501933	1.479389184047957	-0.07194291645397555	0.07194291645397555
0.4322822822822823	1.553766290111026	1.481655240753533	-0.07211104935749346	0.07211104935749346
0.4331731731731732	1.556209444302837	1.483930360586284	-0.07227908371655367	0.07227908371655367
0.4340640640640641	1.558661605304478	1.4862145867707	-0.072447018533778	0.072447018533778
0.434954954954955	1.561122815622313	1.488507962812567	-0.07261485280974589	0.07261485280974589
0.4358458458458458	1.563593118044174	1.490810532501201	-0.0727825855429729	0.0727825855429729
0.4367367367367367	1.566072555641572	1.493122339911687	-0.0729502157298858	0.0729502157298858
0.4376276276276276	1.56856117177195	1.495443429407155	-0.07311774236479462	0.07311774236479462
0.4385185185185185	1.571059010080945	1.497773845641073	-0.07328516443987265	0.07328516443987265
0.4394094094094094	1.573566114504684	1.500113633559555	-0.07345248094512957	0.07345248094512957
0.4403003003003003	1.57608252927209	1.502462838403703	-0.07361969086838682	0.07361969086838682
0.4411911911911912	1.578608298907215	1.504821505711964	-0.07378679319525161	0.07378679319525161
0.4420820820820821	1.581143468231606	1.507189681322511	-0.07395378690909515	0.07395378690909515
0.442972972972973	1.583688082366674	1.509567411375652	-0.07412067099102271	0.07412067099102271
0.4438638638638638	1.586242186736105	1.511954742316253	-0.07428744441985269	0.07428744441985269
0.4447547547547547	1.588805827068284	1.514351720896196	-0.07445410617208781	0.07445410617208781
0.4456456456456456	1.591379049398747	1.516758394176853	-0.07462065522189354	0.07462065522189354
0.4465365365365365	1.593961900072653	1.519174809531585	-0.07478709054106769	0.07478709054106769
0.4474274274274274	1.59655442574729	1.521601014648271	-0.07495341109901821	0.07495341109901821
0.4483183183183183	1.599156673394592	1.524037057531855	-0.0751196158627363	0.0751196158627363
0.4492092092092092	1.601768690303692	1.526482986506922	-0.07528570379677002	0.07528570379677002
0.4501001001001001	1.604390524083496	1.528938850220298	-0.07545167386319807	0.07545167386319807
0.450990990990991	1.607022222665281	1.531404697643677	-0.07561752502160424	0.07561752502160424
0.4518818818818819	1.609663834305324	1.533880578076274	-0.07578325622905036	0.07578325622905036
0.4527727727727728	1.612315407587551	1.536366541147501	-0.07594886644005028	0.07594886644005028
0.4536636636636637	1.614976991426215	1.538862636819672	-0.07611435460654259	0.07611435460654259
0.4545545545545546	1.617648635068602	1.541368915390738	-0.07627971967786462	0.07627971967786462
0.4554454454454455	1.620330388097765	1.54388542749704	-0.07644496060072536	0.07644496060072536
0.4563363363363364	1.623022300435279	1.546412224116103	-0.07661007631917638	0.07661007631917638
0.4572272272272273	1.62572442234403	1.548949356569443	-0.07677506577458781	0.07677506577458781
0.4581181181181181	1.628436804431032	1.551496876525413	-0.07693992790561932	0.07693992790561932
0.459009009009009	1.631159497650266	1.554054836002074	-0.07710466164819207	0.07710466164819207
0.4598998998998999	1.633892553305554	1.556623287370092	-0.07726926593546213	0.07726926593546213
0.4607907907907908	1.636636023053463	1.55920228335567	-0.07743373969779266	0.07743373969779266
0.4616816816816817	1.639389958906226	1.561791877043502	-0.07759808186272377	0.07759808186272377
0.4625725725725726	1.642154413234713	1.564392121879763	-0.07776229135494939	0.07776229135494939
0.4634634634634635	1.644929438771411	1.567003071675128	-0.07792636709628287	0.07792636709628287
0.4643543543543543	1.647715088613451	1.569624780607818	-0.07809030800563277	0.07809030800563277
0.4652452452452452	1.650511416225653	1.57225730322668	-0.07825411299897267	0.07825411299897267
0.4661361361361361	1.653318475443611	1.574900694454299	-0.07841778098931163	0.07841778098931163
0.467027027027027	1.656136320476807	1.577555009590137	-0.07858131088666975	0.07858131088666975
0.4679179179179179	1.658965005911751	1.58022030431371	-0.07874470159804181	0.07874470159804181
0.4688088088088088	1.661804586715165	1.58289663468779	-0.07890795202737477	0.07890795202737477
0.4696996996996997	1.664655118237184	1.585584057161651	-0.07907106107553341	0.07907106107553341
0.4705905905905906	1.667516656214607	1.588282628574333	-0.07923402764027454	0.07923402764027454
0.4714814814814815	1.670389256774166	1.590992406157952	-0.07939685061621438	0.07939685061621438
0.4723723723723724	1.673272976435839	1.593713447541038	-0.079559528894801	0.079559528894801
0.4732632632632633	1.676167872116193	1.596445810751911	-0.07972206136428195	0.07972206136428195
0.4741541541541541	1.679074001131759	1.599189554222083	-0.07988444690967578	0.07988444690967578
0.475045045045045	1.681991421202452	1.601944736789711	-0.08004668441274099	0.08004668441274099
0.4759359359359359	1.684920190455008	1.604711417703065	-0.08020877275194338	0.08020877275194338
0.4768268268268268	1.68786036742648	1.60748965662405	-0.08037071080243008	0.08037071080243008
0.4777177177177177	1.69081201106775	1.610279513631758	-0.08053249743599267	0.08053249743599267
0.4786086086086086	1.693775180747089	1.613081049226048	-0.08069413152104121	0.08069413152104121
0.4794994994994995	1.696749936253748	1.61589432433118	-0.08085561192256829	0.08085561192256829
0.4803903903903904	1.699736337801593	1.618719400299473	-0.08101693750212013	0.08101693750212013
0.4812812812812813	1.702734446032773	1.621556338915008	-0.08117810711776552	0.08117810711776552
0.4821721721721722	1.705744322021426	1.624405202397364	-0.0813391196240616	0.0813391196240616
0.4830630630630631	1.708766027277425	1.627266053405404	-0.08149997387202057	0.08149997387202057
0.483953953953954	1.711799623750169	1.630138955041086	-0.08166066870908284	0.08166066870908284
0.4848448448448449	1.714845173832401	1.633023970853323	-0.08182120297907791	0.08182120297907791
0.4857357357357358	1.717902740364081	1.635921164841885	-0.0819815755221962	0.0819815755221962
0.4866266266266266	1.720972386636288	1.638830601461336	-0.08214178517495241	0.08214178517495241
0.4875175175175175	1.72405417639517	1.641752345625014	-0.08230183077015552	0.08230183077015552
0.4884084084084084	1.727148173845934	1.644686462709061	-0.08246171113687306	0.08246171113687306
0.4892992992992993	1.730254443656877	1.647633018556478	-0.08262142510039894	0.08262142510039894
0.4901901901901902	1.733373050963464	1.650592079481245	-0.08278097148221808	0.08278097148221808
0.4910810810810811	1.736504061372439	1.653563712272466	-0.08294034909997294	0.08294034909997294
0.491971971971972	1.739647540965999	1.656547984198569	-0.08309955676742953	0.08309955676742953
0.4928628628628628	1.742803556305989	1.659544963011546	-0.08325859329444274	0.08325859329444274
0.4937537537537537	1.74597217443816	1.662554716951241	-0.08341745748691909	0.08341745748691909
0.4946446446446446	1.749153462896467	1.66557731474968	-0.08357614814678715	0.08357614814678715
0.4955355355355355	1.752347489707408	1.668612825635452	-0.08373466407195607	0.08373466407195607
0.4964264264264264	1.755554323394418	1.671661319338134	-0.08389300405628397	0.08389300405628397
0.4973173173173173	1.758774032982304	1.674722866092764	-0.08405116688954051	0.08405116688954051
0.4982082082082082	1.762006688001731	1.67779753664436	-0.08420915135737106	0.08420915135737106
0.4990990990990991	1.765252358493755	1.680885402252493	-0.08436695624126145	0.08436695624126145
0.49998998998999	1.768511115014406	1.683986534695907	-0.08452458031849908	0.08452458031849908
0.5008808808808809	1.771783028639323	1.687101006277183	-0.08468202236213984	0.08468202236213984
0.5017717717717718	1.775068170968432	1.690228889827466	-0.08483928114096573	0.08483928114096573
0.5026626626626627	1.778366614130683	1.693370258711229	-0.08499635541945372	0.08499635541945372
0.5035535535535536	1.781678430788834	1.696525186831101	-0.08515324395773316	0.08515324395773316
0.5044444444444444	1.785003694144287	1.699693748632738	-0.08530994551154869	0.08530994551154869
0.5053353353353353	1.788342477941983	1.702876019109757	-0.08546645883222581	0.08546645883222581
0.5062262262262262	1.791694856475341	1.706072073808713	-0.08562278266662804	0.08562278266662804
0.507117117117117	1.79506090459126	1.709281988834139	-0.08577891575712093	0.08577891575712093
0.5080080080080079	1.798440697695166	1.712505840853635	-0.08593485684153079	0.08593485684153079
0.5088988988988988	1.80183431175613	1.715743707103021	-0.08609060465310869	0.08609060465310869
0.5097897897897897	1.805241823312024	1.718995665391537	-0.08624615792048651	0.08624615792048651
0.5106806806806807	1.808663309474751	1.722261794107109	-0.0864015153676414	0.0864015153676414
0.5115715715715716	1.812098847935519	1.725542172221665	-0.08655667571385384	0.08655667571385384
0.5124624624624624	1.815548516970182	1.728836879296516	-0.0867116376736663	0.0867116376736663
0.5133533533533533	1.81901239544464	1.732145995487796	-0.08686639995684398	0.08686639995684398
0.5142442442442442	1.822490562820291	1.73546960155196	-0.08702096126833192	0.08702096126833192
0.5151351351351351	1.825983099159559	1.738807778851342	-0.08717532030821662	0.08717532030821662
0.516026026026026	1.829490085131463	1.742160609359782	-0.08732947577168182	0.08732947577168182
0.5169169169169169	1.833011602017272	1.745528175668305	-0.08748342634896744	0.08748342634896744
0.5178078078078078	1.8365477317162	1.748910560990873	-0.08763717072532629	0.08763717072532629
0.5186986986986987	1.840098556751184	1.7523078491702	-0.08779070758098362	0.08779070758098362
0.5195895895895896	1.843664160274717	1.755720124683624	-0.08794403559109254	0.08794403559109254
0.5204804804804805	1.847244626074747	1.759147472649058	-0.0880971534256898	0.0880971534256898
0.5213713713713714	1.850840038580648	1.762589978830993	-0.08825005974965472	0.08825005974965472
0.5222622622622622	1.85445048286925	1.766047729646586	-0.08840275322266411	0.08840275322266411
0.5231531531531531	1.858076044670949	1.769520812171803	-0.0885552324991461	0.0885552324991461
0.524044044044044	1.861716810375873	1.773009314147635	-0.08870749622823881	0.08870749622823881
0.5249349349349349	1.865372867040132	1.776513323986389	-0.08885954305374311	0.08885954305374311
0.5258258258258258	1.869044302392123	1.780032930778047	-0.08901137161407657	0.08901137161407657
0.5267167167167167	1.872731204838928	1.783568224296696	-0.08916298054223137	0.08916298054223137
0.5276076076076076	1.876433663472759	1.787119295007035	-0.08931436846572405	0.08931436846572405
0.5284984984984985	1.880151768077506	1.790686234070956	-0.08946553400655066	0.08946553400655066
0.5293893893893894	1.883885609135333	1.794269133354192	-0.08961647578114063	0.08961647578114063
0.5302802802802803	1.887635277833368	1.797868085433059	-0.08976719240030895	0.08976719240030895
0.5311711711711712	1.891400866070465	1.801483183601256	-0.08991768246920873	0.08991768246920873
0.5320620620620621	1.89518246646404	1.805114521876757	-0.09006794458728296	0.09006794458728296
0.532952952952953	1.89898017235699	1.808762195008775	-0.09021797734821524	0.09021797734821524
0.5338438438438439	1.902794077824694	1.812426298484811	-0.09036777933988338	0.09036777933988338
0.5347347347347348	1.90662427768209	1.816106928537782	-0.09051734914430809	0.09051734914430809
0.5356256256256257	1.910470867490839	1.819804182153234	-0.09066668533760436	0.09066668533760436
0.5365165165165166	1.914333943566566	1.823518157076635	-0.09081578648993127	0.09081578648993127
0.5374074074074074	1.918213602986198	1.827248951820756	-0.09096465116544117	0.09096465116544117
0.5382982982982983	1.922109943595371	1.830996665673142	-0.09111327792222923	0.09111327792222923
0.5391891891891892	1.926023064015941	1.834761398703658	-0.0912616653122833	0.0912616653122833
0.5400800800800801	1.929953063653568	1.838543251772138	-0.09140981188142927	0.09140981188142927
0.540970970970971	1.933900042705398	1.842342326536116	-0.09155771616928199	0.09155771616928199
0.5418618618618619	1.937864102167837	1.846158725458646	-0.09170537670919066	0.09170537670919066
0.5427527527527527	1.941845343844407	1.84999255181622	-0.09185279202818708	0.09185279202818708
0.5436436436436436	1.94584387035371	1.853843909706779	-0.09199996064693128	0.09199996064693128
0.5445345345345345	1.949859785137468	1.85771290405781	-0.09214688107965818	0.09214688107965818
0.5454254254254254	1.953893192468673	1.861599640634549	-0.09229355183412347	0.09229355183412347
0.5463163163163163	1.95794419745983	1.865504226048284	-0.09243997141154647	0.09243997141154647
0.5472072072072072	1.962012906071297	1.869426767764738	-0.09258613830655937	0.09258613830655937
0.5480980980980981	1.966099425119722	1.873367374112576	-0.09273205100714543	0.09273205100714543
0.548988988988989	1.970203862286587	1.877326154291999	-0.0928777079945875	0.0928777079945875
0.5498798798798799	1.97432632612685	1.881303218383441	-0.09302310774340938	0.09302310774340938
0.5507707707707707	1.978466926077694	1.885298677356376	-0.09316824872131768	0.09316824872131768
0.5516616616616616	1.982625772467377	1.889312643078231	-0.09331312938914627	0.09331312938914627
0.5525525525525525	1.986802976524193	1.893345228323398	-0.09345774820079589	0.09345774820079589
0.5534434434434434	1.99099865038554	1.897396546782366	-0.09360210360317445	0.09360210360317445
0.5543343343343343	1.995212907107096	1.901466713070954	-0.09374619403614171	0.09374619403614171
0.5552252252252252	1.999445860672108	1.905555842739663	-0.09389001793244489	0.09389001793244489
0.5561161161161161	2.003697626000793	1.909664052283133	-0.09403357371766008	0.09403357371766008
0.557007007007007	2.00796831895986	1.913791459149726	-0.09417685981013335	0.09417685981013335
0.5578978978978979	2.012258056372132	1.917938181751218	-0.09431987462091418	0.09431987462091418
0.5587887887887888	2.016566956026305	1.922104339472607	-0.09446261655369748	0.09446261655369748
0.5596796796796797	2.020895136686812	1.926290052682053	-0.09460508400475898	0.09460508400475898
0.5605705705705706	2.02524271810382	1.930495442740927	-0.09474727536289373	0.09474727536289373
0.5614614614614615	2.029609821023336	1.934720632013987	-0.09488918900934928	0.09488918900934928
0.5623523523523524	2.033996567197453	1.938965743879688	-0.09503082331776502	0.09503082331776502
0.5632432432432433	2.038403079394707	1.943230902740604	-0.09517217665410294	0.09517217665410294
0.5641341341341342	2.042829481410578	1.947516234033992	-0.09531324737658586	0.09531324737658586
0.5650250250250251	2.047275898078109	1.95182186424248	-0.09545403383562845	0.09545403383562845
0.5659159159159159	2.051742455278659	1.956147920904889	-0.09559453437376986	0.09559453437376986
0.5668068068068068	2.056229279952801	1.96049453262719	-0.09573474732561182	0.09573474732561182
0.5676976976976977	2.060736500111338	1.964861829093596	-0.09587467101774205	0.09587467101774205
0.5685885885885886	2.065264244846468	1.969249941077797	-0.09601430376867004	0.09601430376867004
0.5694794794794795	2.069812644343091	1.973659000454332	-0.09615364388875913	0.09615364388875913
0.5703703703703704	2.074381829890251	1.978089140210098	-0.09629268968015259	0.09629268968015259
0.5712612612612613	2.078971933892724	1.982540494456018	-0.09643143943670585	0.09643143943670585
0.5721521521521522	2.083583089882755	1.987013198438842	-0.09656989144391215	0.09656989144391215
0.573043043043043	2.088215432531938	1.991507388553104	-0.09670804397883437	0.09670804397883437
0.5739339339339339	2.092869097663255	1.996023202353229	-0.09684589531002574	0.09684589531002574
0.5748248248248248	2.097544222263255	2.00056077856579	-0.09698344369746437	0.09698344369746437
0.5757157157157157	2.102240944494399	2.005120257101928	-0.09712068739247082	0.09712068739247082
0.5766066066066066	2.106959403707562	2.009701779069922	-0.09725762463764021	0.09725762463764021
0.5774974974974975	2.111699740454683	2.014305486787922	-0.09739425366676091	0.09739425366676091
0.5783883883883884	2.116462096501589	2.018931523796849	-0.09753057270473997	0.09753057270473997
0.5792792792792792	2.12124661484098	2.023580034873453	-0.09766657996752759	0.09766657996752759
0.5801701701701701	2.126053439705578	2.028251166043541	-0.09780227366203675	0.09780227366203675
0.581061061061061	2.130882716581447	2.032945064595383	-0.09793765198606375	0.09793765198606375
0.5819519519519519	2.135734592221487	2.037661879093276	-0.09807271312821086	0.09807271312821086
0.5828428428428428	2.140609214659096	2.042401759391292	-0.09820745526780428	0.09820745526780428
0.5837337337337337	2.145506733222021	2.047164856647206	-0.09834187657481452	0.09834187657481452
0.5846246246246246	2.150427298546371	2.051951323336601	-0.09847597520976992	0.09847597520976992
0.5855155155155155	2.155371062590831	2.056761313267149	-0.09860974932368194	0.09860974932368194
0.5864064064064064	2.160338178651048	2.061594981593097	-0.09874319705795109	0.09874319705795109
0.5872972972972973	2.165328801374213	2.066452484829923	-0.09887631654429008	0.09887631654429008
0.5881881881881882	2.170343086773827	2.071333980869191	-0.09900910590463585	0.09900910590463585
0.5890790790790791	2.175381192244666	2.076239628993605	-0.09914156325106127	0.09914156325106127
0.58996996996997	2.18044327657794	2.081169589892252	-0.09927368668568803	0.09927368668568803
0.5908608608608609	2.185529499976659	2.086124025676052	-0.09940547430060631	0.09940547430060631
0.5917517517517518	2.190640024071183	2.091103099893413	-0.09953692417777082	0.09953692417777082
0.5926426426426427	2.195775011935006	2.096106977546082	-0.09966803438892402	0.09966803438892402
0.5935335335335336	2.200934628100721	2.101135825105222	-0.09979880299549926	0.09979880299549926
0.5944244244244244	2.206119038576217	2.106189810527689	-0.099929228048528	0.099929228048528
0.5953153153153153	2.211328410861083	2.111269103272535	-0.1000593075885483	0.1000593075885483
0.5962062062062062	2.216562913963233	2.11637387431772	-0.1001890396455134	0.1001890396455134
0.5970970970970971	2.221822718415754	2.121504296177064	-0.1003184222386895	0.1003184222386895
0.597987987987988	2.227107996293977	2.126660542917409	-0.1004474533765678	0.1004474533765678
0.5988788788788789	2.232418921232783	2.131842790176019	-0.1005761310567639	0.1005761310567639
0.5997697697697698	2.237755668444134	2.137051215178218	-0.1007044532659158	0.1007044532659158
0.6006606606606607	2.243118414734852	2.142285996755259	-0.1008324179795927	0.1008324179795927
0.6015515515515516	2.248507338524625	2.147547315362436	-0.1009600231621897	0.1009600231621897
0.6024424424424425	2.253922619864269	2.152835353097445	-0.1010872667668243	0.1010872667668243
0.6033333333333333	2.259364440454228	2.158150293718988	-0.1012141467352401	0.1012141467352401
0.6042242242242242	2.264832983663339	2.163492322665642	-0.101340660997697	0.101340660997697
0.6051151151151151	2.270328434547835	2.168861627074962	-0.1014668074728728	0.1014668074728728
0.606006006006006	2.275850979870627	2.174258395802878	-0.101592584067749	0.101592584067749
0.6068968968968969	2.281400808120836	2.179682819443323	-0.101717988677513	0.101717988677513
0.6077877877877877	2.286978109533601	2.185135090348161	-0.10184301918544	0.10184301918544
0.6086786786786786	2.292583076110159	2.190615402647366	-0.1019676734627923	0.1019676734627923
0.6095695695695695	2.298215901638197	2.196123952269494	-0.1020919493687034	0.1020919493687034
0.6104604604604604	2.303876781712491	2.201660936962426	-0.1022158447500652	0.1022158447500652
0.6113513513513513	2.309565913755835	2.207226556314416	-0.1023393574414189	0.1023393574414189
0.6122422422422422	2.315283497040244	2.212821011775408	-0.1024624852648359	0.1024624852648359
0.6131331331331331	2.321029732708475	2.218444506678671	-0.1025852260298041	0.1025852260298041
0.614024024024024	2.326804823795833	2.224097246262722	-0.1027075775331112	0.1027075775331112
0.6149149149149149	2.332608975252282	2.22977943769356	-0.1028295375587218	0.1028295375587218
0.6158058058058058	2.338442393964879	2.235491290087214	-0.1029511038776647	0.1029511038776647
0.6166966966966967	2.344305288780508	2.241233014532606	-0.1030722742479027	0.1030722742479027
0.6175875875875876	2.350197870528945	2.247004824114729	-0.1031930464142157	0.1031930464142157
0.6184784784784785	2.356120352046243	2.252806933938168	-0.1033134181080748	0.1033134181080748
0.6193693693693694	2.362072948198453	2.258639561150936	-0.103433387047517	0.103433387047517
0.6202602602602603	2.368055875905673	2.264502924968659	-0.1035529509370146	0.1035529509370146
0.6211511511511512	2.374069354166452	2.270397246699103	-0.1036721074673492	0.1036721074673492
0.6220420420420421	2.380113604082528	2.276322749767048	-0.1037908543154797	0.1037908543154797
0.6229329329329329	2.38618884888393	2.282279659739515	-0.1039091891444155	0.1039091891444155
0.6238238238238238	2.392295313954436	2.288268204351361	-0.1040271096030745	0.1040271096030745
0.6247147147147147	2.39843322685739	2.29428861353124	-0.1041446133261497	0.1041446133261497
0.6256056056056056	2.404602817361905	2.300341119427926	-0.1042616979339792	0.1042616979339792
0.6264964964964965	2.410804317469431	2.30642595643703	-0.1043783610324009	0.1043783610324009
0.6273873873873874	2.417037961440712	2.3125433612281	-0.1044946002126124	0.1044946002126124
0.6282782782782783	2.423303985823133	2.3186935727721	-0.1046104130510335	0.1046104130510335
0.6291691691691692	2.429602629478465	2.324876832369309	-0.1047257971091562	0.1047257971091562
0.6300600600600601	2.435934133611016	2.331093383677612	-0.1048407499334036	0.1048407499334036
0.630950950950951	2.442298741796189	2.337343472741205	-0.1049552690549835	0.1049552690549835
0.6318418418418419	2.448696700009455	2.343627348019724	-0.105069351989731	0.105069351989731
0.6327327327327328	2.455128256655764	2.349945260417796	-0.1051829962379687	0.1051829962379687
0.6336236236236236	2.461593662599375	2.35629746331503	-0.1052961992843442	0.1052961992843442
0.6345145145145145	2.46809317119413	2.36268421259645	-0.1054089585976805	0.1054089585976805
0.6354054054054054	2.474627038314178	2.369105766683363	-0.1055212716308156	0.1055212716308156
0.6362962962962962	2.481195522385153	2.375562386564707	-0.1056331358204465	0.1056331358204465
0.6371871871871871	2.487798884415808	2.382054335828844	-0.1057445485869639	0.1057445485869639
0.638078078078078	2.494437388030131	2.388581880695839	-0.1058555073342924	0.1058555073342924
0.6389689689689689	2.501111299499938	2.39514529005021	-0.1059660094497277	0.1059660094497277
0.6398598598598598	2.507820887777938	2.401744835474179	-0.1060760523037585	0.1060760523037585
0.6407507507507507	2.51456642453132	2.408380791281409	-0.1061856332499107	0.1061856332499107
0.6416416416416416	2.521348184175822	2.41505343455126	-0.1062947496245616	0.1062947496245616
0.6425325325325325	2.528166443910324	2.421763045163547	-0.1064033987467776	0.1064033987467776
0.6434234234234234	2.535021483751966	2.428509905833835	-0.1065115779181314	0.1065115779181314
0.6443143143143143	2.541913586571788	2.435294302149266	-0.1066192844225218	0.1066192844225218
0.6452052052052052	2.548843038130916	2.442116522604921	-0.1067265155259953	0.1067265155259953
0.6460960960960961	2.555810127117307	2.448976858640745	-0.1068332684765623	0.1068332684765623
0.646986986986987	2.562815145183039	2.455875604679029	-0.1069395405040092	0.1069395405040092
0.6478778778778779	2.56985838698218	2.462813058162471	-0.1070453288197091	0.1070453288197091
0.6487687687687688	2.576940150209243	2.46978951959281	-0.1071506306164332	0.1071506306164332
0.6496596596596597	2.58406073563822	2.476805292570067	-0.1072554430681532	0.1072554430681532
0.6505505505505506	2.591220447162223	2.483860683832376	-0.1073597633298462	0.1073597633298462
0.6514414414414414	2.598419591833743	2.490956003296449	-0.1074635885372941	0.1074635885372941
0.6523323323323323	2.605658479905523	2.49809156409864	-0.107566915806883	0.107566915806883
0.6532232232232232	2.612937424872077	2.505267682636678	-0.1076697422353989	0.1076697422353989
0.6541141141141141	2.620256743511837	2.512484678612023	-0.1077720648998142	0.1077720648998142
0.655005005005005	2.627616755929983	2.5197428750729	-0.1078738808570829	0.1078738808570829
0.6558958958958959	2.63501778560192	2.527042598457998	-0.1079751871439218	0.1079751871439218
0.6567867867867868	2.642460159417451	2.534384178640857	-0.1080759807765945	0.1080759807765945
0.6576776776776777	2.649944207725643	2.541767948974947	-0.1081762587506954	0.1081762587506954
0.6585685685685686	2.657470264380393	2.549194246339472	-0.1082760180409208	0.1082760180409208
0.6594594594594595	2.665038666786729	2.556663411185883	-0.108375255600845	0.108375255600845
0.6603503503503504	2.672649755947822	2.564175787585135	-0.1084739683626879	0.1084739683626879
0.6612412412412413	2.680303876512776	2.57173172327569	-0.1085721532370862	0.1085721532370862
0.6621321321321322	2.688001376825149	2.579331569712298	-0.1086698071128511	0.1086698071128511
0.6630230230230231	2.695742608972271	2.586975682115538	-0.1087669268567328	0.1087669268567328
0.6639139139139139	2.70352792883534	2.594664419522167	-0.1088635093131729	0.1088635093131729
0.6648048048048047	2.711357696140334	2.602398144836274	-0.1089595513040602	0.1089595513040602
0.6656956956956956	2.719232274509726	2.610177224881251	-0.1090550496284752	0.1090550496284752
0.6665865865865865	2.727152031515053	2.618002030452612	-0.1091500010624404	0.1091500010624404
0.6674774774774774	2.73511733873032	2.625872936371662	-0.1092444023586578	0.1092444023586578
0.6683683683683683	2.743128571786284	2.633790321540039	-0.1093382502462443	0.1093382502462443
0.6692592592592592	2.751186110425614	2.641754568995142	-0.1094315414304718	0.1094315414304718
0.6701501501501501	2.759290338558953	2.649766065966462	-0.1095242725924912	0.1095242725924912
0.671041041041041	2.767441644321896	2.657825203932843	-0.1096164403890527	0.1096164403890527
0.6719319319319319	2.775640420132909	2.665932378680671	-0.109708041452238	0.109708041452238
0.6728228228228228	2.783887062752192	2.674087990363024	-0.1097990723891682	0.1097990723891682
0.6737137137137137	2.792181973341523	2.682292443559808	-0.1098895297817153	0.1098895297817153
0.6746046046046046	2.800525557525082	2.690546147338868	-0.1099794101862148	0.1099794101862148
0.6754954954954955	2.808918225451293	2.698849515318132	-0.1100687101331617	0.1100687101331617
0.6763863863863864	2.817360391855692	2.707202965728777	-0.1101574261269151	0.1101574261269151
0.6772772772772773	2.825852476124833	2.715606921479449	-0.1102455546453838	0.1102455546453838
0.6781681681681682	2.834394902361286	2.724061810221564	-0.1103330921397219	0.1103330921397219
0.6790590590590591	2.842988099449703	2.732568064415698	-0.110420035034005	0.110420035034005
0.6799499499499499	2.851632501124007	2.741126121399093	-0.1105063797249142	0.1105063797249142
0.6808408408408408	2.860328546035708	2.749736423454304	-0.1105921225814033	0.1105921225814033
0.6817317317317317	2.86907667782338	2.758399417879013	-0.1106772599443677	0.1106772599443677
0.6826226226226226	2.877877345183317	2.767115557057007	-0.1107617881263097	0.1107617881263097
0.6835135135135135	2.886731001941378	2.77588529853039	-0.1108457034109884	0.1108457034109884
0.6844044044044044	2.895638107126078	2.784709105073004	-0.1109290020530742	0.1109290020530742
0.6852952952952953	2.904599125042909	2.793587444765116	-0.1110116802777927	0.1110116802777927
0.6861861861861862	2.913614525349949	2.802520791069388	-0.1110937342805611	0.1110937342805611
0.6870770770770771	2.92268478313477	2.811509622908145	-0.1111751602266247	0.1111751602266247
0.687967967967968	2.93181037899266	2.820554424741983	-0.111255954250677	0.111255954250677
0.6888588588588589	2.94099179910622	2.829655686649735	-0.1113361124564851	0.1113361124564851
0.6897497497497498	2.95022953532632	2.838813904409822	-0.1114156309164978	0.1114156309164978
0.6906406406406407	2.959524085254479	2.848029579583021	-0.1114945056714585	0.1114945056714585
0.6915315315315316	2.968875952326674	2.857303219596677	-0.1115727327299969	0.1115727327299969
0.6924224224224225	2.978285645898617	2.86663533783039	-0.111650308068227	0.111650308068227
0.6933133133133134	2.987753681332535	2.876026453703203	-0.1117272276293324	0.1117272276293324
0.6942042042042043	2.997280580085462	2.885477092762322	-0.1118034873231397	0.1118034873231397
0.695095095095095	3.006866869799108	2.894987786773411	-0.1118790830256966	0.1118790830256966
0.6959859859859859	3.016513084391307	2.90455907381248	-0.1119540105788261	0.1119540105788261
0.6968768768768768	3.026219764149089	2.914191498359401	-0.1120282657896885	0.1120282657896885
0.6977677677677677	3.035987455823414	2.923885611393089	-0.1121018444303243	0.1121018444303243
0.6986586586586586	3.045816712725596	2.933641970488397	-0.1121747422371984	0.1121747422371984
0.6995495495495495	3.05570809482545	2.94346113991473	-0.1122469549107201	0.1122469549107201
0.7004404404404404	3.06566216885121	2.953343690736435	-0.1123184781147755	0.1123184781147755
0.7013313313313313	3.075679508391241	2.963290200915004	-0.1123893074762368	0.1123893074762368
0.7022222222222222	3.085760693997589	2.973301255413126	-0.1124594385844628	0.1124594385844628
0.7031131131131131	3.095906313291413	2.983377446300614	-0.1125288669907993	0.1125288669907993
0.704004004004004	3.106116961070325	2.993519372862267	-0.1125975882080574	0.1125975882080574
0.7048948948948949	3.116393239417699	3.003727641707701	-0.1126655977099973	0.1126655977099973
0.7057857857857858	3.126735757813967	3.014002866883181	-0.1127328909307859	0.1127328909307859
0.7066766766766767	3.137145133249965	3.02434566998551	-0.1127994632644556	0.1127994632644556
0.7075675675675676	3.147621990342362	3.034756680278012	-0.1128653100643495	0.1128653100643495
0.7084584584584585	3.158166961451216	3.045236534808659	-0.1129304266425573	0.1129304266425573
0.7093493493493493	3.168780686799712	3.05578587853038	-0.1129948082693324	0.1129948082693324
0.7102402402402402	3.17946381459612	3.06640536442361	-0.1130584501725105	0.1130584501725105
0.7111311311311311	3.19021700115802	3.077095653621116	-0.1131213475369033	0.1131213475369033
0.712022022022022	3.201040911038863	3.087857415535165	-0.1131834955036979	0.1131834955036979
0.7129129129129129	3.211936217156883	3.098691327987063	-0.1132448891698199	0.1132448891698199
0.7138038038038038	3.222903600926447	3.109598077339143	-0.1133055235873042	0.1133055235873042
0.7146946946946947	3.23394375239188	3.120578358629231	-0.1133653937626495	0.1133653937626495
0.7155855855855856	3.245057370363818	3.131632875707666	-0.1134244946561527	0.1134244946561527
0.7164764764764765	3.256245162558143	3.142762341376913	-0.1134828211812304	0.1134828211812304
0.7173673673673674	3.267507845737578	3.153967477533842	-0.1135403682037359	0.1135403682037359
0.7182582582582583	3.278846145855973	3.165249015314718	-0.1135971305412555	0.1135971305412555
0.7191491491491492	3.290260798205356	3.176607695242968	-0.1136531029623877	0.1136531029623877
0.7200400400400401	3.301752547565809	3.1880442673798	-0.1137082801860085	0.1137082801860085
0.720930930930931	3.313322148358247	3.199559491477712	-0.1137626568805352	0.1137626568805352
0.7218218218218219	3.324970364800132	3.21115413713698	-0.1138162276631522	0.1138162276631522
0.7227127127127128	3.336697971064213	3.222828983965179	-0.1138689870990337	0.1138689870990337
0.7236036036036037	3.348505751440363	3.234584821739813	-0.1139209297005492	0.1139209297005492
0.7244944944944945	3.360394500500573	3.24642245057412	-0.1139720499264536	0.1139720499264536
0.7253853853853853	3.372365023267168	3.258342681086119	-0.1140223421810491	0.1140223421810491
0.7262762762762762	3.384418135384345	3.270346334571	-0.114071800813345	0.114071800813345
0.7271671671671671	3.396554663293077	3.282434243176888	-0.1141204201161883	0.1141204201161883
0.728058058058058	3.408775444409484	3.29460725008411	-0.1141681943253738	0.1141681943253738
0.7289489489489489	3.421081327306749	3.306866209688003	-0.114215117618746	0.114215117618746
0.7298398398398398	3.433473171900642	3.31921198778537	-0.1142611841152723	0.1142611841152723
0.7307307307307307	3.445951849638762	3.331645461764668	-0.1143063878740933	0.1143063878740933
0.7316216216216216	3.458518243693559	3.344167520799998	-0.1143507228935605	0.1143507228935605
0.7325125125125125	3.471173249159257	3.356779066049008	-0.1143941831102491	0.1143941831102491
0.7334034034034034	3.483917773252725	3.369481010854782	-0.114436762397943	0.114436762397943
0.7342942942942943	3.496752735518434	3.382274280951827	-0.1144784545666075	0.1144784545666075
0.7351851851851852	3.509679068037562	3.395159814676236	-0.1145192533613262	0.1145192533613262
0.7360760760760761	3.52269771564137	3.408138563180148	-0.1145591524612226	0.1145591524612226
0.736966966966967	3.535809636128933	3.421211490650578	-0.1145981454783551	0.1145981454783551
0.7378578578578578	3.549015800489344	3.434379574532763	-0.1146362259565818	0.1146362259565818
0.7387487487487487	3.562317193128488	3.44764380575808	-0.1146733873704076	0.1146733873704076
0.7396396396396396	3.575714812100498	3.461005188976706	-0.114709623123793	0.114709623123793
0.7405305305305305	3.589209669344013	3.474464742795072	-0.1147449265489415	0.1147449265489415
0.7414214214214214	3.602802790923347	3.488023500018285	-0.1147792909050627	0.1147792909050627
0.7423123123123123	3.616495217274684	3.501682507897594	-0.1148127093770901	0.1148127093770901
0.7432032032032032	3.630288003457443	3.515442828383053	-0.1148451750743908	0.1148451750743908
0.7440940940940941	3.644182219410907	3.529305538381486	-0.1148766810294215	0.1148766810294215
0.744984984984985	3.658178950216277	3.543271730019913	-0.1149072201963639	0.1149072201963639
0.7458758758758759	3.67227929636426	3.557342510914529	-0.1149367854497307	0.1149367854497307
0.7467667667667668	3.68648437402835	3.571519004445426	-0.114965369582924	0.114965369582924
0.7476576576576577	3.700795315343914	3.585802350037149	-0.1149929653067652	0.1149929653067652
0.7485485485485486	3.715213268693271	3.600193703445277	-0.1150195652479944	0.1150195652479944
0.7494394394394395	3.729739398996861	3.614694237049139	-0.1150451619477222	0.1150451619477222
0.7503303303303304	3.744374888010702	3.629305140150854	-0.115069747859847	0.115069747859847
0.7512212212212213	3.759120934630268	3.644027619280835	-0.1150933153494327	0.1150933153494327
0.7521121121121122	3.773978755200957	3.658862898509919	-0.1151158566910384	0.1151158566910384
0.753003003003003	3.788949583835323	3.673812219768302	-0.1151373640670217	0.1151373640670217
0.7538938938938939	3.804034672737225	3.688876843171449	-0.115157829565776	0.115157829565776
0.7547847847847848	3.819235292533096	3.704058047353154	-0.1151772451799422	0.1151772451799422
0.7556756756756756	3.834552732610491	3.719357129805929	-0.1151956028045622	0.1151956028045622
0.7565665665665665	3.849988301464119	3.734775407228935	-0.1152128942351847	0.1152128942351847
0.7574574574574574	3.865543327049528	3.750314215883605	-0.1152291111659229	0.1152291111659229
0.7583483483483483	3.881219157144681	3.765974911957211	-0.1152442451874705	0.1152442451874705
0.7592392392392392	3.897017159719579	3.781758871934543	-0.1152582877850361	0.1152582877850361
0.7601301301301301	3.912938723314196	3.797667492977932	-0.1152712303362642	0.1152712303362642
0.761021021021021	3.928985257424881	3.813702193315823	-0.1152830641090574	0.1152830641090574
0.7619119119119119	3.945158192899507	3.829864412640139	-0.1152937802593681	0.1152937802593681
0.7628028028028028	3.96145898234157	3.846155612512645	-0.1153033698289256	0.1153033698289256
0.7636936936936937	3.977889100523468	3.862577276780588	-0.1153118237428798	0.1153118237428798
0.7645845845845846	3.994450044809227	3.879130912001814	-0.115319132807413	0.115319132807413
0.7654754754754755	4.011143335586909	3.895818047879651	-0.1153252877072584	0.1153252877072584
0.7663663663663663	4.027970516710965	3.912640237707806	-0.1153302790031594	0.1153302790031594
0.7672572572572572	4.044933155954808	3.929599058825549	-0.1153340971292582	0.1153340971292582
0.7681481481481481	4.062032845473868	3.946696113083456	-0.1153367323904124	0.1153367323904124
0.769039039039039	4.079271202279429	3.963933027320008	-0.1153381749594207	0.1153381749594207
0.7699299299299299	4.096649868723529	3.981311453849334	-0.1153384148741945	0.1153384148741945
0.7708208208208208	4.114170512995225	3.998833070960406	-0.1153374420348188	0.1153374420348188
0.7717117117117117	4.131834829628557	4.016499583427998	-0.1153352462005586	0.1153352462005586
0.7726026026026026	4.149644540022489	4.034312723035745	-0.1153318169867443	0.1153318169867443
0.7734934934934935	4.167601392973206	4.052274249111608	-0.1153271438615979	0.1153271438615979
0.7743843843843844	4.18570716521908	4.070385949076135	-0.1153212161429451	0.1153212161429451
0.7752752752752753	4.203963661998657	4.08864963900383	-0.1153140229948271	0.1153140229948271
0.7761661661661662	4.222372717622056	4.107067164198015	-0.115305553424041	0.115305553424041
0.7770570570570571	4.240936196056126	4.125640399779592	-0.1152957962765333	0.1152957962765333
0.777947947947948	4.259655991523756	4.144371251290041	-0.1152847402337152	0.1152847402337152
0.7788388388388389	4.278534029117762	4.1632616553091	-0.1152723738086623	0.1152723738086623
0.7797297297297298	4.297572265429727	4.182313580087548	-0.1152586853421784	0.1152586853421784
0.7806206206206207	4.316772689194251	4.201529026195484	-0.1152436629987674	0.1152436629987674
0.7815115115115115	4.336137321949037	4.220910027186585	-0.1152272947624517	0.1152272947624517
0.7824024024024024	4.355668218711275	4.240458650278791	-0.1152095684324834	0.1152095684324834
0.7832932932932933	4.375367468670794	4.260176997051881	-0.1151904716189129	0.1151904716189129
0.7841841841841842	4.395237195900458	4.280067204162453	-0.1151699917380054	0.1151699917380054
0.7850750750750751	4.415279560084326	4.300131444076791	-0.1151481160075347	0.1151481160075347
0.7859659659659659	4.43549675726408	4.320371925822166	-0.1151248314419142	0.1151248314419142
0.7868568568568568	4.455891020604275	4.340790895757103	-0.1151001248471717	0.1151001248471717
0.7877477477477477	4.47646462117692	4.36139063836116	-0.1150739828157592	0.1150739828157592
0.7886386386386386	4.497219868766034	4.382173477044831	-0.1150463917212026	0.1150463917212026
0.7895295295295295	4.51815911269272	4.403141774980142	-0.1150173377125778	0.1150173377125778
0.7904204204204204	4.539284742661372	4.424297935952572	-0.1149868067087993	0.1149868067087993
0.7913113113113113	4.560599189627659	4.445644405234952	-0.1149547843927072	0.1149547843927072
0.7922022022022022	4.582104926688965	4.467183670483969	-0.1149212562049957	0.1149212562049957
0.7930930930930931	4.603804469997898	4.488918262660006	-0.114886207337892	0.114886207337892
0.793983983983984	4.625700379699647	4.510850756970989	-0.1148496227286575	0.1148496227286575
0.7948748748748748	4.647795260893865	4.532983773841003	-0.1148114870528616	0.1148114870528616
0.7957657657657657	4.670091764621827	4.555319979904419	-0.1147717847174077	0.1147717847174077
0.7966566566566566	4.692592588879672	4.577862089026329	-0.1147304998533425	0.1147304998533425
0.7975475475475475	4.715300479658513	4.600612863350101	-0.1146876163084123	0.1146876163084123
0.7984384384384384	4.738218232012254	4.623575114372891	-0.1146431176393623	0.1146431176393623
0.7993293293293293	4.761348691153956	4.646751704050011	-0.1145969871039449	0.1145969871039449
0.8002202202202202	4.784694753581704	4.670145545929014	-0.1145492076526899	0.1145492076526899
0.8011111111111111	4.808259368234824	4.693759606314476	-0.1144997619203485	0.1144997619203485
0.802002002002002	4.832045537681482	4.717596905464427	-0.114448632217055	0.114448632217055
0.8028928928928929	4.856056319338596	4.741660518819445	-0.1143958005191514	0.1143958005191514
0.8037837837837838	4.880294826725147	4.765953578265436	-0.1143412484597111	0.1143412484597111
0.8046746746746747	4.904764230749922	4.790479273431225	-0.1142849573186968	0.1142849573186968
0.8055655655655656	4.929467761034799	4.815240853022028	-0.1142269080127702	0.1142269080127702
0.8064564564564565	4.954408707274749	4.84024162619002	-0.1141670810847293	0.1141670810847293
0.8073473473473474	4.979590420635702	4.865484963943146	-0.1141054566925561	0.1141054566925561
0.8082382382382383	5.005016315191559	4.890974300593504	-0.1140420145980547	0.1140420145980547
0.8091291291291292	5.030689869401592	4.916713135246515	-0.1139767341550773	0.1139767341550773
0.81002002002002	5.056614627629589	4.942705033332292	-0.1139095942972972	0.1139095942972972
0.8109109109109109	5.082794201706103	4.968953628180577	-0.1138405735255263	0.1138405735255263
0.8118018018018018	5.109232272535259	4.995462622640696	-0.1137696498945626	0.1137696498945626
0.8126926926926927	5.135932591747577	5.022235790748064	-0.113696800999513	0.113696800999513
0.8135835835835836	5.162898983400376	5.049276979438766	-0.11362200396161	0.11362200396161
0.8144744744744745	5.190135345727356	5.076590110313886	-0.1135452354134703	0.1135452354134703
0.8153653653653654	5.217645652939026	5.104179181455221	-0.1134664714838056	0.1134664714838056
0.8162562562562562	5.24543395707569	5.132048269294194	-0.1133856877814958	0.1133856877814958
0.8171471471471471	5.27350438991481	5.160201530535745	-0.1133028593790648	0.1133028593790648
0.818038038038038	5.301861164934584	5.188643204139084	-0.1132179607954997	0.1132179607954997
0.8189289289289289	5.330508579335726	5.217377613357344	-0.1131309659783817	0.1131309659783817
0.8198198198198198	5.359451016123406	5.246409167838102	-0.1130418482853033	0.1130418482853033
0.8207107107107107	5.388692946251505	5.275742365786963	-0.1129505804645419	0.1129505804645419
0.8216016016016016	5.418238930831309	5.305381796196369	-0.1128571346349396	0.1128571346349396
0.8224924924924925	5.448093623406961	5.335332141141984	-0.1127614822649772	0.1127614822649772
0.8233833833833833	5.478261772300002	5.365598178149017	-0.1126635941509857	0.1126635941509857
0.8242742742742742	5.508748223025465	5.396184782631011	-0.1125634403944549	0.1125634403944549
0.8251651651651651	5.539557920782072	5.427096930403676	-0.1124609903783966	0.1124609903783966
0.826056056056056	5.570695913019214	5.458339700276466	-0.112356212742748	0.112356212742748
0.8269469469469469	5.602167352083447	5.489918276724742	-0.1122490753587053	0.1122490753587053
0.8278378378378378	5.633977497947439	5.521837952645442	-0.1121395453019964	0.1121395453019964
0.8287287287287287	5.666131721024315	5.554104132199305	-0.1120275888250095	0.1120275888250095
0.8296196196196196	5.698635505070595	5.586722333742856	-0.111913171327739	0.111913171327739
0.8305105105105105	5.73149445018092	5.619698192853456	-0.1117962573274633	0.1117962573274633
0.8314014014014014	5.764714275878023	5.653037465450893	-0.11167681042713	0.11167681042713
0.8322922922922923	5.798300824301447	5.686746031019101	-0.1115547932823455	0.1115547932823455
0.8331831831831832	5.832260063498746	5.720829895931803	-0.1114301675669429	0.1114301675669429
0.8340740740740741	5.86659809082297	5.755295196885985	-0.1113028939369851	0.1113028939369851
0.834964964964965	5.901321136440521	5.790148204447276	-0.1111729319932451	0.1111729319932451
0.8358558558558559	5.936435566953504	5.825395326711577	-0.1110402402419268	0.1110402402419268
0.8367467467467468	5.971947889141014	5.861043113087336	-0.1109047760536779	0.1109047760536779
0.8376376376376377	6.007864753823888	5.897098258203142	-0.1107664956207461	0.1107664956207461
0.8385285285285285	6.044192959857716	5.933567605945554	-0.1106253539121616	0.1106253539121616
0.8394194194194194	6.080939458259065	5.970458153632191	-0.110481304626874	0.110481304626874
0.8403103103103103	6.118111356470171	6.007777056325406	-0.110334300144765	0.110334300144765
0.8412012012012012	6.155715922767476	6.045531631292138	-0.1101842914753384	0.1101842914753384
0.8420920920920921	6.193760590819758	6.083729362615686	-0.1100312282040719	0.1100312282040719
0.842982982982983	6.232252964401727	6.122377905965533	-0.1098750584361943	0.1098750584361943
0.8438738738738739	6.271200822269374	6.161485093531494	-0.1097157287378794	0.1097157287378794
0.8447647647647648	6.310612123203487	6.201058939128924	-0.1095531840745636	0.1095531840745636
0.8456556556556557	6.350495011228217	6.241107643481829	-0.1093873677463879	0.1093873677463879
0.8465465465465465	6.39085782101172	6.28163959969123	-0.1092182213204902	0.1092182213204902
0.8474374374374374	6.43170908345642	6.322663398896376	-0.1090456845600443	0.1090456845600443
0.8483283283283283	6.473057531486544	6.364187836136738	-0.1088696953498065	0.1088696953498065
0.8492192192192192	6.514912106041246	6.406221916423175	-0.1086901896180708	0.1086901896180708
0.8501101101101101	6.557281962281747	6.448774861027043	-0.1085071012547045	0.1085071012547045
0.851001001001001	6.600176476021518	6.491856113996346	-0.1083203620251716	0.1083203620251716
0.8518918918918919	6.643605250388835	6.53547534890862	-0.1081299014802148	0.1081299014802148
0.8527827827827827	6.687578122731617	6.579642475870572	-0.1079356468610451	0.1079356468610451
0.8536736736736736	6.732105171774761	6.624367648775098	-0.1077375229996633	0.1077375229996633
0.8545645645645645	6.777196725040912	6.669661272826733	-0.1075354522141785	0.1075354522141785
0.8554554554554554	6.82286336654593	6.715534012347228	-0.1073293541987015	0.1073293541987015
0.8563463463463463	6.869115944781002	6.761996798873415	-0.1071191459075864	0.1071191459075864
0.8572372372372372	6.915965580993923	6.809060839560282	-0.1069047414336408	0.1069047414336408
0.8581281281281281	6.963423677782648	6.856737625902656	-0.1066860518799926	0.1066860518799926
0.859019019019019	7.011501928014951	6.90503894278976	-0.1064629852251908	0.1064629852251908
0.8599099099099099	7.060212324088618	6.953976877907452	-0.1062354461811656	0.1062354461811656
0.8608008008008008	7.109567167547522	7.003563831503893	-0.1060033360436288	0.1060033360436288
0.8616916916916917	7.159579079069471	7.053812526535048	-0.1057665525344227	0.1057665525344227
0.8625825825825826	7.210261008842785	7.104736019207404	-0.1055249896353807	0.1055249896353807
0.8634734734734735	7.261626247349252	7.156347709936131	-0.1052785374131213	0.1052785374131213
0.8643643643643644	7.313688436572153	7.208661354737885	-0.105027081834268	0.105027081834268
0.8652552552552553	7.366461581648981	7.261691077078489	-0.1047705045704914	0.1047705045704914
0.8661461461461462	7.419960062989518	7.315451380196804	-0.104508682792714	0.104508682792714
0.8670370370370371	7.474198648881078	7.369957159927243	-0.1042414889538348	0.1042414889538348
0.8679279279279279	7.529192508603832	7.425223718044597	-0.103968790559235	0.103968790559235
0.8688188188188188	7.584957226080435	7.481266776156153	-0.1036904499242821	0.1036904499242821
0.8697097097097097	7.641508814085463	7.538102490167442	-0.103406323918021	0.103406323918021
0.8706006006006006	7.698863729041538	7.59574746534939	-0.1031162636921481	0.1031162636921481
0.8714914914914915	7.757038886430591	7.654218772036275	-0.1028201143943157	0.1028201143943157
0.8723823823823824	7.816051676850194	7.713533961985403	-0.1025177148647902	0.1025177148647902
0.8732732732732733	7.875919982746619	7.77371108543133	-0.1022088973152888	0.1022088973152888
0.8741641641641642	7.936662195858085	7.834768708869181	-0.1018934869889048	0.1018934869889048
0.8750550550550551	7.998297235403498	7.896725933603683	-0.1015713017998152	0.1015713017998152
0.875945945945946	8.060844567054055	7.959602415102613	-0.1012421519514417	0.1012421519514417
0.8768368368368368	8.124324222727212	8.023418383195594	-0.1009058395316185	0.1009058395316185
0.8777277277277277	8.18875682124483	8.08819466316168	-0.1005621580831502	0.1005621580831502
0.8786186186186186	8.254163589899662	8.153952697751471	-0.1002108921481906	0.1002108921481906
0.8795095095095095	8.32056638697715	8.220714570192584	-0.09985181678456634	0.09985181678456634
0.8804004004004004	8.387987725282009	8.288503028229925	-0.09948469705208396	0.09948469705208396
0.8812912912912912	8.456450796722276	8.357341509255448	-0.09910928746682757	0.09910928746682757
0.8821821821821821	8.525979498006485	8.427254166585394	-0.09872533142109141	0.09872533142109141
0.883073073073073	8.596598457513151	8.498265896946538	-0.09833256056661277	0.09833256056661277
0.8839639639639639	8.66833306339522	8.570402369236788	-0.09793069415843192	0.09793069415843192
0.8848548548548548	8.741209492986115	8.643690054629529	-0.09751943835658672	0.09751943835658672
0.8857457457457457	8.815254743578052	8.718156258095465	-0.09709848548258648	0.09709848548258648
0.8866366366366366	8.890496664647772	8.793829151420354	-0.09666751322741796	0.09666751322741796
0.8875275275275275	8.966963991609521	8.870737807802051	-0.09622618380747028	0.09622618380747028
0.8884184184184184	9.044686381180181	8.948912238115602	-0.09577414306457932	0.09577414306457932
0.8893093093093093	9.123694448446951	9.028383428940888	-0.09531101950606313	0.09531101950606313
0.8902002002002002	9.204019805733669	9.109183382453466	-0.09483642328020281	0.09483642328020281
0.8910910910910911	9.285695103368235	9.191345158285909	-0.09434994508232641	0.09434994508232641
0.891981981981982	9.368754072460238	9.274902917474	-0.09385115498623797	0.09385115498623797
0.8928728728728729	9.453231569805132	9.359891968609828	-0.0933396011953036	0.0933396011953036
0.8937637637637638	9.539163625038936	9.446348816332078	-0.09281480870685854	0.09281480870685854
0.8946546546546547	9.62658749017602	9.534311212292577	-0.0922762778834425	0.0922762778834425
0.8955455455455456	9.715541691671094	9.623818208747791	-0.09172348292330312	0.09172348292330312
0.8964364364364364	9.806066085156617	9.714910214934207	-0.09115587022241023	0.09115587022241023
0.8973273273273273	9.898201913016864	9.807629056397586	-0.0905728566192785	0.0905728566192785
0.8982182182182182	9.991991864971272	9.902018037458131	-0.0899738275131412	0.0899738275131412
0.8991091091091091	10.0874801418518	9.998122007006391	-0.08935813484541022	0.08935813484541022
0.9	10.18471252277189	10.09598742783885	-0.0887250949330376	0.0887250949330376


==> plot_data/3d_sigma_noanchor.dat <==
z	reference	prediction	residual	abs_residual
0.01	1.001666514634033	1.000547225036557	-0.00111928959747587	0.00111928959747587
0.01089089089089089	1.001881277823545	1.000617764619146	-0.001263513204399436	0.001263513204399436
0.01178178178178178	1.002103674404844	1.000690816752027	-0.001412857652816735	0.001412857652816735
0.01267267267267267	1.002333388064072	1.000766277597001	-0.001567110467070698	0.001567110467070698
0.01356356356356356	1.002570139442422	1.000844055277069	-0.00172608416535347	0.00172608416535347
0.01445445445445446	1.002813679722584	1.00092406778524	-0.001889611937343938	0.001889611937343938
0.01534534534534535	1.003063785660283	1.00100624136911	-0.002057544291172997	0.002057544291172997
0.01623623623623624	1.003320255669175	1.001090509262002	-0.002229746407172994	0.002229746407172994
0.01712712712712713	1.003582906689488	1.001176810671683	-0.002406096017804948	0.002406096017804948
0.01801801801801802	1.003851571650465	1.001265089963961	-0.002586481686504216	0.002586481686504216
0.01890890890890891	1.004126097389892	1.001355295995995	-0.002770801393896738	0.002770801393896738
0.0197997997997998	1.004406342930515	1.001447381566223	-0.002958961364291968	0.002958961364291968
0.02069069069069069	1.004692178038694	1.001541302956241	-0.003150875082452709	0.003150875082452709
0.02158158158158158	1.004983482008795	1.001637019545971	-0.003346462462823663	0.003346462462823663
0.02247247247247247	1.005280142630063	1.001734493487835	-0.003545649142227658	0.003545649142227658
0.02336336336336337	1.005582055302369	1.001833689428844	-0.003748365873525561	0.003748365873525561
0.02425425425425425	1.005889122274496	1.00193457427192	-0.003954548002575997	0.003954548002575997
0.02514514514514515	1.00620125198407	1.002037116969587	-0.00416413501448365	0.00416413501448365
0.02603603603603603	1.006518358482451	1.002141288344529	-0.004377070137922212	0.004377070137922212
0.02692692692692693	1.006840360931082	1.002247060932616	-0.004593299998466138	0.004593299998466138
0.02781781781781782	1.007167183158357	1.002354408844808	-0.004812774313549761	0.004812774313549761
0.02870870870870871	1.007498753268013	1.002463307645017	-0.005035445622996182	0.005035445622996182
0.0295995995995996	1.007835003291639	1.002573734241535	-0.005261269050104156	0.005261269050104156
0.03049049049049049	1.008175868879155	1.00268566679003	-0.005490202089124985	0.005490202089124985
0.03138138138138138	1.008521289022121	1.002799084606485	-0.005722204415635979	0.005722204415635979
0.03227227227227227	1.008871205805553	1.002913968088687	-0.005957237716866404	0.005957237716866404
0.03316316316316317	1.009225564184613	1.00303029864513	-0.006195265539482353	0.006195265539482353
0.03405405405405405	1.009584311783066	1.003148058630361	-0.006436253152704685	0.006436253152704685
0.03494494494494495	1.009947398710883	1.003267231285942	-0.006680167424940819	0.006680167424940819
0.03583583583583583	1.010314777398717	1.003387800686352	-0.006926976712364974	0.006926976712364974
0.03672672672672673	1.010686402447317	1.003509751689224	-0.007176650758093706	0.007176650758093706
0.03761761761761762	1.011062230490202	1.003633069889422	-0.007429160600780138	0.007429160600780138
0.03850850850850851	1.011442220068141	1.003757741576533	-0.007684478491608138	0.007684478491608138
0.0393993993993994	1.011826331514177	1.003883753695391	-0.007942577818785823	0.007942577818785823
0.04029029029029029	1.012214526848088	1.004011093809331	-0.008203433038757701	0.008203433038757701
0.04118118118118118	1.012606769679324	1.004139750065886	-0.008467019613438209	0.008467019613438209
0.04207207207207207	1.013003025117565	1.004269711164707	-0.008733313952857813	0.008733313952857813
0.04296296296296297	1.013403259690167	1.004400966327486	-0.009002293362681213	0.009002293362681213
0.04385385385385385	1.013807441265812	1.004533505269703	-0.009273935996109151	0.009273935996109151
0.04474474474474475	1.014215538983806	1.004667318174064	-0.00954822080974238	0.00954822080974238
0.04563563563563564	1.014627523188486	1.004802395665467	-0.009825127523018118	0.009825127523018118
0.04652652652652653	1.015043365368275	1.004938728787397	-0.01010463658087835	0.01010463658087835
0.04741741741741742	1.015463038098991	1.005076308979629	-0.01038672911936178	0.01038672911936178
0.04830830830830831	1.015886514991015	1.005215128057174	-0.01067138693384151	0.01067138693384151
0.0491991991991992	1.016313770640011	1.005355178190353	-0.01095859244965802	0.01095859244965802
0.05009009009009009	1.016744780580884	1.005496451885957	-0.01124832869492742	0.01124832869492742
0.05098098098098098	1.017179521244723	1.005638941969408	-0.01154057927531449	0.01154057927531449
0.05187187187187187	1.017617969918475	1.005782641567882	-0.0118353283505932	0.0118353283505932
0.05276276276276277	1.018060104707148	1.005927544094324	-0.01213256061282464	0.01213256061282464
0.05365365365365365	1.018505904498327	1.006073643232323	-0.0124322612660035	0.0124322612660035
0.05454454454454455	1.018955348928841	1.006220932921804	-0.0127344160070364	0.0127344160070364
0.05543543543543544	1.019408418353415	1.006369407345488	-0.01303901100792637	0.01303901100792637
0.05632632632632633	1.019865093815151	1.006519060916099	-0.01334603289905223	0.01334603289905223
0.05721721721721722	1.020325357017716	1.006669888264273	-0.0136554687534427	0.0136554687534427
0.05810810810810811	1.020789190299105	1.006821884227157	-0.01396730607194785	0.01396730607194785
0.058998998998999	1.021256576606874	1.006975043837647	-0.01428153276922672	0.01428153276922672
0.05988988988988989	1.021727499474732	1.007129362314258	-0.01459813716047464	0.01459813716047464
0.06078078078078078	1.022201943000413	1.007284835051594	-0.01491710794881862	0.01491710794881862
0.06167167167167167	1.022679891824719	1.007441457611399	-0.01523843421332005	0.01523843421332005
0.06256256256256255	1.023161331111683	1.007599225714156	-0.01556210539752612	0.01556210539752612
0.06345345345345345	1.02364624652975	1.007758135231233	-0.01588811129851786	0.01588811129851786
0.06434434434434434	1.02413462423394	1.007918182177531	-0.01621644205640904	0.01621644205640904
0.06523523523523524	1.024626450848893	1.00807936270464	-0.01654708814425265	0.01654708814425265
0.06612612612612612	1.025121713452783	1.008241673094467	-0.01688004035831558	0.01688004035831558
0.06701701701701701	1.025620399562011	1.00840510975332	-0.01721528980869103	0.01721528980869103
0.06790790790790791	1.026122497116647	1.008569669206436	-0.01755282791021062	0.01755282791021062
0.0687987987987988	1.026627994466573	1.008735348092938	-0.01789264637363597	0.01789264637363597
0.06968968968968969	1.027136880358287	1.008902143161188	-0.01823473719709856	0.01823473719709856
0.07058058058058057	1.027649143922313	1.009070051264545	-0.01857909265776891	0.01857909265776891
0.07147147147147147	1.028164774661214	1.009239069357481	-0.01892570530373372	0.01892570530373372
0.07236236236236236	1.028683762438135	1.009409194492071	-0.01927456794606441	0.01927456794606441
0.07325325325325324	1.029206097465877	1.009580423814816	-0.01962567365106094	0.01962567365106094
0.07414414414414414	1.029731770296453	1.009752754563798	-0.01997901573265493	0.01997901573265493
0.07503503503503503	1.030260771811109	1.009926184066144	-0.02033458774496499	0.02033458774496499
0.07592592592592592	1.030793093210782	1.010100709735792	-0.02069238347498992	0.02069238347498992
0.0768168168168168	1.031328726006966	1.010276329071536	-0.02105239693542971	0.02105239693542971
0.0777077077077077	1.031867662012973	1.010453039655341	-0.02141462235763281	0.02141462235763281
0.07859859859859859	1.032409893335566	1.010630839150911	-0.0217790541846552	0.0217790541846552
0.07948948948948949	1.032955412366934	1.010809725302503	-0.02214568706443099	0.02214568706443099
0.08038038038038037	1.033504211777009	1.010989695933959	-0.0225145158430502	0.0225145158430502
0.08127127127127126	1.03405628450609	1.011170748947955	-0.02288553555813544	0.02288553555813544
0.08216216216216216	1.034611623757776	1.011352882325455	-0.02325874143232154	0.02325874143232154
0.08305305305305305	1.035170222992173	1.011536094125345	-0.02363412886682825	0.02363412886682825
0.08394394394394394	1.035732075919377	1.011720382484244	-0.02401169343513265	0.02401169343513265
0.08483483483483482	1.036297176493216	1.011905745616483	-0.02439143087673346	0.02439143087673346
0.08572572572572572	1.036865518905231	1.01209218181422	-0.02477333709101104	0.02477333709101104
0.08661661661661661	1.037437097578894	1.012279689447713	-0.02515740813118073	0.02515740813118073
0.08750750750750751	1.038011907164046	1.012468266965703	-0.02554364019834265	0.02554364019834265
0.08839839839839839	1.038589942531547	1.012657912895922	-0.02593202963562491	0.02593202963562491
0.08928928928928928	1.039171198768127	1.012848625845702	-0.02632257292242501	0.02632257292242501
0.09018018018018018	1.039755671171432	1.013040404502684	-0.02671526666874846	0.02671526666874846
0.09107107107107107	1.040343355245249	1.013233247635603	-0.02711010760964538	0.02711010760964538
0.09196196196196195	1.040934246694907	1.013427154095156	-0.02750709259975026	0.02750709259975026
0.09285285285285284	1.04152834142285	1.013622122814928	-0.0279062186079222	0.0279062186079222
0.09374374374374374	1.042125635524367	1.013818152812378	-0.02830748271198913	0.02830748271198913
0.09463463463463463	1.042726125283471	1.01401524318987	-0.02871088209360151	0.02871088209360151
0.09552552552552553	1.043329807168933	1.014213393135745	-0.02911641403318788	0.02911641403318788
0.09641641641641641	1.043936677830448	1.014412601925421	-0.02952407590502681	0.02952407590502681
0.0973073073073073	1.044546734094938	1.014612868922512	-0.02993386517242658	0.02993386517242658
0.09819819819819819	1.045159972962987	1.014814193579969	-0.03034577938301819	0.03034577938301819
0.09908908908908909	1.045776391605394	1.015016575441229	-0.03075981616416534	0.03075981616416534
0.09997997997997997	1.046395987359844	1.015220014141352	-0.03117597321849219	0.03117597321849219
0.1008708708708709	1.047018757727698	1.015424509408174	-0.03159424831952395	0.03159424831952395
0.1017617617617618	1.047644700370885	1.015630061063429	-0.03201463930745629	0.03201463930745629
0.1026526526526527	1.0482738131089	1.015836669023864	-0.0324371440850364	0.0324371440850364
0.1035435435435435	1.048906093915906	1.016044333302332	-0.0328617606135746	0.0328617606135746
0.1044344344344344	1.049541540917927	1.016253054008853	-0.03328848690907416	0.03328848690907416
0.1053253253253253	1.050180152390134	1.016462831351645	-0.03371732103848868	0.03371732103848868
0.1062162162162162	1.050821926754224	1.016673665638121	-0.03414826111610214	0.03414826111610214
0.1071071071071071	1.051466862575878	1.01688555727584	-0.03458130530003811	0.03458130530003811
0.107997997997998	1.052114958562308	1.017098506773417	-0.03501645178889135	0.03501645178889135
0.1088888888888889	1.052766213559876	1.017312514741388	-0.03545369881848881	0.03545369881848881
0.1097797797797798	1.053420626551795	1.017527581893018	-0.0358930446587773	0.0358930446587773
0.1106706706706707	1.054078196655898	1.017743709045063	-0.03633448761083535	0.03633448761083535
0.1115615615615616	1.054738923122482	1.017960897118468	-0.0367780260040147	0.0367780260040147
0.1124524524524524	1.055402805332218	1.018179147139014	-0.03722365819320461	0.03722365819320461
0.1133433433433433	1.056069842794126	1.018398460237901	-0.03767138255622426	0.03767138255622426
0.1142342342342342	1.05674003514361	1.018618837652272	-0.03812119749133758	0.03812119749133758
0.1151251251251251	1.057413382140565	1.018840280725672	-0.03857310141489334	0.03857310141489334
0.116016016016016	1.058089883667529	1.019062790908441	-0.03902709275908811	0.03902709275908811
0.1169069069069069	1.0587695397279	1.019286369758052	-0.03948316996984769	0.03948316996984769
0.1177977977977978	1.059452350444203	1.019511018939372	-0.03994133150483159	0.03994133150483159
0.1186886886886887	1.060138316056418	1.019736740224863	-0.04040157583155546	0.04040157583155546
0.1195795795795796	1.060827436920347	1.019963535494719	-0.04086390142562801	0.04086390142562801
0.1204704704704705	1.06151971350604	1.020191406736936	-0.04132830676910459	0.04132830676910459
0.1213613613613614	1.062215146396265	1.020420356047312	-0.04179479034895328	0.04179479034895328
0.1222522522522522	1.062913736285022	1.020650385629392	-0.04226335065563003	0.04226335065563003
0.1231431431431431	1.063615483976107	1.020881497794343	-0.04273398618176438	0.04273398618176438
0.124034034034034	1.064320390381715	1.021113694960767	-0.04320669542094824	0.04320669542094824
0.1249249249249249	1.065028456521084	1.021346979654453	-0.04368147686663115	0.04368147686663115
0.1258158158158158	1.065739683519182	1.02158135450807	-0.04415832901111227	0.04415832901111227
0.1267067067067067	1.066454072605431	1.021816822260798	-0.04463725034463351	0.04463725034463351
0.1275975975975976	1.067171625112472	1.022053385757906	-0.04511823935456638	0.04511823935456638
0.1284884884884885	1.067892342474962	1.022291047950272	-0.04560129452469019	0.04560129452469019
0.1293793793793794	1.068616226228411	1.022529811893852	-0.04608641433455962	0.04608641433455962
0.1302702702702703	1.069343278008048	1.022769680749088	-0.04657359725895982	0.04657359725895982
0.1311611611611612	1.070073499547727	1.023010657780288	-0.04706284176743947	0.04706284176743947
0.1320520520520521	1.070806892678861	1.023252746354931	-0.04755414632392951	0.04755414632392951
0.132942942942943	1.071543459329385	1.023495949942953	-0.0480475093864321	0.0480475093864321
0.1338338338338338	1.072283201522758	1.023740272115974	-0.04854292940678473	0.04854292940678473
0.1347247247247247	1.073026121376987	1.023985716546492	-0.0490404048304951	0.0490404048304951
0.1356156156156156	1.073772221103678	1.024232287007041	-0.04953993409663715	0.04953993409663715
0.1365065065065065	1.074521503007124	1.024479987369311	-0.05004151563781334	0.05004151563781334
0.1373973973973974	1.075273969483415	1.024728821603241	-0.05054514788017395	0.05054514788017395
0.1382882882882883	1.076029623019566	1.024978793776075	-0.05105082924349102	0.05105082924349102
0.1391791791791792	1.076788466192688	1.025229908051404	-0.05155855814128363	0.05155855814128363
0.1400700700700701	1.077550501669169	1.025482168688175	-0.05206833298099323	0.05206833298099323
0.140960960960961	1.078315732203883	1.025735580039684	-0.05258015216419909	0.05258015216419909
0.1418518518518519	1.079084160639428	1.025990146552549	-0.05309401408687875	0.05309401408687875
0.1427427427427428	1.079855789905378	1.026245872765676	-0.05360991713970287	0.05360991713970287
0.1436336336336336	1.080630623017566	1.026502763309202	-0.05412785970836453	0.05412785970836453
0.1445245245245245	1.081408663077379	1.02676082290344	-0.05464784017393853	0.05464784017393853
0.1454154154154154	1.082189913271081	1.027020056357815	-0.05516985691326659	0.05516985691326659
0.1463063063063063	1.082974376869158	1.027280468569792	-0.05569390829936682	0.05569390829936682
0.1471971971971972	1.083762057225674	1.027542064523812	-0.0562199927018614	0.0562199927018614
0.1480880880880881	1.084552957777653	1.027804849290231	-0.05674810848742151	0.05674810848742151
0.148978978978979	1.08534708204448	1.028068828024256	-0.05727825402022457	0.05727825402022457
0.1498698698698699	1.08614443362732	1.0283340059649	-0.05781042766242095	0.05781042766242095
0.1507607607607608	1.08694501620855	1.028600388433943	-0.05834462777460758	0.05834462777460758
0.1516516516516516	1.087748833551215	1.02886798083491	-0.0588808527163045	0.0588808527163045
0.1525425425425425	1.088555889498496	1.029136788652065	-0.05941910084643021	0.05941910084643021
0.1534334334334334	1.0893661879732	1.029406817449422	-0.05995937052377731	0.05995937052377731
0.1543243243243243	1.09017973297726	1.029678072869783	-0.06050166010747771	0.06050166010747771
0.1552152152152152	1.090996528591258	1.029950560633794	-0.06104596795746309	0.06104596795746309
0.1561061061061061	1.091816578973952	1.030224286539041	-0.06159229243491127	0.06159229243491127
0.156996996996997	1.092639888361834	1.030499256459155	-0.06214063190267871	0.06214063190267871
0.1578878878878879	1.093466461068687	1.03077547634297	-0.06269098472571666	0.06269098472571666
0.1587787787787788	1.094296301485167	1.0310529522137	-0.0632433492714668	0.0632433492714668
0.1596696696696697	1.095129414078396	1.03133169016816	-0.06379772391023653	0.06379772391023653
0.1605605605605606	1.095965803391564	1.031611696376017	-0.06435410701554711	0.06435410701554711
0.1614514514514515	1.096805474043554	1.031892977079097	-0.06491249696445744	0.06491249696445744
0.1623423423423423	1.097648430728569	1.03217553859071	-0.06547289213785912	0.06547289213785912
0.1632332332332332	1.098494678215782	1.032459387295043	-0.06603529092073868	0.06603529092073868
0.1641241241241241	1.099344221348991	1.032744529646582	-0.06659969170240809	0.06659969170240809
0.165015015015015	1.10019706504629	1.033030972169588	-0.0671660928767015	0.0671660928767015
0.1659059059059059	1.101053214299752	1.033318721457618	-0.06773449284213329	0.06773449284213329
0.1667967967967968	1.101912674175121	1.033607784173101	-0.06830489000202022	0.06830489000202022
0.1676876876876877	1.10277544981152	1.033898167046958	-0.06887728276456162	0.06887728276456162
0.1685785785785786	1.103641546421164	1.034189876878284	-0.06945166954287996	0.06945166954287996
0.1694694694694695	1.104510969289089	1.03448292053407	-0.07002804875501889	0.07002804875501889
0.1703603603603604	1.105383723772893	1.034777304948997	-0.07060641882389573	0.07060641882389573
0.1712512512512513	1.106259815302481	1.035073037125269	-0.07118677817721197	0.07118677817721197
0.1721421421421422	1.107139249379826	1.035370124132512	-0.07176912524731405	0.07176912524731405
0.1730330330330331	1.108022031578739	1.035668573107728	-0.07235345847101082	0.07235345847101082
0.1739239239239239	1.108908167544645	1.035968391255304	-0.07293977628934112	0.07293977628934112
0.1748148148148148	1.109797662994377	1.036269585847084	-0.07352807714729348	0.07352807714729348
0.1757057057057057	1.110690523715972	1.036572164222495	-0.07411835949347734	0.07411835949347734
0.1765965965965966	1.111586755568478	1.036876133788735	-0.07471062177974286	0.07471062177974286
0.1774874874874875	1.112486364481774	1.03718150202102	-0.07530486246075374	0.07530486246075374
0.1783783783783784	1.113389356456392	1.037488276462886	-0.07590107999350626	0.07590107999350626
0.1792692692692693	1.114295737563359	1.037796464726558	-0.07649927283680125	0.07649927283680125
0.1801601601601602	1.115205513944033	1.038106074493371	-0.07709943945066211	0.07709943945066211
0.1810510510510511	1.116118691809961	1.038417113514255	-0.07770157829570579	0.07770157829570579
0.1819419419419419	1.117035277442738	1.038729589610279	-0.07830568783245861	0.07830568783245861
0.1828328328328328	1.117955277193876	1.039043510673249	-0.0789117665206267	0.0789117665206267
0.1837237237237237	1.118878697484681	1.039358884666368	-0.07951981281831277	0.07951981281831277
0.1846146146146146	1.119805544806141	1.039675719624956	-0.08012982518118417	0.08012982518118417
0.1855055055055055	1.120735825718813	1.039994023657221	-0.08074180206159243	0.08074180206159243
0.1863963963963964	1.121669546852732	1.04031380494509	-0.08135574190764205	0.08135574190764205
0.1872872872872873	1.122606714907312	1.040635071745099	-0.08197164316221328	0.08197164316221328
0.1881781781781782	1.123547336651267	1.040957832389332	-0.08258950426193512	0.08258950426193512
0.1890690690690691	1.124491418922532	1.041282095286418	-0.08320932363611422	0.08320932363611422
0.18995995995996	1.125438968628193	1.041607868922579	-0.08383109970561442	0.08383109970561442
0.1908508508508509	1.126389992744429	1.041935161862733	-0.08445483088169525	0.08445483088169525
0.1917417417417417	1.127344498316449	1.042263982751646	-0.08508051556480245	0.08508051556480245
0.1926326326326326	1.128302492458452	1.042594340315134	-0.08570815214331828	0.08570815214331828
0.1935235235235235	1.129263982353582	1.042926243361312	-0.08633773899226926	0.08633773899226926
0.1944144144144144	1.13022897525389	1.043259700781898	-0.08696927447199165	0.08696927447199165
0.1953053053053053	1.131197478480313	1.043594721553552	-0.08760275692676056	0.08760275692676056
0.1961961961961962	1.132169499422646	1.043931314739269	-0.08823818468337685	0.08823818468337685
0.1970870870870871	1.13314504553953	1.044269489489808	-0.08887555604972208	0.08887555604972208
0.197977977977978	1.134124124358446	1.044609255045173	-0.08951486931327324	0.08951486931327324
0.1988688688688689	1.135106743475705	1.044950620736119	-0.09015612273958684	0.09015612273958684
0.1997597597597598	1.136092910556461	1.045293595985713	-0.09079931457074841	0.09079931457074841
0.2006506506506507	1.137082633334714	1.045638190310921	-0.09144444302379329	0.09144444302379329
0.2015415415415416	1.138075919613329	1.045984413324234	-0.09209150628909524	0.09209150628909524
0.2024324324324324	1.13907277726406	1.04633227473533	-0.09274050252873001	0.09274050252873001
0.2033233233233233	1.140073214227573	1.046681784352761	-0.0933914298748113	0.0933914298748113
0.2042142142142142	1.141077238513484	1.047032952085682	-0.09404428642780194	0.09404428642780194
0.2051051051051051	1.142084858200398	1.047385787945594	-0.09469907025480384	0.09469907025480384
0.205995995995996	1.143096081435953	1.047740302048127	-0.09535577938782591	0.09535577938782591
0.2068868868868869	1.144110916436872	1.04809650461484	-0.09601441182203252	0.09601441182203252
0.2077777777777778	1.14512937148902	1.048454405975046	-0.09667496551397492	0.09667496551397492
0.2086686686686687	1.146151454947467	1.048814016567658	-0.09733743837980824	0.09733743837980824
0.2095595595595596	1.14717717523655	1.049175346943058	-0.0980018282934918	0.0980018282934918
0.2104504504504505	1.148206540849955	1.049538407764976	-0.09866813308497879	0.09866813308497879
0.2113413413413414	1.149239560350789	1.049903209812392	-0.09933635053839773	0.09933635053839773
0.2122322322322322	1.150276242371667	1.050269763981446	-0.1000064783902219	0.1000064783902219
0.2131231231231231	1.151316595614799	1.050638081287365	-0.1006785143274345	0.1006785143274345
0.214014014014014	1.152360628852086	1.051008172866398	-0.101352455985688	0.101352455985688
0.2149049049049049	1.153408350925218	1.051380049977756	-0.1020283009474621	0.1020283009474621
0.2157957957957958	1.15445977074578	1.051753724005562	-0.1027060467402185	0.1027060467402185
0.2166866866866867	1.155514897295362	1.052129206460804	-0.1033856908345581	0.1033856908345581
0.2175775775775776	1.156573739625673	1.052506508983294	-0.1040672306423793	0.1040672306423793
0.2184684684684685	1.157636306858661	1.052885643343619	-0.1047506635150417	0.1047506635150417
0.2193593593593594	1.158702608186637	1.053266621445101	-0.105435986741536	0.105435986741536
0.2202502502502502	1.159772652872407	1.053649455325746	-0.1061231975466603	0.1061231975466603
0.2211411411411411	1.160846450249404	1.054034157160197	-0.1068122930892077	0.1068122930892077
0.222032032032032	1.161924009721832	1.054420739261668	-0.1075032704601642	0.1075032704601642
0.2229229229229229	1.163005340764804	1.054809214083885	-0.1081961266809195	0.1081961266809195
0.2238138138138138	1.164090452924498	1.055199594223004	-0.1088908587014932	0.1088908587014932
0.2247047047047047	1.165179355818303	1.055591892419527	-0.1095874633987766	0.1095874633987766
0.2255955955955956	1.166272059134989	1.055986121560196	-0.1102859375747924	0.1102859375747924
0.2264864864864865	1.167368572634858	1.056382294679882	-0.1109862779549755	0.1109862779549755
0.2273773773773774	1.168468906149922	1.056780424963451	-0.1116884811864718	0.1116884811864718
0.2282682682682683	1.169573069584072	1.057180525747611	-0.1123925438364615	0.1123925438364615
0.2291591591591592	1.170681072913254	1.057582610522746	-0.1130984623905076	0.1130984623905076
0.2300500500500501	1.171792926185654	1.057986692934727	-0.1138062332509266	0.1138062332509266
0.2309409409409409	1.172908639521883	1.058392786786694	-0.1145158527351888	0.1145158527351888
0.2318318318318318	1.174028223115171	1.058800906040826	-0.1152273170743452	0.1152273170743452
0.2327227227227227	1.175151687231559	1.059211064820074	-0.1159406224114845	0.1159406224114845
0.2336136136136136	1.176279042210101	1.059623277409879	-0.1166557648002218	0.1166557648002218
0.2345045045045045	1.177410298463073	1.060037558259856	-0.117372740203217	0.117372740203217
0.2353953953953954	1.178545466476175	1.060453921985447	-0.1180915444907278	0.1180915444907278
0.2362862862862863	1.179684556808752	1.060872383369555	-0.1188121734391976	0.1188121734391976
0.2371771771771772	1.180827580094008	1.061292957364131	-0.1195346227298772	0.1195346227298772
0.2380680680680681	1.181974547039232	1.061715659091748	-0.120258887947484	0.120258887947484
0.238958958958959	1.183125468426023	1.062140503847126	-0.120984964578897	0.120984964578897
0.2398498498498499	1.184280355110523	1.06256750709863	-0.1217128480118932	0.1217128480118932
0.2407407407407408	1.185439218023653	1.062996684489734	-0.122442533533919	0.122442533533919
0.2416316316316316	1.186602068171356	1.063428051840452	-0.1231740163309047	0.1231740163309047
0.2425225225225225	1.187768916634839	1.06386162514872	-0.1239072914861192	0.1239072914861192
0.2434134134134134	1.188939774570823	1.064297420591759	-0.1246423539790642	0.1246423539790642
0.2443043043043043	1.190114653211798	1.064735454527386	-0.1253791986844122	0.1253791986844122
0.2451951951951952	1.191293563866284	1.065175743495296	-0.1261178203709883	0.1261178203709883
0.2460860860860861	1.192476517919087	1.065618304218296	-0.1268582137007914	0.1268582137007914
0.246976976976977	1.193663526831573	1.066063153603509	-0.1276003732280633	0.1276003732280633
0.2478678678678679	1.194854602141934	1.066510308743535	-0.1283442933983998	0.1283442933983998
0.2487587587587588	1.19604975546547	1.066959786917564	-0.1290899685479063	0.1290899685479063
0.2496496496496496	1.197248998494863	1.067411605592465	-0.1298373929023982	0.1298373929023982
0.2505405405405405	1.198452343000465	1.067865782423817	-0.1305865605766487	0.1305865605766487
0.2514314314314314	1.199659800830588	1.06832233525691	-0.1313374655736785	0.1313374655736785
0.2523223223223223	1.200871383911794	1.0687812821277	-0.1320901017840936	0.1320901017840936
0.2532132132132132	1.202087104249195	1.069242641263727	-0.132844462985467	0.132844462985467
0.2541041041041041	1.203306973926755	1.069706431084986	-0.1336005428417688	0.1336005428417688
0.254994994994995	1.204531005107596	1.070172670204758	-0.1343583349028381	0.1343583349028381
0.2558858858858859	1.205759210034311	1.070641377430407	-0.135117832603904	0.135117832603904
0.2567767767767768	1.206991601029274	1.071112571764123	-0.1358790292651508	0.1358790292651508
0.2576676676676676	1.208228190494965	1.071586272403637	-0.1366419180913281	0.1366419180913281
0.2585585585585585	1.209468990914291	1.072062498742884	-0.1374064921714067	0.1374064921714067
0.2594494494494494	1.210714014850917	1.072541270372637	-0.1381727444782803	0.1381727444782803
0.2603403403403404	1.211963274949595	1.073022607081085	-0.1389406678685099	0.1389406678685099
0.2612312312312312	1.213216783936505	1.073506528854391	-0.1397102550821141	0.1397102550821141
0.2621221221221221	1.214474554619593	1.073993055877191	-0.1404814987424028	0.1404814987424028
0.263013013013013	1.215736599888922	1.074482208533068	-0.1412543913558542	0.1412543913558542
0.2639039039039039	1.217002932717016	1.074974007404982	-0.1420289253120348	0.1420289253120348
0.2647947947947948	1.218273566159221	1.075468473275658	-0.1428050928835629	0.1428050928835629
0.2656856856856857	1.21954851335406	1.075965627127949	-0.1435828862261113	0.1435828862261113
0.2665765765765766	1.220827787523598	1.076465490145144	-0.1443622973784544	0.1443622973784544
0.2674674674674675	1.222111401973813	1.076968083711259	-0.1451433182625539	0.1451433182625539
0.2683583583583584	1.223399370094963	1.077473429411278	-0.1459259406836846	0.1459259406836846
0.2692492492492493	1.224691705361969	1.077981549031369	-0.1467101563305999	0.1467101563305999
0.2701401401401402	1.225988421334795	1.078492464559059	-0.1474959567757361	0.1474959567757361
0.271031031031031	1.227289531658829	1.079006198183378	-0.1482833334754512	0.1482833334754512
0.2719219219219219	1.228595050065284	1.079522772294979	-0.1490722777703051	0.1490722777703051
0.2728128128128128	1.229904990371584	1.080042209486212	-0.1498627808853716	0.1498627808853716
0.2737037037037037	1.231219366481767	1.080564532551179	-0.1506548339305875	0.1506548339305875
0.2745945945945946	1.232538192386892	1.081089764485757	-0.151448427901135	0.151448427901135
0.2754854854854855	1.233861482165444	1.081617928487588	-0.1522435536778559	0.1522435536778559
0.2763763763763764	1.23518924998375	1.08214904795605	-0.1530402020276995	0.1530402020276995
0.2772672672672672	1.236521510096397	1.082683146492196	-0.1538383636042013	0.1538383636042013
0.2781581581581581	1.237858276846654	1.083220247898665	-0.1546380289479898	0.1546380289479898
0.279049049049049	1.239199564666902	1.083760376179578	-0.1554391884873241	0.1554391884873241
0.2799399399399399	1.24054538807906	1.084303555540403	-0.1562418325386565	0.1562418325386565
0.2808308308308308	1.24189576169503	1.084849810387804	-0.1570459513072266	0.1570459513072266
0.2817217217217217	1.243250700217135	1.085399165329461	-0.1578515348876741	0.1578515348876741
0.2826126126126126	1.244610218438562	1.085951645173881	-0.1586585732646812	0.1586585732646812
0.2835035035035035	1.24597433124382	1.086507274930185	-0.1594670563136351	0.1594670563136351
0.2843943943943944	1.247343053609189	1.087066079807874	-0.1602769738013154	0.1602769738013154
0.2852852852852853	1.248716400603188	1.087628085216591	-0.161088315386597	0.161088315386597
0.2861761761761762	1.250094387387033	1.088193316765855	-0.1619010706211783	0.1619010706211783
0.2870670670670671	1.251477029215113	1.088761800264789	-0.1627152289503235	0.1627152289503235
0.287957957957958	1.252864341435462	1.089333561721839	-0.1635307797136232	0.1635307797136232
0.2888488488488489	1.254256339490243	1.089908627344471	-0.1643477121457722	0.1643477121457722
0.2897397397397398	1.255653038916228	1.09048702353887	-0.1651660153773582	0.1651660153773582
0.2906306306306307	1.257054455345292	1.091068776909624	-0.1659856784356679	0.1659856784356679
0.2915215215215215	1.258460604504906	1.091653914259404	-0.1668066902455025	0.1668066902455025
0.2924124124124124	1.25987150221864	1.092242462588635	-0.1676290396300042	0.1676290396300042
0.2933033033033033	1.261287164406663	1.092834449095169	-0.1684527153114932	0.1684527153114932
0.2941941941941942	1.262707607086258	1.093429901173946	-0.1692777059123118	0.1692777059123118
0.2950850850850851	1.264132846372334	1.094028846416657	-0.170103999955677	0.170103999955677
0.295975975975976	1.265562898477951	1.094631312611414	-0.1709315858665372	0.1709315858665372
0.2968668668668669	1.266997779714838	1.095237327742403	-0.1717604519724345	0.1717604519724345
0.2977577577577578	1.26843750649393	1.09584691998956	-0.1725905865043709	0.1725905865043709
0.2986486486486487	1.269882095325903	1.096460117728229	-0.173421977597674	0.173421977597674
0.2995395395395395	1.271331562821713	1.097076949528845	-0.1742546132928677	0.1742546132928677
0.3004304304304304	1.272785925693142	1.097697444156603	-0.175088481536539	0.175088481536539
0.3013213213213213	1.274245200753353	1.098321630571148	-0.1759235701822053	0.1759235701822053
0.3022122122122122	1.275709404917446	1.098949537926267	-0.1767598669911794	0.1767598669911794
0.3031031031031031	1.277178555203019	1.09958119556959	-0.1775973596334284	0.1775973596334284
0.303993993993994	1.278652668730735	1.100216633042304	-0.1784360356884316	0.1784360356884316
0.3048848848848849	1.2801317627249	1.100855880078871	-0.1792758826460288	0.1792758826460288
0.3057757757757758	1.281615854514036	1.101498966606772	-0.1801168879072641	0.1801168879072641
0.3066666666666666	1.283104961531471	1.10214592274625	-0.1809590387852207	0.1809590387852207
0.3075575575575575	1.284599101315924	1.102796778810078	-0.1818023225058465	0.1818023225058465
0.3084484484484484	1.286098291512103	1.103451565303333	-0.1826467262087699	0.1826467262087699
0.3093393393393393	1.287602549871305	1.1041103129232	-0.1834922369481051	0.1834922369481051
0.3102302302302302	1.289111894252025	1.104773052558781	-0.1843388416932443	0.1843388416932443
0.3111211211211211	1.290626342620566	1.105439815290929	-0.1851865273296371	0.1851865273296371
0.312012012012012	1.292145913051657	1.106110632392098	-0.1860352806595582	0.1860352806595582
0.3129029029029029	1.293670623729079	1.106785535326222	-0.1868850884028568	0.1868850884028568
0.3137937937937938	1.295200492946295	1.107464555748602	-0.1877359371976934	0.1877359371976934
0.3146846846846847	1.296735539107083	1.108147725505824	-0.1885878136012586	0.1885878136012586
0.3155755755755756	1.298275780726179	1.108835076635702	-0.1894407040904771	0.1894407040904771
0.3164664664664665	1.299821236429928	1.109526641367237	-0.1902945950626906	0.1902945950626906
0.3173573573573574	1.30137192495693	1.110222452120606	-0.1911494728363241	0.1911494728363241
0.3182482482482483	1.302927865158708	1.110922541507174	-0.1920053236515333	0.1920053236515333
0.3191391391391392	1.304489076000366	1.111626942329536	-0.1928621336708307	0.1928621336708307
0.3200300300300301	1.306055576561269	1.112335687581576	-0.1937198889796934	0.1937198889796934
0.3209209209209209	1.307627386035714	1.113048810448567	-0.194578575587147	0.194578575587147
0.3218118118118118	1.309204523733617	1.113766344307286	-0.1954381794263311	0.1954381794263311
0.3227027027027027	1.310787009081204	1.114488322726164	-0.1962986863550398	0.1962986863550398
0.3235935935935936	1.312374861621708	1.115214779465466	-0.1971600821562414	0.1971600821562414
0.3244844844844845	1.31396810101607	1.115945748477494	-0.1980223525385767	0.1980223525385767
0.3253753753753754	1.315566747043653	1.116681263906823	-0.1988854831368301	0.1988854831368301
0.3262662662662663	1.317170819602954	1.117421360090573	-0.1997494595123805	0.1997494595123805
0.3271571571571572	1.318780338712326	1.118166071558699	-0.2006142671536264	0.2006142671536264
0.328048048048048	1.320395324510712	1.118915433034324	-0.2014798914763882	0.2014798914763882
0.3289389389389389	1.322015797258378	1.119669479434093	-0.2023463178242857	0.2023463178242857
0.3298298298298298	1.323641777337655	1.120428245868566	-0.2032135314690895	0.2032135314690895
0.3307207207207207	1.32527328525369	1.121191767642638	-0.2040815176110518	0.2040815176110518
0.3316116116116116	1.326910341635199	1.121960080255993	-0.2049502613792056	0.2049502613792056
0.3325025025025025	1.328552967235234	1.122733219403586	-0.2058197478316481	0.2058197478316481
0.3333933933933934	1.33020118293195	1.123511220976159	-0.2066899619557914	0.2066899619557914
0.3342842842842843	1.331855009729383	1.124294121060792	-0.2075608886685909	0.2075608886685909
0.3351751751751752	1.333514468758232	1.12508195594148	-0.2084325128167517	0.2084325128167517
0.3360660660660661	1.335179581276653	1.125874762099745	-0.2093048191769074	0.2093048191769074
0.3369569569569569	1.336850368671054	1.12667257621528	-0.2101777924557739	0.2101777924557739
0.3378478478478478	1.338526852456902	1.12747543516662	-0.2110514172902818	0.2110514172902818
0.3387387387387387	1.340209054279533	1.128283376031851	-0.2119256782476819	0.2119256782476819
0.3396296296296296	1.341896995914977	1.129096436089348	-0.2128005598256297	0.2128005598256297
0.3405205205205205	1.343590699270778	1.129914652818536	-0.2136760464522425	0.2136760464522425
0.3414114114114114	1.345290186386834	1.130738063900696	-0.2145521224861378	0.2145521224861378
0.3423023023023023	1.346995479436236	1.131566707219791	-0.215428772216445	0.215428772216445
0.3431931931931932	1.348706600726119	1.132400620863321	-0.2163059798627986	0.2163059798627986
0.3440840840840841	1.35042357269852	1.133239843123216	-0.2171837295753045	0.2171837295753045
0.344974974974975	1.352146417931241	1.13408441249675	-0.2180620054344915	0.2180620054344915
0.3458658658658659	1.353875159138722	1.134934367687488	-0.2189407914512338	0.2189407914512338
0.3467567567567568	1.355609819172923	1.135789747606262	-0.2198200715666612	0.2198200715666612
0.3476476476476477	1.35735042102421	1.136650591372166	-0.2206998296520442	0.2206998296520442
0.3485385385385386	1.359096987822255	1.137516938313594	-0.2215800495086611	0.2215800495086611
0.3494294294294295	1.360849542836936	1.138388827969286	-0.2224607148676494	0.2224607148676494
0.3503203203203203	1.362608109479253	1.139266300089418	-0.2233418093898354	0.2233418093898354
0.3512112112112112	1.364372711302247	1.140149394636699	-0.2242233166655483	0.2242233166655483
0.3521021021021021	1.366143372001929	1.141038151787508	-0.2251052202144208	0.2251052202144208
0.352992992992993	1.367920115418218	1.141932611933049	-0.2259875034851691	0.2259875034851691
0.3538838838838839	1.369702965535886	1.142832815680524	-0.2268701498553618	0.2268701498553618
0.3547747747747748	1.371491946485513	1.143738803854337	-0.2277531426311754	0.2277531426311754
0.3556656656656657	1.373287082544448	1.144650617497314	-0.2286364650471333	0.2286364650471333
0.3565565565565565	1.375088398137781	1.145568297871944	-0.2295201002658371	0.2295201002658371
0.3574474474474474	1.376895917839326	1.146491886461644	-0.2304040313776821	0.2304040313776821
0.3583383383383383	1.378709666372605	1.147421424972036	-0.2312882414005684	0.2312882414005684
0.3592292292292292	1.380529668611847	1.148356955332251	-0.2321727132795959	0.2321727132795959
0.3601201201201201	1.382355949582998	1.14929851969624	-0.2330574298867574	0.2330574298867574
0.361011011011011	1.384188534464732	1.150246160444111	-0.2339423740206212	0.2339423740206212
0.3619019019019019	1.38602744858948	1.151199920183473	-0.2348275284060068	0.2348275284060068
0.3627927927927928	1.38787271744446	1.152159841750802	-0.2357128756936582	0.2357128756936582
0.3636836836836837	1.389724366672723	1.153125968212813	-0.2365983984599098	0.2365983984599098
0.3645745745745746	1.391582422074204	1.15409834286785	-0.2374840792063546	0.2374840792063546
0.3654654654654655	1.393446909606786	1.155077009247284	-0.2383699003595026	0.2383699003595026
0.3663563563563564	1.39531785538737	1.156062011116923	-0.2392558442704469	0.2392558442704469
0.3672472472472473	1.397195285692955	1.157053392478432	-0.2401418932145236	0.2401418932145236
0.3681381381381381	1.399079226961734	1.158051197570757	-0.2410280293909768	0.2410280293909768
0.369029029029029	1.400969705794188	1.159055470871563	-0.2419142349226253	0.2419142349226253
0.3699199199199199	1.402866748954202	1.160066257098668	-0.2428004918555333	0.2428004918555333
0.3708108108108108	1.404770383370183	1.161083601211498	-0.243686782158685	0.243686782158685
0.3717017017017017	1.406680636136193	1.162107548412526	-0.2445730877236665	0.2445730877236665
0.3725925925925926	1.408597534513086	1.16313814414873	-0.2454593903643554	0.2454593903643554
0.3734834834834835	1.410521105929664	1.164175434113047	-0.246345671816617	0.246345671816617
0.3743743743743744	1.412451377983837	1.165219464245823	-0.2472319137380139	0.2472319137380139
0.3752652652652653	1.414388378443792	1.166270280736272	-0.2481180977075201	0.2481180977075201
0.3761561561561562	1.416332135249181	1.167327930023925	-0.2490042052252557	0.2490042052252557
0.3770470470470471	1.418282676512312	1.168392458800084	-0.2498902177122271	0.2498902177122271
0.377937937937938	1.42024003051935	1.169463914009264	-0.2507761165100861	0.2507761165100861
0.3788288288288288	1.42220422573154	1.170542342850636	-0.2516618828809036	0.2516618828809036
0.3797197197197197	1.424175290786424	1.171627792779464	-0.25254749800696	0.25254749800696
0.3806106106106106	1.426153254499086	1.172720311508533	-0.2534329429905531	0.2534329429905531
0.3815015015015015	1.428138145863394	1.173819947009568	-0.2543181988538268	0.2543181988538268
0.3823923923923924	1.430129994053267	1.174926747514649	-0.2552032465386183	0.2552032465386183
0.3832832832832833	1.432128828423939	1.176040761517612	-0.256088066906327	0.256088066906327
0.3841741741741742	1.434134678513246	1.177162037775437	-0.2569726407378088	0.2569726407378088
0.385065065065065	1.436147574042921	1.178290625309631	-0.25785694873329	0.25785694873329
0.3859559559559559	1.438167544919897	1.179426573407588	-0.2587409715123083	0.2587409715123083
0.3868468468468468	1.440194621237627	1.180569931623947	-0.25962468961368	0.25962468961368
0.3877377377377377	1.442228833277415	1.181720749781921	-0.2605080834954943	0.2605080834954943
0.3886286286286286	1.444270211509759	1.182879077974624	-0.2613911335351342	0.2613911335351342
0.3895195195195195	1.446318786595701	1.184044966566372	-0.2622738200293289	0.2622738200293289
0.3904104104104104	1.448374589388199	1.185218466193965	-0.2631561231942336	0.2631561231942336
0.3913013013013013	1.450437650933504	1.18639962776796	-0.2640380231655439	0.2640380231655439
0.3921921921921922	1.452508002472555	1.187588502473915	-0.26491949999864	0.26491949999864
0.3930830830830831	1.454585675442378	1.188785141773615	-0.265800533668763	0.265800533668763
0.393973973973974	1.45667070147751	1.189989597406279	-0.2666811040712309	0.2666811040712309
0.3948648648648649	1.458763112411425	1.191201921389743	-0.2675611910216824	0.2675611910216824
0.3957557557557558	1.460862940277983	1.192422166021621	-0.2684407742563617	0.2684407742563617
0.3966466466466467	1.462970217312882	1.193650383880444	-0.2693198334324385	0.2693198334324385
0.3975375375375376	1.465084975955131	1.194886627826766	-0.2701983481283659	0.2701983481283659
0.3984284284284284	1.467207248848536	1.19613095100426	-0.2710762978442762	0.2710762978442762
0.3993193193193193	1.469337068843195	1.197383406840777	-0.2719536620024174	0.2719536620024174
0.4002102102102102	1.471474468997009	1.198644049049381	-0.2728304199476277	0.2728304199476277
0.4011011011011011	1.473619482577212	1.19991293162936	-0.2737065509478525	0.2737065509478525
0.401991991991992	1.475772143061908	1.201190108867205	-0.274582034194703	0.274582034194703
0.4028828828828829	1.477932484141624	1.20247563533757	-0.2754568488040541	0.2754568488040541
0.4037737737737738	1.480100539720881	1.203769565904191	-0.2763309738166904	0.2763309738166904
0.4046646646646647	1.482276343919775	1.205071955720785	-0.2772043881989892	0.2772043881989892
0.4055555555555556	1.484459931075576	1.206382860231923	-0.2780770708436529	0.2780770708436529
0.4064464464464465	1.48665133574434	1.207702335173858	-0.2789490005704816	0.2789490005704816
0.4073373373373373	1.488850592702537	1.209030436575343	-0.279820156127194	0.279820156127194
0.4082282282282282	1.491057736948695	1.210367220758403	-0.2806905161902919	0.2806905161902919
0.4091191191191191	1.493272803705055	1.211712744339084	-0.2815600593659711	0.2815600593659711
0.41001001001001	1.495495828419247	1.21306706422817	-0.2824287641910765	0.2824287641910765
0.4109009009009009	1.49772684676598	1.214430237631871	-0.2832966091341085	0.2832966091341085
0.4117917917917918	1.499965894648743	1.215802322052473	-0.2841635725962695	0.2841635725962695
0.4126826826826827	1.502213008201532	1.217183375288967	-0.285029632912565	0.285029632912565
0.4135735735735735	1.504468223790583	1.218573455437638	-0.2858947683529445	0.2858947683529445
0.4144644644644644	1.506731578016126	1.219972620892629	-0.2867589571234974	0.2867589571234974
0.4153553553553553	1.509003107714157	1.221380930346469	-0.2876221773676881	0.2876221773676881
0.4162462462462462	1.511282849958224	1.222798442790576	-0.288484407167648	0.288484407167648
0.4171371371371371	1.513570842061228	1.22422521751572	-0.2893456245455077	0.2893456245455077
0.418028028028028	1.515867121577248	1.225661314112466	-0.2902058074647818	0.2902058074647818
0.4189189189189189	1.518171726303375	1.227106792471579	-0.2910649338317961	0.2910649338317961
0.4198098098098098	1.52048469428157	1.228561712784397	-0.2919229814971729	0.2919229814971729
0.4207007007007007	1.522806063800535	1.230026135543185	-0.2927799282573493	0.2927799282573493
0.4215915915915916	1.525135873397603	1.231500121541446	-0.2936357518561572	0.2936357518561572
0.4224824824824825	1.527474161860651	1.232983731874212	-0.294490429986439	0.294490429986439
0.4233733733733734	1.52982096823002	1.234477027938299	-0.2953439402917208	0.2953439402917208
0.4242642642642643	1.532176331800464	1.235980071432542	-0.2961962603679218	0.2961962603679218
0.4251551551551552	1.534540292123113	1.237492924357994	-0.2970473677651191	0.2970473677651191
0.4260460460460461	1.536912889007457	1.239015649018103	-0.2978972399893542	0.2978972399893542
0.426936936936937	1.539294162523343	1.240548308018858	-0.2987458545044841	0.2987458545044841
0.4278278278278279	1.541684153002998	1.242090964268916	-0.2995931887340819	0.2995931887340819
0.4287187187187187	1.544082901043069	1.243643680979691	-0.3004392200633788	0.3004392200633788
0.4296096096096096	1.546490447506684	1.245206521665433	-0.3012839258412507	0.3012839258412507
0.4305005005005005	1.548906833525524	1.246779550143275	-0.3021272833822493	0.3021272833822493
0.4313913913913914	1.551332100501933	1.248362830533254	-0.3029692699686783	0.3029692699686783
0.4322822822822823	1.553766290111026	1.24995642725832	-0.3038098628527064	0.3038098628527064
0.4331731731731732	1.556209444302837	1.25156040504431	-0.3046490392585277	0.3046490392585277
0.4340640640640641	1.558661605304478	1.253174828919917	-0.3054867763845608	0.3054867763845608
0.434954954954955	1.561122815622313	1.254799764216627	-0.3063230514056861	0.3063230514056861
0.4358458458458458	1.563593118044174	1.256435276568644	-0.3071578414755298	0.3071578414755298
0.4367367367367367	1.566072555641572	1.258081431912796	-0.3079911237287765	0.3079911237287765
0.4376276276276276	1.56856117177195	1.259738296488423	-0.3088228752835267	0.3088228752835267
0.4385185185185185	1.571059010080945	1.261405936837256	-0.3096530732436893	0.3096530732436893
0.4394094094094094	1.573566114504684	1.263084419803275	-0.3104816947014095	0.3104816947014095
0.4403003003003003	1.57608252927209	1.264773812532557	-0.3113087167395323	0.3113087167395323
0.4411911911911912	1.578608298907215	1.266474182473117	-0.3121341164340983	0.3121341164340983
0.4420820820820821	1.581143468231606	1.26818559737473	-0.3129578708568763	0.3129578708568763
0.442972972972973	1.583688082366674	1.269908125288753	-0.3137799570779214	0.3137799570779214
0.4438638638638638	1.586242186736105	1.271641834567934	-0.3146003521681711	0.3146003521681711
0.4447547547547547	1.588805827068284	1.27338679386622	-0.3154190332020637	0.3154190332020637
0.4456456456456456	1.591379049398747	1.275143072138554	-0.3162359772601926	0.3162359772601926
0.4465365365365365	1.593961900072653	1.276910738640674	-0.3170511614319795	0.3170511614319795
0.4474274274274274	1.59655442574729	1.278689862928909	-0.3178645628183807	0.3178645628183807
0.4483183183183183	1.599156673394592	1.280480514859977	-0.3186761585346145	0.3186761585346145
0.4492092092092092	1.601768690303692	1.28228276459078	-0.3194859257129112	0.3194859257129112
0.4501001001001001	1.604390524083496	1.284096682578207	-0.3202938415052887	0.3202938415052887
0.450990990990991	1.607022222665281	1.285922339578937	-0.3210998830863441	0.3210998830863441
0.4518818818818819	1.609663834305324	1.287759806649255	-0.3219040276560698	0.3219040276560698
0.4527727727727728	1.612315407587551	1.289609155144868	-0.3227062524426834	0.3227062524426834
0.4536636636636637	1.614976991426215	1.29147045672074	-0.3235065347054749	0.3235065347054749
0.4545545545545546	1.617648635068602	1.29334378333093	-0.3243048517376719	0.3243048517376719
0.4554454454454455	1.620330388097765	1.295229207228451	-0.3251011808693147	0.3251011808693147
0.4563363363363364	1.623022300435279	1.297126800965133	-0.3258954994701457	0.3258954994701457
0.4572272272272273	1.62572442234403	1.299036637391521	-0.3266877849525089	0.3266877849525089
0.4581181181181181	1.628436804431032	1.300958789656772	-0.3274780147742595	0.3274780147742595
0.459009009009009	1.631159497650266	1.302893331208586	-0.3282661664416802	0.3282661664416802
0.4598998998998999	1.633892553305554	1.304840335793151	-0.3290522175124031	0.3290522175124031
0.4607907907907908	1.636636023053463	1.306799877455124	-0.329836145598339	0.329836145598339
0.4616816816816817	1.639389958906226	1.308772030537621	-0.3306179283686053	0.3306179283686053
0.4625725725725726	1.642154413234713	1.310756869682252	-0.3313975435524612	0.3313975435524612
0.4634634634634635	1.644929438771411	1.312754469829174	-0.3321749689422373	0.3321749689422373
0.4643543543543543	1.647715088613451	1.314764906217183	-0.3329501823962675	0.3329501823962675
0.4652452452452452	1.650511416225653	1.316788254383838	-0.3337231618418153	0.3337231618418153
0.4661361361361361	1.653318475443611	1.318824590165616	-0.3344938852779953	0.3344938852779953
0.467027027027027	1.656136320476807	1.320873989698114	-0.3352623307786933	0.3352623307786933
0.4679179179179179	1.658965005911751	1.322936529416282	-0.3360284764954693	0.3360284764954693
0.4688088088088088	1.661804586715165	1.325012286054705	-0.3367923006604603	0.3367923006604603
0.4696996996996997	1.664655118237184	1.32710133664792	-0.3375537815892642	0.3375537815892642
0.4705905905905906	1.667516656214607	1.329203758530789	-0.3383128976838181	0.3383128976838181
0.4714814814814815	1.670389256774166	1.331319629338911	-0.3390696274352551	0.3390696274352551
0.4723723723723724	1.673272976435839	1.333449027009087	-0.3398239494267519	0.3398239494267519
0.4732632632632633	1.676167872116193	1.335592029779839	-0.3405758423363534	0.3405758423363534
0.4741541541541541	1.679074001131759	1.337748716191976	-0.3413252849397828	0.3413252849397828
0.475045045045045	1.681991421202452	1.339919165089225	-0.342072256113227	0.342072256113227
0.4759359359359359	1.684920190455008	1.342103455618906	-0.342816734836102	0.342816734836102
0.4768268268268268	1.68786036742648	1.344301667232684	-0.343558700193797	0.343558700193797
0.4777177177177177	1.69081201106775	1.346513879687364	-0.3442981313803866	0.3442981313803866
0.4786086086086086	1.693775180747089	1.348740173045765	-0.3450350077013242	0.3450350077013242
0.4794994994994995	1.696749936253748	1.350980627677649	-0.3457693085760993	0.3457693085760993
0.4803903903903904	1.699736337801593	1.35323532426072	-0.3465010135408733	0.3465010135408733
0.4812812812812813	1.702734446032773	1.355504343781696	-0.3472301022510773	0.3472301022510773
0.4821721721721722	1.705744322021426	1.357787767537446	-0.3479565544839798	0.3479565544839798
0.4830630630630631	1.708766027277425	1.360085677136204	-0.3486803501412212	0.3486803501412212
0.483953953953954	1.711799623750169	1.362398154498856	-0.349401469251313	0.349401469251313
0.4848448448448449	1.714845173832401	1.364725281860305	-0.3501198919720958	0.3501198919720958
0.4857357357357358	1.717902740364081	1.367067141770914	-0.3508355985931666	0.3508355985931666
0.4866266266266266	1.720972386636288	1.369423817098028	-0.3515485695382599	0.3515485695382599
0.4875175175175175	1.72405417639517	1.371795391027579	-0.3522587853675907	0.3522587853675907
0.4884084084084084	1.727148173845934	1.374181947065777	-0.352966226780157	0.352966226780157
0.4892992992992993	1.730254443656877	1.376583569040883	-0.3536708746159947	0.3536708746159947
0.4901901901901902	1.733373050963464	1.379000341105071	-0.3543727098583922	0.3543727098583922
0.4910810810810811	1.736504061372439	1.381432347736384	-0.3550717136360553	0.3550717136360553
0.491971971971972	1.739647540965999	1.383879673740768	-0.3557678672252305	0.3557678672252305
0.4928628628628628	1.742803556305989	1.386342404254215	-0.3564611520517738	0.3564611520517738
0.4937537537537537	1.74597217443816	1.388820624744987	-0.3571515496931734	0.3571515496931734
0.4946446446446446	1.749153462896467	1.391314421015941	-0.357839041880526	0.357839041880526
0.4955355355355355	1.752347489707408	1.393823879206955	-0.358523610500453	0.358523610500453
0.4964264264264264	1.755554323394418	1.396349085797445	-0.3592052375969736	0.3592052375969736
0.4973173173173173	1.758774032982304	1.398890127608986	-0.3598839053733185	0.3598839053733185
0.4982082082082082	1.762006688001731	1.40144709180804	-0.3605595961936912	0.3605595961936912
0.4990990990990991	1.765252358493755	1.404020065908778	-0.3612322925849767	0.3612322925849767
0.49998998998999	1.768511115014406	1.406609137776015	-0.3619019772383905	0.3619019772383905
0.5008808808808809	1.771783028639323	1.409214395628248	-0.3625686330110753	0.3625686330110753
0.5017717717717718	1.775068170968432	1.411835928040798	-0.363232242927634	0.363232242927634
0.5026626626626627	1.778366614130683	1.414473823949069	-0.3638927901816136	0.3638927901816136
0.5035535535535536	1.781678430788834	1.417128172651913	-0.3645502581369207	0.3645502581369207
0.5044444444444444	1.785003694144287	1.419799063815102	-0.3652046303291847	0.3652046303291847
0.5053353353353353	1.788342477941983	1.422486587474924	-0.3658558904670588	0.3658558904670588
0.5062262262262262	1.791694856475341	1.425190834041882	-0.3665040224334597	0.3665040224334597
0.507117117117117	1.79506090459126	1.427911894304512	-0.3671490102867474	0.3671490102867474
0.5080080080080079	1.798440697695166	1.430649859433325	-0.3677908382618411	0.3677908382618411
0.5088988988988988	1.80183431175613	1.43340482098485	-0.36842949077128	0.36842949077128
0.5097897897897897	1.805241823312024	1.436176870905812	-0.369064952406212	0.369064952406212
0.5106806806806807	1.808663309474751	1.438966101537422	-0.3696972079373286	0.3696972079373286
0.5115715715715716	1.812098847935519	1.441772605619785	-0.3703262423157339	0.3703262423157339
0.5124624624624624	1.815548516970182	1.444596476296435	-0.3709520406737472	0.3709520406737472
0.5133533533533533	1.81901239544464	1.44743780711899	-0.3715745883256496	0.3715745883256496
0.5142442442442442	1.822490562820291	1.45029669205193	-0.372193870768361	0.372193870768361
0.5151351351351351	1.825983099159559	1.453173225477501	-0.3728098736820578	0.3728098736820578
0.516026026026026	1.829490085131463	1.456067502200739	-0.3734225829307247	0.3734225829307247
0.5169169169169169	1.833011602017272	1.458979617454626	-0.3740319845626456	0.3740319845626456
0.5178078078078078	1.8365477317162	1.461909666905371	-0.3746380648108281	0.3746380648108281
0.5186986986986987	1.840098556751184	1.464857746657815	-0.3752408100933695	0.3752408100933695
0.5195895895895896	1.843664160274717	1.467823953260962	-0.3758402070137548	0.3758402070137548
0.5204804804804805	1.847244626074747	1.470808383713651	-0.3764362423610963	0.3764362423610963
0.5213713713713714	1.850840038580648	1.473811135470341	-0.3770289031103071	0.3770289031103071
0.5222622622622622	1.85445048286925	1.476832306447034	-0.3776181764222164	0.3776181764222164
0.5231531531531531	1.858076044670949	1.47987199502733	-0.3782040496436192	0.3782040496436192
0.524044044044044	1.861716810375873	1.482930300068606	-0.3787865103072678	0.3787865103072678
0.5249349349349349	1.865372867040132	1.486007320908331	-0.3793655461318006	0.3793655461318006
0.5258258258258258	1.869044302392123	1.489103157370514	-0.3799411450216097	0.3799411450216097
0.5267167167167167	1.872731204838928	1.492217909772275	-0.380513295066653	0.380513295066653
0.5276076076076076	1.876433663472759	1.495351678930558	-0.3810819845422013	0.3810819845422013
0.5284984984984985	1.880151768077506	1.498504566168975	-0.3816472019085311	0.3816472019085311
0.5293893893893894	1.883885609135333	1.501676673324776	-0.3822089358105567	0.3822089358105567
0.5302802802802803	1.887635277833368	1.504868102755959	-0.3827671750774087	0.3827671750774087
0.5311711711711712	1.891400866070465	1.508078957348513	-0.3833219087219522	0.3833219087219522
0.5320620620620621	1.89518246646404	1.511309340523789	-0.383873125940251	0.383873125940251
0.532952952952953	1.89898017235699	1.514559356246012	-0.3844208161109783	0.3844208161109783
0.5338438438438439	1.902794077824694	1.517829109029922	-0.384964968794772	0.384964968794772
0.5347347347347348	1.90662427768209	1.521118703948553	-0.3855055737335369	0.3855055737335369
0.5356256256256257	1.910470867490839	1.52442824664114	-0.386042620849699	0.386042620849699
0.5365165165165166	1.914333943566566	1.527757843321166	-0.3865761002454	0.3865761002454
0.5374074074074074	1.918213602986198	1.531107600784543	-0.3871060022016546	0.3871060022016546
0.5382982982982983	1.922109943595371	1.534477626417924	-0.387632317177447	0.387632317177447
0.5391891891891892	1.926023064015941	1.537868028207153	-0.388155035808788	0.388155035808788
0.5400800800800801	1.929953063653568	1.541278914745845	-0.3886741489077221	0.3886741489077221
0.540970970970971	1.933900042705398	1.544710395244108	-0.3891896474612899	0.3891896474612899
0.5418618618618619	1.937864102167837	1.548162579537389	-0.3897015226304477	0.3897015226304477
0.5427527527527527	1.941845343844407	1.551635578095464	-0.3902097657489432	0.3902097657489432
0.5436436436436436	1.94584387035371	1.55512950203156	-0.3907143683221506	0.3907143683221506
0.5445345345345345	1.949859785137468	1.558644463111603	-0.3912153220258654	0.3912153220258654
0.5454254254254254	1.953893192468673	1.562180573763614	-0.3917126187050592	0.3917126187050592
0.5463163163163163	1.95794419745983	1.565737947087228	-0.392206250372602	0.392206250372602
0.5472072072072072	1.962012906071297	1.569316696863356	-0.3926962092079416	0.3926962092079416
0.5480980980980981	1.966099425119722	1.572916937563968	-0.3931824875557539	0.3931824875557539
0.548988988988989	1.970203862286587	1.576538784362027	-0.3936650779245596	0.3936650779245596
0.5498798798798799	1.97432632612685	1.580182353141544	-0.3941439729853062	0.3941439729853062
0.5507707707707707	1.978466926077694	1.583847760507769	-0.3946191655699245	0.3946191655699245
0.5516616616616616	1.982625772467377	1.587535123797523	-0.395090648669854	0.395090648669854
0.5525525525525525	1.986802976524193	1.591244561089652	-0.3955584154345415	0.3955584154345415
0.5534434434434434	1.99099865038554	1.594976191215626	-0.3960224591699146	0.3960224591699146
0.5543343343343343	1.995212907107096	1.598730133770262	-0.3964827733368343	0.3964827733368343
0.5552252252252252	1.999445860672108	1.602506509122588	-0.3969393515495194	0.3969393515495194
0.5561161161161161	2.003697626000793	1.606305438426836	-0.3973921875739568	0.3973921875739568
0.557007007007007	2.00796831895986	1.610127043633569	-0.3978412753262908	0.3978412753262908
0.5578978978978979	2.012258056372132	1.613971447500941	-0.3982866088711907	0.3982866088711907
0.5587887887887888	2.016566956026305	1.617838773606094	-0.3987281824202111	0.3987281824202111
0.5596796796796797	2.020895136686812	1.621729146356683	-0.3991659903301292	0.3991659903301292
0.5605705705705706	2.02524271810382	1.62564269100254	-0.3996000271012805	0.3996000271012805
0.5614614614614615	2.029609821023336	1.629579533647466	-0.4000302873758705	0.4000302873758705
0.5623523523523524	2.033996567197453	1.633539801261161	-0.4004567659362914	0.4004567659362914
0.5632432432432433	2.038403079394707	1.637523621691288	-0.4008794577034192	0.4008794577034192
0.5641341341341342	2.042829481410578	1.641531123675665	-0.4012983577349132	0.4012983577349132
0.5650250250250251	2.047275898078109	1.645562436854599	-0.4017134612235096	0.4017134612235096
0.5659159159159159	2.051742455278659	1.649617691783351	-0.4021247634953078	0.4021247634953078
0.5668068068068068	2.056229279952801	1.653697019944735	-0.4025322600080665	0.4025322600080665
0.5676976976976977	2.060736500111338	1.65780055376185	-0.4029359463494879	0.4029359463494879
0.5685885885885886	2.065264244846468	1.661928426610955	-0.4033358182355125	0.4033358182355125
0.5694794794794795	2.069812644343091	1.666080772834472	-0.4037318715086191	0.4037318715086191
0.5703703703703704	2.074381829890251	1.670257727754128	-0.404124102136123	0.404124102136123
0.5712612612612613	2.078971933892724	1.674459427684235	-0.4045125062084896	0.4045125062084896
0.5721521521521522	2.083583089882755	1.678686009945105	-0.4048970799376492	0.4048970799376492
0.573043043043043	2.088215432531938	1.682937612876605	-0.4052778196553333	0.4052778196553333
0.5739339339339339	2.092869097663255	1.687214375851849	-0.4056547218114055	0.4056547218114055
0.5748248248248248	2.097544222263255	1.69151643929103	-0.4060277829722243	0.4060277829722243
0.5757157157157157	2.102240944494399	1.695843944675391	-0.406396999819008	0.406396999819008
0.5766066066066066	2.106959403707562	1.700197034561338	-0.4067623691462243	0.4067623691462243
0.5774974974974975	2.111699740454683	1.704575852594694	-0.4071238878599894	0.4071238878599894
0.5783883883883884	2.116462096501589	1.708980543525097	-0.4074815529764915	0.4074815529764915
0.5792792792792792	2.12124661484098	1.713411253220542	-0.407835361620438	0.407835361620438
0.5801701701701701	2.126053439705578	1.717868128682062	-0.4081853110235159	0.4081853110235159
0.581061061061061	2.130882716581447	1.722351318058564	-0.4085313985228833	0.4085313985228833
0.5819519519519519	2.135734592221487	1.726860970661807	-0.4088736215596804	0.4088736215596804
0.5828428428428428	2.140609214659096	1.731397236981529	-0.4092119776775676	0.4092119776775676
0.5837337337337337	2.145506733222021	1.735960268700724	-0.4095464645212967	0.4095464645212967
0.5846246246246246	2.150427298546371	1.740550218711075	-0.4098770798352955	0.4098770798352955
0.5855155155155155	2.155371062590831	1.745167241128531	-0.4102038214622996	0.4102038214622996
0.5864064064064064	2.160338178651048	1.749811491309047	-0.410526687342001	0.410526687342001
0.5872972972972973	2.165328801374213	1.754483125864479	-0.4108456755097336	0.4108456755097336
0.5881881881881882	2.170343086773827	1.759182302678634	-0.411160784095193	0.411160784095193
0.5890790790790791	2.175381192244666	1.763909180923482	-0.4114720113211838	0.4114720113211838
0.58996996996997	2.18044327657794	1.768663921075534	-0.4117793555024065	0.4117793555024065
0.5908608608608609	2.185529499976659	1.773446684932378	-0.4120828150442803	0.4120828150442803
0.5917517517517518	2.190640024071183	1.778257635629388	-0.4123823884417956	0.4123823884417956
0.5926426426426427	2.195775011935006	1.783096937656598	-0.412678074278408	0.412678074278408
0.5935335335335336	2.200934628100721	1.787964756875749	-0.4129698712249725	0.4129698712249725
0.5944244244244244	2.206119038576217	1.792861260537509	-0.4132577780387079	0.4132577780387079
0.5953153153153153	2.211328410861083	1.797786617298876	-0.413541793562207	0.413541793562207
0.5962062062062062	2.216562913963233	1.802740997240746	-0.4138219167224868	0.4138219167224868
0.5970970970970971	2.221822718415754	1.807724571885684	-0.4140981465300695	0.4140981465300695
0.597987987987988	2.227107996293977	1.812737514215861	-0.414370482078116	0.414370482078116
0.5988788788788789	2.232418921232783	1.81777999869119	-0.4146389225415927	0.4146389225415927
0.5997697697697698	2.237755668444134	1.822852201267655	-0.4149034671764791	0.4149034671764791
0.6006606606606607	2.243118414734852	1.827954299415826	-0.4151641153190253	0.4151641153190253
0.6015515515515516	2.248507338524625	1.833086472139587	-0.4154208663850383	0.4154208663850383
0.6024424424424425	2.253922619864269	1.838248899995048	-0.4156737198692213	0.4156737198692213
0.6033333333333333	2.259364440454228	1.843441765109678	-0.4159226753445502	0.4159226753445502
0.6042242242242242	2.264832983663339	1.848665251201645	-0.4161677324616935	0.4161677324616935
0.6051151151151151	2.270328434547835	1.853919543599362	-0.4164088909484733	0.4164088909484733
0.606006006006006	2.275850979870627	1.859204829261258	-0.4166461506093684	0.4166461506093684
0.6068968968968969	2.281400808120836	1.864521296795773	-0.416879511325063	0.416879511325063
0.6077877877877877	2.286978109533601	1.86986913648157	-0.4171089730520312	0.4171089730520312
0.6086786786786786	2.292583076110159	1.875248540287991	-0.4173345358221678	0.4173345358221678
0.6095695695695695	2.298215901638197	1.880659701895735	-0.4175561997424624	0.4175561997424624
0.6104604604604604	2.303876781712491	1.886102816717788	-0.4177739649947028	0.4177739649947028
0.6113513513513513	2.309565913755835	1.891578081920595	-0.4179878318352395	0.4179878318352395
0.6122422422422422	2.315283497040244	1.897085696445478	-0.4181978005947662	0.4181978005947662
0.6131331331331331	2.321029732708475	1.902625861030315	-0.4184038716781608	0.4184038716781608
0.614024024024024	2.326804823795833	1.908198778231478	-0.4186060455643554	0.4186060455643554
0.6149149149149149	2.332608975252282	1.913804652446041	-0.4188043228062412	0.4188043228062412
0.6158058058058058	2.338442393964879	1.919443689934254	-0.4189987040306247	0.4189987040306247
0.6166966966966967	2.344305288780508	1.925116098842305	-0.4191891899382036	0.4191891899382036
0.6175875875875876	2.350197870528945	1.93082208922535	-0.4193757813035945	0.4193757813035945
0.6184784784784785	2.356120352046243	1.936561873070856	-0.4195584789753866	0.4195584789753866
0.6193693693693694	2.362072948198453	1.94233566432222	-0.4197372838762323	0.4197372838762323
0.6202602602602603	2.368055875905673	1.948143678902702	-0.4199121970029709	0.4199121970029709
0.6211511511511512	2.374069354166452	1.953986134739666	-0.4200832194267865	0.4200832194267865
0.6220420420420421	2.380113604082528	1.959863251789133	-0.4202503522933945	0.4202503522933945
0.6229329329329329	2.38618884888393	1.965775252060668	-0.4204135968232618	0.4204135968232618
0.6238238238238238	2.392295313954436	1.971722359642583	-0.4205729543118522	0.4205729543118522
0.6247147147147147	2.39843322685739	1.977704800727492	-0.4207284261298976	0.4207284261298976
0.6256056056056056	2.404602817361905	1.983722803638198	-0.420880013723707	0.420880013723707
0.6264964964964965	2.410804317469431	1.989776598853944	-0.4210277186154869	0.4210277186154869
0.6273873873873874	2.417037961440712	1.995866419037021	-0.4211715424036913	0.4211715424036913
0.6282782782782783	2.423303985823133	2.001992499059736	-0.4213114867633969	0.4213114867633969
0.6291691691691692	2.429602629478465	2.008155076031774	-0.4214475534466917	0.4214475534466917
0.6300600600600601	2.435934133611016	2.014354389327925	-0.4215797442830915	0.4215797442830915
0.630950950950951	2.442298741796189	2.020590680616221	-0.4217080611799684	0.4217080611799684
0.6318418418418419	2.448696700009455	2.026864193886464	-0.4218325061229908	0.4218325061229908
0.6327327327327328	2.455128256655764	2.033175175479171	-0.4219530811765937	0.4219530811765937
0.6336236236236236	2.461593662599375	2.039523874114933	-0.4220697884844413	0.4220697884844413
0.6345145145145145	2.46809317119413	2.045910540924212	-0.4221826302699179	0.4221826302699179
0.6354054054054054	2.474627038314178	2.052335429477563	-0.4222916088366153	0.4222916088366153
0.6362962962962962	2.481195522385153	2.058798795816315	-0.4223967265688389	0.4223967265688389
0.6371871871871871	2.487798884415808	2.065300898483703	-0.4224979859321047	0.4224979859321047
0.638078078078078	2.494437388030131	2.071841998556474	-0.4225953894736567	0.4225953894736567
0.6389689689689689	2.501111299499938	2.078422359676961	-0.4226889398229763	0.4226889398229763
0.6398598598598598	2.507820887777938	2.085042248085651	-0.4227786396922868	0.4227786396922868
0.6407507507507507	2.51456642453132	2.09170193265425	-0.4228644918770699	0.4228644918770699
0.6416416416416416	2.521348184175822	2.098401684919256	-0.4229464992565655	0.4229464992565655
0.6425325325325325	2.528166443910324	2.105141779116052	-0.4230246647942719	0.4230246647942719
0.6434234234234234	2.535021483751966	2.111922492213527	-0.4230989915384389	0.4230989915384389
0.6443143143143143	2.541913586571788	2.118744103949245	-0.4231694826225425	0.4231694826225425
0.6452052052052052	2.548843038130916	2.125606896865161	-0.4232361412657553	0.4232361412657553
0.6460960960960961	2.555810127117307	2.132511156343903	-0.4232989707734038	0.4232989707734038
0.646986986986987	2.562815145183039	2.139457170645636	-0.423357974537403	0.423357974537403
0.6478778778778779	2.56985838698218	2.146445230945504	-0.4234131560366756	0.4234131560366756
0.6487687687687688	2.576940150209243	2.15347563137169	-0.4234645188375525	0.4234645188375525
0.6496596596596597	2.58406073563822	2.160548669044067	-0.4235120665941525	0.4235120665941525
0.6505505505505506	2.591220447162223	2.167664644113496	-0.4235558030487265	0.4235558030487265
0.6514414414414414	2.598419591833743	2.174823859801751	-0.4235957320319921	0.4235957320319921
0.6523323323323323	2.605658479905523	2.182026622442099	-0.4236318574634241	0.4236318574634241
0.6532232232232232	2.612937424872077	2.189273241520548	-0.4236641833515282	0.4236641833515282
0.6541141141141141	2.620256743511837	2.196564029717772	-0.4236927137940656	0.4236927137940656
0.655005005005005	2.627616755929983	2.203899302951721	-0.4237174529782619	0.4237174529782619
0.6558958958958959	2.63501778560192	2.211279380420961	-0.4237384051809587	0.4237384051809587
0.6567867867867868	2.642460159417451	2.218704584648703	-0.4237555747687476	0.4237555747687476
0.6576776776776777	2.649944207725643	2.226175241527596	-0.4237689661980464	0.4237689661980464
0.6585685685685686	2.657470264380393	2.23369168036525	-0.4237785840151433	0.4237785840151433
0.6594594594594595	2.665038666786729	2.241254233930539	-0.4237844328561891	0.4237844328561891
0.6603503503503504	2.672649755947822	2.248863238500675	-0.4237865174471476	0.4237865174471476
0.6612412412412413	2.680303876512776	2.256519033909077	-0.4237848426036988	0.4237848426036988
0.6621321321321322	2.688001376825149	2.264221963594064	-0.4237794132310846	0.4237794132310846
0.6630230230230231	2.695742608972271	2.271972374648357	-0.4237702343239138	0.4237702343239138
0.6639139139139139	2.70352792883534	2.279770617869442	-0.4237573109658976	0.4237573109658976
0.6648048048048047	2.711357696140334	2.287617047810784	-0.4237406483295496	0.4237406483295496
0.6656956956956956	2.719232274509726	2.295512022833918	-0.4237202516758081	0.4237202516758081
0.6665865865865865	2.727152031515053	2.303455905161434	-0.4236961263536188	0.4236961263536188
0.6674774774774774	2.73511733873032	2.311449060930882	-0.4236682777994378	0.4236682777994378
0.6683683683683683	2.743128571786284	2.319491860249597	-0.4236367115366866	0.4236367115366866
0.6692592592592592	2.751186110425614	2.327584677250469	-0.4236014331751448	0.4236014331751448
0.6701501501501501	2.759290338558953	2.335727890148689	-0.423562448410264	0.423562448410264
0.671041041041041	2.767441644321896	2.34392188129947	-0.4235197630224259	0.4235197630224259
0.6719319319319319	2.775640420132909	2.352167037256772	-0.4234733828761361	0.4234733828761361
0.6728228228228228	2.783887062752192	2.360463748833056	-0.4234233139191357	0.4234233139191357
0.6737137137137137	2.792181973341523	2.368812411160066	-0.423369562181457	0.423369562181457
0.6746046046046046	2.800525557525082	2.377213423750683	-0.4233121337743992	0.4233121337743992
0.6754954954954955	2.808918225451293	2.385667190561861	-0.4232510348894323	0.4232510348894323
0.6763863863863864	2.817360391855692	2.394174120058655	-0.4231862717970372	0.4231862717970372
0.6772772772772773	2.825852476124833	2.402734625279382	-0.4231178508454514	0.4231178508454514
0.6781681681681682	2.834394902361286	2.411349123901922	-0.4230457784593646	0.4230457784593646
0.6790590590590591	2.842988099449703	2.420018038311184	-0.422970061138519	0.422970061138519
0.6799499499499499	2.851632501124007	2.428741795667763	-0.4228907054562434	0.4228907054562434
0.6808408408408408	2.860328546035708	2.437520827977804	-0.4228077180579035	0.4228077180579035
0.6817317317317317	2.86907667782338	2.446355572164101	-0.4227211056592797	0.4227211056592797
0.6826226226226226	2.877877345183317	2.455246470138453	-0.422630875044864	0.422630875044864
0.6835135135135135	2.886731001941378	2.4641939688753	-0.422537033066078	0.422537033066078
0.6844044044044044	2.895638107126078	2.473198520486664	-0.4224395866394142	0.4224395866394142
0.6852952952952953	2.904599125042909	2.482260582298414	-0.4223385427444946	0.4223385427444946
0.6861861861861862	2.913614525349949	2.491380616927898	-0.4222339084220517	0.4222339084220517
0.6870770770770771	2.92268478313477	2.500559092362937	-0.4221256907718329	0.4221256907718329
0.687967967967968	2.93181037899266	2.509796482042242	-0.4220138969504181	0.4220138969504181
0.6888588588588589	2.94099179910622	2.519093264937254	-0.4218985341689665	0.4218985341689665
0.6897497497497498	2.95022953532632	2.528449925635442	-0.4217796096908777	0.4217796096908777
0.6906406406406407	2.959524085254479	2.537866954425101	-0.4216571308293782	0.4216571308293782
0.6915315315315316	2.968875952326674	2.547344847381647	-0.4215311049450263	0.4215311049450263
0.6924224224224225	2.978285645898617	2.556884106455475	-0.4214015394431421	0.4214015394431421
0.6933133133133134	2.987753681332535	2.566485239561375	-0.4212684417711596	0.4212684417711596
0.6942042042042043	2.997280580085462	2.576148760669567	-0.4211318194158946	0.4211318194158946
0.695095095095095	3.006866869799108	2.585875189898357	-0.4209916799007511	0.4209916799007511
0.6959859859859859	3.016513084391307	2.595665053608468	-0.4208480307828384	0.4208480307828384
0.6968768768768768	3.026219764149089	2.605518884499069	-0.4207008796500205	0.4207008796500205
0.6977677677677677	3.035987455823414	2.615437221705522	-0.4205502341178922	0.4205502341178922
0.6986586586586586	3.045816712725596	2.625420610898911	-0.4203961018266846	0.4203961018266846
0.6995495495495495	3.05570809482545	2.635469604387361	-0.4202384904380891	0.4202384904380891
0.7004404404404404	3.06566216885121	2.645584761219185	-0.4200774076320251	0.4200774076320251
0.7013313313313313	3.075679508391241	2.655766647287906	-0.4199128611033354	0.4199128611033354
0.7022222222222222	3.085760693997589	2.666015835439186	-0.4197448585584032	0.4197448585584032
0.7031131131131131	3.095906313291413	2.676332905579688	-0.419573407711725	0.419573407711725
0.704004004004004	3.106116961070325	2.686718444787932	-0.4193985162823926	0.4193985162823926
0.7048948948948949	3.116393239417699	2.697173047427157	-0.4192201919905418	0.4192201919905418
0.7057857857857858	3.126735757813967	2.707697315260251	-0.4190384425537155	0.4190384425537155
0.7066766766766767	3.137145133249965	2.718291857566783	-0.4188532756831824	0.4188532756831824
0.7075675675675676	3.147621990342362	2.728957291262167	-0.4186646990801952	0.4186646990801952
0.7084584584584585	3.158166961451216	2.739694241019026	-0.4184727204321907	0.4184727204321907
0.7093493493493493	3.168780686799712	2.75050333939077	-0.4182773474089418	0.4182773474089418
0.7102402402402402	3.17946381459612	2.761385226937461	-0.4180785876586586	0.4180785876586586
0.7111311311311311	3.19021700115802	2.77234055235399	-0.4178764488040296	0.4178764488040296
0.712022022022022	3.201040911038863	2.783369972600623	-0.4176709384382402	0.4176709384382402
0.7129129129129129	3.211936217156883	2.794474153035968	-0.4174620641209152	0.4174620641209152
0.7138038038038038	3.222903600926447	2.805653767552398	-0.4172498333740484	0.4172498333740484
0.7146946946946947	3.23394375239188	2.816909498714002	-0.4170342536778779	0.4170342536778779
0.7155855855855856	3.245057370363818	2.828242037897092	-0.4168153324667263	0.4168153324667263
0.7164764764764765	3.256245162558143	2.83965208543334	-0.4165930771248036	0.4165930771248036
0.7173673673673674	3.267507845737578	2.851140350755591	-0.4163674949819876	0.4163674949819876
0.7182582582582583	3.278846145855973	2.862707552546408	-0.4161385933095652	0.4161385933095652
0.7191491491491492	3.290260798205356	2.874354418889405	-0.4159063793159512	0.4159063793159512
0.7200400400400401	3.301752547565809	2.886081687423434	-0.4156708601423746	0.4156708601423746
0.720930930930931	3.313322148358247	2.897890105499681	-0.4154320428585665	0.4154320428585665
0.7218218218218219	3.324970364800132	2.909780430341736	-0.4151899344583962	0.4151899344583962
0.7227127127127128	3.336697971064213	2.9217534292087	-0.4149445418555122	0.4149445418555122
0.7236036036036037	3.348505751440363	2.933809879561394	-0.4146958718789682	0.4146958718789682
0.7244944944944945	3.360394500500573	2.945950569231741	-0.4144439312688326	0.4144439312688326
0.7253853853853853	3.372365023267168	2.958176296595383	-0.4141887266717852	0.4141887266717852
0.7262762762762762	3.384418135384345	2.970487870747623	-0.413930264636722	0.413930264636722
0.7271671671671671	3.396554663293077	2.982886111682729	-0.413668551610348	0.413668551610348
0.728058058058058	3.408775444409484	2.995371850476721	-0.4134035939327636	0.4134035939327636
0.7289489489489489	3.421081327306749	3.00794592947368	-0.4131353978330692	0.4131353978330692
0.7298398398398398	3.433473171900642	3.020609202475681	-0.4128639694249618	0.4128639694249618
0.7307307307307307	3.445951849638762	3.033362534936422	-0.4125893147023394	0.4125893147023394
0.7316216216216216	3.458518243693559	3.046206804158633	-0.4123114395349261	0.4123114395349261
0.7325125125125125	3.471173249159257	3.059142899495362	-0.4120303496638948	0.4120303496638948
0.7334034034034034	3.483917773252725	3.072171722555208	-0.4117460506975172	0.4117460506975172
0.7342942942942943	3.496752735518434	3.085294187411611	-0.4114585481068231	0.4114585481068231
0.7351851851851852	3.509679068037562	3.09851122081628	-0.4111678472212827	0.4111678472212827
0.7360760760760761	3.52269771564137	3.11182376241686	-0.41087395322451	0.41087395322451
0.736966966966967	3.535809636128933	3.125232764978944	-0.4105768711499893	0.4105768711499893
0.7378578578578578	3.549015800489344	3.138739194612516	-0.4102766058768288	0.4102766058768288
0.7387487487487487	3.562317193128488	3.152344031002948	-0.40997316212554	0.40997316212554
0.7396396396396396	3.575714812100498	3.166048267646647	-0.4096665444538514	0.4096665444538514
0.7405305305305305	3.589209669344013	3.179852912091468	-0.4093567572525458	0.4093567572525458
0.7414214214214214	3.602802790923347	3.193758986182005	-0.4090438047413425	0.4090438047413425
0.7423123123123123	3.616495217274684	3.207767526309885	-0.4087276909647999	0.4087276909647999
0.7432032032032032	3.630288003457443	3.221879583669173	-0.4084084197882705	0.4084084197882705
0.7440940940940941	3.644182219410907	3.23609622451703	-0.4080859948938773	0.4080859948938773
0.744984984984985	3.658178950216277	3.250418530439737	-0.4077604197765394	0.4077604197765394
0.7458758758758759	3.67227929636426	3.264847598624224	-0.4074316977400363	0.4074316977400363
0.7467667667667668	3.68648437402835	3.279384542135237	-0.4070998318931123	0.4070998318931123
0.7476576576576577	3.700795315343914	3.294030490198306	-0.4067648251456082	0.4067648251456082
0.7485485485485486	3.715213268693271	3.308786588488605	-0.4064266802046665	0.4064266802046665
0.7494394394394395	3.729739398996861	3.323653999425916	-0.4060853995709448	0.4060853995709448
0.7503303303303304	3.744374888010702	3.33863390247581	-0.4057409855348912	0.4057409855348912
0.7512212212212213	3.759120934630268	3.35372749445721	-0.4053934401730581	0.4053934401730581
0.7521121121121122	3.773978755200957	3.368935989856505	-0.4050427653444522	0.4050427653444522
0.753003003003003	3.788949583835323	3.384260621148389	-0.4046889626869343	0.4046889626869343
0.7538938938938939	3.804034672737225	3.399702639123572	-0.4043320336136533	0.4043320336136533
0.7547847847847848	3.819235292533096	3.415263313223567	-0.4039719793095284	0.4039719793095284
0.7556756756756756	3.834552732610491	3.430943931882731	-0.4036088007277607	0.4036088007277607
0.7565665665665665	3.849988301464119	3.446745802877733	-0.4032424985863861	0.4032424985863861
0.7574574574574574	3.865543327049528	3.462670253684663	-0.4028730733648653	0.4028730733648653
0.7583483483483483	3.881219157144681	3.478718631843966	-0.4025005253007148	0.4025005253007148
0.7592392392392392	3.897017159719579	3.494892305333432	-0.4021248543861478	0.4021248543861478
0.7601301301301301	3.912938723314196	3.511192662949417	-0.4017460603647791	0.4017460603647791
0.761021021021021	3.928985257424881	3.527621114696557	-0.4013641427283234	0.4013641427283234
0.7619119119119119	3.945158192899507	3.544179092186168	-0.4009791007133385	0.4009791007133385
0.7628028028028028	3.96145898234157	3.560868049043582	-0.4005909332979884	0.4005909332979884
0.7636936936936937	3.977889100523468	3.577689461324658	-0.4001996391988101	0.4001996391988101
0.7645845845845846	3.994450044809227	3.594644827941712	-0.3998052168675144	0.3998052168675144
0.7654754754754755	4.011143335586909	3.611735671099128	-0.3994076644877813	0.3994076644877813
0.7663663663663663	4.027970516710965	3.628963536738897	-0.3990069799720679	0.3990069799720679
0.7672572572572572	4.044933155954808	3.646329994996391	-0.3986031609584169	0.3986031609584169
0.7681481481481481	4.062032845473868	3.663836640666607	-0.3981962048072609	0.3981962048072609
0.769039039039039	4.079271202279429	3.681485093681218	-0.3977861085982113	0.3977861085982113
0.7699299299299299	4.096649868723529	3.69927699959668	-0.397372869126849	0.397372869126849
0.7708208208208208	4.114170512995225	3.717214030093755	-0.3969564829014693	0.3969564829014693
0.7717117117117117	4.131834829628557	3.735297883488726	-0.3965369461398307	0.3965369461398307
0.7726026026026026	4.149644540022489	3.753530285256651	-0.3961142547658381	0.3961142547658381
0.7734934934934935	4.167601392973206	3.771912988567001	-0.3956884044062052	0.3956884044062052
0.7743843843843844	4.18570716521908	3.790447774832009	-0.3952593903870714	0.3952593903870714
0.7752752752752753	4.203963661998657	3.809136454268117	-0.3948272077305397	0.3948272077305397
0.7761661661661662	4.222372717622056	3.827980866470872	-0.3943918511511844	0.3943918511511844
0.7770570570570571	4.240936196056126	3.846982881003672	-0.3939533150524532	0.3939533150524532
0.777947947947948	4.259655991523756	3.866144398000742	-0.3935115935230136	0.3935115935230136
0.7788388388388389	4.278534029117762	3.885467348784767	-0.393066680332995	0.393066680332995
0.7797297297297298	4.297572265429727	3.904953696499595	-0.392618568930132	0.392618568930132
0.7806206206206207	4.316772689194251	3.924605436758442	-0.3921672524358093	0.3921672524358093
0.7815115115115115	4.336137321949037	3.944424598308071	-0.3917127236409663	0.3917127236409663
0.7824024024024024	4.355668218711275	3.964413243709388	-0.3912549750018863	0.3912549750018863
0.7832932932932933	4.375367468670794	3.984573470034948	-0.390793998635846	0.390793998635846
0.7841841841841842	4.395237195900458	4.004907409583863	-0.3903297863165953	0.3903297863165953
0.7850750750750751	4.415279560084326	4.025417230614649	-0.3898623294696764	0.3898623294696764
0.7859659659659659	4.43549675726408	4.046105138096492	-0.3893916191675881	0.3893916191675881
0.7868568568568568	4.455891020604275	4.066973374479558	-0.3889176461247166	0.3889176461247166
0.7877477477477477	4.47646462117692	4.088024220484819	-0.388440400692101	0.388440400692101
0.7886386386386386	4.497219868766034	4.109259995914081	-0.3879598728519529	0.3879598728519529
0.7895295295295295	4.51815911269272	4.130683060480751	-0.3874760522119693	0.3874760522119693
0.7904204204204204	4.539284742661372	4.15229581466199	-0.3869889279993819	0.3869889279993819
0.7913113113113113	4.560599189627659	4.174100700572925	-0.3864984890547341	0.3864984890547341
0.7922022022022022	4.582104926688965	4.196100202863542	-0.3860047238254225	0.3860047238254225
0.7930930930930931	4.603804469997898	4.218296849639	-0.3855076203588981	0.3855076203588981
0.793983983983984	4.625700379699647	4.240693213404062	-0.3850071662955852	0.3850071662955852
0.7948748748748748	4.647795260893865	4.263291912032389	-0.3845033488614762	0.3845033488614762
0.7957657657657657	4.670091764621827	4.286095609761461	-0.3839961548603652	0.3839961548603652
0.7966566566566566	4.692592588879672	4.309107018213929	-0.3834855706657425	0.3834855706657425
0.7975475475475475	4.715300479658513	4.332328897446224	-0.3829715822122886	0.3829715822122886
0.7984384384384384	4.738218232012254	4.355764057025259	-0.3824541749869947	0.3824541749869947
0.7993293293293293	4.761348691153956	4.379415357134119	-0.3819333340198368	0.3819333340198368
0.8002202202202202	4.784694753581704	4.403285709707659	-0.3814090438740445	0.3814090438740445
0.8011111111111111	4.808259368234824	4.427378079598938	-0.3808812886358863	0.3808812886358863
0.802002002002002	4.832045537681482	4.451695485777479	-0.3803500519040037	0.3803500519040037
0.8028928928928929	4.856056319338596	4.476241002560384	-0.3798153167782123	0.3798153167782123
0.8037837837837838	4.880294826725147	4.501017760877329	-0.379277065847818	0.379277065847818
0.8046746746746747	4.904764230749922	4.526028949570551	-0.3787352811793703	0.3787352811793703
0.8055655655655656	4.929467761034799	4.551277816730954	-0.3781899443038448	0.3781899443038448
0.8064564564564565	4.954408707274749	4.576767671071488	-0.3776410362032614	0.3776410362032614
0.8073473473473474	4.979590420635702	4.602501883339053	-0.3770885372966495	0.3770885372966495
0.8082382382382383	5.005016315191559	4.628483887766148	-0.3765324274254107	0.3765324274254107
0.8091291291291292	5.030689869401592	4.654717183563588	-0.3759726858380041	0.3759726858380041
0.81002002002002	5.056614627629589	4.681205336455662	-0.3754092911739271	0.3754092911739271
0.8109109109109109	5.082794201706103	4.707951980259108	-0.3748422214469951	0.3748422214469951
0.8118018018018018	5.109232272535259	4.734960818507381	-0.3742714540278778	0.3742714540278778
0.8126926926926927	5.135932591747577	4.762235626121733	-0.373696965625844	0.373696965625844
0.8135835835835836	5.162898983400376	4.789780251130661	-0.3731187322697149	0.3731187322697149
0.8144744744744745	5.190135345727356	4.817598616439381	-0.3725367292879751	0.3725367292879751
0.8153653653653654	5.217645652939026	4.845694721650988	-0.3719509312880387	0.3719509312880387
0.8162562562562562	5.24543395707569	4.874072644941094	-0.3713613121345958	0.3713613121345958
0.8171471471471471	5.27350438991481	4.902736544987786	-0.3707678449270242	0.3707678449270242
0.818038038038038	5.301861164934584	4.931690662958723	-0.3701705019758608	0.3701705019758608
0.8189289289289289	5.330508579335726	4.960939324557472	-0.3695692547782539	0.3695692547782539
0.8198198198198198	5.359451016123406	4.990486942131026	-0.3689640739923794	0.3689640739923794
0.8207107107107107	5.388692946251505	5.020338016840711	-0.3683549294107937	0.3683549294107937
0.8216016016016016	5.418238930831309	5.050497140898655	-0.3677417899326541	0.3677417899326541
0.8224924924924925	5.448093623406961	5.080968999872166	-0.3671246235347949	0.3671246235347949
0.8233833833833833	5.478261772300002	5.111758375058393	-0.3665033972416092	0.3665033972416092
0.8242742742742742	5.508748223025465	5.142870145931786	-0.3658780770936794	0.3658780770936794
0.8251651651651651	5.539557920782072	5.174309292666959	-0.365248628115113	0.365248628115113
0.826056056056056	5.570695913019214	5.206080898739634	-0.3646150142795799	0.3646150142795799
0.8269469469469469	5.602167352083447	5.238190153608532	-0.3639771984749158	0.3639771984749158
0.8278378378378378	5.633977497947439	5.270642355481117	-0.3633351424663216	0.3633351424663216
0.8287287287287287	5.666131721024315	5.303442914166257	-0.362688806858058	0.362688806858058
0.8296196196196196	5.698635505070595	5.336597354016992	-0.3620381510536026	0.3620381510536026
0.8305105105105105	5.73149445018092	5.370111316966729	-0.3613831332141908	0.3613831332141908
0.8314014014014014	5.764714275878023	5.403990565662326	-0.360723710215697	0.360723710215697
0.8322922922922923	5.798300824301447	5.438240986697684	-0.3600598376037629	0.3600598376037629
0.8331831831831832	5.832260063498746	5.472868593951578	-0.3593914695471678	0.3593914695471678
0.8340740740740741	5.86659809082297	5.50787953203371	-0.3587185587892598	0.3587185587892598
0.834964964964965	5.901321136440521	5.543280079843014	-0.3580410565975072	0.3580410565975072
0.8358558558558559	5.936435566953504	5.579076654242542	-0.3573589127109624	0.3573589127109624
0.8367467467467468	5.971947889141014	5.615275813855358	-0.3566720752856565	0.3566720752856565
0.8376376376376377	6.007864753823888	5.65188426298612	-0.3559804908377684	0.3559804908377684
0.8385285285285285	6.044192959857716	5.688908855673192	-0.3552841041845234	0.3552841041845234
0.8394194194194194	6.080939458259065	5.726356599876405	-0.3545828583826598	0.3545828583826598
0.8403103103103103	6.118111356470171	5.764234661805726	-0.3538766946644447	0.3538766946644447
0.8412012012012012	6.155715922767476	5.802550370396422	-0.3531655523710544	0.3531655523710544
0.8420920920920921	6.193760590819758	5.841311221936508	-0.3524493688832493	0.3524493688832493
0.842982982982983	6.232252964401727	5.88052488485256	-0.3517280795491677	0.3517280795491677
0.8438738738738739	6.271200822269374	5.920199204660172	-0.3510016176092021	0.3510016176092021
0.8447647647647648	6.310612123203487	5.960342209085804	-0.3502699141176837	0.3502699141176837
0.8456556556556557	6.350495011228217	6.000962113366852	-0.3495328978613648	0.3495328978613648
0.8465465465465465	6.39085782101172	6.042067325737295	-0.3487904952744252	0.3487904952744252
0.8474374374374374	6.43170908345642	6.083666453106484	-0.3480426303499362	0.3480426303499362
0.8483283283283283	6.473057531486544	6.125768306939032	-0.3472892245475121	0.3472892245475121
0.8492192192192192	6.514912106041246	6.16838190934422	-0.3465301966970253	0.3465301966970253
0.8501101101101101	6.557281962281747	6.211516499383595	-0.3457654628981528	0.3457654628981528
0.851001001001001	6.600176476021518	6.255181539605971	-0.3449949364155467	0.3449949364155467
0.8518918918918919	6.643605250388835	6.29938672281944	-0.344218527569395	0.344218527569395
0.8527827827827827	6.687578122731617	6.344141979110479	-0.3434361436211377	0.3434361436211377
0.8536736736736736	6.732105171774761	6.389457483120717	-0.3426476886540444	0.3426476886540444
0.8545645645645645	6.777196725040912	6.435343661592482	-0.34185306344843	0.34185306344843
0.8554554554554554	6.82286336654593	6.481811201194772	-0.3410521653511571	0.3410521653511571
0.8563463463463463	6.869115944781002	6.528871056641879	-0.3402448881391225	0.3402448881391225
0.8572372372372372	6.915965580993923	6.57653445911752	-0.3394311218764035	0.3394311218764035
0.8581281281281281	6.963423677782648	6.624812925017972	-0.3386107527646764	0.3386107527646764
0.859019019019019	7.011501928014951	6.673718265028411	-0.3377836629865403	0.3377836629865403
0.8599099099099099	7.060212324088618	6.723262593547338	-0.3369497305412805	0.3369497305412805
0.8608008008008008	7.109567167547522	6.773458338474807	-0.3361088290727148	0.3361088290727148
0.8616916916916917	7.159579079069471	6.824318251380953	-0.3352608276885176	0.3352608276885176
0.8625825825825826	7.210261008842785	6.87585541807213	-0.3344055907706549	0.3344055907706549
0.8634734734734735	7.261626247349252	6.928083269573006	-0.3335429777762462	0.3335429777762462
0.8643643643643644	7.313688436572153	6.981015593543805	-0.3326728430283472	0.3326728430283472
0.8652552552552553	7.366461581648981	7.03466654615295	-0.3317950354960306	0.3317950354960306
0.8661461461461462	7.419960062989518	7.089050664426528	-0.3309093985629898	0.3309093985629898
0.8670370370370371	7.474198648881078	7.144182879096984	-0.3300157697840937	0.3300157697840937
0.8679279279279279	7.529192508603832	7.200078527974873	-0.3291139806289589	0.3291139806289589
0.8688188188188188	7.584957226080435	7.256753369868596	-0.3282038562118395	0.3282038562118395
0.8697097097097097	7.641508814085463	7.31422359907863	-0.3272852150068335	0.3272852150068335
0.8706006006006006	7.698863729041538	7.37250586049402	-0.3263578685475181	0.3263578685475181
0.8714914914914915	7.757038886430591	7.431617265320657	-0.3254216211099337	0.3254216211099337
0.8723823823823824	7.816051676850194	7.491575407472332	-0.3244762693778611	0.3244762693778611
0.8732732732732733	7.875919982746619	7.552398380657479	-0.3235216020891398	0.3235216020891398
0.8741641641641642	7.936662195858085	7.61410479619629	-0.322557399661795	0.322557399661795
0.8750550550550551	7.998297235403498	7.67671380160492	-0.3215834337985788	0.3215834337985788
0.875945945945946	8.060844567054055	7.740245099985604	-0.3205994670684511	0.3205994670684511
0.8768368368368368	8.124324222727212	7.804718970263778	-0.3196052524634343	0.3196052524634343
0.8777277277277277	8.18875682124483	7.870156288315781	-0.3186005329290493	0.3186005329290493
0.8786186186186186	8.254163589899662	7.93657854903304	-0.3175850408666214	0.3175850408666214
0.8795095095095095	8.32056638697715	8.004007889371779	-0.3165584976053708	0.3165584976053708
0.8804004004004004	8.387987725282009	8.072467112439826	-0.3155206128421835	0.3155206128421835
0.8812912912912912	8.456450796722276	8.141979712675504	-0.3144710840467724	0.3144710840467724
0.8821821821821821	8.525979498006485	8.212569902176714	-0.3134095958297713	0.3134095958297713
0.883073073073073	8.596598457513151	8.284262638242113	-0.3123358192710377	0.3123358192710377
0.8839639639639639	8.66833306339522	8.357083652189878	-0.3112494112053419	0.3112494112053419
0.8848548548548548	8.741209492986115	8.431059479523826	-0.3101500134622892	0.3101500134622892
0.8857457457457457	8.815254743578052	8.506217491520893	-0.3090372520571592	0.3090372520571592
0.8866366366366366	8.890496664647772	8.582585928318725	-0.3079107363290472	0.3079107363290472
0.8875275275275275	8.966963991609521	8.660193933587172	-0.3067700580223498	0.3067700580223498
0.8884184184184184	9.044686381180181	8.739071590872772	-0.3056147903074091	0.3056147903074091
0.8893093093093093	9.123694448446951	8.81924996171117	-0.3044444867357807	0.3044444867357807
0.8902002002002002	9.204019805733669	8.900761125608563	-0.303258680125106	0.303258680125106
0.8910910910910911	9.285695103368235	8.983638221999914	-0.3020568813683209	0.3020568813683209
0.891981981981982	9.368754072460238	9.067915494298857	-0.3008385781613807	0.3008385781613807
0.8928728728728729	9.453231569805132	9.153628336161866	-0.2996032336432659	0.2996032336432659
0.8937637637637638	9.539163625038936	9.240813340097535	-0.2983502849414013	0.2983502849414013
0.8946546546546547	9.62658749017602	9.329508348560713	-0.2970791416153062	0.2970791416153062
0.8955455455455456	9.715541691671094	9.419752507680847	-0.2957891839902462	0.2957891839902462
0.8964364364364364	9.806066085156617	9.511586323784163	-0.2944797613724539	0.2944797613724539
0.8973273273273273	9.898201913016864	9.605051722880482	-0.293150190136382	0.293150190136382
0.8982182182182182	9.991991864971272	9.700192113297495	-0.2917997516737767	0.2917997516737767
0.8991091091091091	10.0874801418518	9.797052451658288	-0.2904276901935123	0.2904276901935123
0.9	10.18471252277189	9.895679312411849	-0.2890332103600386	0.2890332103600386


==> plot_data/AdS2_contact_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 -0.001131 -0.001134 0.000000 -0.001135 -0.001134
0.011486 -0.001458 -0.001462 0.000001 -0.001463 -0.001461
0.012972 -0.001820 -0.001826 0.000001 -0.001827 -0.001825
0.014457 -0.002218 -0.002226 0.000001 -0.002227 -0.002225
0.015943 -0.002651 -0.002661 0.000002 -0.002663 -0.002659
0.017429 -0.003117 -0.003130 0.000002 -0.003132 -0.003128
0.018915 -0.003616 -0.003633 0.000003 -0.003635 -0.003630
0.020401 -0.004148 -0.004168 0.000003 -0.004171 -0.004165
0.021886 -0.004712 -0.004736 0.000004 -0.004740 -0.004732
0.023372 -0.005307 -0.005336 0.000005 -0.005341 -0.005331
0.024858 -0.005934 -0.005967 0.000006 -0.005973 -0.005962
0.026344 -0.006591 -0.006629 0.000007 -0.006636 -0.006623
0.027830 -0.007278 -0.007322 0.000008 -0.007330 -0.007315
0.029316 -0.007994 -0.008045 0.000009 -0.008054 -0.008037
0.030801 -0.008741 -0.008798 0.000010 -0.008808 -0.008789
0.032287 -0.009516 -0.009581 0.000011 -0.009592 -0.009570
0.033773 -0.010320 -0.010393 0.000012 -0.010405 -0.010380
0.035259 -0.011152 -0.011234 0.000014 -0.011248 -0.011220
0.036745 -0.012013 -0.012103 0.000015 -0.012119 -0.012088
0.038230 -0.012901 -0.013001 0.000017 -0.013018 -0.012984
0.039716 -0.013817 -0.013927 0.000019 -0.013946 -0.013908
0.041202 -0.014761 -0.014881 0.000021 -0.014902 -0.014860
0.042688 -0.015731 -0.015863 0.000023 -0.015885 -0.015840
0.044174 -0.016729 -0.016872 0.000025 -0.016896 -0.016847
0.045659 -0.017753 -0.017908 0.000027 -0.017935 -0.017881
0.047145 -0.018804 -0.018971 0.000029 -0.019000 -0.018942
0.048631 -0.019881 -0.020062 0.000031 -0.020093 -0.020030
0.050117 -0.020984 -0.021178 0.000034 -0.021212 -0.021145
0.051603 -0.022113 -0.022322 0.000036 -0.022358 -0.022286
0.053088 -0.023268 -0.023491 0.000039 -0.023530 -0.023453
0.054574 -0.024449 -0.024687 0.000041 -0.024729 -0.024646
0.056060 -0.025655 -0.025909 0.000044 -0.025953 -0.025865
0.057546 -0.026886 -0.027157 0.000047 -0.027204 -0.027110
0.059032 -0.028142 -0.028430 0.000050 -0.028480 -0.028380
0.060518 -0.029424 -0.029729 0.000053 -0.029782 -0.029676
0.062003 -0.030730 -0.031053 0.000056 -0.031109 -0.030997
0.063489 -0.032061 -0.032403 0.000060 -0.032462 -0.032343
0.064975 -0.033417 -0.033777 0.000063 -0.033840 -0.033714
0.066461 -0.034797 -0.035177 0.000066 -0.035243 -0.035110
0.067947 -0.036201 -0.036601 0.000070 -0.036671 -0.036531
0.069432 -0.037630 -0.038050 0.000073 -0.038124 -0.037977
0.070918 -0.039083 -0.039524 0.000077 -0.039601 -0.039447
0.072404 -0.040560 -0.041022 0.000081 -0.041103 -0.040941
0.073890 -0.042061 -0.042545 0.000085 -0.042630 -0.042460
0.075376 -0.043585 -0.044092 0.000089 -0.044181 -0.044003
0.076861 -0.045133 -0.045663 0.000093 -0.045756 -0.045570
0.078347 -0.046705 -0.047258 0.000097 -0.047355 -0.047161
0.079833 -0.048301 -0.048877 0.000101 -0.048978 -0.048776
0.081319 -0.049920 -0.050520 0.000105 -0.050626 -0.050415
0.082805 -0.051562 -0.052187 0.000110 -0.052297 -0.052077
0.084290 -0.053228 -0.053878 0.000114 -0.053992 -0.053763
0.085776 -0.054916 -0.055592 0.000119 -0.055710 -0.055473
0.087262 -0.056628 -0.057329 0.000123 -0.057452 -0.057206
0.088748 -0.058363 -0.059090 0.000128 -0.059218 -0.058963
0.090234 -0.060121 -0.060875 0.000133 -0.061007 -0.060742
0.091720 -0.061901 -0.062682 0.000137 -0.062820 -0.062545
0.093205 -0.063705 -0.064513 0.000142 -0.064655 -0.064371
0.094691 -0.065531 -0.066367 0.000147 -0.066514 -0.066220
0.096177 -0.067380 -0.068244 0.000152 -0.068396 -0.068092
0.097663 -0.069251 -0.070144 0.000157 -0.070301 -0.069987
0.099149 -0.071145 -0.072066 0.000162 -0.072228 -0.071904
0.100634 -0.073062 -0.074012 0.000167 -0.074179 -0.073845
0.102120 -0.075001 -0.075980 0.000172 -0.076152 -0.075808
0.103606 -0.076962 -0.077971 0.000178 -0.078149 -0.077793
0.105092 -0.078945 -0.079984 0.000183 -0.080167 -0.079802
0.106578 -0.080951 -0.082020 0.000188 -0.082209 -0.081832
0.108063 -0.082979 -0.084079 0.000194 -0.084273 -0.083885
0.109549 -0.085029 -0.086160 0.000199 -0.086359 -0.085961
0.111035 -0.087101 -0.088263 0.000205 -0.088468 -0.088059
0.112521 -0.089196 -0.090389 0.000210 -0.090599 -0.090178
0.114007 -0.091312 -0.092536 0.000216 -0.092752 -0.092321
0.115492 -0.093450 -0.094706 0.000221 -0.094927 -0.094485
0.116978 -0.095610 -0.096898 0.000227 -0.097125 -0.096671
0.118464 -0.097792 -0.099112 0.000232 -0.099344 -0.098880
0.119950 -0.099996 -0.101348 0.000238 -0.101586 -0.101110
0.121436 -0.102221 -0.103606 0.000244 -0.103850 -0.103362
0.122922 -0.104469 -0.105886 0.000250 -0.106135 -0.105636
0.124407 -0.106738 -0.108188 0.000255 -0.108443 -0.107932
0.125893 -0.109028 -0.110511 0.000261 -0.110772 -0.110250
0.127379 -0.111340 -0.112856 0.000267 -0.113123 -0.112590
0.128865 -0.113674 -0.115223 0.000273 -0.115496 -0.114951
0.130351 -0.116030 -0.117612 0.000278 -0.117890 -0.117333
0.131836 -0.118406 -0.120022 0.000284 -0.120306 -0.119738
0.133322 -0.120805 -0.122454 0.000290 -0.122744 -0.122164
0.134808 -0.123225 -0.124907 0.000296 -0.125203 -0.124611
0.136294 -0.125666 -0.127382 0.000302 -0.127684 -0.127080
0.137780 -0.128129 -0.129878 0.000308 -0.130186 -0.129570
0.139265 -0.130613 -0.132396 0.000314 -0.132709 -0.132082
0.140751 -0.133118 -0.134935 0.000319 -0.135254 -0.134615
0.142237 -0.135645 -0.137495 0.000325 -0.137820 -0.137169
0.143723 -0.138193 -0.140076 0.000331 -0.140408 -0.139745
0.145209 -0.140762 -0.142679 0.000337 -0.143016 -0.142342
0.146694 -0.143352 -0.145303 0.000343 -0.145646 -0.144960
0.148180 -0.145964 -0.147948 0.000349 -0.148297 -0.147600
0.149666 -0.148597 -0.150615 0.000355 -0.150969 -0.150260
0.151152 -0.151251 -0.153302 0.000360 -0.153662 -0.152942
0.152638 -0.153926 -0.156010 0.000366 -0.156377 -0.155644
0.154124 -0.156622 -0.158740 0.000372 -0.159112 -0.158368
0.155609 -0.159340 -0.161490 0.000378 -0.161868 -0.161113
0.157095 -0.162078 -0.164262 0.000383 -0.164645 -0.163879
0.158581 -0.164838 -0.167054 0.000389 -0.167443 -0.166665
0.160067 -0.167619 -0.169868 0.000395 -0.170262 -0.169473
0.161553 -0.170420 -0.172702 0.000400 -0.173102 -0.172302
0.163038 -0.173243 -0.175557 0.000406 -0.175963 -0.175151
0.164524 -0.176087 -0.178433 0.000411 -0.178845 -0.178022
0.166010 -0.178952 -0.181330 0.000417 -0.181747 -0.180913
0.167496 -0.181837 -0.184247 0.000422 -0.184670 -0.183825
0.168982 -0.184744 -0.187186 0.000428 -0.187614 -0.186758
0.170467 -0.187672 -0.190145 0.000433 -0.190578 -0.189711
0.171953 -0.190621 -0.193124 0.000439 -0.193563 -0.192686
0.173439 -0.193590 -0.196125 0.000444 -0.196569 -0.195681
0.174925 -0.196581 -0.199146 0.000449 -0.199595 -0.198697
0.176411 -0.199592 -0.202188 0.000454 -0.202642 -0.201733
0.177896 -0.202624 -0.205250 0.000460 -0.205710 -0.204791
0.179382 -0.205678 -0.208333 0.000465 -0.208798 -0.207869
0.180868 -0.208752 -0.211437 0.000470 -0.211907 -0.210967
0.182354 -0.211847 -0.214561 0.000475 -0.215036 -0.214086
0.183840 -0.214963 -0.217706 0.000480 -0.218185 -0.217226
0.185326 -0.218100 -0.220871 0.000484 -0.221356 -0.220387
0.186811 -0.221257 -0.224057 0.000489 -0.224546 -0.223568
0.188297 -0.224436 -0.227263 0.000494 -0.227757 -0.226769
0.189783 -0.227636 -0.230490 0.000499 -0.230989 -0.229991
0.191269 -0.230856 -0.233737 0.000503 -0.234241 -0.233234
0.192755 -0.234097 -0.237005 0.000508 -0.237513 -0.236497
0.194240 -0.237359 -0.240293 0.000512 -0.240806 -0.239781
0.195726 -0.240642 -0.243602 0.000517 -0.244119 -0.243086
0.197212 -0.243946 -0.246931 0.000521 -0.247452 -0.246410
0.198698 -0.247270 -0.250281 0.000525 -0.250806 -0.249756
0.200184 -0.250616 -0.253651 0.000529 -0.254180 -0.253121
0.201669 -0.253982 -0.257041 0.000533 -0.257574 -0.256508
0.203155 -0.257369 -0.260452 0.000537 -0.260989 -0.259914
0.204641 -0.260777 -0.263883 0.000541 -0.264423 -0.263342
0.206127 -0.264206 -0.267334 0.000545 -0.267879 -0.266789
0.207613 -0.267656 -0.270806 0.000548 -0.271354 -0.270258
0.209098 -0.271127 -0.274298 0.000552 -0.274850 -0.273746
0.210584 -0.274618 -0.277811 0.000555 -0.278366 -0.277255
0.212070 -0.278131 -0.281343 0.000559 -0.281902 -0.280785
0.213556 -0.281664 -0.284897 0.000562 -0.285459 -0.284335
0.215042 -0.285218 -0.288470 0.000565 -0.289035 -0.287905
0.216528 -0.288793 -0.292064 0.000568 -0.292632 -0.291496
0.218013 -0.292389 -0.295678 0.000571 -0.296250 -0.295107
0.219499 -0.296006 -0.299313 0.000574 -0.299887 -0.298739
0.220985 -0.299644 -0.302968 0.000577 -0.303545 -0.302391
0.222471 -0.303303 -0.306643 0.000580 -0.307223 -0.306063
0.223957 -0.306982 -0.310338 0.000582 -0.310921 -0.309756
0.225442 -0.310683 -0.314054 0.000585 -0.314639 -0.313470
0.226928 -0.314405 -0.317791 0.000587 -0.318378 -0.317203
0.228414 -0.318147 -0.321547 0.000589 -0.322136 -0.320958
0.229900 -0.321911 -0.325324 0.000591 -0.325915 -0.324733
0.231386 -0.325695 -0.329121 0.000593 -0.329714 -0.328528
0.232871 -0.329501 -0.332939 0.000595 -0.333534 -0.332343
0.234357 -0.333327 -0.336776 0.000597 -0.337374 -0.336179
0.235843 -0.337174 -0.340635 0.000599 -0.341233 -0.340036
0.237329 -0.341043 -0.344513 0.000600 -0.345113 -0.343913
0.238815 -0.344932 -0.348412 0.000602 -0.349014 -0.347810
0.240301 -0.348843 -0.352331 0.000603 -0.352934 -0.351728
0.241786 -0.352775 -0.356271 0.000604 -0.356875 -0.355667
0.243272 -0.356727 -0.360231 0.000605 -0.360836 -0.359626
0.244758 -0.360701 -0.364211 0.000606 -0.364818 -0.363605
0.246244 -0.364696 -0.368212 0.000607 -0.368819 -0.367605
0.247730 -0.368712 -0.372233 0.000608 -0.372841 -0.371626
0.249215 -0.372750 -0.376275 0.000608 -0.376883 -0.375667
0.250701 -0.376808 -0.380337 0.000608 -0.380946 -0.379729
0.252187 -0.380887 -0.384420 0.000609 -0.385028 -0.383811
0.253673 -0.384988 -0.388522 0.000609 -0.389131 -0.387914
0.255159 -0.389110 -0.392646 0.000609 -0.393255 -0.392037
0.256644 -0.393253 -0.396790 0.000609 -0.397398 -0.396181
0.258130 -0.397418 -0.400954 0.000609 -0.401563 -0.400345
0.259616 -0.401603 -0.405139 0.000608 -0.405747 -0.404531
0.261102 -0.405810 -0.409344 0.000608 -0.409952 -0.408737
0.262588 -0.410039 -0.413570 0.000607 -0.414177 -0.412963
0.264073 -0.414288 -0.417816 0.000606 -0.418423 -0.417210
0.265559 -0.418559 -0.422083 0.000605 -0.422689 -0.421478
0.267045 -0.422852 -0.426371 0.000604 -0.426975 -0.425767
0.268531 -0.427165 -0.430679 0.000603 -0.431282 -0.430076
0.270017 -0.431501 -0.435008 0.000602 -0.435609 -0.434406
0.271503 -0.435857 -0.439357 0.000600 -0.439957 -0.438757
0.272988 -0.440235 -0.443727 0.000599 -0.444326 -0.443129
0.274474 -0.444635 -0.448118 0.000597 -0.448715 -0.447521
0.275960 -0.449056 -0.452529 0.000595 -0.453124 -0.451934
0.277446 -0.453498 -0.456961 0.000593 -0.457554 -0.456369
0.278932 -0.457962 -0.461414 0.000591 -0.462005 -0.460824
0.280417 -0.462448 -0.465888 0.000588 -0.466476 -0.465300
0.281903 -0.466955 -0.470382 0.000586 -0.470968 -0.469796
0.283389 -0.471484 -0.474898 0.000583 -0.475481 -0.474314
0.284875 -0.476035 -0.479434 0.000581 -0.480014 -0.478853
0.286361 -0.480607 -0.483991 0.000578 -0.484568 -0.483413
0.287846 -0.485201 -0.488568 0.000575 -0.489143 -0.487994
0.289332 -0.489817 -0.493167 0.000572 -0.493739 -0.492596
0.290818 -0.494454 -0.497787 0.000568 -0.498355 -0.497218
0.292304 -0.499114 -0.502427 0.000565 -0.502992 -0.501863
0.293790 -0.503795 -0.507089 0.000561 -0.507650 -0.506528
0.295275 -0.508498 -0.511772 0.000558 -0.512329 -0.511214
0.296761 -0.513223 -0.516475 0.000554 -0.517029 -0.515922
0.298247 -0.517970 -0.521200 0.000550 -0.521750 -0.520650
0.299733 -0.522738 -0.525946 0.000546 -0.526492 -0.525400
0.301219 -0.527529 -0.530713 0.000541 -0.531254 -0.530172
0.302705 -0.532342 -0.535501 0.000537 -0.536038 -0.534964
0.304190 -0.537177 -0.540311 0.000532 -0.540843 -0.539779
0.305676 -0.542033 -0.545142 0.000528 -0.545669 -0.544614
0.307162 -0.546912 -0.549994 0.000523 -0.550516 -0.549471
0.308648 -0.551814 -0.554867 0.000518 -0.555385 -0.554349
0.310134 -0.556737 -0.559762 0.000513 -0.560274 -0.559249
0.311619 -0.561682 -0.564678 0.000507 -0.565185 -0.564170
0.313105 -0.566650 -0.569615 0.000502 -0.570117 -0.569113
0.314591 -0.571640 -0.574574 0.000497 -0.575071 -0.574077
0.316077 -0.576652 -0.579555 0.000491 -0.580046 -0.579064
0.317563 -0.581687 -0.584557 0.000485 -0.585042 -0.584071
0.319048 -0.586744 -0.589580 0.000479 -0.590060 -0.589101
0.320534 -0.591824 -0.594625 0.000473 -0.595099 -0.594152
0.322020 -0.596926 -0.599692 0.000467 -0.600159 -0.599225
0.323506 -0.602050 -0.604781 0.000461 -0.605242 -0.604320
0.324992 -0.607197 -0.609891 0.000454 -0.610346 -0.609437
0.326477 -0.612367 -0.615023 0.000448 -0.615471 -0.614576
0.327963 -0.617559 -0.620178 0.000441 -0.620619 -0.619736
0.329449 -0.622774 -0.625353 0.000434 -0.625788 -0.624919
0.330935 -0.628011 -0.630551 0.000428 -0.630979 -0.630124
0.332421 -0.633272 -0.635771 0.000421 -0.636192 -0.635351
0.333907 -0.638555 -0.641013 0.000413 -0.641426 -0.640600
0.335392 -0.643861 -0.646277 0.000406 -0.646683 -0.645871
0.336878 -0.649190 -0.651563 0.000399 -0.651962 -0.651164
0.338364 -0.654541 -0.656871 0.000391 -0.657262 -0.656480
0.339850 -0.659916 -0.662202 0.000384 -0.662585 -0.661818
0.341336 -0.665314 -0.667554 0.000376 -0.667930 -0.667178
0.342821 -0.670734 -0.672929 0.000368 -0.673297 -0.672561
0.344307 -0.676178 -0.678327 0.000360 -0.678687 -0.677967
0.345793 -0.681645 -0.683747 0.000352 -0.684099 -0.683394
0.347279 -0.687135 -0.689189 0.000344 -0.689533 -0.688845
0.348765 -0.692648 -0.694654 0.000336 -0.694989 -0.694318
0.350250 -0.698185 -0.700141 0.000327 -0.700469 -0.699814
0.351736 -0.703745 -0.705651 0.000319 -0.705970 -0.705332
0.353222 -0.709328 -0.711184 0.000310 -0.711494 -0.710874
0.354708 -0.714935 -0.716740 0.000302 -0.717041 -0.716438
0.356194 -0.720565 -0.722318 0.000293 -0.722611 -0.722025
0.357679 -0.726219 -0.727919 0.000284 -0.728204 -0.727635
0.359165 -0.731896 -0.733544 0.000275 -0.733819 -0.733268
0.360651 -0.737596 -0.739191 0.000266 -0.739457 -0.738925
0.362137 -0.743321 -0.744861 0.000257 -0.745118 -0.744604
0.363623 -0.749069 -0.750554 0.000248 -0.750803 -0.750306
0.365109 -0.754841 -0.756271 0.000239 -0.756510 -0.756032
0.366594 -0.760637 -0.762011 0.000230 -0.762240 -0.761781
0.368080 -0.766456 -0.767774 0.000220 -0.767994 -0.767554
0.369566 -0.772300 -0.773561 0.000211 -0.773771 -0.773350
0.371052 -0.778167 -0.779371 0.000201 -0.779572 -0.779169
0.372538 -0.784059 -0.785204 0.000192 -0.785396 -0.785012
0.374023 -0.789974 -0.791061 0.000182 -0.791243 -0.790879
0.375509 -0.795914 -0.796942 0.000173 -0.797114 -0.796769
0.376995 -0.801878 -0.802846 0.000163 -0.803009 -0.802683
0.378481 -0.807866 -0.808775 0.000153 -0.808928 -0.808621
0.379967 -0.813879 -0.814727 0.000143 -0.814870 -0.814583
0.381452 -0.819916 -0.820703 0.000134 -0.820836 -0.820569
0.382938 -0.825977 -0.826703 0.000124 -0.826827 -0.826579
0.384424 -0.832063 -0.832727 0.000114 -0.832841 -0.832612
0.385910 -0.838173 -0.838775 0.000105 -0.838880 -0.838670
0.387396 -0.844308 -0.844847 0.000095 -0.844943 -0.844752
0.388881 -0.850467 -0.850944 0.000086 -0.851030 -0.850858
0.390367 -0.856652 -0.857065 0.000076 -0.857142 -0.856989
0.391853 -0.862861 -0.863211 0.000068 -0.863278 -0.863143
0.393339 -0.869094 -0.869381 0.000059 -0.869440 -0.869322
0.394825 -0.875353 -0.875576 0.000051 -0.875627 -0.875524
0.396311 -0.881637 -0.881795 0.000044 -0.881839 -0.881751
0.397796 -0.887946 -0.888039 0.000039 -0.888078 -0.888000
0.399282 -0.894280 -0.894308 0.000036 -0.894345 -0.894272
0.400768 -0.900639 -0.900602 0.000036 -0.900639 -0.900566
0.402254 -0.907023 -0.906921 0.000039 -0.906960 -0.906882
0.403740 -0.913433 -0.913265 0.000045 -0.913310 -0.913221
0.405225 -0.919868 -0.919634 0.000052 -0.919686 -0.919583
0.406711 -0.926328 -0.926029 0.000060 -0.926089 -0.925969
0.408197 -0.932814 -0.932449 0.000068 -0.932517 -0.932381
0.409683 -0.939325 -0.938894 0.000077 -0.938972 -0.938817
0.411169 -0.945862 -0.945365 0.000087 -0.945452 -0.945278
0.412654 -0.952425 -0.951861 0.000096 -0.951958 -0.951765
0.414140 -0.959014 -0.958384 0.000106 -0.958490 -0.958277
0.415626 -0.965628 -0.964932 0.000116 -0.965048 -0.964816
0.417112 -0.972268 -0.971505 0.000126 -0.971631 -0.971379
0.418598 -0.978935 -0.978105 0.000136 -0.978241 -0.977969
0.420083 -0.985627 -0.984731 0.000146 -0.984877 -0.984585
0.421569 -0.992346 -0.991383 0.000156 -0.991539 -0.991227
0.423055 -0.999090 -0.998062 0.000166 -0.998228 -0.997896
0.424541 -1.005861 -1.004767 0.000176 -1.004943 -1.004590
0.426027 -1.012659 -1.011498 0.000186 -1.011684 -1.011312
0.427513 -1.019483 -1.018255 0.000196 -1.018451 -1.018060
0.428998 -1.026333 -1.025040 0.000206 -1.025246 -1.024834
0.430484 -1.033210 -1.031851 0.000216 -1.032067 -1.031635
0.431970 -1.040114 -1.038689 0.000226 -1.038915 -1.038464
0.433456 -1.047044 -1.045554 0.000235 -1.045789 -1.045319
0.434942 -1.054001 -1.052446 0.000245 -1.052691 -1.052201
0.436427 -1.060986 -1.059365 0.000255 -1.059620 -1.059111
0.437913 -1.067997 -1.066312 0.000264 -1.066576 -1.066048
0.439399 -1.075035 -1.073286 0.000274 -1.073560 -1.073012
0.440885 -1.082100 -1.080287 0.000283 -1.080570 -1.080004
0.442371 -1.089193 -1.087316 0.000292 -1.087609 -1.087024
0.443856 -1.096313 -1.094373 0.000302 -1.094675 -1.094071
0.445342 -1.103461 -1.101457 0.000311 -1.101768 -1.101147
0.446828 -1.110636 -1.108570 0.000320 -1.108890 -1.108250
0.448314 -1.117838 -1.115710 0.000329 -1.116039 -1.115381
0.449800 -1.125068 -1.122879 0.000338 -1.123216 -1.122541
0.451285 -1.132326 -1.130076 0.000346 -1.130422 -1.129729
0.452771 -1.139612 -1.137301 0.000355 -1.137656 -1.136946
0.454257 -1.146926 -1.144555 0.000363 -1.144918 -1.144191
0.455743 -1.154268 -1.151837 0.000372 -1.152209 -1.151465
0.457229 -1.161638 -1.159148 0.000380 -1.159528 -1.158768
0.458715 -1.169036 -1.166488 0.000388 -1.166876 -1.166100
0.460200 -1.176463 -1.173857 0.000396 -1.174253 -1.173460
0.461686 -1.183918 -1.181255 0.000404 -1.181659 -1.180851
0.463172 -1.191401 -1.188682 0.000412 -1.189093 -1.188270
0.464658 -1.198913 -1.196138 0.000419 -1.196557 -1.195719
0.466144 -1.206454 -1.203624 0.000427 -1.204051 -1.203197
0.467629 -1.214024 -1.211139 0.000434 -1.211573 -1.210705
0.469115 -1.221622 -1.218685 0.000441 -1.219126 -1.218244
0.470601 -1.229250 -1.226260 0.000448 -1.226708 -1.225812
0.472087 -1.236906 -1.233865 0.000455 -1.234319 -1.233410
0.473573 -1.244592 -1.241500 0.000461 -1.241961 -1.241038
0.475058 -1.252307 -1.249165 0.000468 -1.249633 -1.248697
0.476544 -1.260052 -1.256860 0.000474 -1.257334 -1.256386
0.478030 -1.267826 -1.264586 0.000480 -1.265067 -1.264106
0.479516 -1.275630 -1.272343 0.000486 -1.272829 -1.271857
0.481002 -1.283463 -1.280130 0.000492 -1.280622 -1.279638
0.482487 -1.291327 -1.287949 0.000498 -1.288446 -1.287451
0.483973 -1.299220 -1.295798 0.000503 -1.296301 -1.295295
0.485459 -1.307143 -1.303678 0.000508 -1.304186 -1.303170
0.486945 -1.315097 -1.311590 0.000513 -1.312103 -1.311077
0.488431 -1.323080 -1.319533 0.000518 -1.320051 -1.319015
0.489917 -1.331094 -1.327508 0.000523 -1.328030 -1.326985
0.491402 -1.339139 -1.335514 0.000527 -1.336041 -1.334987
0.492888 -1.347214 -1.343552 0.000532 -1.344084 -1.343021
0.494374 -1.355320 -1.351622 0.000536 -1.352158 -1.351087
0.495860 -1.363457 -1.359725 0.000539 -1.360264 -1.359185
0.497346 -1.371625 -1.367859 0.000543 -1.368403 -1.367316
0.498831 -1.379824 -1.376027 0.000547 -1.376573 -1.375480
0.500317 -1.388054 -1.384226 0.000550 -1.384776 -1.383676
0.501803 -1.396315 -1.392459 0.000553 -1.393012 -1.391905
0.503289 -1.404608 -1.400724 0.000556 -1.401280 -1.400168
0.504775 -1.412933 -1.409022 0.000559 -1.409581 -1.408463
0.506260 -1.421289 -1.417354 0.000561 -1.417915 -1.416792
0.507746 -1.429677 -1.425719 0.000564 -1.426282 -1.425155
0.509232 -1.438097 -1.434117 0.000566 -1.434683 -1.433551
0.510718 -1.446549 -1.442549 0.000568 -1.443117 -1.441981
0.512204 -1.455033 -1.451015 0.000570 -1.451585 -1.450445
0.513689 -1.463550 -1.459515 0.000571 -1.460086 -1.458943
0.515175 -1.472099 -1.468049 0.000573 -1.468621 -1.467476
0.516661 -1.480681 -1.476617 0.000574 -1.477191 -1.476043
0.518147 -1.489295 -1.485219 0.000575 -1.485795 -1.484644
0.519633 -1.497942 -1.493857 0.000576 -1.494433 -1.493280
0.521119 -1.506623 -1.502529 0.000577 -1.503106 -1.501952
0.522604 -1.515336 -1.511236 0.000578 -1.511814 -1.510658
0.524090 -1.524083 -1.519978 0.000579 -1.520557 -1.519400
0.525576 -1.532863 -1.528756 0.000579 -1.529335 -1.528177
0.527062 -1.541677 -1.537569 0.000580 -1.538148 -1.536989
0.528548 -1.550525 -1.546417 0.000580 -1.546997 -1.545838
0.530033 -1.559406 -1.555302 0.000580 -1.555882 -1.554722
0.531519 -1.568321 -1.564222 0.000580 -1.564802 -1.563642
0.533005 -1.577271 -1.573179 0.000580 -1.573759 -1.572599
0.534491 -1.586255 -1.582172 0.000580 -1.582752 -1.581592
0.535977 -1.595273 -1.591201 0.000580 -1.591782 -1.590621
0.537462 -1.604326 -1.600268 0.000580 -1.600848 -1.599687
0.538948 -1.613414 -1.609371 0.000580 -1.609951 -1.608790
0.540434 -1.622537 -1.618511 0.000580 -1.619091 -1.617930
0.541920 -1.631694 -1.627688 0.000580 -1.628269 -1.627108
0.543406 -1.640887 -1.636903 0.000581 -1.637484 -1.636322
0.544891 -1.650116 -1.646156 0.000581 -1.646736 -1.645575
0.546377 -1.659380 -1.655446 0.000581 -1.656027 -1.654865
0.547863 -1.668679 -1.664774 0.000582 -1.665356 -1.664193
0.549349 -1.678015 -1.674141 0.000582 -1.674723 -1.673559
0.550835 -1.687386 -1.683546 0.000583 -1.684129 -1.682963
0.552321 -1.696794 -1.692989 0.000584 -1.693573 -1.692405
0.553806 -1.706239 -1.702472 0.000585 -1.703057 -1.701886
0.555292 -1.715719 -1.711993 0.000587 -1.712580 -1.711406
0.556778 -1.725237 -1.721553 0.000589 -1.722142 -1.720965
0.558264 -1.734791 -1.731153 0.000591 -1.731744 -1.730562
0.559750 -1.744383 -1.740793 0.000594 -1.741386 -1.740199
0.561235 -1.754012 -1.750472 0.000597 -1.751069 -1.749876
0.562721 -1.763678 -1.760192 0.000600 -1.760791 -1.759592
0.564207 -1.773382 -1.769951 0.000604 -1.770555 -1.769347
0.565693 -1.783124 -1.779751 0.000608 -1.780359 -1.779143
0.567179 -1.792903 -1.789592 0.000613 -1.790205 -1.788979
0.568664 -1.802721 -1.799473 0.000618 -1.800092 -1.798855
0.570150 -1.812578 -1.809396 0.000624 -1.810020 -1.808772
0.571636 -1.822472 -1.819360 0.000631 -1.819990 -1.818729
0.573122 -1.832406 -1.829365 0.000638 -1.830003 -1.828727
0.574608 -1.842379 -1.839412 0.000646 -1.840058 -1.838767
0.576093 -1.852390 -1.849501 0.000654 -1.850155 -1.848847
0.577579 -1.862441 -1.859633 0.000663 -1.860296 -1.858970
0.579065 -1.872532 -1.869806 0.000673 -1.870479 -1.869134
0.580551 -1.882663 -1.880023 0.000683 -1.880706 -1.879339
0.582037 -1.892833 -1.890282 0.000694 -1.890976 -1.889587
0.583523 -1.903044 -1.900584 0.000706 -1.901290 -1.899878
0.585008 -1.913295 -1.910930 0.000719 -1.911648 -1.910211
0.586494 -1.923586 -1.921319 0.000732 -1.922051 -1.920586
0.587980 -1.933919 -1.931752 0.000746 -1.932498 -1.931005
0.589466 -1.944292 -1.942229 0.000761 -1.942990 -1.941468
0.590952 -1.954707 -1.952750 0.000777 -1.953527 -1.951973
0.592437 -1.965163 -1.963316 0.000793 -1.964109 -1.962523
0.593923 -1.975661 -1.973926 0.000810 -1.974737 -1.973116
0.595409 -1.986201 -1.984582 0.000828 -1.985410 -1.983754
0.596895 -1.996783 -1.995283 0.000846 -1.996129 -1.994437
0.598381 -2.007407 -2.006029 0.000866 -2.006895 -2.005164
0.599866 -2.018074 -2.016822 0.000886 -2.017707 -2.015936
0.601352 -2.028784 -2.027660 0.000906 -2.028566 -2.026754
0.602838 -2.039537 -2.038545 0.000928 -2.039472 -2.037617
0.604324 -2.050333 -2.049476 0.000950 -2.050426 -2.048526
0.605810 -2.061173 -2.060454 0.000973 -2.061426 -2.059481
0.607295 -2.072057 -2.071479 0.000996 -2.072475 -2.070483
0.608781 -2.082985 -2.082551 0.001020 -2.083572 -2.081531
0.610267 -2.093957 -2.093671 0.001045 -2.094716 -2.092626
0.611753 -2.104974 -2.104839 0.001070 -2.105910 -2.103769
0.613239 -2.116035 -2.116056 0.001097 -2.117152 -2.114959
0.614725 -2.127142 -2.127320 0.001123 -2.128444 -2.126197
0.616210 -2.138294 -2.138634 0.001151 -2.139784 -2.137483
0.617696 -2.149492 -2.149996 0.001179 -2.151175 -2.148818
0.619182 -2.160736 -2.161408 0.001207 -2.162615 -2.160201
0.620668 -2.172026 -2.172870 0.001236 -2.174106 -2.171633
0.622154 -2.183362 -2.184381 0.001266 -2.185647 -2.183115
0.623639 -2.194746 -2.195942 0.001296 -2.197239 -2.194646
0.625125 -2.206176 -2.207554 0.001327 -2.208882 -2.206227
0.626611 -2.217653 -2.219217 0.001359 -2.220576 -2.217859
0.628097 -2.229179 -2.230931 0.001391 -2.232322 -2.229541
0.629583 -2.240752 -2.242697 0.001423 -2.244120 -2.241274
0.631068 -2.252373 -2.254514 0.001456 -2.255970 -2.253058
0.632554 -2.264043 -2.266383 0.001490 -2.267873 -2.264893
0.634040 -2.275762 -2.278305 0.001524 -2.279829 -2.276781
0.635526 -2.287529 -2.290279 0.001559 -2.291837 -2.288720
0.637012 -2.299346 -2.302306 0.001594 -2.303900 -2.300712
0.638497 -2.311213 -2.314387 0.001629 -2.316016 -2.312757
0.639983 -2.323131 -2.326521 0.001665 -2.328186 -2.324856
0.641469 -2.335098 -2.338709 0.001702 -2.340411 -2.337007
0.642955 -2.347116 -2.350952 0.001739 -2.352690 -2.349213
0.644441 -2.359185 -2.363249 0.001776 -2.365025 -2.361473
0.645927 -2.371306 -2.375601 0.001814 -2.377415 -2.373787
0.647412 -2.383478 -2.388009 0.001852 -2.389861 -2.386156
0.648898 -2.395703 -2.400472 0.001891 -2.402363 -2.398581
0.650384 -2.407980 -2.412992 0.001930 -2.414922 -2.411061
0.651870 -2.420309 -2.425567 0.001970 -2.427537 -2.423598
0.653356 -2.432692 -2.438200 0.002010 -2.440210 -2.436190
0.654841 -2.445128 -2.450890 0.002050 -2.452940 -2.448840
0.656327 -2.457618 -2.463637 0.002091 -2.465728 -2.461546
0.657813 -2.470162 -2.476443 0.002132 -2.478575 -2.474310
0.659299 -2.482761 -2.489306 0.002174 -2.491480 -2.487132
0.660785 -2.495415 -2.502228 0.002216 -2.504444 -2.500013
0.662270 -2.508124 -2.515210 0.002258 -2.517468 -2.512952
0.663756 -2.520889 -2.528250 0.002301 -2.530551 -2.525950
0.665242 -2.533711 -2.541351 0.002344 -2.543695 -2.539007
0.666728 -2.546588 -2.554512 0.002387 -2.556899 -2.552125
0.668214 -2.559523 -2.567733 0.002431 -2.570164 -2.565303
0.669699 -2.572515 -2.581016 0.002475 -2.583491 -2.578541
0.671185 -2.585565 -2.594360 0.002519 -2.596879 -2.591841
0.672671 -2.598673 -2.607766 0.002564 -2.610330 -2.605202
0.674157 -2.611839 -2.621235 0.002609 -2.623844 -2.618626
0.675643 -2.625065 -2.634766 0.002654 -2.637420 -2.632112
0.677129 -2.638350 -2.648360 0.002700 -2.651060 -2.645660
0.678614 -2.651695 -2.662018 0.002746 -2.664764 -2.659272
0.680100 -2.665101 -2.675740 0.002792 -2.678532 -2.672948
0.681586 -2.678567 -2.689527 0.002839 -2.692366 -2.686688
0.683072 -2.692095 -2.703379 0.002885 -2.706264 -2.700493
0.684558 -2.705684 -2.717296 0.002932 -2.720228 -2.714363
0.686043 -2.719336 -2.731279 0.002980 -2.734259 -2.728299
0.687529 -2.733050 -2.745329 0.003027 -2.748356 -2.742301
0.689015 -2.746828 -2.759445 0.003075 -2.762520 -2.756370
0.690501 -2.760669 -2.773629 0.003123 -2.776752 -2.770506
0.691987 -2.774575 -2.787881 0.003172 -2.791053 -2.784709
0.693472 -2.788545 -2.802201 0.003220 -2.805421 -2.798980
0.694958 -2.802581 -2.816590 0.003269 -2.819859 -2.813321
0.696444 -2.816682 -2.831049 0.003318 -2.834367 -2.827730
0.697930 -2.830849 -2.845577 0.003368 -2.848945 -2.842209
0.699416 -2.845084 -2.860176 0.003417 -2.863594 -2.856759
0.700902 -2.859386 -2.874846 0.003467 -2.878313 -2.871379
0.702387 -2.873755 -2.889588 0.003517 -2.893105 -2.886070
0.703873 -2.888194 -2.904401 0.003568 -2.907969 -2.900834
0.705359 -2.902701 -2.919288 0.003618 -2.922906 -2.915670
0.706845 -2.917278 -2.934247 0.003669 -2.937916 -2.930578
0.708331 -2.931925 -2.949281 0.003720 -2.953000 -2.945561
0.709816 -2.946643 -2.964389 0.003771 -2.968159 -2.960618
0.711302 -2.961432 -2.979571 0.003822 -2.983394 -2.975749
0.712788 -2.976294 -2.994830 0.003874 -2.998704 -2.990956
0.714274 -2.991228 -3.010164 0.003926 -3.014090 -3.006239
0.715760 -3.006235 -3.025576 0.003977 -3.029553 -3.021599
0.717245 -3.021317 -3.041065 0.004030 -3.045095 -3.037035
0.718731 -3.036473 -3.056632 0.004082 -3.060714 -3.052550
0.720217 -3.051704 -3.072278 0.004134 -3.076412 -3.068143
0.721703 -3.067011 -3.088003 0.004187 -3.092190 -3.083816
0.723189 -3.082395 -3.103808 0.004240 -3.108048 -3.099568
0.724674 -3.097856 -3.119694 0.004293 -3.123988 -3.115401
0.726160 -3.113395 -3.135662 0.004347 -3.140008 -3.131315
0.727646 -3.129012 -3.151711 0.004400 -3.156111 -3.147311
0.729132 -3.144710 -3.167844 0.004454 -3.172298 -3.163390
0.730618 -3.160487 -3.184060 0.004508 -3.188567 -3.179552
0.732104 -3.176345 -3.200360 0.004562 -3.204922 -3.195798
0.733589 -3.192286 -3.216745 0.004616 -3.221362 -3.212129
0.735075 -3.208308 -3.233217 0.004671 -3.237887 -3.228546
0.736561 -3.224414 -3.249774 0.004725 -3.254500 -3.245049
0.738047 -3.240604 -3.266419 0.004780 -3.271199 -3.261639
0.739533 -3.256878 -3.283153 0.004835 -3.287988 -3.278318
0.741018 -3.273239 -3.299975 0.004890 -3.304865 -3.295084
0.742504 -3.289686 -3.316887 0.004946 -3.321833 -3.311941
0.743990 -3.306220 -3.333889 0.005002 -3.338891 -3.328888
0.745476 -3.322843 -3.350983 0.005057 -3.356041 -3.345926
0.746962 -3.339555 -3.368169 0.005113 -3.373283 -3.363056
0.748447 -3.356357 -3.385449 0.005170 -3.390619 -3.380279
0.749933 -3.373249 -3.402822 0.005226 -3.408049 -3.397596
0.751419 -3.390234 -3.420291 0.005283 -3.425574 -3.415008
0.752905 -3.407312 -3.437855 0.005340 -3.443195 -3.432515
0.754391 -3.424483 -3.455517 0.005397 -3.460914 -3.450120
0.755876 -3.441749 -3.473276 0.005455 -3.478730 -3.467821
0.757362 -3.459111 -3.491134 0.005512 -3.496646 -3.485621
0.758848 -3.476570 -3.509091 0.005570 -3.514662 -3.503521
0.760334 -3.494127 -3.527150 0.005628 -3.532778 -3.521521
0.761820 -3.511782 -3.545310 0.005687 -3.550997 -3.539623
0.763306 -3.529538 -3.563573 0.005746 -3.569319 -3.557827
0.764791 -3.547394 -3.581940 0.005805 -3.587744 -3.576135
0.766277 -3.565353 -3.600412 0.005864 -3.606276 -3.594548
0.767763 -3.583415 -3.618990 0.005923 -3.624913 -3.613067
0.769249 -3.601581 -3.637675 0.005983 -3.643658 -3.631692
0.770735 -3.619853 -3.656469 0.006043 -3.662512 -3.650426
0.772220 -3.638232 -3.675372 0.006104 -3.681476 -3.669268
0.773706 -3.656719 -3.694386 0.006165 -3.700551 -3.688221
0.775192 -3.675316 -3.713512 0.006226 -3.719738 -3.707286
0.776678 -3.694022 -3.732751 0.006287 -3.739039 -3.726464
0.778164 -3.712841 -3.752105 0.006349 -3.758454 -3.745755
0.779649 -3.731773 -3.771574 0.006412 -3.777986 -3.765162
0.781135 -3.750819 -3.791160 0.006474 -3.797635 -3.784686
0.782621 -3.769981 -3.810865 0.006537 -3.817402 -3.804328
0.784107 -3.789261 -3.830690 0.006601 -3.837291 -3.824089
0.785593 -3.808659 -3.850635 0.006665 -3.857300 -3.843970
0.787078 -3.828177 -3.870704 0.006729 -3.877433 -3.863974
0.788564 -3.847817 -3.890896 0.006794 -3.897690 -3.884101
0.790050 -3.867580 -3.911214 0.006860 -3.918073 -3.904354
0.791536 -3.887468 -3.931658 0.006926 -3.938584 -3.924733
0.793022 -3.907482 -3.952232 0.006992 -3.959224 -3.945240
0.794508 -3.927624 -3.972935 0.007059 -3.979995 -3.965876
0.795993 -3.947896 -3.993771 0.007127 -4.000898 -3.986644
0.797479 -3.968298 -4.014739 0.007195 -4.021935 -4.007544
0.798965 -3.988834 -4.035843 0.007264 -4.043108 -4.028579
0.800451 -4.009505 -4.057084 0.007334 -4.064418 -4.049750
0.801937 -4.030311 -4.078463 0.007404 -4.085868 -4.071059
0.803422 -4.051257 -4.099983 0.007476 -4.107458 -4.092507
0.804908 -4.072342 -4.121645 0.007548 -4.129192 -4.114097
0.806394 -4.093569 -4.143450 0.007620 -4.151071 -4.135830
0.807880 -4.114941 -4.165402 0.007694 -4.173096 -4.157709
0.809366 -4.136458 -4.187502 0.007768 -4.195271 -4.179734
0.810851 -4.158124 -4.209752 0.007844 -4.217596 -4.201908
0.812337 -4.179940 -4.232154 0.007920 -4.240075 -4.224234
0.813823 -4.201908 -4.254711 0.007998 -4.262709 -4.246713
0.815309 -4.224031 -4.277423 0.008077 -4.285500 -4.269347
0.816795 -4.246310 -4.300294 0.008156 -4.308451 -4.292138
0.818280 -4.268749 -4.323326 0.008237 -4.331564 -4.315089
0.819766 -4.291349 -4.346521 0.008320 -4.354841 -4.338202
0.821252 -4.314112 -4.369882 0.008403 -4.378285 -4.361479
0.822738 -4.337042 -4.393411 0.008488 -4.401899 -4.384922
0.824224 -4.360141 -4.417110 0.008575 -4.425684 -4.408535
0.825710 -4.383412 -4.440982 0.008663 -4.449644 -4.432319
0.827195 -4.406856 -4.465029 0.008753 -4.473782 -4.456277
0.828681 -4.430477 -4.489255 0.008844 -4.498099 -4.480411
0.830167 -4.454278 -4.513662 0.008937 -4.522599 -4.504725
0.831653 -4.478261 -4.538253 0.009032 -4.547285 -4.529221
0.833139 -4.502430 -4.563031 0.009129 -4.572160 -4.553902
0.834624 -4.526787 -4.587999 0.009228 -4.597227 -4.578771
0.836110 -4.551336 -4.613159 0.009329 -4.622489 -4.603830
0.837596 -4.576079 -4.638516 0.009433 -4.647949 -4.629083
0.839082 -4.601020 -4.664072 0.009539 -4.673611 -4.654533
0.840568 -4.626163 -4.689830 0.009647 -4.699478 -4.680183
0.842053 -4.651510 -4.715795 0.009759 -4.725553 -4.706036
0.843539 -4.677066 -4.741969 0.009872 -4.751841 -4.732096
0.845025 -4.702833 -4.768356 0.009989 -4.778345 -4.758367
0.846511 -4.728816 -4.794960 0.010109 -4.805069 -4.784851
0.847997 -4.755019 -4.821785 0.010232 -4.832017 -4.811553
0.849482 -4.781445 -4.848834 0.010359 -4.859193 -4.838476
0.850968 -4.808099 -4.876113 0.010488 -4.886601 -4.865624
0.852454 -4.834984 -4.903624 0.010622 -4.914246 -4.893002
0.853940 -4.862106 -4.931372 0.010759 -4.942131 -4.920612
0.855426 -4.889468 -4.959362 0.010901 -4.970262 -4.948461
0.856912 -4.917075 -4.987598 0.011047 -4.998644 -4.976551
0.858397 -4.944932 -5.016084 0.011197 -5.027281 -5.004888
0.859883 -4.973044 -5.044827 0.011351 -5.056178 -5.033476
0.861369 -5.001415 -5.073830 0.011511 -5.085341 -5.062319
0.862855 -5.030051 -5.103100 0.011675 -5.114775 -5.091424
0.864341 -5.058958 -5.132640 0.011845 -5.144485 -5.120795
0.865826 -5.088140 -5.162458 0.012021 -5.174478 -5.150437
0.867312 -5.117604 -5.192557 0.012201 -5.204759 -5.180356
0.868798 -5.147355 -5.222946 0.012388 -5.235334 -5.210557
0.870284 -5.177399 -5.253628 0.012582 -5.266210 -5.241047
0.871770 -5.207743 -5.284612 0.012781 -5.297393 -5.271831
0.873255 -5.238394 -5.315902 0.012987 -5.328890 -5.302915
0.874741 -5.269357 -5.347507 0.013201 -5.360708 -5.334306
0.876227 -5.300641 -5.379433 0.013421 -5.392855 -5.366012
0.877713 -5.332251 -5.411687 0.013650 -5.425337 -5.398038
0.879199 -5.364196 -5.444277 0.013886 -5.458163 -5.430391
0.880684 -5.396484 -5.477210 0.014130 -5.491340 -5.463080
0.882170 -5.429121 -5.510495 0.014383 -5.524878 -5.496113
0.883656 -5.462118 -5.544140 0.014644 -5.558784 -5.529496
0.885142 -5.495482 -5.578154 0.014915 -5.593069 -5.563239
0.886628 -5.529222 -5.612545 0.015195 -5.627740 -5.597350
0.888114 -5.563349 -5.647324 0.015485 -5.662809 -5.631839
0.889599 -5.597870 -5.682499 0.015785 -5.698284 -5.666714
0.891085 -5.632797 -5.718081 0.016096 -5.734177 -5.701986
0.892571 -5.668140 -5.754081 0.016417 -5.770499 -5.737664
0.894057 -5.703910 -5.790510 0.016750 -5.807260 -5.773760
0.895543 -5.740118 -5.827378 0.017095 -5.844473 -5.810284
0.897028 -5.776776 -5.864699 0.017451 -5.882151 -5.847248
0.898514 -5.813897 -5.902484 0.017821 -5.920305 -5.884664
0.900000 -5.851494 -5.940747 0.018203 -5.958950 -5.922544


==> plot_data/AdS2_contact_histogram_z0.500.dat <==
BinCenter Count
-1.385491 2.000000
-1.385328 1.000000
-1.385164 4.000000
-1.385001 0.000000
-1.384837 4.000000
-1.384673 8.000000
-1.384510 16.000000
-1.384346 12.000000
-1.384183 20.000000
-1.384019 10.000000
-1.383856 8.000000
-1.383692 4.000000
-1.383529 3.000000
-1.383365 3.000000
-1.383202 0.000000
-1.383038 1.000000
-1.382874 2.000000
-1.382711 0.000000
-1.382547 1.000000
-1.382384 1.000000


==> plot_data/AdS2_contact_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.000298 0.000048 -0.000346 -0.000250
0.011486 -0.000433 0.000071 -0.000503 -0.000362
0.012972 -0.000600 0.000098 -0.000698 -0.000501
0.014457 -0.000801 0.000132 -0.000932 -0.000669
0.015943 -0.001038 0.000172 -0.001209 -0.000866
0.017429 -0.001313 0.000218 -0.001531 -0.001095
0.018915 -0.001629 0.000271 -0.001900 -0.001357
0.020401 -0.001985 0.000332 -0.002317 -0.001653
0.021886 -0.002384 0.000400 -0.002784 -0.001985
0.023372 -0.002827 0.000475 -0.003302 -0.002352
0.024858 -0.003315 0.000559 -0.003874 -0.002756
0.026344 -0.003849 0.000650 -0.004499 -0.003199
0.027830 -0.004429 0.000750 -0.005179 -0.003679
0.029316 -0.005057 0.000858 -0.005915 -0.004199
0.030801 -0.005733 0.000975 -0.006708 -0.004758
0.032287 -0.006458 0.001100 -0.007558 -0.005358
0.033773 -0.007232 0.001234 -0.008466 -0.005997
0.035259 -0.008055 0.001377 -0.009432 -0.006678
0.036745 -0.008928 0.001529 -0.010457 -0.007399
0.038230 -0.009851 0.001690 -0.011541 -0.008161
0.039716 -0.010824 0.001859 -0.012684 -0.008965
0.041202 -0.011848 0.002038 -0.013886 -0.009810
0.042688 -0.012921 0.002226 -0.015147 -0.010696
0.044174 -0.014045 0.002422 -0.016467 -0.011623
0.045659 -0.015219 0.002628 -0.017846 -0.012591
0.047145 -0.016442 0.002842 -0.019284 -0.013600
0.048631 -0.017715 0.003066 -0.020781 -0.014650
0.050117 -0.019038 0.003298 -0.022335 -0.015740
0.051603 -0.020409 0.003539 -0.023948 -0.016870
0.053088 -0.021829 0.003788 -0.025617 -0.018040
0.054574 -0.023297 0.004047 -0.027343 -0.019250
0.056060 -0.024812 0.004314 -0.029126 -0.020499
0.057546 -0.026375 0.004589 -0.030964 -0.021786
0.059032 -0.027984 0.004873 -0.032856 -0.023111
0.060518 -0.029639 0.005164 -0.034803 -0.024474
0.062003 -0.031339 0.005464 -0.036803 -0.025874
0.063489 -0.033083 0.005772 -0.038856 -0.027311
0.064975 -0.034872 0.006088 -0.040960 -0.028784
0.066461 -0.036703 0.006412 -0.043115 -0.030292
0.067947 -0.038577 0.006743 -0.045320 -0.031834
0.069432 -0.040492 0.007081 -0.047573 -0.033411
0.070918 -0.042447 0.007427 -0.049874 -0.035020
0.072404 -0.044443 0.007780 -0.052222 -0.036663
0.073890 -0.046477 0.008139 -0.054616 -0.038337
0.075376 -0.048548 0.008506 -0.057054 -0.040042
0.076861 -0.050657 0.008879 -0.059536 -0.041778
0.078347 -0.052801 0.009258 -0.062060 -0.043543
0.079833 -0.054981 0.009644 -0.064625 -0.045337
0.081319 -0.057194 0.010036 -0.067230 -0.047158
0.082805 -0.059440 0.010433 -0.069873 -0.049007
0.084290 -0.061718 0.010836 -0.072554 -0.050882
0.085776 -0.064026 0.011245 -0.075271 -0.052782
0.087262 -0.066364 0.011658 -0.078023 -0.054706
0.088748 -0.068731 0.012077 -0.080808 -0.056654
0.090234 -0.071125 0.012500 -0.083625 -0.058624
0.091720 -0.073545 0.012929 -0.086473 -0.060616
0.093205 -0.075990 0.013361 -0.089351 -0.062629
0.094691 -0.078459 0.013798 -0.092257 -0.064662
0.096177 -0.080951 0.014238 -0.095189 -0.066713
0.097663 -0.083464 0.014682 -0.098147 -0.068782
0.099149 -0.085998 0.015130 -0.101129 -0.070868
0.100634 -0.088551 0.015581 -0.104133 -0.072970
0.102120 -0.091122 0.016036 -0.107158 -0.075087
0.103606 -0.093710 0.016493 -0.110203 -0.077218
0.105092 -0.096314 0.016952 -0.113266 -0.079361
0.106578 -0.098931 0.017414 -0.116346 -0.081517
0.108063 -0.101562 0.017879 -0.119441 -0.083684
0.109549 -0.104205 0.018345 -0.122550 -0.085861
0.111035 -0.106859 0.018813 -0.125672 -0.088046
0.112521 -0.109522 0.019282 -0.128804 -0.090240
0.114007 -0.112194 0.019753 -0.131947 -0.092441
0.115492 -0.114872 0.020225 -0.135097 -0.094648
0.116978 -0.117557 0.020697 -0.138254 -0.096859
0.118464 -0.120246 0.021171 -0.141416 -0.099075
0.119950 -0.122938 0.021644 -0.144582 -0.101294
0.121436 -0.125633 0.022118 -0.147751 -0.103515
0.122922 -0.128328 0.022592 -0.150920 -0.105736
0.124407 -0.131023 0.023065 -0.154089 -0.107958
0.125893 -0.133717 0.023538 -0.157256 -0.110179
0.127379 -0.136409 0.024011 -0.160419 -0.112398
0.128865 -0.139096 0.024482 -0.163578 -0.114614
0.130351 -0.141778 0.024952 -0.166731 -0.116826
0.131836 -0.144455 0.025421 -0.169876 -0.119033
0.133322 -0.147123 0.025888 -0.173012 -0.121235
0.134808 -0.149784 0.026354 -0.176138 -0.123430
0.136294 -0.152434 0.026818 -0.179252 -0.125617
0.137780 -0.155074 0.027279 -0.182353 -0.127795
0.139265 -0.157702 0.027738 -0.185440 -0.129964
0.140751 -0.160316 0.028194 -0.188511 -0.132122
0.142237 -0.162917 0.028648 -0.191565 -0.134269
0.143723 -0.165502 0.029099 -0.194601 -0.136403
0.145209 -0.168070 0.029546 -0.197617 -0.138524
0.146694 -0.170621 0.029990 -0.200612 -0.140631
0.148180 -0.173154 0.030431 -0.203585 -0.142723
0.149666 -0.175667 0.030867 -0.206534 -0.144799
0.151152 -0.178159 0.031300 -0.209459 -0.146858
0.152638 -0.180629 0.031729 -0.212358 -0.148900
0.154124 -0.183076 0.032153 -0.215229 -0.150923
0.155609 -0.185499 0.032573 -0.218072 -0.152926
0.157095 -0.187898 0.032988 -0.220886 -0.154910
0.158581 -0.190271 0.033399 -0.223669 -0.156872
0.160067 -0.192617 0.033804 -0.226421 -0.158813
0.161553 -0.194935 0.034204 -0.229139 -0.160731
0.163038 -0.197224 0.034599 -0.231823 -0.162626
0.164524 -0.199484 0.034988 -0.234472 -0.164496
0.166010 -0.201713 0.035372 -0.237085 -0.166342
0.167496 -0.203911 0.035749 -0.239660 -0.168161
0.168982 -0.206076 0.036121 -0.242197 -0.169955
0.170467 -0.208208 0.036487 -0.244695 -0.171721
0.171953 -0.210306 0.036846 -0.247152 -0.173460
0.173439 -0.212368 0.037199 -0.249567 -0.175169
0.174925 -0.214395 0.037545 -0.251941 -0.176850
0.176411 -0.216386 0.037885 -0.254271 -0.178501
0.177896 -0.218339 0.038218 -0.256557 -0.180121
0.179382 -0.220254 0.038544 -0.258797 -0.181710
0.180868 -0.222129 0.038862 -0.260992 -0.183267
0.182354 -0.223966 0.039174 -0.263139 -0.184792
0.183840 -0.225761 0.039478 -0.265239 -0.186283
0.185326 -0.227516 0.039775 -0.267290 -0.187741
0.186811 -0.229229 0.040064 -0.269292 -0.189165
0.188297 -0.230899 0.040345 -0.271244 -0.190554
0.189783 -0.232526 0.040618 -0.273144 -0.191907
0.191269 -0.234109 0.040884 -0.274993 -0.193225
0.192755 -0.235648 0.041142 -0.276789 -0.194506
0.194240 -0.237142 0.041391 -0.278533 -0.195750
0.195726 -0.238590 0.041632 -0.280222 -0.196957
0.197212 -0.239991 0.041865 -0.281857 -0.198126
0.198698 -0.241347 0.042090 -0.283436 -0.199257
0.200184 -0.242654 0.042306 -0.284960 -0.200349
0.201669 -0.243914 0.042513 -0.286428 -0.201401
0.203155 -0.245126 0.042712 -0.287838 -0.202414
0.204641 -0.246289 0.042902 -0.289191 -0.203387
0.206127 -0.247402 0.043083 -0.290486 -0.204319
0.207613 -0.248466 0.043256 -0.291722 -0.205211
0.209098 -0.249480 0.043419 -0.292899 -0.206061
0.210584 -0.250443 0.043573 -0.294017 -0.206870
0.212070 -0.251355 0.043719 -0.295074 -0.207637
0.213556 -0.252216 0.043855 -0.296071 -0.208361
0.215042 -0.253025 0.043982 -0.297007 -0.209043
0.216528 -0.253783 0.044100 -0.297882 -0.209683
0.218013 -0.254487 0.044208 -0.298696 -0.210279
0.219499 -0.255140 0.044308 -0.299447 -0.210832
0.220985 -0.255739 0.044397 -0.300136 -0.211341
0.222471 -0.256285 0.044478 -0.300763 -0.211807
0.223957 -0.256778 0.044549 -0.301326 -0.212229
0.225442 -0.257217 0.044610 -0.301827 -0.212606
0.226928 -0.257602 0.044662 -0.302264 -0.212939
0.228414 -0.257933 0.044705 -0.302638 -0.213228
0.229900 -0.258209 0.044738 -0.302947 -0.213472
0.231386 -0.258432 0.044761 -0.303193 -0.213670
0.232871 -0.258600 0.044775 -0.303375 -0.213824
0.234357 -0.258713 0.044780 -0.303492 -0.213933
0.235843 -0.258771 0.044774 -0.303545 -0.213997
0.237329 -0.258775 0.044759 -0.303534 -0.214015
0.238815 -0.258723 0.044735 -0.303458 -0.213988
0.240301 -0.258617 0.044701 -0.303317 -0.213916
0.241786 -0.258455 0.044657 -0.303112 -0.213798
0.243272 -0.258239 0.044604 -0.302842 -0.213635
0.244758 -0.257967 0.044541 -0.302508 -0.213426
0.246244 -0.257640 0.044468 -0.302109 -0.213172
0.247730 -0.257259 0.044386 -0.301645 -0.212872
0.249215 -0.256822 0.044295 -0.301117 -0.212527
0.250701 -0.256331 0.044194 -0.300524 -0.212137
0.252187 -0.255784 0.044083 -0.299867 -0.211701
0.253673 -0.255183 0.043963 -0.299146 -0.211220
0.255159 -0.254528 0.043834 -0.298361 -0.210694
0.256644 -0.253817 0.043695 -0.297512 -0.210122
0.258130 -0.253053 0.043547 -0.296600 -0.209506
0.259616 -0.252234 0.043389 -0.295623 -0.208845
0.261102 -0.251361 0.043222 -0.294584 -0.208139
0.262588 -0.250435 0.043046 -0.293481 -0.207389
0.264073 -0.249455 0.042861 -0.292316 -0.206594
0.265559 -0.248421 0.042667 -0.291088 -0.205755
0.267045 -0.247335 0.042463 -0.289798 -0.204871
0.268531 -0.246195 0.042251 -0.288446 -0.203944
0.270017 -0.245003 0.042029 -0.287033 -0.202974
0.271503 -0.243759 0.041799 -0.285558 -0.201960
0.272988 -0.242462 0.041560 -0.284022 -0.200903
0.274474 -0.241114 0.041312 -0.282426 -0.199802
0.275960 -0.239715 0.041055 -0.280770 -0.198660
0.277446 -0.238264 0.040790 -0.279053 -0.197474
0.278932 -0.236763 0.040516 -0.277278 -0.196247
0.280417 -0.235211 0.040233 -0.275444 -0.194978
0.281903 -0.233609 0.039942 -0.273552 -0.193667
0.283389 -0.231958 0.039643 -0.271601 -0.192315
0.284875 -0.230258 0.039336 -0.269594 -0.190922
0.286361 -0.228509 0.039020 -0.267529 -0.189489
0.287846 -0.226712 0.038696 -0.265408 -0.188016
0.289332 -0.224867 0.038364 -0.263231 -0.186502
0.290818 -0.222974 0.038025 -0.260999 -0.184950
0.292304 -0.221035 0.037677 -0.258713 -0.183358
0.293790 -0.219050 0.037322 -0.256372 -0.181727
0.295275 -0.217018 0.036959 -0.253977 -0.180059
0.296761 -0.214941 0.036589 -0.251530 -0.178352
0.298247 -0.212819 0.036211 -0.249031 -0.176608
0.299733 -0.210653 0.035826 -0.246480 -0.174827
0.301219 -0.208444 0.035434 -0.243878 -0.173009
0.302705 -0.206191 0.035035 -0.241226 -0.171156
0.304190 -0.203895 0.034629 -0.238524 -0.169266
0.305676 -0.201557 0.034216 -0.235773 -0.167342
0.307162 -0.199178 0.033796 -0.232974 -0.165383
0.308648 -0.196758 0.033369 -0.230128 -0.163389
0.310134 -0.194298 0.032936 -0.227235 -0.161362
0.311619 -0.191799 0.032497 -0.224295 -0.159302
0.313105 -0.189260 0.032051 -0.221311 -0.157209
0.314591 -0.186683 0.031600 -0.218282 -0.155083
0.316077 -0.184068 0.031142 -0.215210 -0.152926
0.317563 -0.181417 0.030678 -0.212095 -0.150738
0.319048 -0.178729 0.030209 -0.208938 -0.148520
0.320534 -0.176005 0.029734 -0.205739 -0.146271
0.322020 -0.173247 0.029253 -0.202500 -0.143994
0.323506 -0.170454 0.028768 -0.199222 -0.141687
0.324992 -0.167628 0.028277 -0.195905 -0.139352
0.326477 -0.164769 0.027780 -0.192550 -0.136989
0.327963 -0.161878 0.027279 -0.189158 -0.134599
0.329449 -0.158956 0.026774 -0.185730 -0.132182
0.330935 -0.156003 0.026263 -0.182267 -0.129740
0.332421 -0.153021 0.025748 -0.178769 -0.127272
0.333907 -0.150009 0.025229 -0.175238 -0.124780
0.335392 -0.146969 0.024706 -0.171675 -0.122264
0.336878 -0.143902 0.024178 -0.168081 -0.119724
0.338364 -0.140808 0.023647 -0.164455 -0.117161
0.339850 -0.137688 0.023112 -0.160801 -0.114576
0.341336 -0.134543 0.022574 -0.157117 -0.111970
0.342821 -0.131374 0.022032 -0.153406 -0.109343
0.344307 -0.128182 0.021486 -0.149668 -0.106695
0.345793 -0.124966 0.020938 -0.145905 -0.104028
0.347279 -0.121729 0.020387 -0.142116 -0.101342
0.348765 -0.118471 0.019833 -0.138304 -0.098638
0.350250 -0.115193 0.019277 -0.134470 -0.095917
0.351736 -0.111896 0.018718 -0.130613 -0.093178
0.353222 -0.108580 0.018157 -0.126737 -0.090423
0.354708 -0.105247 0.017594 -0.122840 -0.087653
0.356194 -0.101896 0.017029 -0.118925 -0.084868
0.357679 -0.098530 0.016462 -0.114992 -0.082069
0.359165 -0.095150 0.015894 -0.111043 -0.079256
0.360651 -0.091755 0.015324 -0.107079 -0.076430
0.362137 -0.088346 0.014754 -0.103100 -0.073592
0.363623 -0.084926 0.014183 -0.099108 -0.070743
0.365109 -0.081494 0.013610 -0.095104 -0.067883
0.366594 -0.078052 0.013038 -0.091090 -0.065014
0.368080 -0.074599 0.012465 -0.087065 -0.062134
0.369566 -0.071139 0.011893 -0.083031 -0.059246
0.371052 -0.067670 0.011320 -0.078990 -0.056350
0.372538 -0.064195 0.010749 -0.074943 -0.053446
0.374023 -0.060713 0.010178 -0.070891 -0.050535
0.375509 -0.057227 0.009608 -0.066835 -0.047618
0.376995 -0.053736 0.009040 -0.062776 -0.044695
0.378481 -0.050242 0.008474 -0.058716 -0.041767
0.379967 -0.046746 0.007911 -0.054657 -0.038834
0.381452 -0.043248 0.007351 -0.050599 -0.035897
0.382938 -0.039750 0.006795 -0.046544 -0.032955
0.384424 -0.036252 0.006243 -0.042495 -0.030009
0.385910 -0.032756 0.005698 -0.038454 -0.027058
0.387396 -0.029262 0.005161 -0.034423 -0.024101
0.388881 -0.025771 0.004634 -0.030405 -0.021137
0.390367 -0.022285 0.004120 -0.026405 -0.018164
0.391853 -0.018803 0.003625 -0.022429 -0.015178
0.393339 -0.015328 0.003157 -0.018485 -0.012171
0.394825 -0.011860 0.002727 -0.014587 -0.009133
0.396311 -0.008400 0.002356 -0.010756 -0.006043
0.397796 -0.004948 0.002074 -0.007022 -0.002875
0.399282 -0.001507 0.001917 -0.003424 0.000410
0.400768 0.001924 0.001914 0.000010 0.003838
0.402254 0.005343 0.002064 0.003279 0.007407
0.403740 0.008750 0.002335 0.006415 0.011084
0.405225 0.012142 0.002688 0.009454 0.014830
0.406711 0.015521 0.003094 0.012427 0.018614
0.408197 0.018884 0.003532 0.015352 0.022415
0.409683 0.022230 0.003990 0.018240 0.026220
0.411169 0.025559 0.004461 0.021098 0.030020
0.412654 0.028870 0.004939 0.023931 0.033810
0.414140 0.032162 0.005422 0.026740 0.037583
0.415626 0.035433 0.005906 0.029528 0.041339
0.417112 0.038684 0.006390 0.032294 0.045074
0.418598 0.041913 0.006872 0.035040 0.048785
0.420083 0.045118 0.007353 0.037765 0.052471
0.421569 0.048300 0.007831 0.040469 0.056131
0.423055 0.051457 0.008305 0.043152 0.059763
0.424541 0.054589 0.008776 0.045813 0.063364
0.426027 0.057694 0.009242 0.048452 0.066935
0.427513 0.060771 0.009703 0.051068 0.070474
0.428998 0.063820 0.010159 0.053661 0.073980
0.430484 0.066840 0.010610 0.056230 0.077450
0.431970 0.069830 0.011055 0.058775 0.080885
0.433456 0.072789 0.011495 0.061294 0.084283
0.434942 0.075715 0.011928 0.063787 0.087643
0.436427 0.078609 0.012355 0.066254 0.090964
0.437913 0.081469 0.012776 0.068693 0.094245
0.439399 0.084295 0.013190 0.071105 0.097484
0.440885 0.087085 0.013597 0.073488 0.100682
0.442371 0.089838 0.013997 0.075841 0.103836
0.443856 0.092555 0.014390 0.078164 0.106945
0.445342 0.095233 0.014776 0.080457 0.110009
0.446828 0.097873 0.015154 0.082718 0.113027
0.448314 0.100472 0.015525 0.084947 0.115998
0.449800 0.103031 0.015888 0.087143 0.118920
0.451285 0.105549 0.016244 0.089305 0.121793
0.452771 0.108024 0.016591 0.091433 0.124615
0.454257 0.110456 0.016930 0.093526 0.127387
0.455743 0.112845 0.017261 0.095584 0.130106
0.457229 0.115188 0.017584 0.097605 0.132772
0.458715 0.117486 0.017898 0.099588 0.135384
0.460200 0.119738 0.018204 0.101534 0.137942
0.461686 0.121942 0.018501 0.103441 0.140443
0.463172 0.124099 0.018789 0.105310 0.142888
0.464658 0.126207 0.019069 0.107138 0.145276
0.466144 0.128265 0.019340 0.108925 0.147605
0.467629 0.130273 0.019602 0.110671 0.149875
0.469115 0.132230 0.019855 0.112375 0.152085
0.470601 0.134136 0.020099 0.114037 0.154234
0.472087 0.135988 0.020333 0.115655 0.156322
0.473573 0.137788 0.020559 0.117229 0.158347
0.475058 0.139534 0.020775 0.118758 0.160309
0.476544 0.141225 0.020982 0.120242 0.162207
0.478030 0.142860 0.021180 0.121680 0.164040
0.479516 0.144439 0.021369 0.123071 0.165808
0.481002 0.145962 0.021548 0.124414 0.167510
0.482487 0.147427 0.021718 0.125710 0.169145
0.483973 0.148834 0.021878 0.126956 0.170712
0.485459 0.150182 0.022029 0.128153 0.172211
0.486945 0.151471 0.022171 0.129300 0.173642
0.488431 0.152699 0.022303 0.130396 0.175002
0.489917 0.153867 0.022426 0.131441 0.176293
0.491402 0.154973 0.022540 0.132433 0.177513
0.492888 0.156018 0.022645 0.133373 0.178662
0.494374 0.156999 0.022740 0.134259 0.179740
0.495860 0.157918 0.022827 0.135091 0.180744
0.497346 0.158772 0.022904 0.135869 0.181676
0.498831 0.159563 0.022972 0.136590 0.182535
0.500317 0.160288 0.023032 0.137256 0.183320
0.501803 0.160947 0.023083 0.137864 0.184030
0.503289 0.161541 0.023125 0.138416 0.184666
0.504775 0.162068 0.023159 0.138909 0.185227
0.506260 0.162527 0.023185 0.139343 0.185712
0.507746 0.162920 0.023202 0.139717 0.186122
0.509232 0.163243 0.023212 0.140031 0.186455
0.510718 0.163498 0.023214 0.140285 0.186712
0.512204 0.163684 0.023208 0.140476 0.186893
0.513689 0.163801 0.023195 0.140605 0.186996
0.515175 0.163847 0.023175 0.140671 0.187022
0.516661 0.163823 0.023149 0.140674 0.186971
0.518147 0.163727 0.023116 0.140611 0.186843
0.519633 0.163560 0.023077 0.140484 0.186637
0.521119 0.163322 0.023032 0.140290 0.186353
0.522604 0.163011 0.022982 0.140029 0.185992
0.524090 0.162627 0.022926 0.139701 0.185553
0.525576 0.162170 0.022866 0.139304 0.185037
0.527062 0.161640 0.022802 0.138838 0.184443
0.528548 0.161036 0.022735 0.138301 0.183771
0.530033 0.160358 0.022664 0.137694 0.183022
0.531519 0.159606 0.022591 0.137015 0.182196
0.533005 0.158779 0.022515 0.136264 0.181294
0.534491 0.157876 0.022438 0.135438 0.180314
0.535977 0.156899 0.022360 0.134539 0.179259
0.537462 0.155845 0.022282 0.133563 0.178128
0.538948 0.154716 0.022205 0.132512 0.176921
0.540434 0.153511 0.022128 0.131382 0.175639
0.541920 0.152229 0.022054 0.130175 0.174283
0.543406 0.150870 0.021982 0.128888 0.172853
0.544891 0.149435 0.021914 0.127521 0.171349
0.546377 0.147922 0.021851 0.126072 0.169773
0.547863 0.146333 0.021792 0.124540 0.168125
0.549349 0.144665 0.021740 0.122925 0.166406
0.550835 0.142920 0.021695 0.121225 0.164616
0.552321 0.141098 0.021659 0.119439 0.162756
0.553806 0.139197 0.021631 0.117567 0.160828
0.555292 0.137219 0.021613 0.115606 0.158831
0.556778 0.135162 0.021606 0.113556 0.156768
0.558264 0.133027 0.021611 0.111416 0.154637
0.559750 0.130813 0.021629 0.109185 0.152442
0.561235 0.128521 0.021660 0.106861 0.150182
0.562721 0.126151 0.021707 0.104444 0.147858
0.564207 0.123702 0.021769 0.101933 0.145471
0.565693 0.121175 0.021848 0.099327 0.143023
0.567179 0.118569 0.021944 0.096625 0.140513
0.568664 0.115884 0.022058 0.093826 0.137943
0.570150 0.113121 0.022191 0.090930 0.135313
0.571636 0.110280 0.022344 0.087936 0.132624
0.573122 0.107360 0.022517 0.084843 0.129876
0.574608 0.104361 0.022711 0.081650 0.127072
0.576093 0.101284 0.022925 0.078358 0.124209
0.577579 0.098129 0.023162 0.074967 0.121290
0.579065 0.094895 0.023420 0.071475 0.118315
0.580551 0.091583 0.023701 0.067883 0.115284
0.582037 0.088194 0.024003 0.064190 0.112197
0.583523 0.084726 0.024329 0.060397 0.109055
0.585008 0.081181 0.024676 0.056505 0.105857
0.586494 0.077558 0.025046 0.052512 0.102604
0.587980 0.073858 0.025438 0.048420 0.099296
0.589466 0.070080 0.025853 0.044228 0.095933
0.590952 0.066226 0.026289 0.039937 0.092515
0.592437 0.062295 0.026746 0.035549 0.089041
0.593923 0.058287 0.027225 0.031062 0.085513
0.595409 0.054203 0.027725 0.026478 0.081928
0.596895 0.050043 0.028246 0.021798 0.078289
0.598381 0.045808 0.028786 0.017022 0.074594
0.599866 0.041496 0.029346 0.012150 0.070843
0.601352 0.037110 0.029925 0.007184 0.067035
0.602838 0.032649 0.030524 0.002125 0.063172
0.604324 0.028113 0.031140 -0.003027 0.059253
0.605810 0.023503 0.031774 -0.008271 0.055277
0.607295 0.018819 0.032425 -0.013606 0.051244
0.608781 0.014062 0.033093 -0.019031 0.047155
0.610267 0.009231 0.033777 -0.024546 0.043008
0.611753 0.004328 0.034477 -0.030148 0.038805
0.613239 -0.000647 0.035192 -0.035839 0.034544
0.614725 -0.005694 0.035921 -0.041616 0.030227
0.616210 -0.010813 0.036665 -0.047478 0.025852
0.617696 -0.016003 0.037422 -0.053425 0.021420
0.619182 -0.021263 0.038193 -0.059456 0.016930
0.620668 -0.026593 0.038976 -0.065569 0.012383
0.622154 -0.031993 0.039772 -0.071765 0.007779
0.623639 -0.037462 0.040579 -0.078041 0.003117
0.625125 -0.042999 0.041397 -0.084397 -0.001602
0.626611 -0.048605 0.042227 -0.090831 -0.006378
0.628097 -0.054278 0.043067 -0.097344 -0.011211
0.629583 -0.060018 0.043916 -0.103934 -0.016101
0.631068 -0.065824 0.044776 -0.110599 -0.021048
0.632554 -0.071696 0.045644 -0.117340 -0.026052
0.634040 -0.077633 0.046521 -0.124155 -0.031112
0.635526 -0.083635 0.047407 -0.131042 -0.036228
0.637012 -0.089701 0.048300 -0.138001 -0.041401
0.638497 -0.095830 0.049201 -0.145032 -0.046629
0.639983 -0.102022 0.050110 -0.152132 -0.051913
0.641469 -0.108276 0.051025 -0.159301 -0.057252
0.642955 -0.114592 0.051946 -0.166538 -0.062646
0.644441 -0.120968 0.052874 -0.173842 -0.068094
0.645927 -0.127405 0.053808 -0.181212 -0.073597
0.647412 -0.133900 0.054747 -0.188647 -0.079154
0.648898 -0.140455 0.055691 -0.196145 -0.084764
0.650384 -0.147067 0.056639 -0.203707 -0.090428
0.651870 -0.153737 0.057593 -0.211330 -0.096144
0.653356 -0.160463 0.058550 -0.219013 -0.101913
0.654841 -0.167245 0.059512 -0.226756 -0.107733
0.656327 -0.174082 0.060476 -0.234558 -0.113605
0.657813 -0.180973 0.061445 -0.242418 -0.119528
0.659299 -0.187918 0.062416 -0.250333 -0.125502
0.660785 -0.194915 0.063390 -0.258304 -0.131525
0.662270 -0.201964 0.064366 -0.266330 -0.137598
0.663756 -0.209064 0.065344 -0.274408 -0.143719
0.665242 -0.216214 0.066325 -0.282539 -0.149889
0.666728 -0.223414 0.067307 -0.290721 -0.156107
0.668214 -0.230662 0.068290 -0.298952 -0.162372
0.669699 -0.237958 0.069275 -0.307233 -0.168683
0.671185 -0.245301 0.070260 -0.315561 -0.175040
0.672671 -0.252689 0.071246 -0.323936 -0.181443
0.674157 -0.260123 0.072233 -0.332356 -0.187890
0.675643 -0.267601 0.073220 -0.340821 -0.194381
0.677129 -0.275123 0.074207 -0.349329 -0.200916
0.678614 -0.282686 0.075193 -0.357880 -0.207493
0.680100 -0.290292 0.076180 -0.366471 -0.214112
0.681586 -0.297937 0.077165 -0.375102 -0.220772
0.683072 -0.305623 0.078150 -0.383773 -0.227473
0.684558 -0.313347 0.079134 -0.392481 -0.234213
0.686043 -0.321109 0.080116 -0.401225 -0.240993
0.687529 -0.328908 0.081098 -0.410005 -0.247810
0.689015 -0.336742 0.082077 -0.418820 -0.254665
0.690501 -0.344612 0.083055 -0.427667 -0.261557
0.691987 -0.352515 0.084031 -0.436547 -0.268484
0.693472 -0.360452 0.085005 -0.445457 -0.275446
0.694958 -0.368420 0.085977 -0.454397 -0.282443
0.696444 -0.376419 0.086947 -0.463366 -0.289472
0.697930 -0.384449 0.087914 -0.472363 -0.296535
0.699416 -0.392507 0.088878 -0.481385 -0.303628
0.700902 -0.400593 0.089840 -0.490433 -0.310753
0.702387 -0.408706 0.090799 -0.499505 -0.317907
0.703873 -0.416845 0.091755 -0.508600 -0.325090
0.705359 -0.425009 0.092708 -0.517717 -0.332302
0.706845 -0.433197 0.093657 -0.526854 -0.339540
0.708331 -0.441408 0.094603 -0.536011 -0.346804
0.709816 -0.449640 0.095546 -0.545186 -0.354094
0.711302 -0.457893 0.096485 -0.554379 -0.361408
0.712788 -0.466166 0.097421 -0.563587 -0.368745
0.714274 -0.474457 0.098353 -0.572811 -0.376104
0.715760 -0.482766 0.099281 -0.582048 -0.383485
0.717245 -0.491092 0.100206 -0.591298 -0.390886
0.718731 -0.499433 0.101127 -0.600559 -0.398306
0.720217 -0.507788 0.102043 -0.609831 -0.405745
0.721703 -0.516156 0.102956 -0.619112 -0.413201
0.723189 -0.524537 0.103864 -0.628401 -0.420673
0.724674 -0.532929 0.104769 -0.637698 -0.428160
0.726160 -0.541330 0.105669 -0.647000 -0.435661
0.727646 -0.549741 0.106565 -0.656307 -0.443176
0.729132 -0.558160 0.107457 -0.665617 -0.450702
0.730618 -0.566585 0.108345 -0.674930 -0.458240
0.732104 -0.575016 0.109229 -0.684245 -0.465787
0.733589 -0.583451 0.110108 -0.693560 -0.473343
0.735075 -0.591890 0.110983 -0.702874 -0.480907
0.736561 -0.600331 0.111854 -0.712186 -0.488477
0.738047 -0.608774 0.112721 -0.721495 -0.496053
0.739533 -0.617216 0.113584 -0.730800 -0.503633
0.741018 -0.625658 0.114442 -0.740100 -0.511216
0.742504 -0.634097 0.115296 -0.749393 -0.518801
0.743990 -0.642534 0.116146 -0.758680 -0.526388
0.745476 -0.650966 0.116992 -0.767957 -0.533974
0.746962 -0.659392 0.117834 -0.777226 -0.541558
0.748447 -0.667812 0.118672 -0.786484 -0.549140
0.749933 -0.676224 0.119506 -0.795730 -0.556719
0.751419 -0.684628 0.120336 -0.804963 -0.564292
0.752905 -0.693021 0.121162 -0.814183 -0.571860
0.754391 -0.701404 0.121984 -0.823388 -0.579420
0.755876 -0.709775 0.122803 -0.832578 -0.586971
0.757362 -0.718132 0.123618 -0.841750 -0.594513
0.758848 -0.726475 0.124430 -0.850905 -0.602045
0.760334 -0.734802 0.125239 -0.860041 -0.609564
0.761820 -0.743113 0.126044 -0.869157 -0.617070
0.763306 -0.751406 0.126846 -0.878252 -0.624561
0.764791 -0.759681 0.127645 -0.887326 -0.632036
0.766277 -0.767935 0.128441 -0.896376 -0.639495
0.767763 -0.776169 0.129234 -0.905403 -0.646935
0.769249 -0.784380 0.130025 -0.914405 -0.654356
0.770735 -0.792569 0.130813 -0.923382 -0.661756
0.772220 -0.800733 0.131599 -0.932331 -0.669134
0.773706 -0.808871 0.132383 -0.941254 -0.676489
0.775192 -0.816983 0.133164 -0.950148 -0.683819
0.776678 -0.825068 0.133945 -0.959012 -0.691123
0.778164 -0.833123 0.134723 -0.967847 -0.698400
0.779649 -0.841149 0.135501 -0.976650 -0.705649
0.781135 -0.849144 0.136277 -0.985421 -0.712867
0.782621 -0.857107 0.137052 -0.994160 -0.720055
0.784107 -0.865037 0.137827 -1.002865 -0.727210
0.785593 -0.872933 0.138602 -1.011535 -0.734331
0.787078 -0.880794 0.139376 -1.020171 -0.741418
0.788564 -0.888619 0.140151 -1.028770 -0.748467
0.790050 -0.896406 0.140927 -1.037332 -0.755479
0.791536 -0.904154 0.141703 -1.045858 -0.762451
0.793022 -0.911864 0.142481 -1.054345 -0.769383
0.794508 -0.919532 0.143260 -1.062793 -0.776272
0.795993 -0.927159 0.144042 -1.071201 -0.783118
0.797479 -0.934744 0.144826 -1.079570 -0.789918
0.798965 -0.942285 0.145613 -1.087897 -0.796672
0.800451 -0.949781 0.146403 -1.096184 -0.803378
0.801937 -0.957232 0.147197 -1.104428 -0.810035
0.803422 -0.964635 0.147995 -1.112630 -0.816640
0.804908 -0.971991 0.148798 -1.120789 -0.823193
0.806394 -0.979298 0.149606 -1.128905 -0.829692
0.807880 -0.986555 0.150421 -1.136976 -0.836134
0.809366 -0.993762 0.151242 -1.145004 -0.842520
0.810851 -1.000916 0.152070 -1.152987 -0.848846
0.812337 -1.008018 0.152907 -1.160925 -0.855111
0.813823 -1.015066 0.153752 -1.168817 -0.861314
0.815309 -1.022059 0.154606 -1.176665 -0.867453
0.816795 -1.028996 0.155470 -1.184466 -0.873526
0.818280 -1.035877 0.156345 -1.192222 -0.879531
0.819766 -1.042699 0.157233 -1.199932 -0.885467
0.821252 -1.049463 0.158132 -1.207596 -0.891331
0.822738 -1.056168 0.159046 -1.215214 -0.897122
0.824224 -1.062812 0.159974 -1.222785 -0.902838
0.825710 -1.069394 0.160918 -1.230311 -0.908476
0.827195 -1.075914 0.161878 -1.237792 -0.914036
0.828681 -1.082370 0.162856 -1.245226 -0.919514
0.830167 -1.088762 0.163853 -1.252616 -0.924909
0.831653 -1.095089 0.164871 -1.259960 -0.930219
0.833139 -1.101350 0.165910 -1.267260 -0.935441
0.834624 -1.107544 0.166971 -1.274515 -0.940573
0.836110 -1.113670 0.168057 -1.281727 -0.945613
0.837596 -1.119728 0.169168 -1.288896 -0.950559
0.839082 -1.125716 0.170307 -1.296022 -0.955409
0.840568 -1.131633 0.171474 -1.303107 -0.960159
0.842053 -1.137479 0.172671 -1.310150 -0.964808
0.843539 -1.143253 0.173900 -1.317153 -0.969354
0.845025 -1.148954 0.175162 -1.324116 -0.973792
0.846511 -1.154582 0.176460 -1.331041 -0.978122
0.847997 -1.160135 0.177794 -1.337929 -0.982340
0.849482 -1.165613 0.179168 -1.344781 -0.986445
0.850968 -1.171014 0.180583 -1.351597 -0.990432
0.852454 -1.176339 0.182040 -1.358379 -0.994299
0.853940 -1.181587 0.183542 -1.365129 -0.998044
0.855426 -1.186756 0.185092 -1.371848 -1.001664
0.856912 -1.191846 0.186690 -1.378537 -1.005156
0.858397 -1.196857 0.188340 -1.385197 -1.008517
0.859883 -1.201787 0.190044 -1.391831 -1.011743
0.861369 -1.206637 0.191803 -1.398440 -1.014833
0.862855 -1.211405 0.193621 -1.405026 -1.017783
0.864341 -1.216090 0.195500 -1.411590 -1.020590
0.865826 -1.220693 0.197441 -1.418134 -1.023252
0.867312 -1.225212 0.199449 -1.424661 -1.025764
0.868798 -1.229648 0.201524 -1.431172 -1.028123
0.870284 -1.233999 0.203671 -1.437670 -1.030328
0.871770 -1.238265 0.205891 -1.444155 -1.032374
0.873255 -1.242445 0.208186 -1.450632 -1.034259
0.874741 -1.246540 0.210561 -1.457101 -1.035979
0.876227 -1.250548 0.213017 -1.463565 -1.037531
0.877713 -1.254469 0.215557 -1.470026 -1.038912
0.879199 -1.258303 0.218184 -1.476487 -1.040119
0.880684 -1.262049 0.220901 -1.482951 -1.041148
0.882170 -1.265708 0.223711 -1.489419 -1.041997
0.883656 -1.269278 0.226615 -1.495894 -1.042663
0.885142 -1.272760 0.229618 -1.502378 -1.043142
0.886628 -1.276153 0.232722 -1.508876 -1.043431
0.888114 -1.279458 0.235930 -1.515388 -1.043527
0.889599 -1.282673 0.239245 -1.521918 -1.043428
0.891085 -1.285799 0.242669 -1.528468 -1.043130
0.892571 -1.288836 0.246206 -1.535042 -1.042630
0.894057 -1.291784 0.249858 -1.541641 -1.041926
0.895543 -1.294642 0.253628 -1.548270 -1.041014
0.897028 -1.297412 0.257519 -1.554931 -1.039893
0.898514 -1.300092 0.261534 -1.561627 -1.038558
0.900000 -1.302684 0.265676 -1.568360 -1.037008


==> plot_data/AdS2_one_loop_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 0.027215 0.027194 0.000013 0.027181 0.027207
0.011486 0.034769 0.034739 0.000019 0.034720 0.034757
0.012972 0.043096 0.043056 0.000026 0.043030 0.043082
0.014457 0.052170 0.052119 0.000035 0.052084 0.052154
0.015943 0.061969 0.061905 0.000046 0.061859 0.061951
0.017429 0.072473 0.072394 0.000058 0.072336 0.072453
0.018915 0.083663 0.083569 0.000073 0.083496 0.083641
0.020401 0.095523 0.095411 0.000089 0.095322 0.095501
0.021886 0.108039 0.107908 0.000108 0.107801 0.108016
0.023372 0.121197 0.121046 0.000129 0.120918 0.121175
0.024858 0.134986 0.134812 0.000152 0.134661 0.134964
0.026344 0.149393 0.149195 0.000177 0.149018 0.149372
0.027830 0.164408 0.164185 0.000205 0.163980 0.164389
0.029316 0.180022 0.179771 0.000235 0.179536 0.180006
0.030801 0.196224 0.195945 0.000267 0.195677 0.196212
0.032287 0.213008 0.212698 0.000303 0.212395 0.213000
0.033773 0.230365 0.230021 0.000340 0.229681 0.230362
0.035259 0.248286 0.247909 0.000381 0.247528 0.248290
0.036745 0.266766 0.266352 0.000424 0.265928 0.266776
0.038230 0.285797 0.285345 0.000470 0.284875 0.285815
0.039716 0.305373 0.304881 0.000519 0.304362 0.305400
0.041202 0.325489 0.324955 0.000571 0.324384 0.325525
0.042688 0.346137 0.345559 0.000625 0.344934 0.346185
0.044174 0.367314 0.366690 0.000682 0.366007 0.367372
0.045659 0.389013 0.388341 0.000743 0.387598 0.389084
0.047145 0.411230 0.410508 0.000806 0.409702 0.411314
0.048631 0.433960 0.433185 0.000872 0.432313 0.434057
0.050117 0.457198 0.456369 0.000941 0.455428 0.457311
0.051603 0.480941 0.480055 0.001014 0.479041 0.481068
0.053088 0.505183 0.504238 0.001089 0.503149 0.505327
0.054574 0.529922 0.528915 0.001167 0.527748 0.530082
0.056060 0.555153 0.554082 0.001248 0.552834 0.555331
0.057546 0.580872 0.579735 0.001333 0.578403 0.581068
0.059032 0.607077 0.605871 0.001420 0.604451 0.607291
0.060518 0.633763 0.632486 0.001511 0.630975 0.633996
0.062003 0.660927 0.659576 0.001604 0.657972 0.661180
0.063489 0.688567 0.687139 0.001701 0.685438 0.688840
0.064975 0.716679 0.715172 0.001800 0.713371 0.716972
0.066461 0.745261 0.743671 0.001903 0.741767 0.745574
0.067947 0.774308 0.772633 0.002009 0.770624 0.774642
0.069432 0.803820 0.802057 0.002118 0.799939 0.804175
0.070918 0.833793 0.831938 0.002230 0.829709 0.834168
0.072404 0.864224 0.862276 0.002345 0.859931 0.864621
0.073890 0.895112 0.893066 0.002463 0.890603 0.895529
0.075376 0.926454 0.924307 0.002584 0.921723 0.926891
0.076861 0.958247 0.955997 0.002708 0.953289 0.958705
0.078347 0.990489 0.988132 0.002835 0.985297 0.990967
0.079833 1.023179 1.020711 0.002965 1.017746 1.023676
0.081319 1.056314 1.053732 0.003098 1.050634 1.056830
0.082805 1.089892 1.087193 0.003234 1.083959 1.090427
0.084290 1.123911 1.121091 0.003373 1.117718 1.124464
0.085776 1.158369 1.155425 0.003515 1.151910 1.158940
0.087262 1.193265 1.190192 0.003660 1.186533 1.193852
0.088748 1.228597 1.225392 0.003807 1.221585 1.229199
0.090234 1.264362 1.261022 0.003958 1.257064 1.264980
0.091720 1.300560 1.297080 0.004111 1.292969 1.301191
0.093205 1.337189 1.333565 0.004267 1.329298 1.337832
0.094691 1.374247 1.370476 0.004426 1.366050 1.374901
0.096177 1.411733 1.407809 0.004587 1.403222 1.412397
0.097663 1.449645 1.445565 0.004752 1.440814 1.450317
0.099149 1.487981 1.483742 0.004919 1.478823 1.488660
0.100634 1.526742 1.522338 0.005088 1.517250 1.527426
0.102120 1.565924 1.561351 0.005260 1.556091 1.566611
0.103606 1.605527 1.600781 0.005435 1.595346 1.606216
0.105092 1.645549 1.640626 0.005612 1.635014 1.646238
0.106578 1.685990 1.680885 0.005792 1.675093 1.686677
0.108063 1.726848 1.721556 0.005975 1.715582 1.727531
0.109549 1.768123 1.762639 0.006159 1.756480 1.768798
0.111035 1.809812 1.804132 0.006346 1.797785 1.810478
0.112521 1.851914 1.846034 0.006536 1.839498 1.852570
0.114007 1.894430 1.888344 0.006728 1.881616 1.895072
0.115492 1.937357 1.931061 0.006922 1.924139 1.937983
0.116978 1.980696 1.974184 0.007118 1.967066 1.981302
0.118464 2.024444 2.017712 0.007317 2.010395 2.025028
0.119950 2.068601 2.061643 0.007518 2.054126 2.069161
0.121436 2.113166 2.105978 0.007720 2.098258 2.113698
0.122922 2.158138 2.150715 0.007925 2.142790 2.158640
0.124407 2.203516 2.195853 0.008132 2.187721 2.203985
0.125893 2.249300 2.241391 0.008341 2.233050 2.249732
0.127379 2.295489 2.287329 0.008552 2.278777 2.295881
0.128865 2.342082 2.333666 0.008764 2.324901 2.342430
0.130351 2.389078 2.380400 0.008979 2.371421 2.389379
0.131836 2.436477 2.427532 0.009195 2.418337 2.436727
0.133322 2.484278 2.475061 0.009413 2.465647 2.484474
0.134808 2.532479 2.522985 0.009633 2.513352 2.532618
0.136294 2.581082 2.571304 0.009854 2.561450 2.581158
0.137780 2.630084 2.620018 0.010077 2.609941 2.630095
0.139265 2.679486 2.669126 0.010301 2.658824 2.679427
0.140751 2.729286 2.718627 0.010527 2.708100 2.729154
0.142237 2.779485 2.768521 0.010754 2.757766 2.779275
0.143723 2.830082 2.818807 0.010983 2.807824 2.829790
0.145209 2.881076 2.869484 0.011213 2.858271 2.880697
0.146694 2.932466 2.920553 0.011444 2.909109 2.931997
0.148180 2.984253 2.972013 0.011676 2.960336 2.983689
0.149666 3.036436 3.023862 0.011910 3.011953 3.035772
0.151152 3.089014 3.076102 0.012145 3.063958 3.088247
0.152638 3.141987 3.128731 0.012380 3.116351 3.141111
0.154124 3.195355 3.181749 0.012617 3.169132 3.194365
0.155609 3.249117 3.235155 0.012854 3.222301 3.248009
0.157095 3.303273 3.288950 0.013092 3.275858 3.302042
0.158581 3.357822 3.343133 0.013331 3.329802 3.356464
0.160067 3.412764 3.397703 0.013571 3.384132 3.411274
0.161553 3.468100 3.452661 0.013811 3.438850 3.466472
0.163038 3.523828 3.508006 0.014052 3.493953 3.522058
0.164524 3.579948 3.563737 0.014294 3.549443 3.578031
0.166010 3.636461 3.619855 0.014535 3.605319 3.634390
0.167496 3.693365 3.676359 0.014778 3.661582 3.691137
0.168982 3.750661 3.733250 0.015020 3.718229 3.748270
0.170467 3.808348 3.790526 0.015263 3.775263 3.805790
0.171953 3.866427 3.848189 0.015506 3.832682 3.863695
0.173439 3.924896 3.906236 0.015750 3.890487 3.921986
0.174925 3.983757 3.964670 0.015993 3.948677 3.980663
0.176411 4.043008 4.023489 0.016236 4.007253 4.039725
0.177896 4.102650 4.082693 0.016479 4.066214 4.099172
0.179382 4.162682 4.142282 0.016722 4.125560 4.159005
0.180868 4.223104 4.202257 0.016965 4.185292 4.219222
0.182354 4.283917 4.262617 0.017207 4.245409 4.279824
0.183840 4.345120 4.323362 0.017450 4.305912 4.340812
0.185326 4.406713 4.384492 0.017691 4.366801 4.402184
0.186811 4.468696 4.446008 0.017933 4.428075 4.463940
0.188297 4.531069 4.507908 0.018173 4.489735 4.526081
0.189783 4.593832 4.570194 0.018413 4.551781 4.588607
0.191269 4.656985 4.632865 0.018653 4.614213 4.651518
0.192755 4.720528 4.695922 0.018891 4.677031 4.714813
0.194240 4.784460 4.759364 0.019129 4.740235 4.778493
0.195726 4.848783 4.823192 0.019365 4.803827 4.842558
0.197212 4.913496 4.887406 0.019601 4.867805 4.907007
0.198698 4.978599 4.952005 0.019836 4.932170 4.971841
0.200184 5.044092 5.016991 0.020069 4.996922 5.037060
0.201669 5.109975 5.082363 0.020302 5.062062 5.102665
0.203155 5.176249 5.148122 0.020532 5.127589 5.168654
0.204641 5.242912 5.214267 0.020762 5.193505 5.235029
0.206127 5.309967 5.280799 0.020990 5.259809 5.301789
0.207613 5.377412 5.347719 0.021217 5.326502 5.368935
0.209098 5.445247 5.415026 0.021441 5.393584 5.436467
0.210584 5.513474 5.482721 0.021665 5.461056 5.504385
0.212070 5.582091 5.550803 0.021886 5.528917 5.572689
0.213556 5.651100 5.619275 0.022106 5.597169 5.641380
0.215042 5.720500 5.688135 0.022323 5.665812 5.710458
0.216528 5.790291 5.757384 0.022539 5.734845 5.779923
0.218013 5.860475 5.827023 0.022752 5.804271 5.849775
0.219499 5.931050 5.897051 0.022963 5.874088 5.920015
0.220985 6.002017 5.967470 0.023172 5.944298 5.990642
0.222471 6.073377 6.038280 0.023379 6.014901 6.061659
0.223957 6.145130 6.109480 0.023583 6.085897 6.133064
0.225442 6.217275 6.181073 0.023785 6.157288 6.204857
0.226928 6.289814 6.253057 0.023984 6.229073 6.277041
0.228414 6.362746 6.325434 0.024180 6.301253 6.349614
0.229900 6.436071 6.398204 0.024374 6.373830 6.422578
0.231386 6.509791 6.471367 0.024565 6.446803 6.495932
0.232871 6.583905 6.544925 0.024752 6.520172 6.569677
0.234357 6.658413 6.618877 0.024937 6.593940 6.643814
0.235843 6.733317 6.693225 0.025119 6.668106 6.718343
0.237329 6.808616 6.767968 0.025297 6.742671 6.793265
0.238815 6.884310 6.843108 0.025472 6.817636 6.868580
0.240301 6.960401 6.918645 0.025644 6.893001 6.944289
0.241786 7.036887 6.994579 0.025812 6.968768 7.020391
0.243272 7.113771 7.070912 0.025976 7.044936 7.096889
0.244758 7.191052 7.147644 0.026137 7.121507 7.173782
0.246244 7.268730 7.224776 0.026294 7.198482 7.251071
0.247730 7.346806 7.302308 0.026448 7.275861 7.328756
0.249215 7.425280 7.380242 0.026597 7.353645 7.406839
0.250701 7.504153 7.458577 0.026742 7.431835 7.485319
0.252187 7.583426 7.537315 0.026883 7.510432 7.564198
0.253673 7.663098 7.616456 0.027020 7.589437 7.643476
0.255159 7.743170 7.696002 0.027152 7.668850 7.723154
0.256644 7.823643 7.775953 0.027280 7.748673 7.803232
0.258130 7.904516 7.856309 0.027403 7.828906 7.883712
0.259616 7.985792 7.937072 0.027522 7.909551 7.964594
0.261102 8.067469 8.018243 0.027636 7.990608 8.045879
0.262588 8.149549 8.099822 0.027745 8.072078 8.127567
0.264073 8.232032 8.181811 0.027849 8.153963 8.209660
0.265559 8.314918 8.264210 0.027947 8.236263 8.292158
0.267045 8.398209 8.347020 0.028041 8.318979 8.375061
0.268531 8.481904 8.430243 0.028130 8.402113 8.458372
0.270017 8.566005 8.513878 0.028212 8.485666 8.542091
0.271503 8.650511 8.597928 0.028290 8.569638 8.626218
0.272988 8.735424 8.682393 0.028362 8.654031 8.710754
0.274474 8.820744 8.767274 0.028428 8.738846 8.795701
0.275960 8.906471 8.852572 0.028488 8.824084 8.881060
0.277446 8.992606 8.938288 0.028542 8.909746 8.966830
0.278932 9.079151 9.024424 0.028590 8.995834 9.053014
0.280417 9.166104 9.110980 0.028632 9.082348 9.139612
0.281903 9.253468 9.197958 0.028667 9.169291 9.226625
0.283389 9.341242 9.285358 0.028696 9.256662 9.314055
0.284875 9.429428 9.373183 0.028719 9.344464 9.401902
0.286361 9.518025 9.461432 0.028735 9.432697 9.490167
0.287846 9.607036 9.550107 0.028744 9.521364 9.578851
0.289332 9.696459 9.639210 0.028746 9.610464 9.667956
0.290818 9.786297 9.728741 0.028741 9.700001 9.757482
0.292304 9.876549 9.818703 0.028729 9.789974 9.847431
0.293790 9.967217 9.909095 0.028709 9.880386 9.937804
0.295275 10.058302 9.999919 0.028682 9.971237 10.028602
0.296761 10.149803 10.091178 0.028648 10.062530 10.119825
0.298247 10.241721 10.182871 0.028606 10.154265 10.211476
0.299733 10.334059 10.275000 0.028556 10.246444 10.303556
0.301219 10.426815 10.367567 0.028498 10.339069 10.396065
0.302705 10.519992 10.460573 0.028432 10.432141 10.489005
0.304190 10.613589 10.554019 0.028358 10.525661 10.582377
0.305676 10.707607 10.647907 0.028276 10.619631 10.676183
0.307162 10.802048 10.742238 0.028185 10.714053 10.770423
0.308648 10.896913 10.837014 0.028086 10.808928 10.865099
0.310134 10.992201 10.932235 0.027978 10.904257 10.960213
0.311619 11.087914 11.027904 0.027861 11.000043 11.055765
0.313105 11.184053 11.124022 0.027736 11.096286 11.151757
0.314591 11.280618 11.220590 0.027601 11.192989 11.248191
0.316077 11.377611 11.317610 0.027457 11.290153 11.345067
0.317563 11.475032 11.415083 0.027304 11.387779 11.442387
0.319048 11.572882 11.513011 0.027141 11.485870 11.540152
0.320534 11.671163 11.611396 0.026969 11.584427 11.638365
0.322020 11.769874 11.710239 0.026787 11.683452 11.737025
0.323506 11.869017 11.809541 0.026595 11.782945 11.836136
0.324992 11.968593 11.909304 0.026394 11.882910 11.935698
0.326477 12.068603 12.009530 0.026182 11.983348 12.035712
0.327963 12.169048 12.110220 0.025960 12.084260 12.136180
0.329449 12.269928 12.211376 0.025728 12.185648 12.237104
0.330935 12.371245 12.313000 0.025486 12.287514 12.338485
0.332421 12.473000 12.415093 0.025232 12.389860 12.440325
0.333907 12.575193 12.517656 0.024969 12.492688 12.542625
0.335392 12.677826 12.620693 0.024694 12.595998 12.645387
0.336878 12.780900 12.724203 0.024409 12.699794 12.748612
0.338364 12.884415 12.828189 0.024112 12.804077 12.852301
0.339850 12.988373 12.932652 0.023805 12.908848 12.956457
0.341336 13.092775 13.037595 0.023486 13.014109 13.061081
0.342821 13.197621 13.143019 0.023155 13.119863 13.166174
0.344307 13.302914 13.248925 0.022813 13.226111 13.271738
0.345793 13.408654 13.355315 0.022460 13.332855 13.377775
0.347279 13.514842 13.462191 0.022095 13.440097 13.484286
0.348765 13.621479 13.569555 0.021717 13.547838 13.591273
0.350250 13.728566 13.677409 0.021328 13.656081 13.698736
0.351736 13.836105 13.785753 0.020926 13.764827 13.806679
0.353222 13.944096 13.894590 0.020512 13.874078 13.915102
0.354708 14.052541 14.003922 0.020086 13.983836 14.024008
0.356194 14.161441 14.113749 0.019647 14.094103 14.133396
0.357679 14.270798 14.224075 0.019195 14.204880 14.243270
0.359165 14.380611 14.334900 0.018730 14.316170 14.353630
0.360651 14.490883 14.446227 0.018252 14.427975 14.464479
0.362137 14.601615 14.558057 0.017761 14.540296 14.575817
0.363623 14.712808 14.670391 0.017256 14.653135 14.687647
0.365109 14.824462 14.783231 0.016738 14.766494 14.799969
0.366594 14.936581 14.896580 0.016206 14.880374 14.912785
0.368080 15.049164 15.010438 0.015659 14.994779 15.026098
0.369566 15.162213 15.124808 0.015099 15.109709 15.139907
0.371052 15.275729 15.239690 0.014524 15.225167 15.254214
0.372538 15.389714 15.355088 0.013934 15.341153 15.369022
0.374023 15.504168 15.471001 0.013330 15.457671 15.484331
0.375509 15.619094 15.587432 0.012710 15.574722 15.600143
0.376995 15.734493 15.704383 0.012075 15.692308 15.716458
0.378481 15.850365 15.821855 0.011424 15.810431 15.833279
0.379967 15.966712 15.939849 0.010757 15.929092 15.950606
0.381452 16.083537 16.058368 0.010074 16.048294 16.068442
0.382938 16.200839 16.177412 0.009374 16.168038 16.186786
0.384424 16.318620 16.296983 0.008657 16.288326 16.305640
0.385910 16.436883 16.417083 0.007922 16.409161 16.425006
0.387396 16.555628 16.537713 0.007170 16.530543 16.544883
0.388881 16.674856 16.658875 0.006399 16.652475 16.665274
0.390367 16.794570 16.780570 0.005610 16.774960 16.786180
0.391853 16.914770 16.902799 0.004801 16.897998 16.907600
0.393339 17.035459 17.025564 0.003973 17.021591 17.029537
0.394825 17.156637 17.148867 0.003124 17.145743 17.151990
0.396311 17.278306 17.272708 0.002254 17.270454 17.274961
0.397796 17.400468 17.397089 0.001362 17.395726 17.398451
0.399282 17.523124 17.522011 0.000449 17.521562 17.522460
0.400768 17.646276 17.647476 0.000489 17.646986 17.647965
0.402254 17.769926 17.773484 0.001449 17.772035 17.774934
0.403740 17.894074 17.900038 0.002434 17.897604 17.902473
0.405225 18.018723 18.027138 0.003445 18.023693 18.030583
0.406711 18.143874 18.154785 0.004481 18.150304 18.159267
0.408197 18.269529 18.282981 0.005544 18.277437 18.288526
0.409683 18.395689 18.411727 0.006636 18.405092 18.418363
0.411169 18.522357 18.541024 0.007755 18.533268 18.548779
0.412654 18.649533 18.670872 0.008904 18.661968 18.679776
0.414140 18.777220 18.801273 0.010083 18.791189 18.811356
0.415626 18.905419 18.932228 0.011294 18.920934 18.943521
0.417112 19.034132 19.063737 0.012536 19.051201 19.076273
0.418598 19.163361 19.195802 0.013810 19.181992 19.209612
0.420083 19.293107 19.328423 0.015118 19.313305 19.343540
0.421569 19.423372 19.461601 0.016459 19.445142 19.478059
0.423055 19.554158 19.595336 0.017834 19.577502 19.613170
0.424541 19.685468 19.729630 0.019243 19.710386 19.748873
0.426027 19.817301 19.864482 0.020688 19.843794 19.885170
0.427513 19.949662 19.999894 0.022167 19.977727 20.022061
0.428998 20.082550 20.135865 0.023681 20.112183 20.159546
0.430484 20.215969 20.272395 0.025230 20.247165 20.297626
0.431970 20.349920 20.409486 0.026814 20.382672 20.436300
0.433456 20.484405 20.547136 0.028432 20.518704 20.575568
0.434942 20.619426 20.685346 0.030083 20.655263 20.715429
0.436427 20.754985 20.824116 0.031767 20.792349 20.855883
0.437913 20.891083 20.963445 0.033483 20.929962 20.996928
0.439399 21.027724 21.103333 0.035229 21.068104 21.138562
0.440885 21.164908 21.243780 0.037006 21.206774 21.280785
0.442371 21.302639 21.384784 0.038810 21.345973 21.423594
0.443856 21.440917 21.526345 0.040642 21.485703 21.566987
0.445342 21.579745 21.668462 0.042499 21.625963 21.710960
0.446828 21.719125 21.811134 0.044379 21.766755 21.855513
0.448314 21.859060 21.954360 0.046280 21.908079 22.000640
0.449800 21.999550 22.098138 0.048202 22.049936 22.146340
0.451285 22.140599 22.242467 0.050141 22.192326 22.292608
0.452771 22.282209 22.387346 0.052095 22.335250 22.439441
0.454257 22.424381 22.532772 0.054063 22.478709 22.586835
0.455743 22.567118 22.678744 0.056042 22.622702 22.734785
0.457229 22.710422 22.825259 0.058029 22.767230 22.883288
0.458715 22.854296 22.972316 0.060023 22.912294 23.032339
0.460200 22.998741 23.119913 0.062020 23.057893 23.181933
0.461686 23.143760 23.268047 0.064019 23.204028 23.332065
0.463172 23.289356 23.416715 0.066016 23.350699 23.482731
0.464658 23.435530 23.565915 0.068009 23.497906 23.633925
0.466144 23.582284 23.715645 0.069996 23.645650 23.785641
0.467629 23.729622 23.865902 0.071973 23.793929 23.937875
0.469115 23.877546 24.016683 0.073938 23.942745 24.090621
0.470601 24.026057 24.167985 0.075887 24.092098 24.243873
0.472087 24.175159 24.319806 0.077819 24.241987 24.397625
0.473573 24.324854 24.472143 0.079729 24.392413 24.551872
0.475058 24.475144 24.624992 0.081616 24.543376 24.706607
0.476544 24.626033 24.778351 0.083474 24.694877 24.861826
0.478030 24.777521 24.932218 0.085302 24.846916 25.017520
0.479516 24.929613 25.086590 0.087096 24.999494 25.173685
0.481002 25.082310 25.241463 0.088852 25.152612 25.330315
0.482487 25.235615 25.396836 0.090567 25.306270 25.487403
0.483973 25.389531 25.552706 0.092237 25.460469 25.644944
0.485459 25.544060 25.709071 0.093860 25.615212 25.802931
0.486945 25.699205 25.865929 0.095430 25.770498 25.961359
0.488431 25.854969 26.023277 0.096946 25.926331 26.120223
0.489917 26.011354 26.181115 0.098403 26.082711 26.279518
0.491402 26.168364 26.339439 0.099798 26.239641 26.439238
0.492888 26.326001 26.498250 0.101128 26.397122 26.599379
0.494374 26.484267 26.657547 0.102390 26.555157 26.759936
0.495860 26.643166 26.817327 0.103580 26.713748 26.920907
0.497346 26.802701 26.977592 0.104695 26.872897 27.082288
0.498831 26.962873 27.138341 0.105734 27.032607 27.244075
0.500317 27.123687 27.299574 0.106693 27.192882 27.406267
0.501803 27.285146 27.461293 0.107570 27.353722 27.568863
0.503289 27.447251 27.623497 0.108364 27.515133 27.731860
0.504775 27.610007 27.786188 0.109072 27.677116 27.895260
0.506260 27.773415 27.949368 0.109693 27.839675 28.059062
0.507746 27.937480 28.113040 0.110227 28.002813 28.223267
0.509232 28.102204 28.277206 0.110672 28.166534 28.387878
0.510718 28.267591 28.441868 0.111027 28.330841 28.552896
0.512204 28.433643 28.607031 0.111293 28.495738 28.718325
0.513689 28.600364 28.772698 0.111470 28.661228 28.884168
0.515175 28.767757 28.938874 0.111558 28.827316 29.050432
0.516661 28.935825 29.105563 0.111557 28.994006 29.217120
0.518147 29.104571 29.272770 0.111469 29.161301 29.384238
0.519633 29.273999 29.440501 0.111294 29.329207 29.551795
0.521119 29.444112 29.608761 0.111035 29.497726 29.719796
0.522604 29.614913 29.777557 0.110692 29.666865 29.888249
0.524090 29.786407 29.946896 0.110268 29.836628 30.057164
0.525576 29.958595 30.116784 0.109765 30.007019 30.226549
0.527062 30.131483 30.287229 0.109185 30.178044 30.396414
0.528548 30.305072 30.458238 0.108530 30.349708 30.566768
0.530033 30.479367 30.629819 0.107803 30.522016 30.737622
0.531519 30.654372 30.801980 0.107007 30.694973 30.908987
0.533005 30.830089 30.974729 0.106145 30.868584 31.080874
0.534491 31.006523 31.148075 0.105219 31.042856 31.253294
0.535977 31.183678 31.322026 0.104232 31.217794 31.426258
0.537462 31.361556 31.496592 0.103188 31.393404 31.599780
0.538948 31.540162 31.671780 0.102089 31.569691 31.773870
0.540434 31.719499 31.847601 0.100940 31.746661 31.948541
0.541920 31.899572 32.024063 0.099742 31.924321 32.123805
0.543406 32.080384 32.201175 0.098500 32.102676 32.299675
0.544891 32.261939 32.378947 0.097216 32.281731 32.476163
0.546377 32.444241 32.557388 0.095894 32.461494 32.653281
0.547863 32.627294 32.736506 0.094537 32.641970 32.831043
0.549349 32.811102 32.916312 0.093148 32.823164 33.009460
0.550835 32.995669 33.096814 0.091730 33.005084 33.188544
0.552321 33.181000 33.278021 0.090288 33.187733 33.368309
0.553806 33.367098 33.459943 0.088823 33.371119 33.548766
0.555292 33.553968 33.642587 0.087340 33.555247 33.729927
0.556778 33.741613 33.825964 0.085841 33.740123 33.911805
0.558264 33.930039 34.010081 0.084329 33.925751 34.094410
0.559750 34.119249 34.194948 0.082809 34.112139 34.277756
0.561235 34.309248 34.380572 0.081281 34.299290 34.461853
0.562721 34.500041 34.566962 0.079751 34.487211 34.646713
0.564207 34.691631 34.754127 0.078221 34.675906 34.832347
0.565693 34.884023 34.942074 0.076693 34.865381 35.018767
0.567179 35.077223 35.130812 0.075171 35.055641 35.205983
0.568664 35.271233 35.320347 0.073658 35.246689 35.394006
0.570150 35.466060 35.510689 0.072157 35.438532 35.582846
0.571636 35.661708 35.701845 0.070671 35.631174 35.772515
0.573122 35.858181 35.893821 0.069203 35.824618 35.963023
0.574608 36.055485 36.086626 0.067755 36.018871 36.154381
0.576093 36.253625 36.280266 0.066331 36.213935 36.346597
0.577579 36.452604 36.474749 0.064935 36.409815 36.539684
0.579065 36.652429 36.670082 0.063568 36.606514 36.733650
0.580551 36.853104 36.866272 0.062234 36.804038 36.928506
0.582037 37.054634 37.063325 0.060936 37.002389 37.124261
0.583523 37.257025 37.261249 0.059677 37.201572 37.320926
0.585008 37.460281 37.460050 0.058461 37.401589 37.518511
0.586494 37.664408 37.659735 0.057291 37.602444 37.717026
0.587980 37.869412 37.860310 0.056170 37.804140 37.916479
0.589466 38.075298 38.061782 0.055101 38.006681 38.116883
0.590952 38.282070 38.264157 0.054087 38.210070 38.318245
0.592437 38.489735 38.467443 0.053133 38.414310 38.520576
0.593923 38.698298 38.671644 0.052241 38.619403 38.723886
0.595409 38.907765 38.876769 0.051415 38.825354 38.928184
0.596895 39.118141 39.082823 0.050658 39.032165 39.133481
0.598381 39.329433 39.289812 0.049973 39.239839 39.339785
0.599866 39.541645 39.497744 0.049363 39.448381 39.547107
0.601352 39.754785 39.706624 0.048831 39.657793 39.755455
0.602838 39.968857 39.916459 0.048380 39.868079 39.964838
0.604324 40.183868 40.127255 0.048011 40.079244 40.175266
0.605810 40.399824 40.339019 0.047728 40.291291 40.386747
0.607295 40.616731 40.551758 0.047531 40.504227 40.599289
0.608781 40.834596 40.765478 0.047422 40.718056 40.812900
0.610267 41.053424 40.980186 0.047402 40.932783 41.027588
0.611753 41.273222 41.195887 0.047471 41.148416 41.243359
0.613239 41.493997 41.412590 0.047630 41.364961 41.460220
0.614725 41.715755 41.630301 0.047877 41.582425 41.678178
0.616210 41.938502 41.849027 0.048211 41.800815 41.897238
0.617696 42.162245 42.068774 0.048632 42.020142 42.117406
0.619182 42.386992 42.289550 0.049138 42.240411 42.338688
0.620668 42.612748 42.511361 0.049727 42.461634 42.561088
0.622154 42.839521 42.734215 0.050396 42.683819 42.784611
0.623639 43.067319 42.958119 0.051144 42.906976 43.009263
0.625125 43.296147 43.183081 0.051966 43.131114 43.235047
0.626611 43.526013 43.409107 0.052862 43.356245 43.461969
0.628097 43.756924 43.636205 0.053827 43.582378 43.690032
0.629583 43.988888 43.864383 0.054859 43.809524 43.919243
0.631068 44.221913 44.093648 0.055956 44.037693 44.149604
0.632554 44.456005 44.324009 0.057113 44.266896 44.381122
0.634040 44.691172 44.555472 0.058329 44.497143 44.613801
0.635526 44.927422 44.788046 0.059600 44.728446 44.847646
0.637012 45.164764 45.021739 0.060925 44.960814 45.082664
0.638497 45.403204 45.256559 0.062299 45.194260 45.318858
0.639983 45.642751 45.492514 0.063722 45.428792 45.556236
0.641469 45.883413 45.729612 0.065190 45.664423 45.794802
0.642955 46.125198 45.967863 0.066701 45.901162 46.034564
0.644441 46.368114 46.207274 0.068254 46.139020 46.275528
0.645927 46.612171 46.447854 0.069846 46.378008 46.517700
0.647412 46.857376 46.689612 0.071475 46.618137 46.761087
0.648898 47.103738 46.932556 0.073140 46.859416 47.005696
0.650384 47.351266 47.176696 0.074838 47.101858 47.251535
0.651870 47.599969 47.422041 0.076569 47.345472 47.498610
0.653356 47.849855 47.668600 0.078331 47.590269 47.746931
0.654841 48.100935 47.916382 0.080122 47.836260 47.996504
0.656327 48.353217 48.165396 0.081941 48.083455 48.247337
0.657813 48.606710 48.415653 0.083787 48.331866 48.499440
0.659299 48.861424 48.667161 0.085658 48.581503 48.752820
0.660785 49.117368 48.919931 0.087554 48.832377 49.007486
0.662270 49.374553 49.173973 0.089474 49.084499 49.263447
0.663756 49.632988 49.429295 0.091416 49.337879 49.520711
0.665242 49.892683 49.685910 0.093380 49.592530 49.779289
0.666728 50.153649 49.943826 0.095364 49.848461 50.039190
0.668214 50.415895 50.203054 0.097369 50.105685 50.300423
0.669699 50.679432 50.463605 0.099392 50.364212 50.562997
0.671185 50.944270 50.725489 0.101434 50.624055 50.826923
0.672671 51.210421 50.988717 0.103494 50.885223 51.092211
0.674157 51.477895 51.253300 0.105571 51.147730 51.358871
0.675643 51.746702 51.519250 0.107664 51.411586 51.626913
0.677129 52.016855 51.786576 0.109773 51.676803 51.896349
0.678614 52.288365 52.055291 0.111897 51.943394 52.167188
0.680100 52.561242 52.325406 0.114036 52.211370 52.439442
0.681586 52.835499 52.596932 0.116189 52.480744 52.713121
0.683072 53.111148 52.869882 0.118355 52.751527 52.988238
0.684558 53.388199 53.144267 0.120535 53.023732 53.264803
0.686043 53.666667 53.420100 0.122728 53.297372 53.542827
0.687529 53.946562 53.697391 0.124933 53.572459 53.822324
0.689015 54.227897 53.976155 0.127150 53.849006 54.103305
0.690501 54.510685 54.256403 0.129378 54.127025 54.385781
0.691987 54.794939 54.538149 0.131617 54.406531 54.669766
0.693472 55.080672 54.821404 0.133868 54.687536 54.955271
0.694958 55.367897 55.106182 0.136128 54.970054 55.242310
0.696444 55.656627 55.392496 0.138399 55.254097 55.530895
0.697930 55.946877 55.680360 0.140679 55.539681 55.821039
0.699416 56.238659 55.969787 0.142969 55.826818 56.112756
0.700902 56.531988 56.260791 0.145268 56.115524 56.406059
0.702387 56.826879 56.553386 0.147575 56.405811 56.700961
0.703873 57.123345 56.847586 0.149891 56.697695 56.997476
0.705359 57.421402 57.143405 0.152215 56.991190 57.295620
0.706845 57.721064 57.440857 0.154547 57.286311 57.595404
0.708331 58.022347 57.739959 0.156886 57.583072 57.896845
0.709816 58.325265 58.040723 0.159233 57.881490 58.199957
0.711302 58.629835 58.343167 0.161587 58.181580 58.504754
0.712788 58.936072 58.647304 0.163948 58.483357 58.811252
0.714274 59.243993 58.953151 0.166315 58.786836 59.119466
0.715760 59.553613 59.260723 0.168688 59.092035 59.429412
0.717245 59.864950 59.570037 0.171068 59.398969 59.741105
0.718731 60.178020 59.881108 0.173453 59.707655 60.054561
0.720217 60.492841 60.193954 0.175844 60.018110 60.369798
0.721703 60.809430 60.508590 0.178240 60.330351 60.686830
0.723189 61.127805 60.825035 0.180641 60.644394 61.005676
0.724674 61.447983 61.143305 0.183047 60.960258 61.326352
0.726160 61.769983 61.463417 0.185458 61.277960 61.648875
0.727646 62.093824 61.785391 0.187872 61.597518 61.973263
0.729132 62.419524 62.109243 0.190292 61.918951 62.299534
0.730618 62.747104 62.434992 0.192714 62.242277 62.627706
0.732104 63.076581 62.762657 0.195141 62.567516 62.957798
0.733589 63.407977 63.092256 0.197571 62.894685 63.289827
0.735075 63.741312 63.423810 0.200004 63.223806 63.623814
0.736561 64.076606 63.757337 0.202441 63.554897 63.959778
0.738047 64.413879 64.092858 0.204880 63.887978 64.297738
0.739533 64.753154 64.430393 0.207321 64.223071 64.637714
0.741018 65.094452 64.769961 0.209765 64.560196 64.979727
0.742504 65.437795 65.111585 0.212211 64.899374 65.323797
0.743990 65.783206 65.455286 0.214659 65.240627 65.669945
0.745476 66.130707 65.801085 0.217109 65.583976 66.018193
0.746962 66.480321 66.149003 0.219559 65.929444 66.368563
0.748447 66.832073 66.499065 0.222012 66.277053 66.721076
0.749933 67.185986 66.851291 0.224465 66.626827 67.075756
0.751419 67.542084 67.205706 0.226918 66.978788 67.432625
0.752905 67.900394 67.562333 0.229373 67.332961 67.791706
0.754391 68.260939 67.921196 0.231827 67.689369 68.153023
0.755876 68.623747 68.282320 0.234282 68.048038 68.516601
0.757362 68.988843 68.645729 0.236736 68.408993 68.882465
0.758848 69.356254 69.011448 0.239190 68.772258 69.250638
0.760334 69.726008 69.379504 0.241643 69.137861 69.621148
0.761820 70.098132 69.749923 0.244095 69.505828 69.994019
0.763306 70.472655 70.122732 0.246547 69.876185 70.369279
0.764791 70.849607 70.497958 0.248996 70.248961 70.746954
0.766277 71.229015 70.875628 0.251445 70.624184 71.127073
0.767763 71.610911 71.255772 0.253891 71.001881 71.509662
0.769249 71.995325 71.638417 0.256335 71.382082 71.894752
0.770735 72.382288 72.023595 0.258777 71.764818 72.282371
0.772220 72.771833 72.411334 0.261216 72.150118 72.672549
0.773706 73.163991 72.801665 0.263652 72.538013 73.065317
0.775192 73.558796 73.194620 0.266085 72.928535 73.460705
0.776678 73.956282 73.590231 0.268515 73.321716 73.858746
0.778164 74.356483 73.988530 0.270941 73.717589 74.259471
0.779649 74.759435 74.389551 0.273363 74.116188 74.662914
0.781135 75.165174 74.793328 0.275781 74.517547 75.069109
0.782621 75.573735 75.199895 0.278195 74.921700 75.478090
0.784107 75.985157 75.609288 0.280604 75.328684 75.889891
0.785593 76.399478 76.021543 0.283008 75.738535 76.304550
0.787078 76.816738 76.436697 0.285407 76.151290 76.722103
0.788564 77.236975 76.854788 0.287800 76.566988 77.142588
0.790050 77.660230 77.275855 0.290188 76.985668 77.566043
0.791536 78.086546 77.699938 0.292569 77.407369 77.992507
0.793022 78.515965 78.127076 0.294945 77.832132 78.422021
0.794508 78.948530 78.557312 0.297314 78.259998 78.854625
0.795993 79.384285 78.990687 0.299676 78.691012 79.290363
0.797479 79.823277 79.427246 0.302031 79.125215 79.729276
0.798965 80.265551 79.867031 0.304378 79.562653 80.171410
0.800451 80.711156 80.310090 0.306718 80.003372 80.616808
0.801937 81.160139 80.756468 0.309051 80.447417 81.065519
0.803422 81.612550 81.206213 0.311375 80.894838 81.517588
0.804908 82.068440 81.659374 0.313691 81.345684 81.973065
0.806394 82.527862 82.116001 0.315998 81.800004 82.431999
0.807880 82.990868 82.576146 0.318296 82.257850 82.894442
0.809366 83.457513 83.039860 0.320585 82.719275 83.360445
0.810851 83.927852 83.507198 0.322865 83.184334 83.830063
0.812337 84.401943 83.978216 0.325135 83.653081 84.303350
0.813823 84.879845 84.452969 0.327395 84.125574 84.780364
0.815309 85.361616 84.931517 0.329645 84.601872 85.261161
0.816795 85.847320 85.413918 0.331884 85.082034 85.745802
0.818280 86.337018 85.900235 0.334113 85.566122 86.234349
0.819766 86.830775 86.390531 0.336331 86.054200 86.726862
0.821252 87.328657 86.884870 0.338539 86.546331 87.223409
0.822738 87.830732 87.383319 0.340735 87.042584 87.724054
0.824224 88.337070 87.885946 0.342919 87.543027 88.228866
0.825710 88.847742 88.392823 0.345092 88.047730 88.737915
0.827195 89.362822 88.904020 0.347253 88.556767 89.251273
0.828681 89.882384 89.419613 0.349403 89.070210 89.769016
0.830167 90.406505 89.939678 0.351540 89.588138 90.291218
0.831653 90.935265 90.464295 0.353665 90.110630 90.817960
0.833139 91.468745 90.993544 0.355778 90.637766 91.349321
0.834624 92.007029 91.527509 0.357878 91.169630 91.885387
0.836110 92.550203 92.066276 0.359966 91.706309 92.426242
0.837596 93.098355 92.609934 0.362042 92.247892 92.971976
0.839082 93.651575 93.158575 0.364105 92.794469 93.522680
0.840568 94.209958 93.712292 0.366156 93.346136 94.078448
0.842053 94.773598 94.271184 0.368194 93.902990 94.639378
0.843539 95.342595 94.835351 0.370220 94.465131 95.205572
0.845025 95.917051 95.404897 0.372234 95.032663 95.777131
0.846511 96.497070 95.979928 0.374236 95.605693 96.354164
0.847997 97.082760 96.560556 0.376226 96.184331 96.936782
0.849482 97.674231 97.146895 0.378204 96.768691 97.525099
0.850968 98.271599 97.739062 0.380171 97.358891 98.119234
0.852454 98.874981 98.337181 0.382127 97.955054 98.719308
0.853940 99.484498 98.941377 0.384073 98.557304 99.325450
0.855426 100.100276 99.551781 0.386009 99.165773 99.937790
0.856912 100.722444 100.168529 0.387935 99.780595 100.556464
0.858397 101.351135 100.791761 0.389852 100.401909 101.181613
0.859883 101.986488 101.421622 0.391761 101.029861 101.813383
0.861369 102.628644 102.058263 0.393662 101.664600 102.451925
0.862855 103.277749 102.701839 0.395557 102.306281 103.097396
0.864341 103.933957 103.352512 0.397447 102.955066 103.749959
0.865826 104.597423 104.010451 0.399332 103.611120 104.409783
0.867312 105.268311 104.675830 0.401213 104.274617 105.077043
0.868798 105.946787 105.348829 0.403093 104.945736 105.751923
0.870284 106.633025 106.029637 0.404972 105.624665 106.434610
0.871770 107.327205 106.718450 0.406853 106.311597 107.125303
0.873255 108.029513 107.415470 0.408736 107.006734 107.824206
0.874741 108.740143 108.120909 0.410624 107.710285 108.531533
0.876227 109.459293 108.834987 0.412519 108.422468 109.247506
0.877713 110.187172 109.557933 0.414423 109.143510 109.972356
0.879199 110.923994 110.289987 0.416339 109.873648 110.706326
0.880684 111.669984 111.031397 0.418269 110.613128 111.449666
0.882170 112.425371 111.782423 0.420217 111.362206 112.202639
0.883656 113.190398 112.543335 0.422185 112.121150 112.965520
0.885142 113.965315 113.314417 0.424178 112.890239 113.738594
0.886628 114.750382 114.095964 0.426198 113.669766 114.522162
0.888114 115.545869 114.888285 0.428251 114.460034 115.316535
0.889599 116.352059 115.691702 0.430340 115.261362 116.122042
0.891085 117.169246 116.506555 0.432470 116.074084 116.939025
0.892571 117.997735 117.333196 0.434648 116.898548 117.767844
0.894057 118.837846 118.171997 0.436877 117.735120 118.608874
0.895543 119.689912 119.023346 0.439165 118.584181 119.462510
0.897028 120.554279 119.887651 0.441517 119.446133 120.329168
0.898514 121.431311 120.765339 0.443942 120.321398 121.209281
0.900000 122.321388 121.656862 0.446446 121.210416 122.103308


==> plot_data/AdS2_one_loop_histogram_z0.500.dat <==
BinCenter Count
27.015003 2.000000
27.039510 1.000000
27.064017 0.000000
27.088524 2.000000
27.113031 2.000000
27.137538 3.000000
27.162045 3.000000
27.186552 4.000000
27.211059 5.000000
27.235566 7.000000
27.260073 5.000000
27.284580 11.000000
27.309087 12.000000
27.333594 7.000000
27.358101 7.000000
27.382608 10.000000
27.407116 7.000000
27.431623 6.000000
27.456130 4.000000
27.480637 2.000000


==> plot_data/AdS2_one_loop_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.002117 0.001244 -0.003361 -0.000873
0.011486 -0.002903 0.001808 -0.004712 -0.001095
0.012972 -0.003817 0.002504 -0.006321 -0.001313
0.014457 -0.004855 0.003338 -0.008193 -0.001517
0.015943 -0.006015 0.004316 -0.010331 -0.001699
0.017429 -0.007293 0.005442 -0.012735 -0.001850
0.018915 -0.008684 0.006719 -0.015403 -0.001965
0.020401 -0.010185 0.008148 -0.018333 -0.002036
0.021886 -0.011791 0.009730 -0.021521 -0.002060
0.023372 -0.013497 0.011465 -0.024962 -0.002032
0.024858 -0.015299 0.013350 -0.028649 -0.001949
0.026344 -0.017193 0.015385 -0.032577 -0.001808
0.027830 -0.019174 0.017565 -0.036739 -0.001609
0.029316 -0.021237 0.019888 -0.041125 -0.001349
0.030801 -0.023380 0.022350 -0.045730 -0.001030
0.032287 -0.025598 0.024945 -0.050543 -0.000652
0.033773 -0.027886 0.027671 -0.055557 -0.000216
0.035259 -0.030243 0.030520 -0.060763 0.000277
0.036745 -0.032664 0.033489 -0.066153 0.000825
0.038230 -0.035146 0.036570 -0.071717 0.001424
0.039716 -0.037687 0.039760 -0.077447 0.002073
0.041202 -0.040284 0.043051 -0.083335 0.002767
0.042688 -0.042933 0.046438 -0.089371 0.003505
0.044174 -0.045634 0.049915 -0.095549 0.004281
0.045659 -0.048383 0.053476 -0.101859 0.005093
0.047145 -0.051178 0.057115 -0.108294 0.005937
0.048631 -0.054019 0.060827 -0.114846 0.006808
0.050117 -0.056902 0.064605 -0.121508 0.007703
0.051603 -0.059827 0.068445 -0.128272 0.008617
0.053088 -0.062792 0.072339 -0.135132 0.009547
0.054574 -0.065796 0.076284 -0.142081 0.010488
0.056060 -0.068838 0.080274 -0.149112 0.011436
0.057546 -0.071916 0.084304 -0.156220 0.012387
0.059032 -0.075030 0.088368 -0.163398 0.013338
0.060518 -0.078178 0.092462 -0.170641 0.014284
0.062003 -0.081361 0.096582 -0.177943 0.015221
0.063489 -0.084576 0.100723 -0.185299 0.016147
0.064975 -0.087824 0.104881 -0.192705 0.017057
0.066461 -0.091104 0.109051 -0.200155 0.017947
0.067947 -0.094414 0.113230 -0.207645 0.018816
0.069432 -0.097756 0.117414 -0.215170 0.019658
0.070918 -0.101128 0.121600 -0.222727 0.020472
0.072404 -0.104529 0.125783 -0.230312 0.021254
0.073890 -0.107960 0.129961 -0.237921 0.022001
0.075376 -0.111419 0.134131 -0.245550 0.022711
0.076861 -0.114907 0.138289 -0.253196 0.023381
0.078347 -0.118423 0.142433 -0.260856 0.024009
0.079833 -0.121967 0.146560 -0.268527 0.024593
0.081319 -0.125539 0.150668 -0.276206 0.025129
0.082805 -0.129137 0.154754 -0.283890 0.025617
0.084290 -0.132762 0.158815 -0.291577 0.026053
0.085776 -0.136413 0.162851 -0.299264 0.026438
0.087262 -0.140091 0.166858 -0.306949 0.026768
0.088748 -0.143793 0.170835 -0.314629 0.027042
0.090234 -0.147522 0.174780 -0.322302 0.027259
0.091720 -0.151275 0.178692 -0.329966 0.027417
0.093205 -0.155052 0.182568 -0.337620 0.027516
0.094691 -0.158854 0.186407 -0.345261 0.027554
0.096177 -0.162679 0.190209 -0.352888 0.027529
0.097663 -0.166528 0.193970 -0.360498 0.027442
0.099149 -0.170399 0.197691 -0.368091 0.027292
0.100634 -0.174293 0.201370 -0.375664 0.027077
0.102120 -0.178209 0.205006 -0.383216 0.026797
0.103606 -0.182147 0.208598 -0.390745 0.026452
0.105092 -0.186105 0.212146 -0.398251 0.026040
0.106578 -0.190084 0.215647 -0.405731 0.025563
0.108063 -0.194083 0.219102 -0.413185 0.025018
0.109549 -0.198102 0.222509 -0.420611 0.024407
0.111035 -0.202139 0.225868 -0.428007 0.023730
0.112521 -0.206194 0.229179 -0.435373 0.022985
0.114007 -0.210268 0.232440 -0.442708 0.022173
0.115492 -0.214358 0.235652 -0.450010 0.021294
0.116978 -0.218465 0.238813 -0.457278 0.020348
0.118464 -0.222587 0.241923 -0.464511 0.019336
0.119950 -0.226725 0.244983 -0.471708 0.018257
0.121436 -0.230877 0.247990 -0.478868 0.017113
0.122922 -0.235044 0.250946 -0.485989 0.015902
0.124407 -0.239223 0.253849 -0.493072 0.014627
0.125893 -0.243414 0.256700 -0.500115 0.013286
0.127379 -0.247617 0.259499 -0.507116 0.011881
0.128865 -0.251831 0.262244 -0.514075 0.010413
0.130351 -0.256055 0.264936 -0.520992 0.008881
0.131836 -0.260288 0.267575 -0.527864 0.007287
0.133322 -0.264530 0.270161 -0.534691 0.005631
0.134808 -0.268779 0.272693 -0.541472 0.003914
0.136294 -0.273036 0.275172 -0.548207 0.002136
0.137780 -0.277297 0.277596 -0.554894 0.000299
0.139265 -0.281565 0.279967 -0.561532 -0.001597
0.140751 -0.285836 0.282285 -0.568121 -0.003551
0.142237 -0.290110 0.284549 -0.574659 -0.005562
0.143723 -0.294387 0.286758 -0.581145 -0.007629
0.145209 -0.298665 0.288915 -0.587580 -0.009751
0.146694 -0.302944 0.291017 -0.593961 -0.011927
0.148180 -0.307222 0.293066 -0.600288 -0.014156
0.149666 -0.311499 0.295061 -0.606560 -0.016437
0.151152 -0.315773 0.297003 -0.612776 -0.018770
0.152638 -0.320044 0.298892 -0.618936 -0.021152
0.154124 -0.324310 0.300727 -0.625037 -0.023584
0.155609 -0.328571 0.302509 -0.631080 -0.026063
0.157095 -0.332826 0.304238 -0.637064 -0.028588
0.158581 -0.337073 0.305914 -0.642987 -0.031159
0.160067 -0.341311 0.307537 -0.648848 -0.033775
0.161553 -0.345540 0.309107 -0.654647 -0.036433
0.163038 -0.349758 0.310625 -0.660383 -0.039133
0.164524 -0.353965 0.312091 -0.666055 -0.041874
0.166010 -0.358158 0.313504 -0.671662 -0.044654
0.167496 -0.362337 0.314865 -0.677203 -0.047472
0.168982 -0.366502 0.316175 -0.682676 -0.050327
0.170467 -0.370650 0.317433 -0.688082 -0.053217
0.171953 -0.374781 0.318639 -0.693419 -0.056142
0.173439 -0.378893 0.319794 -0.698686 -0.059099
0.174925 -0.382985 0.320898 -0.703883 -0.062087
0.176411 -0.387057 0.321951 -0.709008 -0.065106
0.177896 -0.391106 0.322953 -0.714059 -0.068153
0.179382 -0.395133 0.323905 -0.719038 -0.071228
0.180868 -0.399135 0.324806 -0.723941 -0.074329
0.182354 -0.403111 0.325658 -0.728769 -0.077454
0.183840 -0.407061 0.326459 -0.733520 -0.080602
0.185326 -0.410983 0.327211 -0.738194 -0.083772
0.186811 -0.414875 0.327914 -0.742789 -0.086962
0.188297 -0.418737 0.328567 -0.747304 -0.090170
0.189783 -0.422567 0.329171 -0.751739 -0.093396
0.191269 -0.426365 0.329727 -0.756091 -0.096638
0.192755 -0.430128 0.330234 -0.760361 -0.099894
0.194240 -0.433855 0.330692 -0.764547 -0.103163
0.195726 -0.437546 0.331103 -0.768649 -0.106443
0.197212 -0.441199 0.331465 -0.772664 -0.109733
0.198698 -0.444812 0.331780 -0.776592 -0.113032
0.200184 -0.448385 0.332048 -0.780433 -0.116337
0.201669 -0.451916 0.332268 -0.784184 -0.119647
0.203155 -0.455403 0.332442 -0.787845 -0.122962
0.204641 -0.458846 0.332568 -0.791414 -0.126278
0.206127 -0.462243 0.332648 -0.794891 -0.129595
0.207613 -0.465593 0.332682 -0.798275 -0.132911
0.209098 -0.468894 0.332670 -0.801564 -0.136224
0.210584 -0.472145 0.332612 -0.804757 -0.139534
0.212070 -0.475345 0.332508 -0.807853 -0.142838
0.213556 -0.478493 0.332359 -0.810851 -0.146134
0.215042 -0.481586 0.332164 -0.813750 -0.149422
0.216528 -0.484624 0.331925 -0.816549 -0.152699
0.218013 -0.487605 0.331641 -0.819246 -0.155964
0.219499 -0.490528 0.331312 -0.821840 -0.159216
0.220985 -0.493391 0.330939 -0.824330 -0.162453
0.222471 -0.496194 0.330522 -0.826715 -0.165672
0.223957 -0.498934 0.330060 -0.828994 -0.168873
0.225442 -0.501610 0.329555 -0.831165 -0.172054
0.226928 -0.504221 0.329007 -0.833227 -0.175214
0.228414 -0.506765 0.328415 -0.835180 -0.178350
0.229900 -0.509241 0.327780 -0.837021 -0.181461
0.231386 -0.511647 0.327102 -0.838749 -0.184545
0.232871 -0.513983 0.326381 -0.840364 -0.187601
0.234357 -0.516246 0.325618 -0.841863 -0.190628
0.235843 -0.518435 0.324812 -0.843247 -0.193622
0.237329 -0.520548 0.323964 -0.844512 -0.196584
0.238815 -0.522585 0.323074 -0.845659 -0.199511
0.240301 -0.524543 0.322142 -0.846685 -0.202401
0.241786 -0.526421 0.321168 -0.847589 -0.205253
0.243272 -0.528218 0.320153 -0.848371 -0.208066
0.244758 -0.529933 0.319096 -0.849028 -0.210837
0.246244 -0.531562 0.317998 -0.849560 -0.213564
0.247730 -0.533106 0.316859 -0.849965 -0.216247
0.249215 -0.534563 0.315679 -0.850241 -0.218884
0.250701 -0.535930 0.314458 -0.850388 -0.221473
0.252187 -0.537207 0.313196 -0.850403 -0.224011
0.253673 -0.538392 0.311894 -0.850286 -0.226499
0.255159 -0.539484 0.310551 -0.850035 -0.228933
0.256644 -0.540480 0.309168 -0.849648 -0.231313
0.258130 -0.541380 0.307745 -0.849125 -0.233636
0.259616 -0.542182 0.306281 -0.848463 -0.235901
0.261102 -0.542884 0.304778 -0.847662 -0.238106
0.262588 -0.543485 0.303235 -0.846720 -0.240250
0.264073 -0.543983 0.301652 -0.845635 -0.242331
0.265559 -0.544377 0.300029 -0.844406 -0.244347
0.267045 -0.544664 0.298367 -0.843031 -0.246297
0.268531 -0.544845 0.296665 -0.841510 -0.248179
0.270017 -0.544916 0.294924 -0.839840 -0.249992
0.271503 -0.544877 0.293144 -0.838020 -0.251733
0.272988 -0.544725 0.291324 -0.836049 -0.253401
0.274474 -0.544460 0.289465 -0.833926 -0.254995
0.275960 -0.544080 0.287568 -0.831647 -0.256512
0.277446 -0.543583 0.285631 -0.829213 -0.257952
0.278932 -0.542967 0.283655 -0.826622 -0.259312
0.280417 -0.542232 0.281640 -0.823872 -0.260591
0.281903 -0.541375 0.279587 -0.820962 -0.261788
0.283389 -0.540395 0.277495 -0.817891 -0.262900
0.284875 -0.539291 0.275364 -0.814656 -0.263927
0.286361 -0.538061 0.273195 -0.811256 -0.264866
0.287846 -0.536703 0.270987 -0.807691 -0.265716
0.289332 -0.535217 0.268741 -0.803958 -0.266475
0.290818 -0.533599 0.266457 -0.800056 -0.267143
0.292304 -0.531850 0.264134 -0.795984 -0.267716
0.293790 -0.529967 0.261773 -0.791740 -0.268195
0.295275 -0.527950 0.259374 -0.787323 -0.268576
0.296761 -0.525796 0.256936 -0.782732 -0.268859
0.298247 -0.523504 0.254461 -0.777965 -0.269043
0.299733 -0.521073 0.251948 -0.773020 -0.269125
0.301219 -0.518501 0.249397 -0.767898 -0.269104
0.302705 -0.515787 0.246808 -0.762595 -0.268979
0.304190 -0.512930 0.244182 -0.757112 -0.268749
0.305676 -0.509928 0.241518 -0.751446 -0.268411
0.307162 -0.506780 0.238816 -0.745597 -0.267964
0.308648 -0.503485 0.236077 -0.739563 -0.267408
0.310134 -0.500042 0.233301 -0.733343 -0.266740
0.311619 -0.496448 0.230488 -0.726936 -0.265960
0.313105 -0.492704 0.227638 -0.720341 -0.265066
0.314591 -0.488807 0.224751 -0.713558 -0.264056
0.316077 -0.484757 0.221827 -0.706584 -0.262930
0.317563 -0.480552 0.218866 -0.699419 -0.261686
0.319048 -0.476192 0.215869 -0.692062 -0.260323
0.320534 -0.471676 0.212836 -0.684512 -0.258840
0.322020 -0.467002 0.209767 -0.676769 -0.257235
0.323506 -0.462169 0.206661 -0.668831 -0.255508
0.324992 -0.457178 0.203520 -0.660698 -0.253658
0.326477 -0.452026 0.200343 -0.652369 -0.251683
0.327963 -0.446713 0.197131 -0.643843 -0.249582
0.329449 -0.441238 0.193883 -0.635120 -0.247355
0.330935 -0.435600 0.190600 -0.626200 -0.245001
0.332421 -0.429800 0.187282 -0.617082 -0.242518
0.333907 -0.423836 0.183929 -0.607765 -0.239907
0.335392 -0.417708 0.180542 -0.598250 -0.237166
0.336878 -0.411415 0.177120 -0.588535 -0.234295
0.338364 -0.404957 0.173664 -0.578622 -0.231293
0.339850 -0.398334 0.170175 -0.568509 -0.228160
0.341336 -0.391545 0.166651 -0.558196 -0.224895
0.342821 -0.384591 0.163093 -0.547684 -0.221498
0.344307 -0.377471 0.159502 -0.536973 -0.217969
0.345793 -0.370185 0.155878 -0.526063 -0.214307
0.347279 -0.362733 0.152220 -0.514954 -0.210513
0.348765 -0.355116 0.148530 -0.503646 -0.206587
0.350250 -0.347334 0.144806 -0.492140 -0.202528
0.351736 -0.339387 0.141049 -0.480436 -0.198337
0.353222 -0.331275 0.137260 -0.468535 -0.194015
0.354708 -0.322999 0.133438 -0.456438 -0.189561
0.356194 -0.314561 0.129584 -0.444145 -0.184977
0.357679 -0.305960 0.125697 -0.431656 -0.180263
0.359165 -0.297197 0.121777 -0.418974 -0.175420
0.360651 -0.288274 0.117824 -0.406099 -0.170450
0.362137 -0.279192 0.113840 -0.393031 -0.165352
0.363623 -0.269951 0.109822 -0.379773 -0.160129
0.365109 -0.260553 0.105771 -0.366324 -0.154782
0.366594 -0.251000 0.101688 -0.352688 -0.149312
0.368080 -0.241293 0.097571 -0.338864 -0.143722
0.369566 -0.231434 0.093421 -0.324855 -0.138013
0.371052 -0.221425 0.089237 -0.310662 -0.132188
0.372538 -0.211267 0.085019 -0.296286 -0.126248
0.374023 -0.200963 0.080767 -0.281729 -0.120196
0.375509 -0.190514 0.076479 -0.266994 -0.114035
0.376995 -0.179924 0.072156 -0.252081 -0.107768
0.378481 -0.169195 0.067798 -0.236992 -0.101397
0.379967 -0.158329 0.063402 -0.221731 -0.094927
0.381452 -0.147328 0.058969 -0.206297 -0.088360
0.382938 -0.136197 0.054497 -0.190694 -0.081699
0.384424 -0.124937 0.049986 -0.174923 -0.074950
0.385910 -0.113551 0.045435 -0.158986 -0.068116
0.387396 -0.102044 0.040842 -0.142886 -0.061202
0.388881 -0.090418 0.036206 -0.126624 -0.054211
0.390367 -0.078676 0.031526 -0.110203 -0.047150
0.391853 -0.066823 0.026801 -0.093623 -0.040022
0.393339 -0.054861 0.022027 -0.076888 -0.032834
0.394825 -0.042795 0.017205 -0.060000 -0.025591
0.396311 -0.030629 0.012331 -0.042960 -0.018298
0.397796 -0.018366 0.007404 -0.025770 -0.010962
0.399282 -0.006011 0.002425 -0.008435 -0.003586
0.400768 0.006433 0.002624 0.003808 0.009057
0.402254 0.018960 0.007722 0.011238 0.026682
0.403740 0.031566 0.012885 0.018681 0.044451
0.405225 0.044247 0.018112 0.026134 0.062359
0.406711 0.056997 0.023408 0.033589 0.080405
0.408197 0.069813 0.028773 0.041039 0.098586
0.409683 0.082688 0.034211 0.048476 0.116899
0.411169 0.095618 0.039725 0.055893 0.135342
0.412654 0.108597 0.045315 0.063281 0.153912
0.414140 0.121619 0.050985 0.070634 0.172604
0.415626 0.134680 0.056737 0.077943 0.191417
0.417112 0.147773 0.062571 0.085201 0.210344
0.418598 0.160891 0.068491 0.092400 0.229382
0.420083 0.174030 0.074496 0.099534 0.248525
0.421569 0.187181 0.080587 0.106594 0.267768
0.423055 0.200338 0.086765 0.113573 0.287103
0.424541 0.213495 0.093029 0.120466 0.306524
0.426027 0.226643 0.099378 0.127265 0.326022
0.427513 0.239776 0.105812 0.133964 0.345588
0.428998 0.252885 0.112327 0.140558 0.365212
0.430484 0.265962 0.118922 0.147040 0.384884
0.431970 0.278998 0.125593 0.153405 0.404591
0.433456 0.291985 0.132336 0.159648 0.424321
0.434942 0.304912 0.139147 0.165765 0.444060
0.436427 0.317772 0.146021 0.171751 0.463793
0.437913 0.330553 0.152951 0.177602 0.483504
0.439399 0.343245 0.159932 0.183313 0.503177
0.440885 0.355838 0.166956 0.188881 0.522794
0.442371 0.368319 0.174017 0.194303 0.542336
0.443856 0.380679 0.181106 0.199573 0.561785
0.445342 0.392904 0.188215 0.204689 0.581120
0.446828 0.404983 0.195336 0.209647 0.600320
0.448314 0.416903 0.202460 0.214443 0.619363
0.449800 0.428651 0.209577 0.219073 0.638228
0.451285 0.440213 0.216679 0.223534 0.656892
0.452771 0.451576 0.223756 0.227820 0.675333
0.454257 0.462726 0.230799 0.231928 0.693525
0.455743 0.473649 0.237797 0.235852 0.711446
0.457229 0.484331 0.244741 0.239589 0.729072
0.458715 0.494755 0.251623 0.243133 0.746378
0.460200 0.504909 0.258431 0.246478 0.763339
0.461686 0.514776 0.265156 0.249620 0.779932
0.463172 0.524342 0.271789 0.252553 0.796131
0.464658 0.533591 0.278321 0.255271 0.811912
0.466144 0.542509 0.284740 0.257769 0.827249
0.467629 0.551080 0.291039 0.260041 0.842118
0.469115 0.559289 0.297206 0.262082 0.856495
0.470601 0.567121 0.303234 0.263887 0.870354
0.472087 0.574561 0.309110 0.265451 0.883672
0.473573 0.581596 0.314827 0.266769 0.896423
0.475058 0.588210 0.320373 0.267837 0.908584
0.476544 0.594391 0.325740 0.268651 0.920131
0.478030 0.600124 0.330916 0.269208 0.931040
0.479516 0.605397 0.335892 0.269505 0.941290
0.481002 0.610198 0.340659 0.269539 0.950857
0.482487 0.614514 0.345205 0.269309 0.959720
0.483973 0.618336 0.349522 0.268814 0.967858
0.485459 0.621651 0.353599 0.268052 0.975251
0.486945 0.624453 0.357428 0.267024 0.981881
0.488431 0.626730 0.360999 0.265731 0.987729
0.489917 0.628477 0.364303 0.264173 0.992780
0.491402 0.629685 0.367333 0.262352 0.997019
0.492888 0.630351 0.370081 0.260270 1.000432
0.494374 0.630468 0.372540 0.257928 1.003007
0.495860 0.630034 0.374703 0.255331 1.004736
0.497346 0.629046 0.376565 0.252480 1.005611
0.498831 0.627503 0.378122 0.249381 1.005625
0.500317 0.625405 0.379370 0.246035 1.004775
0.501803 0.622754 0.380306 0.242448 1.003060
0.503289 0.619552 0.380929 0.238624 1.000481
0.504775 0.615804 0.381237 0.234566 0.997041
0.506260 0.611513 0.381232 0.230281 0.992745
0.507746 0.606688 0.380914 0.225773 0.987602
0.509232 0.601334 0.380287 0.221048 0.981621
0.510718 0.595463 0.379352 0.216110 0.974815
0.512204 0.589082 0.378116 0.210966 0.967198
0.513689 0.582204 0.376583 0.205621 0.958788
0.515175 0.574842 0.374760 0.200082 0.949602
0.516661 0.567007 0.372653 0.194354 0.939661
0.518147 0.558716 0.370271 0.188444 0.928987
0.519633 0.549983 0.367623 0.182360 0.917605
0.521119 0.540824 0.364716 0.176108 0.905541
0.522604 0.531257 0.361563 0.169695 0.892820
0.524090 0.521300 0.358172 0.163128 0.879471
0.525576 0.510970 0.354554 0.156415 0.865524
0.527062 0.500286 0.350722 0.149565 0.851008
0.528548 0.489269 0.346685 0.142584 0.835954
0.530033 0.477937 0.342457 0.135480 0.820395
0.531519 0.466312 0.338049 0.128262 0.804361
0.533005 0.454412 0.333473 0.120939 0.787885
0.534491 0.442259 0.328742 0.113517 0.771000
0.535977 0.429872 0.323866 0.106006 0.753739
0.537462 0.417273 0.318860 0.098413 0.736133
0.538948 0.404481 0.313734 0.090747 0.718215
0.540434 0.391516 0.308500 0.083016 0.700016
0.541920 0.378398 0.303171 0.075226 0.681569
0.543406 0.365146 0.297759 0.067387 0.662905
0.544891 0.351779 0.292273 0.059506 0.644052
0.546377 0.338316 0.286727 0.051589 0.625042
0.547863 0.324773 0.281130 0.043643 0.605904
0.549349 0.311170 0.275494 0.035675 0.586664
0.550835 0.297522 0.269830 0.027692 0.567351
0.552321 0.283845 0.264146 0.019698 0.547991
0.553806 0.270155 0.258455 0.011700 0.528609
0.555292 0.256466 0.252764 0.003702 0.509230
0.556778 0.242793 0.247084 -0.004291 0.489877
0.558264 0.229149 0.241424 -0.012275 0.470573
0.559750 0.215546 0.235793 -0.020246 0.451339
0.561235 0.201997 0.230199 -0.028202 0.432195
0.562721 0.188511 0.224651 -0.036139 0.413162
0.564207 0.175100 0.219156 -0.044056 0.394257
0.565693 0.161773 0.213724 -0.051951 0.375498
0.567179 0.148540 0.208362 -0.059822 0.356901
0.568664 0.135408 0.203076 -0.067668 0.338484
0.570150 0.122385 0.197875 -0.075490 0.320260
0.571636 0.109478 0.192765 -0.083287 0.302243
0.573122 0.096693 0.187754 -0.091060 0.284447
0.574608 0.084037 0.182848 -0.098811 0.266885
0.576093 0.071514 0.178054 -0.106540 0.249567
0.577579 0.059129 0.173378 -0.114249 0.232507
0.579065 0.046885 0.168828 -0.121942 0.215713
0.580551 0.034788 0.164409 -0.129621 0.199196
0.582037 0.022839 0.160128 -0.137288 0.182967
0.583523 0.011042 0.155991 -0.144949 0.167033
0.585008 -0.000601 0.152005 -0.152605 0.151404
0.586494 -0.012088 0.148175 -0.160263 0.136087
0.587980 -0.023418 0.144509 -0.167927 0.121091
0.589466 -0.034589 0.141012 -0.175600 0.106423
0.590952 -0.045600 0.137690 -0.183290 0.092090
0.592437 -0.056451 0.134549 -0.191000 0.078098
0.593923 -0.067140 0.131596 -0.198736 0.064455
0.595409 -0.077669 0.128835 -0.206504 0.051166
0.596895 -0.088036 0.126272 -0.214308 0.038236
0.598381 -0.098242 0.123911 -0.222154 0.025669
0.599866 -0.108288 0.121758 -0.230046 0.013471
0.601352 -0.118173 0.119817 -0.237989 0.001644
0.602838 -0.127898 0.118089 -0.245987 -0.009809
0.604324 -0.137464 0.116578 -0.254042 -0.020886
0.605810 -0.146872 0.115285 -0.262158 -0.031587
0.607295 -0.156123 0.114212 -0.270335 -0.041911
0.608781 -0.165217 0.113357 -0.278574 -0.051860
0.610267 -0.174156 0.112719 -0.286875 -0.061437
0.611753 -0.182940 0.112297 -0.295237 -0.070644
0.613239 -0.191572 0.112086 -0.303657 -0.079486
0.614725 -0.200051 0.112082 -0.312133 -0.087969
0.616210 -0.208380 0.112280 -0.320659 -0.096100
0.617696 -0.216558 0.112673 -0.329232 -0.103885
0.619182 -0.224589 0.113256 -0.337844 -0.111333
0.620668 -0.232472 0.114019 -0.346491 -0.118453
0.622154 -0.240209 0.114956 -0.355165 -0.125253
0.623639 -0.247801 0.116058 -0.363859 -0.131743
0.625125 -0.255250 0.117316 -0.372566 -0.137934
0.626611 -0.262556 0.118721 -0.381277 -0.143835
0.628097 -0.269721 0.120266 -0.389987 -0.149455
0.629583 -0.276746 0.121940 -0.398686 -0.154806
0.631068 -0.283633 0.123736 -0.407369 -0.159897
0.632554 -0.290381 0.125645 -0.416026 -0.164736
0.634040 -0.296994 0.127659 -0.424653 -0.169334
0.635526 -0.303471 0.129771 -0.433241 -0.173700
0.637012 -0.309813 0.131972 -0.441786 -0.177841
0.638497 -0.316023 0.134256 -0.450280 -0.181767
0.639983 -0.322101 0.136617 -0.458718 -0.185485
0.641469 -0.328048 0.139047 -0.467095 -0.189001
0.642955 -0.333866 0.141541 -0.475406 -0.192325
0.644441 -0.339554 0.144093 -0.483647 -0.195462
0.645927 -0.345116 0.146697 -0.491813 -0.198418
0.647412 -0.350550 0.149350 -0.499900 -0.201200
0.648898 -0.355860 0.152046 -0.507906 -0.203814
0.650384 -0.361045 0.154780 -0.515825 -0.206265
0.651870 -0.366107 0.157550 -0.523657 -0.208557
0.653356 -0.371046 0.160350 -0.531396 -0.210696
0.654841 -0.375865 0.163178 -0.539043 -0.212687
0.656327 -0.380563 0.166029 -0.546593 -0.214534
0.657813 -0.385143 0.168902 -0.554045 -0.216241
0.659299 -0.389605 0.171793 -0.561397 -0.217812
0.660785 -0.393949 0.174699 -0.568648 -0.219251
0.662270 -0.398178 0.177617 -0.575796 -0.220561
0.663756 -0.402293 0.180547 -0.582840 -0.221746
0.665242 -0.406294 0.183484 -0.589778 -0.222810
0.666728 -0.410182 0.186427 -0.596610 -0.223755
0.668214 -0.413960 0.189375 -0.603335 -0.224585
0.669699 -0.417627 0.192325 -0.609952 -0.225302
0.671185 -0.421185 0.195275 -0.616460 -0.225910
0.672671 -0.424635 0.198225 -0.622860 -0.226410
0.674157 -0.427979 0.201172 -0.629151 -0.226807
0.675643 -0.431217 0.204115 -0.635332 -0.227103
0.677129 -0.434351 0.207052 -0.641404 -0.227299
0.678614 -0.437382 0.209984 -0.647366 -0.227399
0.680100 -0.440312 0.212907 -0.653219 -0.227405
0.681586 -0.443141 0.215822 -0.658962 -0.227319
0.683072 -0.445870 0.218726 -0.664596 -0.227144
0.684558 -0.448502 0.221620 -0.670122 -0.226882
0.686043 -0.451037 0.224502 -0.675539 -0.226535
0.687529 -0.453477 0.227371 -0.680849 -0.226106
0.689015 -0.455824 0.230227 -0.686051 -0.225596
0.690501 -0.458077 0.233069 -0.691146 -0.225009
0.691987 -0.460240 0.235895 -0.696135 -0.224345
0.693472 -0.462313 0.238706 -0.701019 -0.223607
0.694958 -0.464298 0.241500 -0.705797 -0.222798
0.696444 -0.466196 0.244277 -0.710473 -0.221919
0.697930 -0.468009 0.247036 -0.715045 -0.220973
0.699416 -0.469738 0.249777 -0.719515 -0.219961
0.700902 -0.471385 0.252499 -0.723884 -0.218886
0.702387 -0.472952 0.255201 -0.728153 -0.217750
0.703873 -0.474439 0.257884 -0.732323 -0.216555
0.705359 -0.475849 0.260547 -0.736395 -0.215302
0.706845 -0.477183 0.263188 -0.740371 -0.213995
0.708331 -0.478442 0.265808 -0.744251 -0.212634
0.709816 -0.479630 0.268407 -0.748037 -0.211223
0.711302 -0.480746 0.270984 -0.751730 -0.209762
0.712788 -0.481793 0.273538 -0.755331 -0.208256
0.714274 -0.482773 0.276069 -0.758842 -0.206704
0.715760 -0.483687 0.278577 -0.762264 -0.205110
0.717245 -0.484537 0.281061 -0.765598 -0.203476
0.718731 -0.485325 0.283522 -0.768847 -0.201803
0.720217 -0.486052 0.285958 -0.772010 -0.200094
0.721703 -0.486721 0.288370 -0.775091 -0.198351
0.723189 -0.487334 0.290757 -0.778091 -0.196576
0.724674 -0.487891 0.293119 -0.781010 -0.194772
0.726160 -0.488395 0.295456 -0.783851 -0.192940
0.727646 -0.488849 0.297767 -0.786615 -0.191082
0.729132 -0.489253 0.300052 -0.789305 -0.189201
0.730618 -0.489610 0.302311 -0.791921 -0.187299
0.732104 -0.489921 0.304544 -0.794465 -0.185378
0.733589 -0.490189 0.306749 -0.796939 -0.183440
0.735075 -0.490416 0.308929 -0.799345 -0.181488
0.736561 -0.490604 0.311081 -0.801684 -0.179523
0.738047 -0.490754 0.313205 -0.803959 -0.177549
0.739533 -0.490869 0.315302 -0.806171 -0.175566
0.741018 -0.490950 0.317372 -0.808322 -0.173578
0.742504 -0.491001 0.319413 -0.810414 -0.171587
0.743990 -0.491022 0.321427 -0.812448 -0.169595
0.745476 -0.491016 0.323412 -0.814427 -0.167604
0.746962 -0.490984 0.325368 -0.816353 -0.165616
0.748447 -0.490930 0.327296 -0.818226 -0.163634
0.749933 -0.490855 0.329195 -0.820050 -0.161661
0.751419 -0.490762 0.331064 -0.821826 -0.159697
0.752905 -0.490651 0.332905 -0.823556 -0.157747
0.754391 -0.490526 0.334716 -0.825242 -0.155811
0.755876 -0.490389 0.336497 -0.826886 -0.153892
0.757362 -0.490241 0.338248 -0.828490 -0.151993
0.758848 -0.490085 0.339970 -0.830055 -0.150116
0.760334 -0.489924 0.341661 -0.831585 -0.148263
0.761820 -0.489758 0.343322 -0.833080 -0.146436
0.763306 -0.489591 0.344952 -0.834543 -0.144638
0.764791 -0.489423 0.346552 -0.835976 -0.142871
0.766277 -0.489259 0.348121 -0.837380 -0.141138
0.767763 -0.489099 0.349659 -0.838758 -0.139439
0.769249 -0.488945 0.351166 -0.840112 -0.137779
0.770735 -0.488801 0.352642 -0.841443 -0.136159
0.772220 -0.488667 0.354086 -0.842753 -0.134581
0.773706 -0.488547 0.355499 -0.844045 -0.133048
0.775192 -0.488441 0.356880 -0.845321 -0.131562
0.776678 -0.488353 0.358229 -0.846581 -0.130124
0.778164 -0.488283 0.359546 -0.847829 -0.128738
0.779649 -0.488235 0.360830 -0.849065 -0.127404
0.781135 -0.488210 0.362083 -0.850293 -0.126127
0.782621 -0.488210 0.363303 -0.851513 -0.124907
0.784107 -0.488237 0.364491 -0.852727 -0.123746
0.785593 -0.488293 0.365646 -0.853938 -0.122647
0.787078 -0.488379 0.366768 -0.855147 -0.121612
0.788564 -0.488498 0.367857 -0.856355 -0.120642
0.790050 -0.488652 0.368913 -0.857565 -0.119739
0.791536 -0.488842 0.369936 -0.858778 -0.118906
0.793022 -0.489070 0.370925 -0.859995 -0.118145
0.794508 -0.489337 0.371881 -0.861218 -0.117456
0.795993 -0.489646 0.372804 -0.862449 -0.116842
0.797479 -0.489997 0.373693 -0.863690 -0.116304
0.798965 -0.490392 0.374548 -0.864940 -0.115845
0.800451 -0.490834 0.375369 -0.866203 -0.115464
0.801937 -0.491322 0.376156 -0.867478 -0.115165
0.803422 -0.491858 0.376910 -0.868768 -0.114949
0.804908 -0.492445 0.377629 -0.870074 -0.114816
0.806394 -0.493082 0.378314 -0.871396 -0.114768
0.807880 -0.493770 0.378965 -0.872735 -0.114806
0.809366 -0.494512 0.379581 -0.874093 -0.114931
0.810851 -0.495307 0.380163 -0.875471 -0.115144
0.812337 -0.496157 0.380711 -0.876868 -0.115446
0.813823 -0.497062 0.381224 -0.878286 -0.115837
0.815309 -0.498022 0.381703 -0.879725 -0.116319
0.816795 -0.499038 0.382147 -0.881185 -0.116892
0.818280 -0.500111 0.382556 -0.882668 -0.117555
0.819766 -0.501241 0.382931 -0.884172 -0.118310
0.821252 -0.502427 0.383272 -0.885699 -0.119155
0.822738 -0.503670 0.383577 -0.887247 -0.120092
0.824224 -0.504968 0.383849 -0.888817 -0.121120
0.825710 -0.506323 0.384085 -0.890409 -0.122238
0.827195 -0.507733 0.384288 -0.892021 -0.123445
0.828681 -0.509197 0.384456 -0.893653 -0.124741
0.830167 -0.510715 0.384590 -0.895304 -0.126125
0.831653 -0.512285 0.384689 -0.896974 -0.127595
0.833139 -0.513905 0.384755 -0.898660 -0.129150
0.834624 -0.515575 0.384786 -0.900361 -0.130789
0.836110 -0.517292 0.384784 -0.902076 -0.132508
0.837596 -0.519054 0.384748 -0.903802 -0.134305
0.839082 -0.520858 0.384679 -0.905538 -0.136179
0.840568 -0.522703 0.384577 -0.907280 -0.138126
0.842053 -0.524585 0.384442 -0.909027 -0.140143
0.843539 -0.526500 0.384275 -0.910775 -0.142226
0.845025 -0.528446 0.384075 -0.912521 -0.144371
0.846511 -0.530418 0.383843 -0.914261 -0.146575
0.847997 -0.532411 0.383580 -0.915991 -0.148831
0.849482 -0.534422 0.383286 -0.917707 -0.151136
0.850968 -0.536444 0.382961 -0.919405 -0.153483
0.852454 -0.538473 0.382606 -0.921079 -0.155867
0.853940 -0.540502 0.382221 -0.922723 -0.158281
0.855426 -0.542525 0.381808 -0.924333 -0.160718
0.856912 -0.544535 0.381366 -0.925901 -0.163169
0.858397 -0.546525 0.380896 -0.927421 -0.165628
0.859883 -0.548485 0.380400 -0.928885 -0.168085
0.861369 -0.550409 0.379878 -0.930286 -0.170531
0.862855 -0.552285 0.379331 -0.931616 -0.172955
0.864341 -0.554105 0.378759 -0.932864 -0.175346
0.865826 -0.555858 0.378164 -0.934023 -0.177694
0.867312 -0.557533 0.377548 -0.935080 -0.179985
0.868798 -0.559117 0.376910 -0.936027 -0.182207
0.870284 -0.560597 0.376253 -0.936850 -0.184344
0.871770 -0.561959 0.375578 -0.937537 -0.186382
0.873255 -0.563190 0.374886 -0.938076 -0.188304
0.874741 -0.564273 0.374178 -0.938451 -0.190094
0.876227 -0.565191 0.373458 -0.938649 -0.191733
0.877713 -0.565927 0.372726 -0.938653 -0.193202
0.879199 -0.566462 0.371983 -0.938446 -0.194479
0.880684 -0.566776 0.371234 -0.938010 -0.195542
0.882170 -0.566847 0.370479 -0.937326 -0.196369
0.883656 -0.566653 0.369720 -0.936373 -0.196933
0.885142 -0.566169 0.368961 -0.935131 -0.197208
0.886628 -0.565370 0.368205 -0.933574 -0.197165
0.888114 -0.564228 0.367453 -0.931681 -0.196776
0.889599 -0.562715 0.366708 -0.929423 -0.196006
0.891085 -0.560799 0.365975 -0.926774 -0.194823
0.892571 -0.558447 0.365257 -0.923704 -0.193190
0.894057 -0.555625 0.364557 -0.920182 -0.191069
0.895543 -0.552296 0.363879 -0.916175 -0.188418
0.897028 -0.548420 0.363226 -0.911647 -0.185194
0.898514 -0.543956 0.362605 -0.906560 -0.181351
0.900000 -0.538857 0.362018 -0.900875 -0.176839


==> plot_data/FiniteT_GFF_circle_means_deltaphi1.618_Ncut1000.dat <==
theta mean_g std_g exact_g abs_error prediction_error_pct std_g_percent
0.000000e+00 2.755833e+02 1.528959e-04 2.755835e+02 -1.495771e-04 -5.427652e-05 5.548079e-05
1.048946e-02 2.751934e+02 3.355858e-02 2.751927e+02 7.046899e-04 2.560715e-04 1.219458e-02
2.097892e-02 2.740315e+02 7.045809e-02 2.740255e+02 6.030318e-03 2.200641e-03 2.571224e-02
3.146837e-02 2.721119e+02 1.153255e-01 2.720977e+02 1.413094e-02 5.193331e-03 4.238385e-02
4.195783e-02 2.694576e+02 1.702600e-01 2.694351e+02 2.245879e-02 8.335509e-03 6.319146e-02
5.244729e-02 2.661007e+02 2.349313e-01 2.660727e+02 2.802727e-02 1.053369e-02 8.829592e-02
6.293675e-02 2.620813e+02 3.072944e-01 2.620534e+02 2.788801e-02 1.064211e-02 1.172640e-01
7.342621e-02 2.574470e+02 3.842473e-01 2.574274e+02 1.959209e-02 7.610722e-03 1.492643e-01
8.391566e-02 2.522518e+02 4.621388e-01 2.522502e+02 1.560304e-03 6.185539e-04 1.832065e-01
9.440512e-02 2.465549e+02 5.371909e-01 2.465816e+02 -2.669269e-02 -1.082510e-02 2.178553e-01
1.048946e-01 2.404192e+02 6.058732e-01 2.404837e+02 -6.450712e-02 -2.682390e-02 2.519394e-01
1.153840e-01 2.339102e+02 6.652235e-01 2.340204e+02 -1.101939e-01 -4.708731e-02 2.842588e-01
1.258735e-01 2.270936e+02 7.130906e-01 2.272549e+02 -1.612839e-01 -7.097046e-02 3.137845e-01
1.363630e-01 2.200348e+02 7.482745e-01 2.202496e+02 -2.148581e-01 -9.755207e-02 3.397393e-01
1.468524e-01 2.127966e+02 7.705512e-01 2.130645e+02 -2.679000e-01 -1.257366e-01 3.616517e-01
1.573419e-01 2.054386e+02 7.805888e-01 2.057562e+02 -3.176162e-01 -1.543653e-01 3.793756e-01
1.678313e-01 1.980162e+02 7.797766e-01 1.983779e+02 -3.616862e-01 -1.823219e-01 3.930764e-01
1.783208e-01 1.905797e+02 7.700015e-01 1.909781e+02 -3.984206e-01 -2.086210e-01 4.031883e-01
1.888102e-01 1.831743e+02 7.534058e-01 1.836012e+02 -4.268233e-01 -2.324731e-01 4.103492e-01
1.992997e-01 1.758397e+02 7.321618e-01 1.762863e+02 -4.465709e-01 -2.533214e-01 4.153255e-01
2.097892e-01 1.686101e+02 7.082852e-01 1.690680e+02 -4.579280e-01 -2.708543e-01 4.189350e-01
2.202786e-01 1.615146e+02 6.835036e-01 1.619762e+02 -4.616233e-01 -2.849945e-01 4.219777e-01
2.307681e-01 1.545775e+02 6.591827e-01 1.550362e+02 -4.587084e-01 -2.958718e-01 4.251799e-01
2.412575e-01 1.478185e+02 6.363066e-01 1.482689e+02 -4.504196e-01 -3.037856e-01 4.291571e-01
2.517470e-01 1.412533e+02 6.155002e-01 1.416914e+02 -4.380551e-01 -3.091615e-01 4.343950e-01
2.622364e-01 1.348940e+02 5.970809e-01 1.353169e+02 -4.228759e-01 -3.125079e-01 4.412466e-01
2.727259e-01 1.287493e+02 5.811240e-01 1.291554e+02 -4.060332e-01 -3.143758e-01 4.499418e-01
2.832154e-01 1.228254e+02 5.675287e-01 1.232139e+02 -3.885224e-01 -3.153234e-01 4.606043e-01
2.937048e-01 1.171257e+02 5.560787e-01 1.174969e+02 -3.711588e-01 -3.158882e-01 4.732709e-01
3.041943e-01 1.116517e+02 5.464900e-01 1.120063e+02 -3.545730e-01 -3.165652e-01 4.879100e-01
3.146837e-01 1.064031e+02 5.384488e-01 1.067423e+02 -3.392190e-01 -3.177925e-01 5.044382e-01
3.251732e-01 1.013778e+02 5.316373e-01 1.017032e+02 -3.253918e-01 -3.199425e-01 5.227340e-01
3.356627e-01 9.657281e+01 5.257521e-01 9.688606e+01 -3.132501e-01 -3.233180e-01 5.426499e-01
3.461521e-01 9.198384e+01 5.205168e-01 9.228668e+01 -3.028408e-01 -3.281522e-01 5.640215e-01
3.566416e-01 8.760583e+01 5.156887e-01 8.789995e+01 -2.941239e-01 -3.346121e-01 5.866769e-01
3.671310e-01 8.343299e+01 5.110632e-01 8.371999e+01 -2.869949e-01 -3.428033e-01 6.104435e-01
3.776205e-01 7.945905e+01 5.064748e-01 7.974036e+01 -2.813050e-01 -3.527762e-01 6.351549e-01
3.881099e-01 7.567731e+01 5.017957e-01 7.595419e+01 -2.768785e-01 -3.645336e-01 6.606557e-01
3.985994e-01 7.208080e+01 4.969336e-01 7.235432e+01 -2.735262e-01 -3.780371e-01 6.868056e-01
4.090889e-01 6.866237e+01 4.918275e-01 6.893342e+01 -2.710563e-01 -3.932147e-01 7.134819e-01
4.195783e-01 6.541477e+01 4.864436e-01 6.568405e+01 -2.692832e-01 -4.099674e-01 7.405810e-01
4.300678e-01 6.233073e+01 4.807699e-01 6.259876e+01 -2.680323e-01 -4.281751e-01 7.680182e-01
4.405572e-01 5.940303e+01 4.748121e-01 5.967017e+01 -2.671448e-01 -4.477024e-01 7.957278e-01
4.510467e-01 5.662452e+01 4.685890e-01 5.689100e+01 -2.664795e-01 -4.684036e-01 8.236609e-01
4.615361e-01 5.398821e+01 4.621281e-01 5.425412e+01 -2.659140e-01 -4.901268e-01 8.517844e-01
4.720256e-01 5.148723e+01 4.554632e-01 5.175258e+01 -2.653447e-01 -5.127179e-01 8.800783e-01
4.825151e-01 4.911494e+01 4.486306e-01 4.937963e+01 -2.646865e-01 -5.360236e-01 9.085337e-01
4.930045e-01 4.686490e+01 4.416677e-01 4.712877e+01 -2.638712e-01 -5.598940e-01 9.371509e-01
5.034940e-01 4.473087e+01 4.346110e-01 4.499372e+01 -2.628467e-01 -5.841853e-01 9.659370e-01
5.139834e-01 4.270689e+01 4.274950e-01 4.296847e+01 -2.615753e-01 -6.087610e-01 9.949040e-01
5.244729e-01 4.078720e+01 4.203514e-01 4.104723e+01 -2.600316e-01 -6.334936e-01 1.024068e+00
5.349624e-01 3.896631e+01 4.132088e-01 3.922451e+01 -2.582015e-01 -6.582655e-01 1.053445e+00
5.454518e-01 3.723897e+01 4.060921e-01 3.749505e+01 -2.560799e-01 -6.829700e-01 1.083055e+00
5.559413e-01 3.560016e+01 3.990230e-01 3.585383e+01 -2.536699e-01 -7.075112e-01 1.112916e+00
5.664307e-01 3.404512e+01 3.920197e-01 3.429610e+01 -2.509806e-01 -7.318051e-01 1.143044e+00
5.769202e-01 3.256932e+01 3.850972e-01 3.281735e+01 -2.480264e-01 -7.557784e-01 1.173456e+00
5.874096e-01 3.116845e+01 3.782674e-01 3.141327e+01 -2.448255e-01 -7.793695e-01 1.204164e+00
5.978991e-01 2.983842e+01 3.715399e-01 3.007982e+01 -2.413987e-01 -8.025271e-01 1.235180e+00
6.083886e-01 2.857538e+01 3.649216e-01 2.881315e+01 -2.377691e-01 -8.252105e-01 1.266511e+00
6.188780e-01 2.737565e+01 3.584175e-01 2.760962e+01 -2.339607e-01 -8.473883e-01 1.298162e+00
6.293675e-01 2.623579e+01 3.520308e-01 2.646579e+01 -2.299978e-01 -8.690382e-01 1.330135e+00
6.398569e-01 2.515251e+01 3.457630e-01 2.537841e+01 -2.259049e-01 -8.901458e-01 1.362430e+00
6.503464e-01 2.412272e+01 3.396146e-01 2.434442e+01 -2.217057e-01 -9.107041e-01 1.395041e+00
6.608359e-01 2.314350e+01 3.335850e-01 2.336093e+01 -2.174230e-01 -9.307124e-01 1.427961e+00
6.713253e-01 2.221211e+01 3.276726e-01 2.242519e+01 -2.130786e-01 -9.501754e-01 1.461181e+00
6.818148e-01 2.132593e+01 3.218754e-01 2.153462e+01 -2.086926e-01 -9.691028e-01 1.494688e+00
6.923042e-01 2.048252e+01 3.161906e-01 2.068681e+01 -2.042838e-01 -9.875076e-01 1.528465e+00
7.027937e-01 1.967957e+01 3.106155e-01 1.987944e+01 -1.998692e-01 -1.005406e+00 1.562496e+00
7.132831e-01 1.891490e+01 3.051468e-01 1.911037e+01 -1.954641e-01 -1.022817e+00 1.596760e+00
7.237726e-01 1.818646e+01 2.997813e-01 1.837754e+01 -1.910822e-01 -1.039759e+00 1.631237e+00
7.342621e-01 1.749230e+01 2.945156e-01 1.767904e+01 -1.867356e-01 -1.056254e+00 1.665903e+00
7.447515e-01 1.683061e+01 2.893466e-01 1.701305e+01 -1.824348e-01 -1.072323e+00 1.700734e+00
7.552410e-01 1.619966e+01 2.842710e-01 1.637785e+01 -1.781886e-01 -1.087985e+00 1.735703e+00
7.657304e-01 1.559784e+01 2.792857e-01 1.577185e+01 -1.740046e-01 -1.103261e+00 1.770786e+00
7.762199e-01 1.502362e+01 2.743880e-01 1.519351e+01 -1.698889e-01 -1.118168e+00 1.805956e+00
7.867093e-01 1.447555e+01 2.695751e-01 1.464140e+01 -1.658466e-01 -1.132723e+00 1.841184e+00
7.971988e-01 1.395229e+01 2.648445e-01 1.411417e+01 -1.618814e-01 -1.146942e+00 1.876444e+00
8.076883e-01 1.345254e+01 2.601938e-01 1.361054e+01 -1.579963e-01 -1.160838e+00 1.911708e+00
8.181777e-01 1.297511e+01 2.556209e-01 1.312930e+01 -1.541931e-01 -1.174419e+00 1.946949e+00
8.286672e-01 1.251885e+01 2.511239e-01 1.266933e+01 -1.504731e-01 -1.187696e+00 1.982141e+00
8.391566e-01 1.208270e+01 2.467011e-01 1.222953e+01 -1.468368e-01 -1.200674e+00 2.017256e+00
8.496461e-01 1.166563e+01 2.423507e-01 1.180891e+01 -1.432841e-01 -1.213356e+00 2.052270e+00
8.601356e-01 1.126669e+01 2.380715e-01 1.140650e+01 -1.398145e-01 -1.225744e+00 2.087156e+00
8.706250e-01 1.088498e+01 2.338621e-01 1.102140e+01 -1.364269e-01 -1.237836e+00 2.121891e+00
8.811145e-01 1.051964e+01 2.297214e-01 1.065276e+01 -1.331200e-01 -1.249630e+00 2.156450e+00
8.916039e-01 1.016987e+01 2.256483e-01 1.029976e+01 -1.298923e-01 -1.261120e+00 2.190811e+00
9.020934e-01 9.834909e+00 2.216420e-01 9.961651e+00 -1.267420e-01 -1.272299e+00 2.224952e+00
9.125828e-01 9.514035e+00 2.177014e-01 9.637702e+00 -1.236670e-01 -1.283159e+00 2.258852e+00
9.230723e-01 9.206568e+00 2.138260e-01 9.327233e+00 -1.206655e-01 -1.293690e+00 2.292492e+00
9.335618e-01 8.911864e+00 2.100150e-01 9.029599e+00 -1.177352e-01 -1.303881e+00 2.325851e+00
9.440512e-01 8.629314e+00 2.062678e-01 8.744188e+00 -1.148741e-01 -1.313719e+00 2.358913e+00
9.545407e-01 8.358343e+00 2.025836e-01 8.470423e+00 -1.120799e-01 -1.323192e+00 2.391659e+00
9.650301e-01 8.098405e+00 1.989621e-01 8.207756e+00 -1.093508e-01 -1.332286e+00 2.424074e+00
9.755196e-01 7.848983e+00 1.954026e-01 7.955668e+00 -1.066845e-01 -1.340988e+00 2.456143e+00
9.860090e-01 7.609588e+00 1.919046e-01 7.713667e+00 -1.040792e-01 -1.349283e+00 2.487851e+00
9.964985e-01 7.379756e+00 1.884675e-01 7.481289e+00 -1.015329e-01 -1.357158e+00 2.519185e+00
1.006988e+00 7.159048e+00 1.850910e-01 7.258092e+00 -9.904395e-02 -1.364600e+00 2.550133e+00
1.017477e+00 6.947046e+00 1.817744e-01 7.043657e+00 -9.661052e-02 -1.371596e+00 2.580682e+00
1.027967e+00 6.743356e+00 1.785172e-01 6.837587e+00 -9.423106e-02 -1.378133e+00 2.610821e+00
1.038456e+00 6.547603e+00 1.753189e-01 6.639507e+00 -9.190408e-02 -1.384200e+00 2.640541e+00
1.048946e+00 6.359430e+00 1.721790e-01 6.449058e+00 -8.962820e-02 -1.389788e+00 2.669831e+00
1.059435e+00 6.178499e+00 1.690969e-01 6.265901e+00 -8.740213e-02 -1.394885e+00 2.698684e+00
1.069925e+00 6.004490e+00 1.660720e-01 6.089715e+00 -8.522467e-02 -1.399485e+00 2.727090e+00
1.080414e+00 5.837097e+00 1.631038e-01 5.920192e+00 -8.309474e-02 -1.403582e+00 2.755042e+00
1.090904e+00 5.676031e+00 1.601916e-01 5.757043e+00 -8.101133e-02 -1.407169e+00 2.782532e+00
1.101393e+00 5.521017e+00 1.573348e-01 5.599990e+00 -7.897352e-02 -1.410244e+00 2.809555e+00
1.111883e+00 5.371792e+00 1.545328e-01 5.448772e+00 -7.698047e-02 -1.412804e+00 2.836104e+00
1.122372e+00 5.228107e+00 1.517849e-01 5.303138e+00 -7.503140e-02 -1.414849e+00 2.862172e+00
1.132861e+00 5.089725e+00 1.490905e-01 5.162851e+00 -7.312562e-02 -1.416381e+00 2.887756e+00
1.143351e+00 4.956421e+00 1.464488e-01 5.027684e+00 -7.126247e-02 -1.417402e+00 2.912848e+00
1.153840e+00 4.827981e+00 1.438591e-01 4.897422e+00 -6.944137e-02 -1.417917e+00 2.937446e+00
1.164330e+00 4.704199e+00 1.413207e-01 4.771860e+00 -6.766175e-02 -1.417932e+00 2.961544e+00
1.174819e+00 4.584881e+00 1.388329e-01 4.650804e+00 -6.592313e-02 -1.417457e+00 2.985138e+00
1.185309e+00 4.469841e+00 1.363949e-01 4.534066e+00 -6.422502e-02 -1.416499e+00 3.008224e+00
1.195798e+00 4.358903e+00 1.340059e-01 4.421470e+00 -6.256698e-02 -1.415072e+00 3.030798e+00
1.206288e+00 4.251899e+00 1.316651e-01 4.312847e+00 -6.094860e-02 -1.413187e+00 3.052857e+00
1.216777e+00 4.148667e+00 1.293718e-01 4.208036e+00 -5.936946e-02 -1.410859e+00 3.074397e+00
1.227267e+00 4.049054e+00 1.271251e-01 4.106884e+00 -5.782918e-02 -1.408104e+00 3.095415e+00
1.237756e+00 3.952915e+00 1.249242e-01 4.009242e+00 -5.632738e-02 -1.404938e+00 3.115906e+00
1.248245e+00 3.860110e+00 1.227684e-01 3.914973e+00 -5.486370e-02 -1.401381e+00 3.135869e+00
1.258735e+00 3.770505e+00 1.206569e-01 3.823943e+00 -5.343776e-02 -1.397452e+00 3.155300e+00
1.269224e+00 3.683974e+00 1.185887e-01 3.736023e+00 -5.204918e-02 -1.393171e+00 3.174196e+00
1.279714e+00 3.600395e+00 1.165631e-01 3.651093e+00 -5.069761e-02 -1.388560e+00 3.192553e+00
1.290203e+00 3.519653e+00 1.145792e-01 3.569035e+00 -4.938266e-02 -1.383642e+00 3.210369e+00
1.300693e+00 3.441636e+00 1.126363e-01 3.489740e+00 -4.810394e-02 -1.378439e+00 3.227641e+00
1.311182e+00 3.366239e+00 1.107335e-01 3.413100e+00 -4.686106e-02 -1.372976e+00 3.244366e+00
1.321672e+00 3.293362e+00 1.088700e-01 3.339015e+00 -4.565360e-02 -1.367278e+00 3.260541e+00
1.332161e+00 3.222906e+00 1.070449e-01 3.267387e+00 -4.448116e-02 -1.361368e+00 3.276162e+00
1.342651e+00 3.154780e+00 1.052576e-01 3.198124e+00 -4.334328e-02 -1.355272e+00 3.291228e+00
1.353140e+00 3.088896e+00 1.035071e-01 3.131136e+00 -4.223954e-02 -1.349016e+00 3.305735e+00
1.363630e+00 3.025169e+00 1.017926e-01 3.066338e+00 -4.116945e-02 -1.342626e+00 3.319680e+00
1.374119e+00 2.963518e+00 1.001135e-01 3.003650e+00 -4.013255e-02 -1.336126e+00 3.333061e+00
1.384608e+00 2.903865e+00 9.846885e-02 2.942993e+00 -3.912834e-02 -1.329542e+00 3.345874e+00
1.395098e+00 2.846137e+00 9.685792e-02 2.884293e+00 -3.815632e-02 -1.322900e+00 3.358116e+00
1.405587e+00 2.790262e+00 9.527995e-02 2.827478e+00 -3.721595e-02 -1.316224e+00 3.369786e+00
1.416077e+00 2.736173e+00 9.373416e-02 2.772479e+00 -3.630670e-02 -1.309539e+00 3.380878e+00
1.426566e+00 2.683804e+00 9.221982e-02 2.719232e+00 -3.542801e-02 -1.302868e+00 3.391392e+00
1.437056e+00 2.633093e+00 9.073619e-02 2.667673e+00 -3.457932e-02 -1.296235e+00 3.401324e+00
1.447545e+00 2.583981e+00 8.928253e-02 2.617741e+00 -3.376005e-02 -1.289663e+00 3.410671e+00
1.458035e+00 2.536410e+00 8.785813e-02 2.569379e+00 -3.296959e-02 -1.283174e+00 3.419430e+00
1.468524e+00 2.490324e+00 8.646228e-02 2.522532e+00 -3.220736e-02 -1.276787e+00 3.427599e+00
1.479014e+00 2.445673e+00 8.509428e-02 2.477145e+00 -3.147272e-02 -1.270524e+00 3.435175e+00
1.489503e+00 2.402404e+00 8.375343e-02 2.433169e+00 -3.076505e-02 -1.264403e+00 3.442155e+00
1.499992e+00 2.360469e+00 8.243908e-02 2.390553e+00 -3.008371e-02 -1.258442e+00 3.448536e+00
1.510482e+00 2.319823e+00 8.115055e-02 2.349251e+00 -2.942807e-02 -1.252657e+00 3.454316e+00
1.520971e+00 2.280420e+00 7.988719e-02 2.309218e+00 -2.879745e-02 -1.247065e+00 3.459492e+00
1.531461e+00 2.242218e+00 7.864835e-02 2.270409e+00 -2.819120e-02 -1.241680e+00 3.464061e+00
1.541950e+00 2.205175e+00 7.743342e-02 2.232784e+00 -2.760867e-02 -1.236513e+00 3.468021e+00
1.552440e+00 2.169252e+00 7.624175e-02 2.196301e+00 -2.704916e-02 -1.231578e+00 3.471370e+00
1.562929e+00 2.134411e+00 7.507276e-02 2.160923e+00 -2.651202e-02 -1.226884e+00 3.474105e+00
1.573419e+00 2.100616e+00 7.392583e-02 2.126613e+00 -2.599655e-02 -1.222439e+00 3.476224e+00
1.583908e+00 2.067832e+00 7.280039e-02 2.093334e+00 -2.550209e-02 -1.218252e+00 3.477725e+00
1.594398e+00 2.036024e+00 7.169586e-02 2.061052e+00 -2.502794e-02 -1.214328e+00 3.478605e+00
1.604887e+00 2.005162e+00 7.061168e-02 2.029735e+00 -2.457343e-02 -1.210672e+00 3.478862e+00
1.615377e+00 1.975213e+00 6.954729e-02 1.999351e+00 -2.413788e-02 -1.207286e+00 3.478494e+00
1.625866e+00 1.946147e+00 6.850215e-02 1.969868e+00 -2.372061e-02 -1.204172e+00 3.477499e+00
1.636355e+00 1.917937e+00 6.747572e-02 1.941258e+00 -2.332093e-02 -1.201331e+00 3.475876e+00
1.646845e+00 1.890554e+00 6.646750e-02 1.913492e+00 -2.293819e-02 -1.198760e+00 3.473622e+00
1.657334e+00 1.863972e+00 6.547697e-02 1.886544e+00 -2.257169e-02 -1.196458e+00 3.470737e+00
1.667824e+00 1.838165e+00 6.450363e-02 1.860386e+00 -2.222080e-02 -1.194419e+00 3.467218e+00
1.678313e+00 1.813108e+00 6.354699e-02 1.834993e+00 -2.188483e-02 -1.192638e+00 3.463064e+00
1.688803e+00 1.788778e+00 6.260657e-02 1.810342e+00 -2.156314e-02 -1.191109e+00 3.458274e+00
1.699292e+00 1.765152e+00 6.168190e-02 1.786408e+00 -2.125509e-02 -1.189823e+00 3.452846e+00
1.709782e+00 1.742208e+00 6.077253e-02 1.763168e+00 -2.096003e-02 -1.188771e+00 3.446780e+00
1.720271e+00 1.719925e+00 5.987801e-02 1.740602e+00 -2.067733e-02 -1.187941e+00 3.440074e+00
1.730761e+00 1.698282e+00 5.899790e-02 1.718688e+00 -2.040638e-02 -1.187323e+00 3.432728e+00
1.741250e+00 1.677259e+00 5.813177e-02 1.697406e+00 -2.014656e-02 -1.186903e+00 3.424742e+00
1.751739e+00 1.656838e+00 5.727920e-02 1.676736e+00 -1.989727e-02 -1.186667e+00 3.416114e+00
1.762229e+00 1.637001e+00 5.643978e-02 1.656659e+00 -1.965792e-02 -1.186601e+00 3.406844e+00
1.772718e+00 1.617729e+00 5.561312e-02 1.637157e+00 -1.942793e-02 -1.186687e+00 3.396933e+00
1.783208e+00 1.599005e+00 5.479882e-02 1.618212e+00 -1.920672e-02 -1.186910e+00 3.386381e+00
1.793697e+00 1.580814e+00 5.399650e-02 1.599808e+00 -1.899374e-02 -1.187252e+00 3.375187e+00
1.804187e+00 1.563139e+00 5.320579e-02 1.581928e+00 -1.878845e-02 -1.187694e+00 3.363352e+00
1.814676e+00 1.545965e+00 5.242634e-02 1.564556e+00 -1.859032e-02 -1.188217e+00 3.350877e+00
1.825166e+00 1.529278e+00 5.165777e-02 1.547677e+00 -1.839881e-02 -1.188802e+00 3.337762e+00
1.835655e+00 1.513063e+00 5.089977e-02 1.531276e+00 -1.821344e-02 -1.189429e+00 3.324010e+00
1.846145e+00 1.497306e+00 5.015198e-02 1.515339e+00 -1.803370e-02 -1.190077e+00 3.309620e+00
1.856634e+00 1.481994e+00 4.941408e-02 1.499853e+00 -1.785912e-02 -1.190725e+00 3.294595e+00
1.867124e+00 1.467114e+00 4.868577e-02 1.484803e+00 -1.768924e-02 -1.191352e+00 3.278937e+00
1.877613e+00 1.452654e+00 4.796672e-02 1.470178e+00 -1.752359e-02 -1.191937e+00 3.262648e+00
1.888102e+00 1.438602e+00 4.725664e-02 1.455964e+00 -1.736176e-02 -1.192459e+00 3.245730e+00
1.898592e+00 1.424946e+00 4.655525e-02 1.442149e+00 -1.720332e-02 -1.192895e+00 3.228185e+00
1.909081e+00 1.411675e+00 4.586225e-02 1.428723e+00 -1.704786e-02 -1.193224e+00 3.210018e+00
1.919571e+00 1.398778e+00 4.517739e-02 1.415673e+00 -1.689499e-02 -1.193425e+00 3.191230e+00
1.930060e+00 1.386245e+00 4.450039e-02 1.402989e+00 -1.674435e-02 -1.193477e+00 3.171827e+00
1.940550e+00 1.374065e+00 4.383101e-02 1.390661e+00 -1.659556e-02 -1.193358e+00 3.151812e+00
1.951039e+00 1.362229e+00 4.316899e-02 1.378678e+00 -1.644829e-02 -1.193048e+00 3.131188e+00
1.961529e+00 1.350728e+00 4.251410e-02 1.367030e+00 -1.630221e-02 -1.192528e+00 3.109962e+00
1.972018e+00 1.339551e+00 4.186612e-02 1.355708e+00 -1.615701e-02 -1.191776e+00 3.088137e+00
1.982508e+00 1.328690e+00 4.122482e-02 1.344703e+00 -1.601238e-02 -1.190775e+00 3.065720e+00
1.992997e+00 1.318137e+00 4.058999e-02 1.334005e+00 -1.586806e-02 -1.189505e+00 3.042716e+00
2.003486e+00 1.307883e+00 3.996143e-02 1.323607e+00 -1.572377e-02 -1.187948e+00 3.019131e+00
2.013976e+00 1.297920e+00 3.933895e-02 1.313499e+00 -1.557926e-02 -1.186088e+00 2.994973e+00
2.024465e+00 1.288240e+00 3.872237e-02 1.303675e+00 -1.543430e-02 -1.183907e+00 2.970248e+00
2.034955e+00 1.278836e+00 3.811150e-02 1.294125e+00 -1.528867e-02 -1.181391e+00 2.944963e+00
2.045444e+00 1.269700e+00 3.750618e-02 1.284842e+00 -1.514218e-02 -1.178524e+00 2.919127e+00
2.055934e+00 1.260825e+00 3.690625e-02 1.275819e+00 -1.499462e-02 -1.175293e+00 2.892749e+00
2.066423e+00 1.252204e+00 3.631155e-02 1.267049e+00 -1.484583e-02 -1.171685e+00 2.865836e+00
2.076913e+00 1.243830e+00 3.572196e-02 1.258526e+00 -1.469565e-02 -1.167688e+00 2.838398e+00
2.087402e+00 1.235697e+00 3.513733e-02 1.250241e+00 -1.454395e-02 -1.163292e+00 2.810445e+00
2.097892e+00 1.227798e+00 3.455754e-02 1.242189e+00 -1.439059e-02 -1.158486e+00 2.781987e+00
2.108381e+00 1.220128e+00 3.398246e-02 1.234363e+00 -1.423545e-02 -1.153263e+00 2.753036e+00
2.118871e+00 1.212680e+00 3.341200e-02 1.226758e+00 -1.407845e-02 -1.147614e+00 2.723601e+00
2.129360e+00 1.205448e+00 3.284606e-02 1.219368e+00 -1.391950e-02 -1.141534e+00 2.693695e+00
2.139849e+00 1.198428e+00 3.228453e-02 1.212186e+00 -1.375853e-02 -1.135018e+00 2.663331e+00
2.150339e+00 1.191612e+00 3.172733e-02 1.205208e+00 -1.359549e-02 -1.128062e+00 2.632520e+00
2.160828e+00 1.184996e+00 3.117439e-02 1.198427e+00 -1.343032e-02 -1.120662e+00 2.601276e+00
2.171318e+00 1.178576e+00 3.062564e-02 1.191839e+00 -1.326300e-02 -1.112819e+00 2.569613e+00
2.181807e+00 1.172345e+00 3.008102e-02 1.185438e+00 -1.309353e-02 -1.104530e+00 2.537545e+00
2.192297e+00 1.166298e+00 2.954048e-02 1.179220e+00 -1.292188e-02 -1.095799e+00 2.505086e+00
2.202786e+00 1.160432e+00 2.900396e-02 1.173180e+00 -1.274808e-02 -1.086625e+00 2.472251e+00
2.213276e+00 1.154741e+00 2.847144e-02 1.167314e+00 -1.257213e-02 -1.077014e+00 2.439057e+00
2.223765e+00 1.149221e+00 2.794288e-02 1.161616e+00 -1.239409e-02 -1.066970e+00 2.405519e+00
2.234255e+00 1.143868e+00 2.741826e-02 1.156082e+00 -1.221398e-02 -1.056498e+00 2.371654e+00
2.244744e+00 1.138676e+00 2.689756e-02 1.150708e+00 -1.203186e-02 -1.045605e+00 2.337478e+00
2.255233e+00 1.133643e+00 2.638077e-02 1.145491e+00 -1.184780e-02 -1.034299e+00 2.303010e+00
2.265723e+00 1.128763e+00 2.586790e-02 1.140425e+00 -1.166188e-02 -1.022590e+00 2.268268e+00
2.276212e+00 1.124034e+00 2.535894e-02 1.135508e+00 -1.147417e-02 -1.010488e+00 2.233268e+00
2.286702e+00 1.119450e+00 2.485390e-02 1.130735e+00 -1.128478e-02 -9.980038e-01 2.198031e+00
2.297191e+00 1.115009e+00 2.435281e-02 1.126103e+00 -1.109379e-02 -9.851496e-01 2.162575e+00
2.307681e+00 1.110706e+00 2.385568e-02 1.121607e+00 -1.090134e-02 -9.719388e-01 2.126920e+00
2.318170e+00 1.106538e+00 2.336256e-02 1.117246e+00 -1.070752e-02 -9.583856e-01 2.091085e+00
2.328660e+00 1.102502e+00 2.287346e-02 1.113014e+00 -1.051248e-02 -9.445050e-01 2.055091e+00
2.339149e+00 1.098594e+00 2.238843e-02 1.108910e+00 -1.031633e-02 -9.303128e-01 2.018958e+00
2.349639e+00 1.094810e+00 2.190752e-02 1.104930e+00 -1.011923e-02 -9.158256e-01 1.982707e+00
2.360128e+00 1.091148e+00 2.143077e-02 1.101070e+00 -9.921309e-03 -9.010609e-01 1.946359e+00
2.370617e+00 1.087605e+00 2.095825e-02 1.097328e+00 -9.722724e-03 -8.860366e-01 1.909936e+00
2.381107e+00 1.084177e+00 2.049001e-02 1.093700e+00 -9.523627e-03 -8.707713e-01 1.873458e+00
2.391596e+00 1.080860e+00 2.002612e-02 1.090185e+00 -9.324178e-03 -8.552844e-01 1.836947e+00
2.402086e+00 1.077654e+00 1.956663e-02 1.086778e+00 -9.124539e-03 -8.395954e-01 1.800426e+00
2.412575e+00 1.074553e+00 1.911164e-02 1.083478e+00 -8.924874e-03 -8.237245e-01 1.763916e+00
2.423065e+00 1.071556e+00 1.866121e-02 1.080282e+00 -8.725351e-03 -8.076922e-01 1.727439e+00
2.433554e+00 1.068660e+00 1.821541e-02 1.077186e+00 -8.526139e-03 -7.915194e-01 1.691017e+00
2.444044e+00 1.065862e+00 1.777433e-02 1.074190e+00 -8.327409e-03 -7.752270e-01 1.654674e+00
2.454533e+00 1.063160e+00 1.733806e-02 1.071289e+00 -8.129333e-03 -7.588364e-01 1.618430e+00
2.465023e+00 1.060550e+00 1.690668e-02 1.068483e+00 -7.932081e-03 -7.423688e-01 1.582307e+00
2.475512e+00 1.058031e+00 1.648027e-02 1.065767e+00 -7.735826e-03 -7.258456e-01 1.546329e+00
2.486002e+00 1.055600e+00 1.605893e-02 1.063141e+00 -7.540736e-03 -7.092883e-01 1.510518e+00
2.496491e+00 1.053255e+00 1.564275e-02 1.060602e+00 -7.346981e-03 -6.927180e-01 1.474894e+00
2.506980e+00 1.050993e+00 1.523182e-02 1.058148e+00 -7.154728e-03 -6.761559e-01 1.439480e+00
2.517470e+00 1.048812e+00 1.482624e-02 1.055776e+00 -6.964138e-03 -6.596228e-01 1.404298e+00
2.527959e+00 1.046709e+00 1.442609e-02 1.053485e+00 -6.775374e-03 -6.431392e-01 1.369368e+00
2.538449e+00 1.044684e+00 1.403147e-02 1.051272e+00 -6.588592e-03 -6.267256e-01 1.334713e+00
2.548938e+00 1.042732e+00 1.364248e-02 1.049136e+00 -6.403943e-03 -6.104015e-01 1.300353e+00
2.559428e+00 1.040853e+00 1.325921e-02 1.047075e+00 -6.221576e-03 -5.941864e-01 1.266310e+00
2.569917e+00 1.039045e+00 1.288176e-02 1.045086e+00 -6.041633e-03 -5.780990e-01 1.232602e+00
2.580407e+00 1.037304e+00 1.251021e-02 1.043169e+00 -5.864250e-03 -5.621574e-01 1.199251e+00
2.590896e+00 1.035630e+00 1.214467e-02 1.041320e+00 -5.689556e-03 -5.463793e-01 1.166276e+00
2.601386e+00 1.034021e+00 1.178522e-02 1.039539e+00 -5.517676e-03 -5.307812e-01 1.133698e+00
2.611875e+00 1.032474e+00 1.143197e-02 1.037823e+00 -5.348725e-03 -5.153794e-01 1.101533e+00
2.622364e+00 1.030988e+00 1.108499e-02 1.036171e+00 -5.182812e-03 -5.001889e-01 1.069803e+00
2.632854e+00 1.029561e+00 1.074437e-02 1.034581e+00 -5.020039e-03 -4.852242e-01 1.038524e+00
2.643343e+00 1.028192e+00 1.041022e-02 1.033052e+00 -4.860497e-03 -4.704987e-01 1.007714e+00
2.653833e+00 1.026878e+00 1.008260e-02 1.031582e+00 -4.704273e-03 -4.560250e-01 9.773918e-01
2.664322e+00 1.025618e+00 9.761608e-03 1.030169e+00 -4.551441e-03 -4.418148e-01 9.475731e-01
2.674812e+00 1.024410e+00 9.447324e-03 1.028812e+00 -4.402069e-03 -4.278787e-01 9.182746e-01
2.685301e+00 1.023254e+00 9.139826e-03 1.027510e+00 -4.256217e-03 -4.142264e-01 8.895122e-01
2.695791e+00 1.022146e+00 8.839191e-03 1.026260e+00 -4.113935e-03 -4.008666e-01 8.613011e-01
2.706280e+00 1.021087e+00 8.545492e-03 1.025062e+00 -3.975265e-03 -3.878073e-01 8.336561e-01
2.716770e+00 1.020073e+00 8.258798e-03 1.023914e+00 -3.840242e-03 -3.750553e-01 8.065912e-01
2.727259e+00 1.019105e+00 7.979174e-03 1.022814e+00 -3.708893e-03 -3.626166e-01 7.801198e-01
2.737749e+00 1.018180e+00 7.706682e-03 1.021761e+00 -3.581236e-03 -3.504963e-01 7.542545e-01
2.748238e+00 1.017297e+00 7.441376e-03 1.020755e+00 -3.457285e-03 -3.386989e-01 7.290073e-01
2.758727e+00 1.016455e+00 7.183307e-03 1.019792e+00 -3.337046e-03 -3.272280e-01 7.043891e-01
2.769217e+00 1.015653e+00 6.932520e-03 1.018873e+00 -3.220521e-03 -3.160865e-01 6.804103e-01
2.779706e+00 1.014889e+00 6.689053e-03 1.017996e+00 -3.107706e-03 -3.052768e-01 6.570802e-01
2.790196e+00 1.014161e+00 6.452937e-03 1.017160e+00 -2.998594e-03 -2.948006e-01 6.344073e-01
2.800685e+00 1.013470e+00 6.224199e-03 1.016363e+00 -2.893174e-03 -2.846594e-01 6.123992e-01
2.811175e+00 1.012813e+00 6.002857e-03 1.015604e+00 -2.791431e-03 -2.748542e-01 5.910625e-01
2.821664e+00 1.012190e+00 5.788923e-03 1.014883e+00 -2.693352e-03 -2.653855e-01 5.704031e-01
2.832154e+00 1.011598e+00 5.582402e-03 1.014197e+00 -2.598918e-03 -2.562537e-01 5.504257e-01
2.842643e+00 1.011038e+00 5.383292e-03 1.013546e+00 -2.508111e-03 -2.474589e-01 5.311343e-01
2.853133e+00 1.010508e+00 5.191584e-03 1.012929e+00 -2.420912e-03 -2.390012e-01 5.125319e-01
2.863622e+00 1.010007e+00 5.007264e-03 1.012344e+00 -2.337303e-03 -2.308802e-01 4.946206e-01
2.874111e+00 1.009534e+00 4.830309e-03 1.011791e+00 -2.257262e-03 -2.230956e-01 4.774017e-01
2.884601e+00 1.009088e+00 4.660691e-03 1.011269e+00 -2.180770e-03 -2.156470e-01 4.608756e-01
2.895090e+00 1.008668e+00 4.498376e-03 1.010776e+00 -2.107807e-03 -2.085336e-01 4.450420e-01
2.905580e+00 1.008273e+00 4.343323e-03 1.010311e+00 -2.038350e-03 -2.017547e-01 4.298996e-01
2.916069e+00 1.007902e+00 4.195487e-03 1.009874e+00 -1.972378e-03 -1.953093e-01 4.154466e-01
2.926559e+00 1.007554e+00 4.054816e-03 1.009464e+00 -1.909867e-03 -1.891962e-01 4.016802e-01
2.937048e+00 1.007228e+00 3.921254e-03 1.009079e+00 -1.850792e-03 -1.834140e-01 3.885973e-01
2.947538e+00 1.006924e+00 3.794742e-03 1.008719e+00 -1.795128e-03 -1.779611e-01 3.761941e-01
2.958027e+00 1.006641e+00 3.675216e-03 1.008384e+00 -1.742848e-03 -1.728358e-01 3.644660e-01
2.968517e+00 1.006378e+00 3.562610e-03 1.008071e+00 -1.693922e-03 -1.680359e-01 3.534085e-01
2.979006e+00 1.006133e+00 3.456856e-03 1.007782e+00 -1.648321e-03 -1.635594e-01 3.430164e-01
2.989496e+00 1.005908e+00 3.357887e-03 1.007514e+00 -1.606015e-03 -1.594038e-01 3.332845e-01
2.999985e+00 1.005700e+00 3.265634e-03 1.007267e+00 -1.566973e-03 -1.555668e-01 3.242075e-01
3.010474e+00 1.005509e+00 3.180031e-03 1.007040e+00 -1.531165e-03 -1.520461e-01 3.157799e-01
3.020964e+00 1.005335e+00 3.101014e-03 1.006834e+00 -1.498564e-03 -1.488392e-01 3.079966e-01
3.031453e+00 1.005177e+00 3.028521e-03 1.006646e+00 -1.469142e-03 -1.459442e-01 3.008525e-01
3.041943e+00 1.005035e+00 2.962493e-03 1.006478e+00 -1.442877e-03 -1.433590e-01 2.943426e-01
3.052432e+00 1.004908e+00 2.902878e-03 1.006328e+00 -1.419748e-03 -1.410821e-01 2.884625e-01
3.062922e+00 1.004795e+00 2.849623e-03 1.006195e+00 -1.399742e-03 -1.391124e-01 2.832078e-01
3.073411e+00 1.004697e+00 2.802684e-03 1.006080e+00 -1.382847e-03 -1.374489e-01 2.785746e-01
3.083901e+00 1.004613e+00 2.762019e-03 1.005982e+00 -1.369057e-03 -1.360916e-01 2.745594e-01
3.094390e+00 1.004543e+00 2.727589e-03 1.005901e+00 -1.358373e-03 -1.350404e-01 2.711588e-01
3.104880e+00 1.004486e+00 2.699363e-03 1.005836e+00 -1.350800e-03 -1.342962e-01 2.683700e-01
3.115369e+00 1.004442e+00 2.677312e-03 1.005788e+00 -1.346349e-03 -1.338601e-01 2.661904e-01
3.125858e+00 1.004411e+00 2.661410e-03 1.005756e+00 -1.345035e-03 -1.337337e-01 2.646179e-01
3.136348e+00 1.004393e+00 2.651639e-03 1.005740e+00 -1.346878e-03 -1.339191e-01 2.636505e-01
3.146837e+00 1.004388e+00 2.647982e-03 1.005740e+00 -1.351905e-03 -1.344189e-01 2.632869e-01
3.157327e+00 1.004396e+00 2.650429e-03 1.005756e+00 -1.360143e-03 -1.352359e-01 2.635260e-01
3.167816e+00 1.004417e+00 2.658973e-03 1.005788e+00 -1.371626e-03 -1.363733e-01 2.643671e-01
3.178306e+00 1.004450e+00 2.673612e-03 1.005836e+00 -1.386392e-03 -1.378348e-01 2.658098e-01
3.188795e+00 1.004497e+00 2.694349e-03 1.005901e+00 -1.404481e-03 -1.396242e-01 2.678543e-01
3.199285e+00 1.004556e+00 2.721190e-03 1.005982e+00 -1.425937e-03 -1.417457e-01 2.705008e-01
3.209774e+00 1.004629e+00 2.754146e-03 1.006080e+00 -1.450805e-03 -1.442037e-01 2.737502e-01
3.220264e+00 1.004716e+00 2.793232e-03 1.006195e+00 -1.479137e-03 -1.470030e-01 2.776034e-01
3.230753e+00 1.004817e+00 2.838464e-03 1.006328e+00 -1.510983e-03 -1.501482e-01 2.820616e-01
3.241243e+00 1.004931e+00 2.889864e-03 1.006478e+00 -1.546400e-03 -1.536447e-01 2.871264e-01
3.251732e+00 1.005061e+00 2.947455e-03 1.006646e+00 -1.585443e-03 -1.574975e-01 2.927994e-01
3.262221e+00 1.005206e+00 3.011263e-03 1.006834e+00 -1.628172e-03 -1.617121e-01 2.990825e-01
3.272711e+00 1.005366e+00 3.081316e-03 1.007040e+00 -1.674648e-03 -1.662941e-01 3.059774e-01
3.283200e+00 1.005542e+00 3.157643e-03 1.007267e+00 -1.724933e-03 -1.712489e-01 3.134863e-01
3.293690e+00 1.005735e+00 3.240274e-03 1.007514e+00 -1.779090e-03 -1.765822e-01 3.216109e-01
3.304179e+00 1.005944e+00 3.329240e-03 1.007782e+00 -1.837182e-03 -1.822996e-01 3.303533e-01
3.314669e+00 1.006172e+00 3.424576e-03 1.008071e+00 -1.899274e-03 -1.884067e-01 3.397156e-01
3.325158e+00 1.006418e+00 3.526315e-03 1.008384e+00 -1.965429e-03 -1.949088e-01 3.496997e-01
3.335648e+00 1.006684e+00 3.634491e-03 1.008719e+00 -2.035709e-03 -2.018113e-01 3.603074e-01
3.346137e+00 1.006969e+00 3.749141e-03 1.009079e+00 -2.110178e-03 -2.091192e-01 3.715409e-01
3.356627e+00 1.007275e+00 3.870303e-03 1.009464e+00 -2.188894e-03 -2.168373e-01 3.834019e-01
3.367116e+00 1.007602e+00 3.998015e-03 1.009874e+00 -2.271915e-03 -2.249701e-01 3.958924e-01
3.377605e+00 1.007952e+00 4.132315e-03 1.010311e+00 -2.359298e-03 -2.335219e-01 4.090142e-01
3.388095e+00 1.008324e+00 4.273245e-03 1.010776e+00 -2.451095e-03 -2.424965e-01 4.227689e-01
3.398584e+00 1.008721e+00 4.420844e-03 1.011269e+00 -2.547357e-03 -2.518972e-01 4.371582e-01
3.409074e+00 1.009143e+00 4.575154e-03 1.011791e+00 -2.648132e-03 -2.617271e-01 4.521836e-01
3.419563e+00 1.009591e+00 4.736214e-03 1.012344e+00 -2.753463e-03 -2.719887e-01 4.678461e-01
3.430053e+00 1.010066e+00 4.904064e-03 1.012929e+00 -2.863391e-03 -2.826842e-01 4.841468e-01
3.440542e+00 1.010568e+00 5.078740e-03 1.013546e+00 -2.977952e-03 -2.938151e-01 5.010862e-01
3.451032e+00 1.011100e+00 5.260278e-03 1.014197e+00 -3.097181e-03 -3.053825e-01 5.186643e-01
3.461521e+00 1.011662e+00 5.448710e-03 1.014883e+00 -3.221104e-03 -3.173868e-01 5.368807e-01
3.472011e+00 1.012255e+00 5.644064e-03 1.015604e+00 -3.349747e-03 -3.298279e-01 5.557344e-01
3.482500e+00 1.012880e+00 5.846363e-03 1.016363e+00 -3.483127e-03 -3.427050e-01 5.752238e-01
3.492989e+00 1.013539e+00 6.055626e-03 1.017160e+00 -3.621257e-03 -3.560165e-01 5.953464e-01
3.503479e+00 1.014232e+00 6.271865e-03 1.017996e+00 -3.764144e-03 -3.697600e-01 6.160989e-01
3.513968e+00 1.014962e+00 6.495087e-03 1.018873e+00 -3.911786e-03 -3.839325e-01 6.374773e-01
3.524458e+00 1.015728e+00 6.725294e-03 1.019792e+00 -4.064175e-03 -3.985296e-01 6.594767e-01
3.534947e+00 1.016533e+00 6.962477e-03 1.020755e+00 -4.221294e-03 -4.135464e-01 6.820911e-01
3.545437e+00 1.017378e+00 7.206624e-03 1.021761e+00 -4.383117e-03 -4.289765e-01 7.053138e-01
3.555926e+00 1.018264e+00 7.457714e-03 1.022814e+00 -4.549608e-03 -4.448129e-01 7.291370e-01
3.566416e+00 1.019193e+00 7.715723e-03 1.023914e+00 -4.720723e-03 -4.610469e-01 7.535521e-01
3.576905e+00 1.020166e+00 7.980615e-03 1.025062e+00 -4.896405e-03 -4.776692e-01 7.785495e-01
3.587395e+00 1.021184e+00 8.252353e-03 1.026260e+00 -5.076590e-03 -4.946689e-01 8.041189e-01
3.597884e+00 1.022249e+00 8.530890e-03 1.027510e+00 -5.261201e-03 -5.120341e-01 8.302489e-01
3.608374e+00 1.023362e+00 8.816176e-03 1.028812e+00 -5.450152e-03 -5.297518e-01 8.569273e-01
3.618863e+00 1.024526e+00 9.108154e-03 1.030169e+00 -5.643346e-03 -5.478076e-01 8.841414e-01
3.629352e+00 1.025741e+00 9.406763e-03 1.031582e+00 -5.840676e-03 -5.661863e-01 9.118773e-01
3.639842e+00 1.027010e+00 9.711938e-03 1.033052e+00 -6.042025e-03 -5.848712e-01 9.401207e-01
3.650331e+00 1.028334e+00 1.002361e-02 1.034581e+00 -6.247267e-03 -6.038450e-01 9.688565e-01
3.660821e+00 1.029715e+00 1.034170e-02 1.036171e+00 -6.456266e-03 -6.230888e-01 9.980689e-01
3.671310e+00 1.031154e+00 1.066614e-02 1.037823e+00 -6.668876e-03 -6.425833e-01 1.027742e+00
3.681800e+00 1.032654e+00 1.099684e-02 1.039539e+00 -6.884946e-03 -6.623079e-01 1.057858e+00
3.692289e+00 1.034216e+00 1.133373e-02 1.041320e+00 -7.104313e-03 -6.822411e-01 1.088400e+00
3.702779e+00 1.035842e+00 1.167671e-02 1.043169e+00 -7.326809e-03 -7.023610e-01 1.119350e+00
3.713268e+00 1.037534e+00 1.202570e-02 1.045086e+00 -7.552257e-03 -7.226444e-01 1.150690e+00
3.723758e+00 1.039294e+00 1.238062e-02 1.047075e+00 -7.780475e-03 -7.430677e-01 1.182401e+00
3.734247e+00 1.041125e+00 1.274137e-02 1.049136e+00 -8.011273e-03 -7.636066e-01 1.214463e+00
3.744736e+00 1.043028e+00 1.310787e-02 1.051272e+00 -8.244457e-03 -7.842362e-01 1.246858e+00
3.755226e+00 1.045005e+00 1.348003e-02 1.053485e+00 -8.479827e-03 -8.049311e-01 1.279566e+00
3.765715e+00 1.047059e+00 1.385776e-02 1.055776e+00 -8.717177e-03 -8.256654e-01 1.312566e+00
3.776205e+00 1.049191e+00 1.424096e-02 1.058148e+00 -8.956298e-03 -8.464129e-01 1.345839e+00
3.786694e+00 1.051405e+00 1.462956e-02 1.060602e+00 -9.196979e-03 -8.671470e-01 1.379364e+00
3.797184e+00 1.053702e+00 1.502347e-02 1.063141e+00 -9.439001e-03 -8.878408e-01 1.413121e+00
3.807673e+00 1.056085e+00 1.542261e-02 1.065767e+00 -9.682148e-03 -9.084673e-01 1.447090e+00
3.818163e+00 1.058556e+00 1.582689e-02 1.068483e+00 -9.926196e-03 -9.289994e-01 1.481249e+00
3.828652e+00 1.061118e+00 1.623624e-02 1.071289e+00 -1.017093e-02 -9.494098e-01 1.515580e+00
3.839142e+00 1.063774e+00 1.665059e-02 1.074190e+00 -1.041611e-02 -9.696714e-01 1.550060e+00
3.849631e+00 1.066525e+00 1.706985e-02 1.077186e+00 -1.066153e-02 -9.897571e-01 1.584670e+00
3.860121e+00 1.069375e+00 1.749397e-02 1.080282e+00 -1.090695e-02 -1.009640e+00 1.619390e+00
3.870610e+00 1.072326e+00 1.792288e-02 1.083478e+00 -1.115216e-02 -1.029293e+00 1.654199e+00
3.881099e+00 1.075381e+00 1.835653e-02 1.086778e+00 -1.139694e-02 -1.048690e+00 1.689078e+00
3.891589e+00 1.078544e+00 1.879485e-02 1.090185e+00 -1.164105e-02 -1.067806e+00 1.724006e+00
3.902078e+00 1.081816e+00 1.923780e-02 1.093700e+00 -1.188429e-02 -1.086613e+00 1.758964e+00
3.912568e+00 1.085201e+00 1.968533e-02 1.097328e+00 -1.212644e-02 -1.105089e+00 1.793934e+00
3.923057e+00 1.088702e+00 2.013741e-02 1.101070e+00 -1.236729e-02 -1.123207e+00 1.828895e+00
3.933547e+00 1.092323e+00 2.059400e-02 1.104930e+00 -1.260662e-02 -1.140944e+00 1.863830e+00
3.944036e+00 1.096066e+00 2.105508e-02 1.108910e+00 -1.284425e-02 -1.158277e+00 1.898719e+00
3.954526e+00 1.099934e+00 2.152062e-02 1.113014e+00 -1.307996e-02 -1.175184e+00 1.933544e+00
3.965015e+00 1.103932e+00 2.199061e-02 1.117246e+00 -1.331357e-02 -1.191642e+00 1.968288e+00
3.975505e+00 1.108062e+00 2.246504e-02 1.121607e+00 -1.354490e-02 -1.207633e+00 2.002933e+00
3.985994e+00 1.112329e+00 2.294391e-02 1.126103e+00 -1.377376e-02 -1.223136e+00 2.037462e+00
3.996483e+00 1.116735e+00 2.342721e-02 1.130735e+00 -1.399999e-02 -1.238132e+00 2.071857e+00
4.006973e+00 1.121284e+00 2.391497e-02 1.135508e+00 -1.422341e-02 -1.252604e+00 2.106103e+00
4.017462e+00 1.125981e+00 2.440719e-02 1.140425e+00 -1.444389e-02 -1.266535e+00 2.140183e+00
4.027952e+00 1.130830e+00 2.490390e-02 1.145491e+00 -1.466127e-02 -1.279911e+00 2.174081e+00
4.038441e+00 1.135833e+00 2.540514e-02 1.150708e+00 -1.487541e-02 -1.292718e+00 2.207783e+00
4.048931e+00 1.140996e+00 2.591093e-02 1.156082e+00 -1.508620e-02 -1.304942e+00 2.241271e+00
4.059420e+00 1.146322e+00 2.642133e-02 1.161616e+00 -1.529352e-02 -1.316573e+00 2.274533e+00
4.069910e+00 1.151816e+00 2.693638e-02 1.167314e+00 -1.549725e-02 -1.327600e+00 2.307554e+00
4.080399e+00 1.157483e+00 2.745615e-02 1.173180e+00 -1.569732e-02 -1.338015e+00 2.340318e+00
4.090889e+00 1.163327e+00 2.798070e-02 1.179220e+00 -1.589365e-02 -1.347810e+00 2.372813e+00
4.101378e+00 1.169352e+00 2.851009e-02 1.185438e+00 -1.608615e-02 -1.356979e+00 2.405026e+00
4.111868e+00 1.175564e+00 2.904442e-02 1.191839e+00 -1.627478e-02 -1.365518e+00 2.436942e+00
4.122357e+00 1.181967e+00 2.958377e-02 1.198427e+00 -1.645949e-02 -1.373425e+00 2.468550e+00
4.132846e+00 1.188567e+00 3.012822e-02 1.205208e+00 -1.664026e-02 -1.380697e+00 2.499837e+00
4.143336e+00 1.195369e+00 3.067789e-02 1.212186e+00 -1.681707e-02 -1.387334e+00 2.530791e+00
4.153825e+00 1.202378e+00 3.123288e-02 1.219368e+00 -1.698992e-02 -1.393338e+00 2.561399e+00
4.164315e+00 1.209600e+00 3.179330e-02 1.226758e+00 -1.715882e-02 -1.398712e+00 2.591652e+00
4.174804e+00 1.217040e+00 3.235928e-02 1.234363e+00 -1.732379e-02 -1.403460e+00 2.621536e+00
4.185294e+00 1.224704e+00 3.293095e-02 1.242189e+00 -1.748489e-02 -1.407587e+00 2.651042e+00
4.195783e+00 1.232599e+00 3.350844e-02 1.250241e+00 -1.764216e-02 -1.411101e+00 2.680159e+00
4.206273e+00 1.240730e+00 3.409190e-02 1.258526e+00 -1.779568e-02 -1.414011e+00 2.708876e+00
4.216762e+00 1.249104e+00 3.468147e-02 1.267049e+00 -1.794554e-02 -1.416326e+00 2.737184e+00
4.227252e+00 1.257728e+00 3.527733e-02 1.275819e+00 -1.809185e-02 -1.418057e+00 2.765072e+00
4.237741e+00 1.266607e+00 3.587962e-02 1.284842e+00 -1.823471e-02 -1.419218e+00 2.792532e+00
4.248230e+00 1.275750e+00 3.648853e-02 1.294125e+00 -1.837427e-02 -1.419822e+00 2.819553e+00
4.258720e+00 1.285164e+00 3.710424e-02 1.303675e+00 -1.851067e-02 -1.419884e+00 2.846127e+00
4.269209e+00 1.294855e+00 3.772693e-02 1.313499e+00 -1.864408e-02 -1.419421e+00 2.872245e+00
4.279699e+00 1.304832e+00 3.835680e-02 1.323607e+00 -1.877470e-02 -1.418449e+00 2.897899e+00
4.290188e+00 1.315103e+00 3.899405e-02 1.334005e+00 -1.890270e-02 -1.416989e+00 2.923080e+00
4.300678e+00 1.325674e+00 3.963889e-02 1.344703e+00 -1.902832e-02 -1.415058e+00 2.947781e+00
4.311167e+00 1.336556e+00 4.029154e-02 1.355708e+00 -1.915178e-02 -1.412677e+00 2.971993e+00
4.321657e+00 1.347757e+00 4.095223e-02 1.367030e+00 -1.927333e-02 -1.409869e+00 2.995709e+00
4.332146e+00 1.359284e+00 4.162119e-02 1.378678e+00 -1.939323e-02 -1.406654e+00 3.018921e+00
4.342636e+00 1.371149e+00 4.229866e-02 1.390661e+00 -1.951176e-02 -1.403057e+00 3.041623e+00
4.353125e+00 1.383360e+00 4.298490e-02 1.402989e+00 -1.962922e-02 -1.399100e+00 3.063808e+00
4.363615e+00 1.395927e+00 4.368015e-02 1.415673e+00 -1.974592e-02 -1.394808e+00 3.085469e+00
4.374104e+00 1.408861e+00 4.438469e-02 1.428723e+00 -1.986219e-02 -1.390206e+00 3.106599e+00
4.384593e+00 1.422171e+00 4.509879e-02 1.442149e+00 -1.997836e-02 -1.385319e+00 3.127193e+00
4.395083e+00 1.435869e+00 4.582273e-02 1.455964e+00 -2.009480e-02 -1.380172e+00 3.147244e+00
4.405572e+00 1.449966e+00 4.655680e-02 1.470178e+00 -2.021188e-02 -1.374792e+00 3.166747e+00
4.416062e+00 1.464473e+00 4.730131e-02 1.484803e+00 -2.032998e-02 -1.369204e+00 3.185696e+00
4.426551e+00 1.479403e+00 4.805657e-02 1.499853e+00 -2.044951e-02 -1.363434e+00 3.204086e+00
4.437041e+00 1.494769e+00 4.882289e-02 1.515339e+00 -2.057087e-02 -1.357509e+00 3.221911e+00
4.447530e+00 1.510582e+00 4.960060e-02 1.531276e+00 -2.069451e-02 -1.351455e+00 3.239167e+00
4.458020e+00 1.526856e+00 5.039003e-02 1.547677e+00 -2.082087e-02 -1.345298e+00 3.255850e+00
4.468509e+00 1.543605e+00 5.119155e-02 1.564556e+00 -2.095039e-02 -1.339063e+00 3.271954e+00
4.478999e+00 1.560844e+00 5.200549e-02 1.581928e+00 -2.108356e-02 -1.332777e+00 3.287476e+00
4.489488e+00 1.578587e+00 5.283223e-02 1.599808e+00 -2.122085e-02 -1.326462e+00 3.302411e+00
4.499977e+00 1.596849e+00 5.367214e-02 1.618212e+00 -2.136275e-02 -1.320145e+00 3.316756e+00
4.510467e+00 1.615647e+00 5.452561e-02 1.637157e+00 -2.150977e-02 -1.313850e+00 3.330507e+00
4.520956e+00 1.634996e+00 5.539304e-02 1.656659e+00 -2.166243e-02 -1.307598e+00 3.343661e+00
4.531446e+00 1.654914e+00 5.627483e-02 1.676736e+00 -2.182125e-02 -1.301413e+00 3.356214e+00
4.541935e+00 1.675419e+00 5.717141e-02 1.697406e+00 -2.198677e-02 -1.295316e+00 3.368164e+00
4.552425e+00 1.696529e+00 5.808321e-02 1.718688e+00 -2.215953e-02 -1.289328e+00 3.379508e+00
4.562914e+00 1.718262e+00 5.901066e-02 1.740602e+00 -2.234009e-02 -1.283469e+00 3.390243e+00
4.573404e+00 1.740639e+00 5.995421e-02 1.763168e+00 -2.252900e-02 -1.277757e+00 3.400368e+00
4.583893e+00 1.763681e+00 6.091434e-02 1.786408e+00 -2.272684e-02 -1.272209e+00 3.409879e+00
4.594383e+00 1.787407e+00 6.189152e-02 1.810342e+00 -2.293418e-02 -1.266842e+00 3.418776e+00
4.604872e+00 1.811842e+00 6.288624e-02 1.834993e+00 -2.315159e-02 -1.261672e+00 3.427056e+00
4.615361e+00 1.837006e+00 6.389900e-02 1.860386e+00 -2.337968e-02 -1.256711e+00 3.434718e+00
4.625851e+00 1.862925e+00 6.493031e-02 1.886544e+00 -2.361901e-02 -1.251973e+00 3.441760e+00
4.636340e+00 1.889622e+00 6.598069e-02 1.913492e+00 -2.387020e-02 -1.247468e+00 3.448182e+00
4.646830e+00 1.917124e+00 6.705070e-02 1.941258e+00 -2.413383e-02 -1.243205e+00 3.453982e+00
4.657319e+00 1.945458e+00 6.814088e-02 1.969868e+00 -2.441049e-02 -1.239194e+00 3.459159e+00
4.667809e+00 1.974650e+00 6.925179e-02 1.999351e+00 -2.470079e-02 -1.235440e+00 3.463714e+00
4.678298e+00 2.004730e+00 7.038402e-02 2.029735e+00 -2.500531e-02 -1.231950e+00 3.467645e+00
4.688788e+00 2.035728e+00 7.153816e-02 2.061052e+00 -2.532466e-02 -1.228725e+00 3.470953e+00
4.699277e+00 2.067675e+00 7.271482e-02 2.093334e+00 -2.565943e-02 -1.225769e+00 3.473637e+00
4.709767e+00 2.100603e+00 7.391461e-02 2.126613e+00 -2.601020e-02 -1.223081e+00 3.475697e+00
4.720256e+00 2.134546e+00 7.513818e-02 2.160923e+00 -2.637756e-02 -1.220661e+00 3.477133e+00
4.730746e+00 2.169539e+00 7.638617e-02 2.196301e+00 -2.676207e-02 -1.218507e+00 3.477946e+00
4.741235e+00 2.205619e+00 7.765924e-02 2.232784e+00 -2.716433e-02 -1.216613e+00 3.478136e+00
4.751724e+00 2.242824e+00 7.895808e-02 2.270409e+00 -2.758488e-02 -1.214974e+00 3.477703e+00
4.762214e+00 2.281193e+00 8.028338e-02 2.309218e+00 -2.802428e-02 -1.213583e+00 3.476648e+00
4.772703e+00 2.320768e+00 8.163583e-02 2.349251e+00 -2.848307e-02 -1.212432e+00 3.474973e+00
4.783193e+00 2.361591e+00 8.301618e-02 2.390553e+00 -2.896179e-02 -1.211510e+00 3.472677e+00
4.793682e+00 2.403708e+00 8.442514e-02 2.433169e+00 -2.946096e-02 -1.210806e+00 3.469761e+00
4.804172e+00 2.447164e+00 8.586348e-02 2.477145e+00 -2.998107e-02 -1.210307e+00 3.466227e+00
4.814661e+00 2.492009e+00 8.733195e-02 2.522532e+00 -3.052263e-02 -1.210000e+00 3.462076e+00
4.825151e+00 2.538293e+00 8.883134e-02 2.569379e+00 -3.108612e-02 -1.209869e+00 3.457308e+00
4.835640e+00 2.586069e+00 9.036243e-02 2.617741e+00 -3.167198e-02 -1.209897e+00 3.451924e+00
4.846130e+00 2.635392e+00 9.192604e-02 2.667673e+00 -3.228067e-02 -1.210068e+00 3.445927e+00
4.856619e+00 2.686319e+00 9.352298e-02 2.719232e+00 -3.291260e-02 -1.210364e+00 3.439316e+00
4.867108e+00 2.738911e+00 9.515408e-02 2.772479e+00 -3.356820e-02 -1.210765e+00 3.432093e+00
4.877598e+00 2.793230e+00 9.682019e-02 2.827478e+00 -3.424785e-02 -1.211251e+00 3.424260e+00
4.888087e+00 2.849341e+00 9.852217e-02 2.884293e+00 -3.495190e-02 -1.211801e+00 3.415817e+00
4.898577e+00 2.907313e+00 1.002609e-01 2.942993e+00 -3.568073e-02 -1.212396e+00 3.406765e+00
4.909066e+00 2.967216e+00 1.020372e-01 3.003650e+00 -3.643465e-02 -1.213012e+00 3.397107e+00
4.919556e+00 3.029124e+00 1.038520e-01 3.066338e+00 -3.721396e-02 -1.213629e+00 3.386841e+00
4.930045e+00 3.093117e+00 1.057062e-01 3.131136e+00 -3.801898e-02 -1.214223e+00 3.375971e+00
4.940535e+00 3.159274e+00 1.076008e-01 3.198124e+00 -3.884995e-02 -1.214773e+00 3.364497e+00
4.951024e+00 3.227680e+00 1.095365e-01 3.267387e+00 -3.970714e-02 -1.215257e+00 3.352419e+00
4.961514e+00 3.298424e+00 1.115144e-01 3.339015e+00 -4.059077e-02 -1.215651e+00 3.339739e+00
4.972003e+00 3.371599e+00 1.135353e-01 3.413100e+00 -4.150107e-02 -1.215935e+00 3.326458e+00
4.982493e+00 3.447302e+00 1.156003e-01 3.489740e+00 -4.243823e-02 -1.216086e+00 3.312576e+00
4.992982e+00 3.525633e+00 1.177102e-01 3.569035e+00 -4.340244e-02 -1.216083e+00 3.298095e+00
5.003471e+00 3.606699e+00 1.198659e-01 3.651093e+00 -4.439388e-02 -1.215907e+00 3.283015e+00
5.013961e+00 3.690610e+00 1.220684e-01 3.736023e+00 -4.541272e-02 -1.215536e+00 3.267336e+00
5.024450e+00 3.777483e+00 1.243187e-01 3.823943e+00 -4.645912e-02 -1.214953e+00 3.251060e+00
5.034940e+00 3.867440e+00 1.266176e-01 3.914973e+00 -4.753323e-02 -1.214139e+00 3.234188e+00
5.045429e+00 3.960607e+00 1.289661e-01 4.009242e+00 -4.863522e-02 -1.213078e+00 3.216719e+00
5.055919e+00 4.057118e+00 1.313651e-01 4.106884e+00 -4.976525e-02 -1.211752e+00 3.198656e+00
5.066408e+00 4.157113e+00 1.338155e-01 4.208036e+00 -5.092350e-02 -1.210149e+00 3.179998e+00
5.076898e+00 4.260737e+00 1.363181e-01 4.312847e+00 -5.211015e-02 -1.208254e+00 3.160746e+00
5.087387e+00 4.368145e+00 1.388740e-01 4.421470e+00 -5.332541e-02 -1.206056e+00 3.140901e+00
5.097877e+00 4.479497e+00 1.414839e-01 4.534066e+00 -5.456951e-02 -1.203545e+00 3.120465e+00
5.108366e+00 4.594961e+00 1.441487e-01 4.650804e+00 -5.584272e-02 -1.200711e+00 3.099437e+00
5.118855e+00 4.714715e+00 1.468693e-01 4.771860e+00 -5.714534e-02 -1.197549e+00 3.077820e+00
5.129345e+00 4.838944e+00 1.496464e-01 4.897422e+00 -5.847773e-02 -1.194051e+00 3.055616e+00
5.139834e+00 4.967843e+00 1.524808e-01 5.027684e+00 -5.984028e-02 -1.190216e+00 3.032824e+00
5.150324e+00 5.101617e+00 1.553733e-01 5.162851e+00 -6.123346e-02 -1.186040e+00 3.009448e+00
5.160813e+00 5.240480e+00 1.583247e-01 5.303138e+00 -6.265781e-02 -1.181523e+00 2.985490e+00
5.171303e+00 5.384658e+00 1.613355e-01 5.448772e+00 -6.411392e-02 -1.176667e+00 2.960952e+00
5.181792e+00 5.534388e+00 1.644066e-01 5.599990e+00 -6.560251e-02 -1.171475e+00 2.935838e+00
5.192282e+00 5.689918e+00 1.675385e-01 5.757043e+00 -6.712436e-02 -1.165952e+00 2.910149e+00
5.202771e+00 5.851512e+00 1.707319e-01 5.920192e+00 -6.868035e-02 -1.160103e+00 2.883892e+00
5.213261e+00 6.019443e+00 1.739873e-01 6.089715e+00 -7.027150e-02 -1.153938e+00 2.857069e+00
5.223750e+00 6.194002e+00 1.773053e-01 6.265901e+00 -7.189893e-02 -1.147463e+00 2.829685e+00
5.234240e+00 6.375494e+00 1.806863e-01 6.449058e+00 -7.356387e-02 -1.140692e+00 2.801748e+00
5.244729e+00 6.564239e+00 1.841309e-01 6.639507e+00 -7.526770e-02 -1.133634e+00 2.773262e+00
5.255218e+00 6.760576e+00 1.876395e-01 6.837587e+00 -7.701192e-02 -1.126303e+00 2.744235e+00
5.265708e+00 6.964859e+00 1.912124e-01 7.043657e+00 -7.879819e-02 -1.118711e+00 2.714675e+00
5.276197e+00 7.177463e+00 1.948501e-01 7.258092e+00 -8.062829e-02 -1.110875e+00 2.684591e+00
5.286687e+00 7.398785e+00 1.985529e-01 7.481289e+00 -8.250414e-02 -1.102807e+00 2.653993e+00
5.297176e+00 7.629239e+00 2.023211e-01 7.713667e+00 -8.442780e-02 -1.094522e+00 2.622891e+00
5.307666e+00 7.869266e+00 2.061550e-01 7.955668e+00 -8.640147e-02 -1.086037e+00 2.591297e+00
5.318155e+00 8.119328e+00 2.100549e-01 8.207756e+00 -8.842745e-02 -1.077365e+00 2.559224e+00
5.328645e+00 8.379915e+00 2.140211e-01 8.470423e+00 -9.050816e-02 -1.068520e+00 2.526687e+00
5.339134e+00 8.651542e+00 2.180538e-01 8.744188e+00 -9.264613e-02 -1.059517e+00 2.493700e+00
5.349624e+00 8.934755e+00 2.221534e-01 9.029599e+00 -9.484392e-02 -1.050367e+00 2.460280e+00
5.360113e+00 9.230129e+00 2.263203e-01 9.327233e+00 -9.710418e-02 -1.041082e+00 2.426446e+00
5.370602e+00 9.538272e+00 2.305546e-01 9.637702e+00 -9.942954e-02 -1.031673e+00 2.392215e+00
5.381092e+00 9.859828e+00 2.348569e-01 9.961651e+00 -1.018226e-01 -1.022146e+00 2.357610e+00
5.391581e+00 1.019548e+01 2.392275e-01 1.029976e+01 -1.042860e-01 -1.012509e+00 2.322651e+00
5.402071e+00 1.054594e+01 2.436672e-01 1.065276e+01 -1.068220e-01 -1.002764e+00 2.287362e+00
5.412560e+00 1.091197e+01 2.481764e-01 1.102140e+01 -1.094331e-01 -9.929141e-01 2.251767e+00
5.423050e+00 1.129438e+01 2.527559e-01 1.140650e+01 -1.121211e-01 -9.829575e-01 2.215893e+00
5.433539e+00 1.169402e+01 2.574068e-01 1.180891e+01 -1.148877e-01 -9.728903e-01 2.179767e+00
5.444029e+00 1.211180e+01 2.621299e-01 1.222953e+01 -1.177344e-01 -9.627057e-01 2.143417e+00
5.454518e+00 1.254866e+01 2.669267e-01 1.266933e+01 -1.206619e-01 -9.523940e-01 2.106874e+00
5.465008e+00 1.300563e+01 2.717986e-01 1.312930e+01 -1.236705e-01 -9.419424e-01 2.070167e+00
5.475497e+00 1.348378e+01 2.767472e-01 1.361054e+01 -1.267597e-01 -9.313351e-01 2.033330e+00
5.485987e+00 1.398424e+01 2.817746e-01 1.411417e+01 -1.299285e-01 -9.205534e-01 1.996395e+00
5.496476e+00 1.450823e+01 2.868830e-01 1.464140e+01 -1.331746e-01 -9.095757e-01 1.959396e+00
5.506965e+00 1.505701e+01 2.920749e-01 1.519351e+01 -1.364951e-01 -8.983780e-01 1.922366e+00
5.517455e+00 1.563196e+01 2.973533e-01 1.577185e+01 -1.398859e-01 -8.869338e-01 1.885342e+00
5.527944e+00 1.623451e+01 3.027212e-01 1.637785e+01 -1.433414e-01 -8.752147e-01 1.848357e+00
5.538434e+00 1.686619e+01 3.081823e-01 1.701305e+01 -1.468550e-01 -8.631906e-01 1.811447e+00
5.548923e+00 1.752862e+01 3.137403e-01 1.767904e+01 -1.504186e-01 -8.508303e-01 1.774646e+00
5.559413e+00 1.822352e+01 3.193993e-01 1.837754e+01 -1.540226e-01 -8.381023e-01 1.737987e+00
5.569902e+00 1.895271e+01 3.251638e-01 1.911037e+01 -1.576558e-01 -8.249750e-01 1.701504e+00
5.580392e+00 1.971814e+01 3.310382e-01 1.987944e+01 -1.613053e-01 -8.114174e-01 1.665229e+00
5.590881e+00 2.052185e+01 3.370274e-01 2.068681e+01 -1.649567e-01 -7.974003e-01 1.629190e+00
5.601371e+00 2.136603e+01 3.431360e-01 2.153462e+01 -1.685939e-01 -7.828969e-01 1.593415e+00
5.611860e+00 2.225299e+01 3.493688e-01 2.242519e+01 -1.721993e-01 -7.678834e-01 1.557931e+00
5.622349e+00 2.318517e+01 3.557302e-01 2.336093e+01 -1.757537e-01 -7.523404e-01 1.522757e+00
5.632839e+00 2.416519e+01 3.622243e-01 2.434442e+01 -1.792366e-01 -7.362534e-01 1.487915e+00
5.643328e+00 2.519578e+01 3.688543e-01 2.537841e+01 -1.826266e-01 -7.196140e-01 1.453418e+00
5.653818e+00 2.627989e+01 3.756230e-01 2.646579e+01 -1.859011e-01 -7.024206e-01 1.419278e+00
5.664307e+00 2.742058e+01 3.825315e-01 2.760962e+01 -1.890374e-01 -6.846797e-01 1.385501e+00
5.674797e+00 2.862114e+01 3.895799e-01 2.881315e+01 -1.920126e-01 -6.664061e-01 1.352091e+00
5.685286e+00 2.988502e+01 3.967660e-01 3.007982e+01 -1.948043e-01 -6.476245e-01 1.319044e+00
5.695776e+00 3.121588e+01 4.040858e-01 3.141327e+01 -1.973914e-01 -6.283694e-01 1.286354e+00
5.706265e+00 3.261759e+01 4.115324e-01 3.281735e+01 -1.997547e-01 -6.086864e-01 1.254009e+00
5.716755e+00 3.409423e+01 4.190962e-01 3.429610e+01 -2.018778e-01 -5.886319e-01 1.221994e+00
5.727244e+00 3.565008e+01 4.267638e-01 3.585383e+01 -2.037480e-01 -5.682741e-01 1.190288e+00
5.737733e+00 3.728969e+01 4.345185e-01 3.749505e+01 -2.053575e-01 -5.476924e-01 1.158869e+00
5.748223e+00 3.901781e+01 4.423393e-01 3.922451e+01 -2.067045e-01 -5.269779e-01 1.127711e+00
5.758712e+00 4.083944e+01 4.502010e-01 4.104723e+01 -2.077944e-01 -5.062324e-01 1.096788e+00
5.769202e+00 4.275982e+01 4.580740e-01 4.296847e+01 -2.086413e-01 -4.855684e-01 1.066070e+00
5.779691e+00 4.478445e+01 4.659246e-01 4.499372e+01 -2.092693e-01 -4.651078e-01 1.035532e+00
5.790181e+00 4.691905e+01 4.737149e-01 4.712877e+01 -2.097139e-01 -4.449806e-01 1.005150e+00
5.800670e+00 4.916961e+01 4.814035e-01 4.937963e+01 -2.100233e-01 -4.253238e-01 9.749031e-01
5.811160e+00 5.154232e+01 4.889466e-01 5.175258e+01 -2.102601e-01 -4.062794e-01 9.447774e-01
5.821649e+00 5.404362e+01 4.962987e-01 5.425412e+01 -2.105016e-01 -3.879919e-01 9.147669e-01
5.832139e+00 5.668016e+01 5.034147e-01 5.689100e+01 -2.108416e-01 -3.706062e-01 8.848758e-01
5.842628e+00 5.945878e+01 5.102516e-01 5.967017e+01 -2.113901e-01 -3.542642e-01 8.551201e-01
5.853118e+00 6.238649e+01 5.167716e-01 6.259876e+01 -2.122738e-01 -3.391022e-01 8.255301e-01
5.863607e+00 6.547041e+01 5.229450e-01 6.568405e+01 -2.136350e-01 -3.252464e-01 7.961521e-01
5.874096e+00 6.871779e+01 5.287539e-01 6.893342e+01 -2.156301e-01 -3.128092e-01 7.670501e-01
5.884586e+00 7.213590e+01 5.341969e-01 7.235432e+01 -2.184267e-01 -3.018848e-01 7.383068e-01
5.895075e+00 7.573199e+01 5.392938e-01 7.595419e+01 -2.221994e-01 -2.925440e-01 7.100251e-01
5.905565e+00 7.951323e+01 5.440905e-01 7.974036e+01 -2.271239e-01 -2.848293e-01 6.823277e-01
5.916054e+00 8.348662e+01 5.486648e-01 8.371999e+01 -2.333688e-01 -2.787492e-01 6.553570e-01
5.926544e+00 8.765886e+01 5.531309e-01 8.789995e+01 -2.410857e-01 -2.742729e-01 6.292733e-01
5.937033e+00 9.203629e+01 5.576440e-01 9.228668e+01 -2.503961e-01 -2.713242e-01 6.042519e-01
5.947523e+00 9.662468e+01 5.624027e-01 9.688606e+01 -2.613762e-01 -2.697769e-01 5.804784e-01
5.958012e+00 1.014292e+02 5.676495e-01 1.017032e+02 -2.740388e-01 -2.694495e-01 5.581432e-01
5.968502e+00 1.064540e+02 5.736675e-01 1.067423e+02 -2.883135e-01 -2.701024e-01 5.374323e-01
5.978991e+00 1.117023e+02 5.807719e-01 1.120063e+02 -3.040248e-01 -2.714354e-01 5.185171e-01
5.989480e+00 1.171760e+02 5.892960e-01 1.174969e+02 -3.208707e-01 -2.730887e-01 5.015418e-01
5.999970e+00 1.228755e+02 5.995692e-01 1.232139e+02 -3.384030e-01 -2.746467e-01 4.866083e-01
6.010459e+00 1.287994e+02 6.118866e-01 1.291554e+02 -3.560114e-01 -2.756458e-01 4.737600e-01
6.020949e+00 1.349439e+02 6.264694e-01 1.353169e+02 -3.729166e-01 -2.755877e-01 4.629648e-01
6.031438e+00 1.413032e+02 6.434180e-01 1.416914e+02 -3.881740e-01 -2.739575e-01 4.540983e-01
6.041928e+00 1.478682e+02 6.626573e-01 1.482689e+02 -4.006953e-01 -2.702490e-01 4.469294e-01
6.052417e+00 1.546269e+02 6.838810e-01 1.550362e+02 -4.092893e-01 -2.639959e-01 4.411105e-01
6.062907e+00 1.615635e+02 7.064986e-01 1.619762e+02 -4.127275e-01 -2.548075e-01 4.361743e-01
6.073396e+00 1.686582e+02 7.295958e-01 1.690680e+02 -4.098353e-01 -2.424085e-01 4.315398e-01
6.083886e+00 1.758867e+02 7.519167e-01 1.762863e+02 -3.996057e-01 -2.266800e-01 4.265316e-01
6.094375e+00 1.832198e+02 7.718802e-01 1.836012e+02 -3.813306e-01 -2.076951e-01 4.204114e-01
6.104865e+00 1.906234e+02 7.876392e-01 1.909781e+02 -3.547369e-01 -1.857474e-01 4.124238e-01
6.115354e+00 1.980578e+02 7.971890e-01 1.983779e+02 -3.201097e-01 -1.613636e-01 4.018538e-01
6.125843e+00 2.054778e+02 7.985222e-01 2.057562e+02 -2.783806e-01 -1.352963e-01 3.880914e-01
6.136333e+00 2.128333e+02 7.898223e-01 2.130645e+02 -2.311576e-01 -1.084918e-01 3.706964e-01
6.146822e+00 2.200690e+02 7.696751e-01 2.202496e+02 -1.806741e-01 -8.203151e-02 3.494558e-01
6.157312e+00 2.271253e+02 7.372717e-01 2.272549e+02 -1.296451e-01 -5.704833e-02 3.244250e-01
6.167801e+00 2.339393e+02 6.925713e-01 2.340204e+02 -8.102984e-02 -3.462512e-02 2.959449e-01
6.178291e+00 2.404460e+02 6.363940e-01 2.404837e+02 -3.772015e-02 -1.568511e-02 2.646308e-01
6.188780e+00 2.465794e+02 5.704233e-01 2.465816e+02 -2.192291e-03 -8.890733e-04 2.313325e-01
6.199270e+00 2.522741e+02 4.971107e-01 2.522502e+02 2.382608e-02 9.445414e-03 1.970705e-01
6.209759e+00 2.574670e+02 4.194915e-01 2.574274e+02 3.961363e-02 1.538827e-02 1.629553e-01
6.220249e+00 2.620990e+02 3.409340e-01 2.620534e+02 4.558412e-02 1.739497e-02 1.301009e-01
6.230738e+00 2.661159e+02 2.648477e-01 2.660727e+02 4.324981e-02 1.625489e-02 9.953961e-02
6.241227e+00 2.694702e+02 1.943701e-01 2.694351e+02 3.501116e-02 1.299428e-02 7.213986e-02
6.251717e+00 2.721215e+02 1.320229e-01 2.720977e+02 2.379676e-02 8.745665e-03 4.852039e-02
6.262206e+00 2.740381e+02 7.929223e-02 2.740255e+02 1.260697e-02 4.600655e-03 2.893608e-02
6.272696e+00 2.751967e+02 3.606893e-02 2.751927e+02 4.035613e-03 1.466468e-03 1.310679e-02
6.283185e+00 2.755833e+02 1.528959e-04 2.755835e+02 -1.495771e-04 -5.427652e-05 5.548079e-05


==> plot_data/FiniteT_GFF_circle_pi2_preds_deltaphi1.618_Ncut1000.dat <==
pi2_prediction_g
1.967926e+00
2.132119e+00
2.092742e+00
2.193748e+00
1.817674e+00
2.095244e+00
2.211796e+00
2.023920e+00
2.086349e+00
2.149225e+00
2.106062e+00
2.125163e+00
2.164065e+00
2.087318e+00
2.205607e+00
1.997419e+00
2.114196e+00
1.930400e+00
2.157263e+00
2.030047e+00
2.152348e+00
2.154054e+00
2.178583e+00
2.083851e+00
2.228148e+00
2.236065e+00
2.055044e+00
2.130103e+00
2.073423e+00
2.119059e+00
2.163215e+00
2.089437e+00
2.244502e+00
2.188741e+00
2.148005e+00
2.127026e+00
2.152340e+00
2.193331e+00
2.054199e+00
2.203782e+00
2.051741e+00
2.065413e+00
2.213496e+00
2.122559e+00
2.165732e+00
2.117231e+00
1.945271e+00
2.148373e+00
2.175108e+00
2.101152e+00
2.101929e+00
2.100068e+00
2.062075e+00
2.200433e+00
2.120519e+00
2.128664e+00
2.108304e+00
2.130307e+00
2.157560e+00
2.117604e+00
2.070329e+00
2.048768e+00
2.027698e+00
2.036522e+00
2.106111e+00
2.047113e+00
2.174794e+00
2.235578e+00
2.145363e+00
2.073865e+00
2.025344e+00
2.222798e+00
2.007682e+00
2.121542e+00
2.137792e+00
2.019028e+00
2.181440e+00
2.102176e+00
2.084077e+00
2.136508e+00
2.071871e+00
2.175279e+00
2.131677e+00
2.174510e+00
2.055517e+00
2.146204e+00
2.141820e+00
2.016259e+00
1.991475e+00
2.124585e+00
2.176095e+00
2.191002e+00
1.956502e+00
2.097557e+00
2.141289e+00
2.015825e+00
2.123474e+00
2.076946e+00
1.981761e+00
2.105643e+00


==> plot_data/GFF_circle_means_1.618.dat <==
theta mean_g std_g exact_g prediction_error_pct
0.000000e+00 2.756021e+02 1.573210e-04 2.756022e+02 -5.074540e-05
1.048946e-02 2.752119e+02 3.352711e-02 2.752114e+02 1.891916e-04
2.097892e-02 2.740496e+02 7.042627e-02 2.740443e+02 1.918298e-03
3.146837e-02 2.721291e+02 1.153336e-01 2.721167e+02 4.556983e-03
4.195783e-02 2.694737e+02 1.703435e-01 2.694543e+02 7.217302e-03
5.244729e-02 2.661155e+02 2.351109e-01 2.660920e+02 8.820175e-03
6.293675e-02 2.620946e+02 3.075744e-01 2.620731e+02 8.237276e-03
7.342621e-02 2.574588e+02 3.846170e-01 2.574474e+02 4.438101e-03
8.391566e-02 2.522620e+02 4.625755e-01 2.522706e+02 -3.377837e-03
9.440512e-02 2.465636e+02 5.376634e-01 2.466023e+02 -1.568113e-02
1.048946e-01 2.404267e+02 6.063465e-01 2.405050e+02 -3.255711e-02
1.153840e-01 2.339164e+02 6.656631e-01 2.340421e+02 -5.369998e-02
1.258735e-01 2.270989e+02 7.134668e-01 2.272772e+02 -7.845380e-02
1.363630e-01 2.200393e+02 7.485655e-01 2.202725e+02 -1.058912e-01
1.468524e-01 2.128005e+02 7.707449e-01 2.130880e+02 -1.349157e-01
1.573419e-01 2.054422e+02 7.806831e-01 2.057805e+02 -1.643731e-01
1.678313e-01 1.980196e+02 7.797784e-01 1.984028e+02 -1.931563e-01
1.783208e-01 1.905831e+02 7.699246e-01 1.910039e+02 -2.202933e-01
1.888102e-01 1.831778e+02 7.532684e-01 1.836277e+02 -2.450108e-01
1.992997e-01 1.758434e+02 7.319836e-01 1.763137e+02 -2.667708e-01
2.097892e-01 1.686140e+02 7.080853e-01 1.690964e+02 -2.852815e-01
2.202786e-01 1.615187e+02 6.832987e-01 1.620055e+02 -3.004856e-01
2.307681e-01 1.545818e+02 6.589859e-01 1.550664e+02 -3.125329e-01
2.412575e-01 1.478230e+02 6.361269e-01 1.483001e+02 -3.217417e-01
2.517470e-01 1.412580e+02 6.153430e-01 1.417236e+02 -3.285557e-01
2.622364e-01 1.348988e+02 5.969485e-01 1.353502e+02 -3.335000e-01
2.727259e-01 1.287543e+02 5.810163e-01 1.291898e+02 -3.371407e-01
2.832154e-01 1.228304e+02 5.674443e-01 1.232495e+02 -3.400503e-01
2.937048e-01 1.171307e+02 5.560150e-01 1.175336e+02 -3.427795e-01
3.041943e-01 1.116567e+02 5.464443e-01 1.120442e+02 -3.458356e-01
3.146837e-01 1.064080e+02 5.384181e-01 1.067814e+02 -3.496686e-01
3.251732e-01 1.013827e+02 5.316187e-01 1.017435e+02 -3.546621e-01
3.356627e-01 9.657760e+01 5.257429e-01 9.692764e+01 -3.611302e-01
3.461521e-01 9.198854e+01 5.205144e-01 9.232953e+01 -3.693176e-01
3.566416e-01 8.761042e+01 5.156909e-01 8.794408e+01 -3.794029e-01
3.671310e-01 8.343748e+01 5.110680e-01 8.376542e+01 -3.915036e-01
3.776205e-01 7.946343e+01 5.064803e-01 7.978711e+01 -4.056828e-01
3.881099e-01 7.568158e+01 5.018006e-01 7.600227e+01 -4.219560e-01
3.985994e-01 7.208496e+01 4.969367e-01 7.240375e+01 -4.402988e-01
4.090889e-01 6.866643e+01 4.918280e-01 6.898420e+01 -4.606533e-01
4.195783e-01 6.541873e+01 4.864409e-01 6.573619e+01 -4.829353e-01
4.300678e-01 6.233460e+01 4.807637e-01 6.265227e+01 -5.070404e-01
4.405572e-01 5.940681e+01 4.748024e-01 5.972506e+01 -5.328491e-01
4.510467e-01 5.662823e+01 4.685758e-01 5.694727e+01 -5.602322e-01
4.615361e-01 5.399184e+01 4.621117e-01 5.431176e+01 -5.890548e-01
4.720256e-01 5.149079e+01 4.554439e-01 5.181160e+01 -6.191800e-01
4.825151e-01 4.911843e+01 4.486088e-01 4.944003e+01 -6.504724e-01
4.930045e-01 4.686833e+01 4.416438e-01 4.719054e+01 -6.827998e-01
5.034940e-01 4.473424e+01 4.345855e-01 4.505687e+01 -7.160364e-01
5.139834e-01 4.271020e+01 4.274683e-01 4.303298e+01 -7.500639e-01
5.244729e-01 4.079046e+01 4.203239e-01 4.111311e+01 -7.847727e-01
5.349624e-01 3.896952e+01 4.131808e-01 3.929174e+01 -8.200634e-01
5.454518e-01 3.724213e+01 4.060640e-01 3.756362e+01 -8.558469e-01
5.559413e-01 3.560327e+01 3.989950e-01 3.592373e+01 -8.920454e-01
5.664307e-01 3.404819e+01 3.919920e-01 3.436732e+01 -9.285917e-01
5.769202e-01 3.257234e+01 3.850700e-01 3.288986e+01 -9.654299e-01
5.874096e-01 3.117142e+01 3.782408e-01 3.148708e+01 -1.002515e+00
5.978991e-01 2.984135e+01 3.715140e-01 3.015490e+01 -1.039811e+00
6.083886e-01 2.857826e+01 3.648964e-01 2.888948e+01 -1.077294e+00
6.188780e-01 2.737849e+01 3.583931e-01 2.768718e+01 -1.114946e+00
6.293675e-01 2.623857e+01 3.520071e-01 2.654457e+01 -1.152760e+00
6.398569e-01 2.515525e+01 3.457401e-01 2.545839e+01 -1.190736e+00
6.503464e-01 2.412541e+01 3.395925e-01 2.442557e+01 -1.228877e+00
6.608359e-01 2.314615e+01 3.335635e-01 2.344322e+01 -1.267196e+00
6.713253e-01 2.221471e+01 3.276518e-01 2.250861e+01 -1.305709e+00
6.818148e-01 2.132849e+01 3.218551e-01 2.161915e+01 -1.344435e+00
6.923042e-01 2.048504e+01 3.161709e-01 2.077240e+01 -1.383396e+00
7.027937e-01 1.968205e+01 3.105962e-01 1.996609e+01 -1.422616e+00
7.132831e-01 1.891733e+01 3.051279e-01 1.919803e+01 -1.462121e+00
7.237726e-01 1.818884e+01 2.997628e-01 1.846619e+01 -1.501937e+00
7.342621e-01 1.749464e+01 2.944974e-01 1.776865e+01 -1.542088e+00
7.447515e-01 1.683291e+01 2.893287e-01 1.710359e+01 -1.582598e+00
7.552410e-01 1.620192e+01 2.842533e-01 1.646930e+01 -1.623491e+00
7.657304e-01 1.560005e+01 2.792682e-01 1.586416e+01 -1.664786e+00
7.762199e-01 1.502579e+01 2.743707e-01 1.528666e+01 -1.706501e+00
7.867093e-01 1.447768e+01 2.695579e-01 1.473535e+01 -1.748651e+00
7.971988e-01 1.395438e+01 2.648273e-01 1.420889e+01 -1.791249e+00
8.076883e-01 1.345459e+01 2.601767e-01 1.370600e+01 -1.834301e+00
8.181777e-01 1.297712e+01 2.556039e-01 1.322547e+01 -1.877812e+00
8.286672e-01 1.252082e+01 2.511070e-01 1.276616e+01 -1.921783e+00
8.391566e-01 1.208463e+01 2.466842e-01 1.232700e+01 -1.966211e+00
8.496461e-01 1.166752e+01 2.423339e-01 1.190698e+01 -2.011089e+00
8.601356e-01 1.126855e+01 2.380547e-01 1.150514e+01 -2.056405e+00
8.706250e-01 1.088680e+01 2.338453e-01 1.112057e+01 -2.102146e+00
8.811145e-01 1.052143e+01 2.297046e-01 1.075242e+01 -2.148292e+00
8.916039e-01 1.017162e+01 2.256316e-01 1.039988e+01 -2.194822e+00
9.020934e-01 9.836626e+00 2.216253e-01 1.006219e+01 -2.241711e+00
9.125828e-01 9.515718e+00 2.176848e-01 9.738629e+00 -2.288931e+00
9.230723e-01 9.208218e+00 2.138095e-01 9.428510e+00 -2.336449e+00
9.335618e-01 8.913482e+00 2.099985e-01 9.131191e+00 -2.384233e+00
9.440512e-01 8.630901e+00 2.062513e-01 8.846059e+00 -2.432246e+00
9.545407e-01 8.359899e+00 2.025673e-01 8.572536e+00 -2.480449e+00
9.650301e-01 8.099931e+00 1.989459e-01 8.310076e+00 -2.528802e+00
9.755196e-01 7.850479e+00 1.953864e-01 8.058159e+00 -2.577261e+00
9.860090e-01 7.611055e+00 1.918886e-01 7.816294e+00 -2.625784e+00
9.964985e-01 7.381194e+00 1.884516e-01 7.584016e+00 -2.674324e+00
1.006988e+00 7.160458e+00 1.850752e-01 7.360883e+00 -2.722836e+00
1.017477e+00 6.948430e+00 1.817587e-01 7.146478e+00 -2.771273e+00
1.027967e+00 6.744713e+00 1.785017e-01 6.940404e+00 -2.819585e+00
1.038456e+00 6.548934e+00 1.753036e-01 6.742284e+00 -2.867727e+00
1.048946e+00 6.360735e+00 1.721638e-01 6.551761e+00 -2.915648e+00
1.059435e+00 6.179779e+00 1.690819e-01 6.368497e+00 -2.963301e+00
1.069925e+00 6.005746e+00 1.660572e-01 6.192169e+00 -3.010637e+00
1.080414e+00 5.838329e+00 1.630891e-01 6.022473e+00 -3.057609e+00
1.090904e+00 5.677240e+00 1.601771e-01 5.859117e+00 -3.104168e+00
1.101393e+00 5.522202e+00 1.573206e-01 5.701825e+00 -3.150269e+00
1.111883e+00 5.372955e+00 1.545188e-01 5.550336e+00 -3.195864e+00
1.122372e+00 5.229248e+00 1.517711e-01 5.404399e+00 -3.240908e+00
1.132861e+00 5.090845e+00 1.490768e-01 5.263779e+00 -3.285358e+00
1.143351e+00 4.957520e+00 1.464353e-01 5.128248e+00 -3.329168e+00
1.153840e+00 4.829059e+00 1.438459e-01 4.997593e+00 -3.372298e+00
1.164330e+00 4.705257e+00 1.413077e-01 4.871608e+00 -3.414706e+00
1.174819e+00 4.585919e+00 1.388200e-01 4.750099e+00 -3.456351e+00
1.185309e+00 4.470860e+00 1.363822e-01 4.632881e+00 -3.497195e+00
1.195798e+00 4.359904e+00 1.339934e-01 4.519778e+00 -3.537201e+00
1.206288e+00 4.252881e+00 1.316528e-01 4.410619e+00 -3.576332e+00
1.216777e+00 4.149631e+00 1.293597e-01 4.305247e+00 -3.614554e+00
1.227267e+00 4.050001e+00 1.271132e-01 4.203506e+00 -3.651833e+00
1.237756e+00 3.953845e+00 1.249126e-01 4.105252e+00 -3.688137e+00
1.248245e+00 3.861022e+00 1.227570e-01 4.010345e+00 -3.723436e+00
1.258735e+00 3.771401e+00 1.206456e-01 3.918652e+00 -3.757701e+00
1.269224e+00 3.684854e+00 1.185776e-01 3.830047e+00 -3.790903e+00
1.279714e+00 3.601259e+00 1.165521e-01 3.744409e+00 -3.823017e+00
1.290203e+00 3.520502e+00 1.145685e-01 3.661621e+00 -3.854017e+00
1.300693e+00 3.442470e+00 1.126257e-01 3.581574e+00 -3.883880e+00
1.311182e+00 3.367059e+00 1.107231e-01 3.504162e+00 -3.912584e+00
1.321672e+00 3.294167e+00 1.088598e-01 3.429284e+00 -3.940108e+00
1.332161e+00 3.223697e+00 1.070349e-01 3.356844e+00 -3.966431e+00
1.342651e+00 3.155558e+00 1.052477e-01 3.286750e+00 -3.991537e+00
1.353140e+00 3.089660e+00 1.034974e-01 3.218912e+00 -4.015408e+00
1.363630e+00 3.025920e+00 1.017832e-01 3.153249e+00 -4.038028e+00
1.374119e+00 2.964255e+00 1.001042e-01 3.089677e+00 -4.059383e+00
1.384608e+00 2.904590e+00 9.845974e-02 3.028121e+00 -4.079460e+00
1.395098e+00 2.846849e+00 9.684898e-02 2.968506e+00 -4.098246e+00
1.405587e+00 2.790963e+00 9.527118e-02 2.910762e+00 -4.115732e+00
1.416077e+00 2.736862e+00 9.372557e-02 2.854820e+00 -4.131906e+00
1.426566e+00 2.684481e+00 9.221140e-02 2.800616e+00 -4.146762e+00
1.437056e+00 2.633759e+00 9.072793e-02 2.748088e+00 -4.160291e+00
1.447545e+00 2.584636e+00 8.927444e-02 2.697175e+00 -4.172487e+00
1.458035e+00 2.537054e+00 8.785020e-02 2.647821e+00 -4.183345e+00
1.468524e+00 2.490958e+00 8.645451e-02 2.599971e+00 -4.192860e+00
1.479014e+00 2.446295e+00 8.508667e-02 2.553572e+00 -4.201030e+00
1.489503e+00 2.403016e+00 8.374599e-02 2.508574e+00 -4.207853e+00
1.499992e+00 2.361072e+00 8.243179e-02 2.464928e+00 -4.213327e+00
1.510482e+00 2.320416e+00 8.114342e-02 2.422587e+00 -4.217452e+00
1.520971e+00 2.281004e+00 7.988022e-02 2.381509e+00 -4.220229e+00
1.531461e+00 2.242792e+00 7.864154e-02 2.341648e+00 -4.221660e+00
1.541950e+00 2.205740e+00 7.742675e-02 2.302965e+00 -4.221748e+00
1.552440e+00 2.169808e+00 7.623524e-02 2.265420e+00 -4.220496e+00
1.562929e+00 2.134958e+00 7.506640e-02 2.228975e+00 -4.217909e+00
1.573419e+00 2.101155e+00 7.391963e-02 2.193593e+00 -4.213992e+00
1.583908e+00 2.068362e+00 7.279434e-02 2.159239e+00 -4.208752e+00
1.594398e+00 2.036546e+00 7.168996e-02 2.125880e+00 -4.202196e+00
1.604887e+00 2.005675e+00 7.060592e-02 2.093483e+00 -4.194332e+00
1.615377e+00 1.975718e+00 6.954168e-02 2.062017e+00 -4.185168e+00
1.625866e+00 1.946645e+00 6.849668e-02 2.031453e+00 -4.174716e+00
1.636355e+00 1.918427e+00 6.747041e-02 2.001760e+00 -4.162984e+00
1.646845e+00 1.891037e+00 6.646233e-02 1.972912e+00 -4.149985e+00
1.657334e+00 1.864447e+00 6.547194e-02 1.944882e+00 -4.135731e+00
1.667824e+00 1.838633e+00 6.449874e-02 1.917644e+00 -4.120235e+00
1.678313e+00 1.813569e+00 6.354224e-02 1.891174e+00 -4.103510e+00
1.688803e+00 1.789232e+00 6.260196e-02 1.865446e+00 -4.085571e+00
1.699292e+00 1.765599e+00 6.167743e-02 1.840440e+00 -4.066434e+00
1.709782e+00 1.742649e+00 6.076820e-02 1.816131e+00 -4.046114e+00
1.720271e+00 1.720359e+00 5.987381e-02 1.792500e+00 -4.024628e+00
1.730761e+00 1.698709e+00 5.899383e-02 1.769525e+00 -4.001993e+00
1.741250e+00 1.677680e+00 5.812783e-02 1.747187e+00 -3.978229e+00
1.751739e+00 1.657253e+00 5.727539e-02 1.725467e+00 -3.953353e+00
1.762229e+00 1.637409e+00 5.643611e-02 1.704345e+00 -3.927384e+00
1.772718e+00 1.618131e+00 5.560957e-02 1.683805e+00 -3.900345e+00
1.783208e+00 1.599401e+00 5.479540e-02 1.663829e+00 -3.872254e+00
1.793697e+00 1.581204e+00 5.399320e-02 1.644401e+00 -3.843135e+00
1.804187e+00 1.563524e+00 5.320262e-02 1.625504e+00 -3.813008e+00
1.814676e+00 1.546344e+00 5.242328e-02 1.607124e+00 -3.781896e+00
1.825166e+00 1.529651e+00 5.165484e-02 1.589245e+00 -3.749824e+00
1.835655e+00 1.513431e+00 5.089695e-02 1.571853e+00 -3.716814e+00
1.846145e+00 1.497668e+00 5.014928e-02 1.554935e+00 -3.682892e+00
1.856634e+00 1.482351e+00 4.941150e-02 1.538476e+00 -3.648082e+00
1.867124e+00 1.467466e+00 4.868330e-02 1.522463e+00 -3.612410e+00
1.877613e+00 1.453001e+00 4.796436e-02 1.506885e+00 -3.575902e+00
1.888102e+00 1.438943e+00 4.725439e-02 1.491729e+00 -3.538585e+00
1.898592e+00 1.425282e+00 4.655310e-02 1.476984e+00 -3.500485e+00
1.909081e+00 1.412006e+00 4.586022e-02 1.462637e+00 -3.461630e+00
1.919571e+00 1.399105e+00 4.517546e-02 1.448679e+00 -3.422048e+00
1.930060e+00 1.386567e+00 4.449856e-02 1.435098e+00 -3.381767e+00
1.940550e+00 1.374382e+00 4.382928e-02 1.421885e+00 -3.340816e+00
1.951039e+00 1.362542e+00 4.316735e-02 1.409029e+00 -3.299224e+00
1.961529e+00 1.351035e+00 4.251256e-02 1.396520e+00 -3.257021e+00
1.972018e+00 1.339854e+00 4.186467e-02 1.384350e+00 -3.214236e+00
1.982508e+00 1.328989e+00 4.122346e-02 1.372510e+00 -3.170899e+00
1.992997e+00 1.318431e+00 4.058872e-02 1.360990e+00 -3.127040e+00
2.003486e+00 1.308173e+00 3.996025e-02 1.349782e+00 -3.082691e+00
2.013976e+00 1.298205e+00 3.933786e-02 1.338879e+00 -3.037882e+00
2.024465e+00 1.288521e+00 3.872135e-02 1.328271e+00 -2.992643e+00
2.034955e+00 1.279112e+00 3.811057e-02 1.317952e+00 -2.947007e+00
2.045444e+00 1.269972e+00 3.750532e-02 1.307915e+00 -2.901004e+00
2.055934e+00 1.261093e+00 3.690547e-02 1.298150e+00 -2.854667e+00
2.066423e+00 1.252467e+00 3.631085e-02 1.288653e+00 -2.808025e+00
2.076913e+00 1.244089e+00 3.572133e-02 1.279415e+00 -2.761112e+00
2.087402e+00 1.235952e+00 3.513677e-02 1.270431e+00 -2.713959e+00
2.097892e+00 1.228050e+00 3.455704e-02 1.261694e+00 -2.666598e+00
2.108381e+00 1.220375e+00 3.398204e-02 1.253197e+00 -2.619060e+00
2.118871e+00 1.212923e+00 3.341164e-02 1.244935e+00 -2.571376e+00
2.129360e+00 1.205688e+00 3.284575e-02 1.236902e+00 -2.523580e+00
2.139849e+00 1.198663e+00 3.228428e-02 1.229091e+00 -2.475701e+00
2.150339e+00 1.191843e+00 3.172714e-02 1.221499e+00 -2.427771e+00
2.160828e+00 1.185224e+00 3.117426e-02 1.214118e+00 -2.379823e+00
2.171318e+00 1.178799e+00 3.062556e-02 1.206944e+00 -2.331886e+00
2.181807e+00 1.172565e+00 3.008100e-02 1.199972e+00 -2.283991e+00
2.192297e+00 1.166514e+00 2.954050e-02 1.193196e+00 -2.236169e+00
2.202786e+00 1.160645e+00 2.900403e-02 1.186613e+00 -2.188451e+00
2.213276e+00 1.154950e+00 2.847155e-02 1.180217e+00 -2.140866e+00
2.223765e+00 1.149426e+00 2.794304e-02 1.174003e+00 -2.093444e+00
2.234255e+00 1.144069e+00 2.741845e-02 1.167968e+00 -2.046214e+00
2.244744e+00 1.138874e+00 2.689779e-02 1.162107e+00 -1.999205e+00
2.255233e+00 1.133837e+00 2.638104e-02 1.156415e+00 -1.952446e+00
2.265723e+00 1.128954e+00 2.586820e-02 1.150889e+00 -1.905964e+00
2.276212e+00 1.124220e+00 2.535927e-02 1.145525e+00 -1.859787e+00
2.286702e+00 1.119633e+00 2.485427e-02 1.140318e+00 -1.813942e+00
2.297191e+00 1.115188e+00 2.435321e-02 1.135265e+00 -1.768456e+00
2.307681e+00 1.110882e+00 2.385611e-02 1.130362e+00 -1.723354e+00
2.318170e+00 1.106711e+00 2.336300e-02 1.125606e+00 -1.678662e+00
2.328660e+00 1.102671e+00 2.287393e-02 1.120993e+00 -1.634404e+00
2.339149e+00 1.098759e+00 2.238892e-02 1.116519e+00 -1.590604e+00
2.349639e+00 1.094973e+00 2.190803e-02 1.112181e+00 -1.547286e+00
2.360128e+00 1.091307e+00 2.143131e-02 1.107976e+00 -1.504471e+00
2.370617e+00 1.087760e+00 2.095880e-02 1.103901e+00 -1.462183e+00
2.381107e+00 1.084329e+00 2.049057e-02 1.099953e+00 -1.420441e+00
2.391596e+00 1.081009e+00 2.002669e-02 1.096128e+00 -1.379267e+00
2.402086e+00 1.077799e+00 1.956722e-02 1.092423e+00 -1.338679e+00
2.412575e+00 1.074695e+00 1.911224e-02 1.088836e+00 -1.298697e+00
2.423065e+00 1.071695e+00 1.866181e-02 1.085364e+00 -1.259337e+00
2.433554e+00 1.068796e+00 1.821602e-02 1.082003e+00 -1.220617e+00
2.444044e+00 1.065995e+00 1.777495e-02 1.078752e+00 -1.182553e+00
2.454533e+00 1.063289e+00 1.733868e-02 1.075607e+00 -1.145159e+00
2.465023e+00 1.060677e+00 1.690730e-02 1.072566e+00 -1.108450e+00
2.475512e+00 1.058155e+00 1.648090e-02 1.069626e+00 -1.072438e+00
2.486002e+00 1.055721e+00 1.605956e-02 1.066785e+00 -1.037136e+00
2.496491e+00 1.053372e+00 1.564337e-02 1.064040e+00 -1.002554e+00
2.506980e+00 1.051107e+00 1.523244e-02 1.061389e+00 -9.687027e-01
2.517470e+00 1.048923e+00 1.482685e-02 1.058829e+00 -9.355910e-01
2.527959e+00 1.046818e+00 1.442669e-02 1.056359e+00 -9.032266e-01
2.538449e+00 1.044789e+00 1.403207e-02 1.053976e+00 -8.716163e-01
2.548938e+00 1.042835e+00 1.364307e-02 1.051677e+00 -8.407659e-01
2.559428e+00 1.040953e+00 1.325979e-02 1.049461e+00 -8.106799e-01
2.569917e+00 1.039142e+00 1.288232e-02 1.047325e+00 -7.813620e-01
2.580407e+00 1.037399e+00 1.251077e-02 1.045268e+00 -7.528145e-01
2.590896e+00 1.035722e+00 1.214521e-02 1.043286e+00 -7.250387e-01
2.601386e+00 1.034110e+00 1.178575e-02 1.041379e+00 -6.980350e-01
2.611875e+00 1.032561e+00 1.143248e-02 1.039544e+00 -6.718023e-01
2.622364e+00 1.031072e+00 1.108548e-02 1.037780e+00 -6.463389e-01
2.632854e+00 1.029643e+00 1.074485e-02 1.036083e+00 -6.216416e-01
2.643343e+00 1.028271e+00 1.041068e-02 1.034454e+00 -5.977063e-01
2.653833e+00 1.026954e+00 1.008304e-02 1.032888e+00 -5.745279e-01
2.664322e+00 1.025692e+00 9.762033e-03 1.031386e+00 -5.521002e-01
2.674812e+00 1.024482e+00 9.447730e-03 1.029945e+00 -5.304161e-01
2.685301e+00 1.023323e+00 9.140213e-03 1.028563e+00 -5.094674e-01
2.695791e+00 1.022213e+00 8.839558e-03 1.027239e+00 -4.892452e-01
2.706280e+00 1.021152e+00 8.545839e-03 1.025971e+00 -4.697396e-01
2.716770e+00 1.020136e+00 8.259125e-03 1.024757e+00 -4.509400e-01
2.727259e+00 1.019166e+00 7.979482e-03 1.023596e+00 -4.328350e-01
2.737749e+00 1.018239e+00 7.706969e-03 1.022486e+00 -4.154127e-01
2.748238e+00 1.017354e+00 7.441644e-03 1.021426e+00 -3.986606e-01
2.758727e+00 1.016510e+00 7.183556e-03 1.020414e+00 -3.825657e-01
2.769217e+00 1.015706e+00 6.932750e-03 1.019448e+00 -3.671147e-01
2.779706e+00 1.014940e+00 6.689265e-03 1.018528e+00 -3.522940e-01
2.790196e+00 1.014211e+00 6.453132e-03 1.017651e+00 -3.380898e-01
2.800685e+00 1.013517e+00 6.224377e-03 1.016817e+00 -3.244884e-01
2.811175e+00 1.012859e+00 6.003018e-03 1.016023e+00 -3.114760e-01
2.821664e+00 1.012234e+00 5.789068e-03 1.015270e+00 -2.990388e-01
2.832154e+00 1.011641e+00 5.582532e-03 1.014554e+00 -2.871635e-01
2.842643e+00 1.011079e+00 5.383407e-03 1.013876e+00 -2.758367e-01
2.853133e+00 1.010548e+00 5.191686e-03 1.013233e+00 -2.650455e-01
2.863622e+00 1.010045e+00 5.007353e-03 1.012625e+00 -2.547773e-01
2.874111e+00 1.009571e+00 4.830385e-03 1.012051e+00 -2.450198e-01
2.884601e+00 1.009123e+00 4.660756e-03 1.011508e+00 -2.357612e-01
2.895090e+00 1.008702e+00 4.498430e-03 1.010997e+00 -2.269899e-01
2.905580e+00 1.008306e+00 4.343367e-03 1.010516e+00 -2.186947e-01
2.916069e+00 1.007934e+00 4.195521e-03 1.010064e+00 -2.108649e-01
2.926559e+00 1.007585e+00 4.054841e-03 1.009639e+00 -2.034900e-01
2.937048e+00 1.007258e+00 3.921272e-03 1.009242e+00 -1.965598e-01
2.947538e+00 1.006953e+00 3.794752e-03 1.008871e+00 -1.900644e-01
2.958027e+00 1.006669e+00 3.675218e-03 1.008525e+00 -1.839942e-01
2.968517e+00 1.006405e+00 3.562605e-03 1.008203e+00 -1.783398e-01
2.979006e+00 1.006160e+00 3.456845e-03 1.007904e+00 -1.730924e-01
2.989496e+00 1.005933e+00 3.357870e-03 1.007629e+00 -1.682432e-01
2.999985e+00 1.005725e+00 3.265611e-03 1.007375e+00 -1.637840e-01
3.010474e+00 1.005533e+00 3.180003e-03 1.007142e+00 -1.597071e-01
3.020964e+00 1.005359e+00 3.100981e-03 1.006930e+00 -1.560052e-01
3.031453e+00 1.005201e+00 3.028482e-03 1.006738e+00 -1.526716e-01
3.041943e+00 1.005058e+00 2.962450e-03 1.006565e+00 -1.497004e-01
3.052432e+00 1.004930e+00 2.902830e-03 1.006410e+00 -1.470863e-01
3.062922e+00 1.004817e+00 2.849571e-03 1.006275e+00 -1.448249e-01
3.073411e+00 1.004719e+00 2.802627e-03 1.006157e+00 -1.429125e-01
3.083901e+00 1.004634e+00 2.761957e-03 1.006056e+00 -1.413463e-01
3.094390e+00 1.004564e+00 2.727524e-03 1.005973e+00 -1.401244e-01
3.104880e+00 1.004506e+00 2.699293e-03 1.005907e+00 -1.392457e-01
3.115369e+00 1.004462e+00 2.677237e-03 1.005858e+00 -1.387100e-01
3.125858e+00 1.004432e+00 2.661331e-03 1.005825e+00 -1.385180e-01
3.136348e+00 1.004414e+00 2.651555e-03 1.005808e+00 -1.386710e-01
3.146837e+00 1.004409e+00 2.647894e-03 1.005808e+00 -1.391711e-01
3.157327e+00 1.004416e+00 2.650337e-03 1.005825e+00 -1.400213e-01
3.167816e+00 1.004437e+00 2.658876e-03 1.005858e+00 -1.412251e-01
3.178306e+00 1.004471e+00 2.673511e-03 1.005907e+00 -1.427869e-01
3.188795e+00 1.004518e+00 2.694243e-03 1.005973e+00 -1.447116e-01
3.199285e+00 1.004577e+00 2.721079e-03 1.006056e+00 -1.470046e-01
3.209774e+00 1.004651e+00 2.754030e-03 1.006157e+00 -1.496723e-01
3.220264e+00 1.004738e+00 2.793109e-03 1.006275e+00 -1.527213e-01
3.230753e+00 1.004839e+00 2.838336e-03 1.006410e+00 -1.561591e-01
3.241243e+00 1.004954e+00 2.889730e-03 1.006565e+00 -1.599936e-01
3.251732e+00 1.005084e+00 2.947315e-03 1.006738e+00 -1.642333e-01
3.262221e+00 1.005229e+00 3.011116e-03 1.006930e+00 -1.688872e-01
3.272711e+00 1.005390e+00 3.081162e-03 1.007142e+00 -1.739651e-01
3.283200e+00 1.005567e+00 3.157481e-03 1.007375e+00 -1.794769e-01
3.293690e+00 1.005760e+00 3.240105e-03 1.007629e+00 -1.854332e-01
3.304179e+00 1.005971e+00 3.329063e-03 1.007904e+00 -1.918450e-01
3.314669e+00 1.006199e+00 3.424391e-03 1.008203e+00 -1.987237e-01
3.325158e+00 1.006446e+00 3.526121e-03 1.008525e+00 -2.060811e-01
3.335648e+00 1.006712e+00 3.634289e-03 1.008871e+00 -2.139292e-01
3.346137e+00 1.006999e+00 3.748931e-03 1.009242e+00 -2.222804e-01
3.356627e+00 1.007305e+00 3.870084e-03 1.009639e+00 -2.311472e-01
3.367116e+00 1.007634e+00 3.997786e-03 1.010064e+00 -2.405425e-01
3.377605e+00 1.007985e+00 4.132078e-03 1.010516e+00 -2.504792e-01
3.388095e+00 1.008359e+00 4.272999e-03 1.010997e+00 -2.609704e-01
3.398584e+00 1.008757e+00 4.420590e-03 1.011508e+00 -2.720295e-01
3.409074e+00 1.009180e+00 4.574891e-03 1.012051e+00 -2.836697e-01
3.419563e+00 1.009629e+00 4.735942e-03 1.012625e+00 -2.959044e-01
3.430053e+00 1.010105e+00 4.903784e-03 1.013233e+00 -3.087472e-01
3.440542e+00 1.010609e+00 5.078452e-03 1.013876e+00 -3.222113e-01
3.451032e+00 1.011142e+00 5.259982e-03 1.014554e+00 -3.363104e-01
3.461521e+00 1.011706e+00 5.448407e-03 1.015270e+00 -3.510577e-01
3.472011e+00 1.012300e+00 5.643753e-03 1.016023e+00 -3.664663e-01
3.482500e+00 1.012927e+00 5.846044e-03 1.016817e+00 -3.825494e-01
3.492989e+00 1.013587e+00 6.055300e-03 1.017651e+00 -3.993195e-01
3.503479e+00 1.014283e+00 6.271532e-03 1.018528e+00 -4.167891e-01
3.513968e+00 1.015014e+00 6.494747e-03 1.019448e+00 -4.349701e-01
3.524458e+00 1.015782e+00 6.724946e-03 1.020414e+00 -4.538738e-01
3.534947e+00 1.016589e+00 6.962121e-03 1.021426e+00 -4.735109e-01
3.545437e+00 1.017436e+00 7.206260e-03 1.022486e+00 -4.938916e-01
3.555926e+00 1.018324e+00 7.457342e-03 1.023596e+00 -5.150250e-01
3.566416e+00 1.019255e+00 7.715342e-03 1.024757e+00 -5.369196e-01
3.576905e+00 1.020230e+00 7.980225e-03 1.025971e+00 -5.595829e-01
3.587395e+00 1.021250e+00 8.251952e-03 1.027239e+00 -5.830213e-01
3.597884e+00 1.022317e+00 8.530478e-03 1.028563e+00 -6.072405e-01
3.608374e+00 1.023433e+00 8.815752e-03 1.029945e+00 -6.322448e-01
3.618863e+00 1.024599e+00 9.107717e-03 1.031386e+00 -6.580378e-01
3.629352e+00 1.025817e+00 9.406313e-03 1.032888e+00 -6.846218e-01
3.639842e+00 1.027088e+00 9.711473e-03 1.034454e+00 -7.119980e-01
3.650331e+00 1.028415e+00 1.002313e-02 1.036083e+00 -7.401666e-01
3.660821e+00 1.029798e+00 1.034120e-02 1.037780e+00 -7.691265e-01
3.671310e+00 1.031240e+00 1.066562e-02 1.039544e+00 -7.988758e-01
3.681800e+00 1.032742e+00 1.099630e-02 1.041379e+00 -8.294112e-01
3.692289e+00 1.034306e+00 1.133317e-02 1.043286e+00 -8.607284e-01
3.702779e+00 1.035935e+00 1.167613e-02 1.045268e+00 -8.928221e-01
3.713268e+00 1.037630e+00 1.202510e-02 1.047325e+00 -9.256857e-01
3.723758e+00 1.039393e+00 1.237999e-02 1.049461e+00 -9.593117e-01
3.734247e+00 1.041227e+00 1.274072e-02 1.051677e+00 -9.936913e-01
3.744736e+00 1.043132e+00 1.310719e-02 1.053976e+00 -1.028815e+00
3.755226e+00 1.045112e+00 1.347932e-02 1.056359e+00 -1.064671e+00
3.765715e+00 1.047169e+00 1.385701e-02 1.058829e+00 -1.101249e+00
3.776205e+00 1.049305e+00 1.424019e-02 1.061389e+00 -1.138536e+00
3.786694e+00 1.051521e+00 1.462876e-02 1.064040e+00 -1.176516e+00
3.797184e+00 1.053821e+00 1.502263e-02 1.066785e+00 -1.215176e+00
3.807673e+00 1.056207e+00 1.542173e-02 1.069626e+00 -1.254499e+00
3.818163e+00 1.058682e+00 1.582597e-02 1.072566e+00 -1.294469e+00
3.828652e+00 1.061247e+00 1.623529e-02 1.075607e+00 -1.335068e+00
3.839142e+00 1.063905e+00 1.664959e-02 1.078752e+00 -1.376276e+00
3.849631e+00 1.066660e+00 1.706881e-02 1.082003e+00 -1.418074e+00
3.860121e+00 1.069513e+00 1.749289e-02 1.085364e+00 -1.460441e+00
3.870610e+00 1.072467e+00 1.792175e-02 1.088836e+00 -1.503356e+00
3.881099e+00 1.075526e+00 1.835535e-02 1.092423e+00 -1.546796e+00
3.891589e+00 1.078691e+00 1.879363e-02 1.096128e+00 -1.590738e+00
3.902078e+00 1.081967e+00 1.923653e-02 1.099953e+00 -1.635159e+00
3.912568e+00 1.085356e+00 1.968401e-02 1.103901e+00 -1.680032e+00
3.923057e+00 1.088860e+00 2.013604e-02 1.107976e+00 -1.725334e+00
3.933547e+00 1.092484e+00 2.059258e-02 1.112181e+00 -1.771037e+00
3.944036e+00 1.096230e+00 2.105361e-02 1.116519e+00 -1.817115e+00
3.954526e+00 1.100102e+00 2.151909e-02 1.120993e+00 -1.863541e+00
3.965015e+00 1.104104e+00 2.198903e-02 1.125606e+00 -1.910286e+00
3.975505e+00 1.108237e+00 2.246340e-02 1.130362e+00 -1.957322e+00
3.985994e+00 1.112507e+00 2.294221e-02 1.135265e+00 -2.004620e+00
3.996483e+00 1.116917e+00 2.342546e-02 1.140318e+00 -2.052150e+00
4.006973e+00 1.121470e+00 2.391316e-02 1.145525e+00 -2.099882e+00
4.017462e+00 1.126171e+00 2.440532e-02 1.150889e+00 -2.147786e+00
4.027952e+00 1.131022e+00 2.490197e-02 1.156415e+00 -2.195832e+00
4.038441e+00 1.136029e+00 2.540315e-02 1.162107e+00 -2.243988e+00
4.048931e+00 1.141196e+00 2.590888e-02 1.167968e+00 -2.292222e+00
4.059420e+00 1.146526e+00 2.641922e-02 1.174003e+00 -2.340504e+00
4.069910e+00 1.152024e+00 2.693421e-02 1.180217e+00 -2.388802e+00
4.080399e+00 1.157694e+00 2.745392e-02 1.186613e+00 -2.437083e+00
4.090889e+00 1.163542e+00 2.797840e-02 1.193196e+00 -2.485316e+00
4.101378e+00 1.169571e+00 2.850774e-02 1.199972e+00 -2.533468e+00
4.111868e+00 1.175787e+00 2.904200e-02 1.206944e+00 -2.581507e+00
4.122357e+00 1.182194e+00 2.958128e-02 1.214118e+00 -2.629402e+00
4.132846e+00 1.188798e+00 3.012568e-02 1.221499e+00 -2.677119e+00
4.143336e+00 1.195603e+00 3.067528e-02 1.229091e+00 -2.724626e+00
4.153825e+00 1.202616e+00 3.123020e-02 1.236902e+00 -2.771892e+00
4.164315e+00 1.209842e+00 3.179056e-02 1.244935e+00 -2.818885e+00
4.174804e+00 1.217286e+00 3.235648e-02 1.253197e+00 -2.865572e+00
4.185294e+00 1.224954e+00 3.292808e-02 1.261694e+00 -2.911921e+00
4.195783e+00 1.232853e+00 3.350551e-02 1.270431e+00 -2.957902e+00
4.206273e+00 1.240988e+00 3.408890e-02 1.279415e+00 -3.003484e+00
4.216762e+00 1.249367e+00 3.467841e-02 1.288653e+00 -3.048634e+00
4.227252e+00 1.257994e+00 3.527419e-02 1.298150e+00 -3.093322e+00
4.237741e+00 1.266878e+00 3.587642e-02 1.307915e+00 -3.137518e+00
4.248230e+00 1.276026e+00 3.648527e-02 1.317952e+00 -3.181192e+00
4.258720e+00 1.285444e+00 3.710091e-02 1.328271e+00 -3.224313e+00
4.269209e+00 1.295140e+00 3.772353e-02 1.338879e+00 -3.266853e+00
4.279699e+00 1.305121e+00 3.835333e-02 1.349782e+00 -3.308782e+00
4.290188e+00 1.315396e+00 3.899052e-02 1.360990e+00 -3.350072e+00
4.300678e+00 1.325972e+00 3.963529e-02 1.372510e+00 -3.390694e+00
4.311167e+00 1.336858e+00 4.028788e-02 1.384350e+00 -3.430621e+00
4.321657e+00 1.348063e+00 4.094850e-02 1.396520e+00 -3.469826e+00
4.332146e+00 1.359596e+00 4.161739e-02 1.409029e+00 -3.508282e+00
4.342636e+00 1.371465e+00 4.229480e-02 1.421885e+00 -3.545961e+00
4.353125e+00 1.383681e+00 4.298096e-02 1.435098e+00 -3.582840e+00
4.363615e+00 1.396253e+00 4.367614e-02 1.448679e+00 -3.618891e+00
4.374104e+00 1.409191e+00 4.438061e-02 1.462637e+00 -3.654092e+00
4.384593e+00 1.422507e+00 4.509464e-02 1.476984e+00 -3.688416e+00
4.395083e+00 1.436210e+00 4.581851e-02 1.491729e+00 -3.721842e+00
4.405572e+00 1.450312e+00 4.655252e-02 1.506885e+00 -3.754345e+00
4.416062e+00 1.464824e+00 4.729696e-02 1.522463e+00 -3.785904e+00
4.426551e+00 1.479760e+00 4.805214e-02 1.538476e+00 -3.816496e+00
4.437041e+00 1.495130e+00 4.881839e-02 1.554935e+00 -3.846100e+00
4.447530e+00 1.510949e+00 4.959603e-02 1.571853e+00 -3.874696e+00
4.458020e+00 1.527229e+00 5.038540e-02 1.589245e+00 -3.902263e+00
4.468509e+00 1.543984e+00 5.118683e-02 1.607124e+00 -3.928782e+00
4.478999e+00 1.561228e+00 5.200070e-02 1.625504e+00 -3.954235e+00
4.489488e+00 1.578977e+00 5.282737e-02 1.644401e+00 -3.978603e+00
4.499977e+00 1.597245e+00 5.366721e-02 1.663829e+00 -4.001868e+00
4.510467e+00 1.616048e+00 5.452061e-02 1.683805e+00 -4.024014e+00
4.520956e+00 1.635404e+00 5.538797e-02 1.704345e+00 -4.045025e+00
4.531446e+00 1.655328e+00 5.626969e-02 1.725467e+00 -4.064885e+00
4.541935e+00 1.675839e+00 5.716620e-02 1.747187e+00 -4.083579e+00
4.552425e+00 1.696955e+00 5.807792e-02 1.769525e+00 -4.101093e+00
4.562914e+00 1.718695e+00 5.900530e-02 1.792500e+00 -4.117413e+00
4.573404e+00 1.741079e+00 5.994878e-02 1.816131e+00 -4.132527e+00
4.583893e+00 1.764127e+00 6.090884e-02 1.840440e+00 -4.146422e+00
4.594383e+00 1.787861e+00 6.188595e-02 1.865446e+00 -4.159087e+00
4.604872e+00 1.812302e+00 6.288060e-02 1.891174e+00 -4.170512e+00
4.615361e+00 1.837474e+00 6.389329e-02 1.917644e+00 -4.180685e+00
4.625851e+00 1.863400e+00 6.492453e-02 1.944882e+00 -4.189597e+00
4.636340e+00 1.890104e+00 6.597485e-02 1.972912e+00 -4.197240e+00
4.646830e+00 1.917614e+00 6.704479e-02 2.001760e+00 -4.203606e+00
4.657319e+00 1.945955e+00 6.813490e-02 2.031453e+00 -4.208687e+00
4.667809e+00 1.975155e+00 6.924575e-02 2.062017e+00 -4.212477e+00
4.678298e+00 2.005243e+00 7.037792e-02 2.093483e+00 -4.214970e+00
4.688788e+00 2.036249e+00 7.153200e-02 2.125880e+00 -4.216161e+00
4.699277e+00 2.068204e+00 7.270860e-02 2.159239e+00 -4.216045e+00
4.709767e+00 2.101141e+00 7.390834e-02 2.193593e+00 -4.214618e+00
4.720256e+00 2.135093e+00 7.513185e-02 2.228975e+00 -4.211879e+00
4.730746e+00 2.170095e+00 7.637979e-02 2.265420e+00 -4.207824e+00
4.741235e+00 2.206184e+00 7.765281e-02 2.302965e+00 -4.202453e+00
4.751724e+00 2.243398e+00 7.895160e-02 2.341648e+00 -4.195765e+00
4.762214e+00 2.281777e+00 8.027686e-02 2.381509e+00 -4.187759e+00
4.772703e+00 2.321361e+00 8.162928e-02 2.422587e+00 -4.178438e+00
4.783193e+00 2.362194e+00 8.300958e-02 2.464928e+00 -4.167804e+00
4.793682e+00 2.404321e+00 8.441851e-02 2.508574e+00 -4.155858e+00
4.804172e+00 2.447787e+00 8.585682e-02 2.553572e+00 -4.142605e+00
4.814661e+00 2.492643e+00 8.732527e-02 2.599971e+00 -4.128049e+00
4.825151e+00 2.538937e+00 8.882463e-02 2.647821e+00 -4.112197e+00
4.835640e+00 2.586724e+00 9.035571e-02 2.697175e+00 -4.095053e+00
4.846130e+00 2.636058e+00 9.191930e-02 2.748088e+00 -4.076627e+00
4.856619e+00 2.686997e+00 9.351623e-02 2.800616e+00 -4.056926e+00
4.867108e+00 2.739601e+00 9.514733e-02 2.854820e+00 -4.035959e+00
4.877598e+00 2.793931e+00 9.681344e-02 2.910762e+00 -4.013738e+00
4.888087e+00 2.850055e+00 9.851543e-02 2.968506e+00 -3.990274e+00
4.898577e+00 2.908038e+00 1.002541e-01 3.028121e+00 -3.965579e+00
4.909066e+00 2.967954e+00 1.020305e-01 3.089677e+00 -3.939668e+00
4.919556e+00 3.029876e+00 1.038453e-01 3.153249e+00 -3.912555e+00
4.930045e+00 3.093882e+00 1.056996e-01 3.218912e+00 -3.884257e+00
4.940535e+00 3.160052e+00 1.075941e-01 3.286750e+00 -3.854791e+00
4.951024e+00 3.228472e+00 1.095299e-01 3.356844e+00 -3.824177e+00
4.961514e+00 3.299231e+00 1.115079e-01 3.429284e+00 -3.792434e+00
4.972003e+00 3.372420e+00 1.135289e-01 3.504162e+00 -3.759583e+00
4.982493e+00 3.448137e+00 1.155939e-01 3.581574e+00 -3.725647e+00
4.992982e+00 3.526484e+00 1.177038e-01 3.661621e+00 -3.690651e+00
5.003471e+00 3.607565e+00 1.198596e-01 3.744409e+00 -3.654620e+00
5.013961e+00 3.691492e+00 1.220622e-01 3.830047e+00 -3.617582e+00
5.024450e+00 3.778382e+00 1.243126e-01 3.918652e+00 -3.579563e+00
5.034940e+00 3.868355e+00 1.266116e-01 4.010345e+00 -3.540596e+00
5.045429e+00 3.961539e+00 1.289602e-01 4.105252e+00 -3.500711e+00
5.055919e+00 4.058067e+00 1.313593e-01 4.203506e+00 -3.459940e+00
5.066408e+00 4.158080e+00 1.338098e-01 4.305247e+00 -3.418319e+00
5.076898e+00 4.261722e+00 1.363126e-01 4.410619e+00 -3.375884e+00
5.087387e+00 4.369148e+00 1.388686e-01 4.519778e+00 -3.332672e+00
5.097877e+00 4.480519e+00 1.414786e-01 4.632881e+00 -3.288722e+00
5.108366e+00 4.596002e+00 1.441436e-01 4.750099e+00 -3.244074e+00
5.118855e+00 4.715776e+00 1.468643e-01 4.871608e+00 -3.198771e+00
5.129345e+00 4.840026e+00 1.496415e-01 4.997593e+00 -3.152856e+00
5.139834e+00 4.968946e+00 1.524761e-01 5.128248e+00 -3.106372e+00
5.150324e+00 5.102740e+00 1.553688e-01 5.263779e+00 -3.059367e+00
5.160813e+00 5.241625e+00 1.583204e-01 5.404399e+00 -3.011886e+00
5.171303e+00 5.385825e+00 1.613314e-01 5.550336e+00 -2.963979e+00
5.181792e+00 5.535577e+00 1.644027e-01 5.701825e+00 -2.915695e+00
5.192282e+00 5.691131e+00 1.675349e-01 5.859117e+00 -2.867083e+00
5.202771e+00 5.852748e+00 1.707285e-01 6.022473e+00 -2.818194e+00
5.213261e+00 6.020703e+00 1.739841e-01 6.192169e+00 -2.769079e+00
5.223750e+00 6.195287e+00 1.773023e-01 6.368497e+00 -2.719792e+00
5.234240e+00 6.376804e+00 1.806836e-01 6.551761e+00 -2.670383e+00
5.244729e+00 6.565575e+00 1.841285e-01 6.742284e+00 -2.620905e+00
5.255218e+00 6.761937e+00 1.876373e-01 6.940404e+00 -2.571410e+00
5.265708e+00 6.966247e+00 1.912105e-01 7.146478e+00 -2.521950e+00
5.276197e+00 7.178880e+00 1.948485e-01 7.360883e+00 -2.472576e+00
5.286687e+00 7.400229e+00 1.985516e-01 7.584016e+00 -2.423340e+00
5.297176e+00 7.630712e+00 2.023201e-01 7.816294e+00 -2.374290e+00
5.307666e+00 7.870768e+00 2.061543e-01 8.058159e+00 -2.325474e+00
5.318155e+00 8.120861e+00 2.100546e-01 8.310076e+00 -2.276939e+00
5.328645e+00 8.381478e+00 2.140211e-01 8.572536e+00 -2.228730e+00
5.339134e+00 8.653136e+00 2.180542e-01 8.846059e+00 -2.180890e+00
5.349624e+00 8.936381e+00 2.221543e-01 9.131191e+00 -2.133458e+00
5.360113e+00 9.231787e+00 2.263215e-01 9.428510e+00 -2.086472e+00
5.370602e+00 9.539964e+00 2.305562e-01 9.738629e+00 -2.039966e+00
5.381092e+00 9.861554e+00 2.348589e-01 1.006219e+01 -1.993973e+00
5.391581e+00 1.019724e+01 2.392300e-01 1.039988e+01 -1.948518e+00
5.402071e+00 1.054773e+01 2.436701e-01 1.075242e+01 -1.903628e+00
5.412560e+00 1.091380e+01 2.481797e-01 1.112057e+01 -1.859320e+00
5.423050e+00 1.129625e+01 2.527598e-01 1.150514e+01 -1.815611e+00
5.433539e+00 1.169593e+01 2.574111e-01 1.190698e+01 -1.772514e+00
5.444029e+00 1.211374e+01 2.621347e-01 1.232700e+01 -1.730033e+00
5.454518e+00 1.255065e+01 2.669320e-01 1.276616e+01 -1.688173e+00
5.465008e+00 1.300765e+01 2.718043e-01 1.322547e+01 -1.646932e+00
5.475497e+00 1.348584e+01 2.767535e-01 1.370600e+01 -1.606302e+00
5.485987e+00 1.398634e+01 2.817814e-01 1.420889e+01 -1.566273e+00
5.496476e+00 1.451037e+01 2.868902e-01 1.473535e+01 -1.526829e+00
5.506965e+00 1.505920e+01 2.920827e-01 1.528666e+01 -1.487952e+00
5.517455e+00 1.563419e+01 2.973615e-01 1.586416e+01 -1.449618e+00
5.527944e+00 1.623678e+01 3.027299e-01 1.646930e+01 -1.411801e+00
5.538434e+00 1.686850e+01 3.081914e-01 1.710359e+01 -1.374471e+00
5.548923e+00 1.753098e+01 3.137498e-01 1.776865e+01 -1.337597e+00
5.559413e+00 1.822592e+01 3.194092e-01 1.846619e+01 -1.301144e+00
5.569902e+00 1.895516e+01 3.251740e-01 1.919803e+01 -1.265079e+00
5.580392e+00 1.972063e+01 3.310487e-01 1.996609e+01 -1.229365e+00
5.590881e+00 2.052439e+01 3.370381e-01 2.077240e+01 -1.193967e+00
5.601371e+00 2.136861e+01 3.431470e-01 2.161915e+01 -1.158852e+00
5.611860e+00 2.225561e+01 3.493799e-01 2.250861e+01 -1.123987e+00
5.622349e+00 2.318785e+01 3.557415e-01 2.344322e+01 -1.089345e+00
5.632839e+00 2.416791e+01 3.622356e-01 2.442557e+01 -1.054901e+00
5.643328e+00 2.519855e+01 3.688657e-01 2.545839e+01 -1.020635e+00
5.653818e+00 2.628270e+01 3.756343e-01 2.654457e+01 -9.865335e-01
5.664307e+00 2.742344e+01 3.825428e-01 2.768718e+01 -9.525906e-01
5.674797e+00 2.862404e+01 3.895911e-01 2.888948e+01 -9.188073e-01
5.685286e+00 2.988797e+01 3.967772e-01 3.015490e+01 -8.851939e-01
5.695776e+00 3.121888e+01 4.040970e-01 3.148708e+01 -8.517701e-01
5.706265e+00 3.262064e+01 4.115437e-01 3.288986e+01 -8.185655e-01
5.716755e+00 3.409732e+01 4.191075e-01 3.436732e+01 -7.856207e-01
5.727244e+00 3.565323e+01 4.267754e-01 3.592373e+01 -7.529869e-01
5.737733e+00 3.729288e+01 4.345305e-01 3.756362e+01 -7.207267e-01
5.748223e+00 3.902105e+01 4.423518e-01 3.929174e+01 -6.889134e-01
5.758712e+00 4.084273e+01 4.502143e-01 4.111311e+01 -6.576315e-01
5.769202e+00 4.276317e+01 4.580885e-01 4.303298e+01 -6.269752e-01
5.779691e+00 4.478786e+01 4.659404e-01 4.505687e+01 -5.970483e-01
5.790181e+00 4.692252e+01 4.737324e-01 4.719054e+01 -5.679628e-01
5.800670e+00 4.917313e+01 4.814231e-01 4.944003e+01 -5.398374e-01
5.811160e+00 5.154591e+01 4.889686e-01 5.181160e+01 -5.127960e-01
5.821649e+00 5.404728e+01 4.963234e-01 5.431176e+01 -4.869651e-01
5.832139e+00 5.668390e+01 5.034423e-01 5.694727e+01 -4.624720e-01
5.842628e+00 5.946260e+01 5.102823e-01 5.972506e+01 -4.394411e-01
5.853118e+00 6.239039e+01 5.168056e-01 6.265227e+01 -4.179916e-01
5.863607e+00 6.547441e+01 5.229821e-01 6.573619e+01 -3.982331e-01
5.874096e+00 6.872188e+01 5.287940e-01 6.898420e+01 -3.802619e-01
5.884586e+00 7.214009e+01 5.342396e-01 7.240375e+01 -3.641566e-01
5.895075e+00 7.573629e+01 5.393383e-01 7.600227e+01 -3.499730e-01
5.905565e+00 7.951764e+01 5.441360e-01 7.978711e+01 -3.377393e-01
5.916054e+00 8.349113e+01 5.487100e-01 8.376542e+01 -3.274502e-01
5.926544e+00 8.766349e+01 5.531743e-01 8.794408e+01 -3.190616e-01
5.937033e+00 9.204101e+01 5.576837e-01 9.232953e+01 -3.124849e-01
5.947523e+00 9.662951e+01 5.624365e-01 9.692764e+01 -3.075817e-01
5.958012e+00 1.014341e+02 5.676751e-01 1.017435e+02 -3.041589e-01
5.968502e+00 1.064589e+02 5.736821e-01 1.067814e+02 -3.019654e-01
5.978991e+00 1.117073e+02 5.807728e-01 1.120442e+02 -3.006897e-01
5.989480e+00 1.171811e+02 5.892805e-01 1.175336e+02 -2.999605e-01
5.999970e+00 1.228806e+02 5.995346e-01 1.232495e+02 -2.993507e-01
6.010459e+00 1.288043e+02 6.118307e-01 1.291898e+02 -2.983842e-01
6.020949e+00 1.349488e+02 6.263912e-01 1.353502e+02 -2.965498e-01
6.031438e+00 1.413079e+02 6.433177e-01 1.417236e+02 -2.933185e-01
6.041928e+00 1.478728e+02 6.625372e-01 1.483001e+02 -2.881691e-01
6.052417e+00 1.546313e+02 6.837459e-01 1.550664e+02 -2.806188e-01
6.062907e+00 1.615677e+02 7.063565e-01 1.620055e+02 -2.702590e-01
6.073396e+00 1.686621e+02 7.294580e-01 1.690964e+02 -2.567959e-01
6.083886e+00 1.758904e+02 7.517973e-01 1.763137e+02 -2.400907e-01
6.094375e+00 1.832234e+02 7.717956e-01 1.836277e+02 -2.201966e-01
6.104865e+00 1.906269e+02 7.876064e-01 1.910039e+02 -1.973874e-01
6.115354e+00 1.980612e+02 7.972237e-01 1.984028e+02 -1.721712e-01
6.125843e+00 2.054815e+02 7.986363e-01 2.057805e+02 -1.452837e-01
6.136333e+00 2.128373e+02 7.900218e-01 2.130880e+02 -1.176579e-01
6.146822e+00 2.200735e+02 7.699581e-01 2.202725e+02 -9.036533e-02
6.157312e+00 2.271305e+02 7.376277e-01 2.272772e+02 -6.453416e-02
6.167801e+00 2.339456e+02 6.929808e-01 2.340421e+02 -4.124758e-02
6.178291e+00 2.404534e+02 6.368308e-01 2.405050e+02 -2.143448e-02
6.188780e+00 2.465881e+02 5.708570e-01 2.466023e+02 -5.766339e-03
6.199270e+00 2.522842e+02 4.975106e-01 2.522706e+02 5.424269e-03
6.209759e+00 2.574787e+02 4.198307e-01 2.574474e+02 1.218908e-02
6.220249e+00 2.621123e+02 3.411934e-01 2.620731e+02 1.496350e-02
6.230738e+00 2.661307e+02 2.650190e-01 2.660920e+02 1.451632e-02
6.241227e+00 2.694862e+02 1.944579e-01 2.694543e+02 1.185411e-02
6.251717e+00 2.721387e+02 1.320448e-01 2.721167e+02 8.091697e-03
6.262206e+00 2.740561e+02 7.927706e-02 2.740443e+02 4.306011e-03
6.272696e+00 2.752153e+02 3.605061e-02 2.752114e+02 1.393271e-03
6.283185e+00 2.756021e+02 1.573210e-04 2.756022e+02 -5.074540e-05


==> plot_data/GFF_circle_pi2_preds_1.618.dat <==
pi2_prediction_g
1.968377e+00
2.132564e+00
2.093260e+00
2.194224e+00
1.818279e+00
2.095875e+00
2.212218e+00
2.024396e+00
2.086971e+00
2.149774e+00
2.106675e+00
2.125653e+00
2.164496e+00
2.087805e+00
2.206075e+00
1.997940e+00
2.114780e+00
1.930883e+00
2.157781e+00
2.030561e+00
2.153124e+00
2.154524e+00
2.179107e+00
2.084588e+00
2.228745e+00
2.236466e+00
2.055723e+00
2.130795e+00
2.073862e+00
2.119191e+00
2.163629e+00
2.090001e+00
2.244896e+00
2.189292e+00
2.148534e+00
2.127374e+00
2.152972e+00
2.193865e+00
2.054818e+00
2.204398e+00
2.052205e+00
2.065905e+00
2.214035e+00
2.123043e+00
2.166248e+00
2.117672e+00
1.945931e+00
2.149062e+00
2.175556e+00
2.101811e+00
2.102527e+00
2.100828e+00
2.062769e+00
2.200968e+00
2.121025e+00
2.129133e+00
2.108779e+00
2.130752e+00
2.158109e+00
2.118248e+00
2.070940e+00
2.049424e+00
2.028372e+00
2.037069e+00
2.106813e+00
2.047624e+00
2.175519e+00
2.235952e+00
2.145830e+00
2.074247e+00
2.025819e+00
2.223531e+00
2.008222e+00
2.122085e+00
2.138235e+00
2.019413e+00
2.181867e+00
2.102562e+00
2.084697e+00
2.137092e+00
2.072411e+00
2.175740e+00
2.132390e+00
2.175099e+00
2.056042e+00
2.146753e+00
2.142502e+00
2.016817e+00
1.991997e+00
2.125239e+00
2.176796e+00
2.191551e+00
1.956946e+00
2.098111e+00
2.141743e+00
2.016379e+00
2.123982e+00
2.077565e+00
1.982221e+00
2.106260e+00


==> plot_data/GFF_p100_functions.dat <==
x y1 y2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.002004008016031981e-03 7.978105054605251836e-03 7.954138117197414454e-03
2.004008016032063962e-03 1.389626796501109915e-02 1.380091582663290316e-02
3.006012024048095727e-03 1.922852031911066739e-02 1.901513410329496237e-02
4.008016032064127925e-03 2.421429219863670268e-02 2.383698705568199419e-02
5.010020040080160122e-03 2.895842647098974265e-02 2.837207623352007435e-02
6.012024048096191453e-03 3.351933345822154242e-02 3.267956531262923570e-02
7.014028056112223651e-03 3.793398522370384357e-02 3.679717439746842123e-02
8.016032064128255849e-03 4.222774996988701290e-02 4.075101443476357443e-02
9.018036072144287180e-03 4.641903644847698851e-02 4.456023163954733746e-02
1.002004008016032024e-02 5.052176621682096663e-02 4.823947976740071419e-02
1.102204408817635158e-02 5.454680707589645849e-02 5.180035356829140736e-02
1.202404809619238291e-02 5.850285952441088011e-02 5.525227525651588145e-02
1.302605210420841597e-02 6.239703334224208642e-02 5.860307110997563934e-02
1.402805611222444730e-02 6.623523820103949244e-02 6.185936209660730656e-02
1.503006012024048037e-02 7.002245731372074011e-02 6.502683753970146807e-02
1.603206412825651170e-02 7.376294461774310363e-02 6.811045231698943658e-02
1.703406813627254476e-02 7.746037030623588449e-02 7.111457240758420340e-02
1.803607214428857436e-02 8.111793048027006459e-02 7.404308456005190275e-02
1.903807615230460742e-02 8.473843126910368673e-02 7.689948042845200227e-02
2.004008016032064049e-02 8.832435439350097561e-02 7.968692215144461410e-02
2.104208416833667009e-02 9.187790898811093454e-02 8.240829419045027360e-02
2.204408817635270315e-02 9.540107307920991930e-02 8.506624482316686719e-02
2.304609218436873622e-02 9.889562715848125574e-02 8.766321973311679006e-02
2.404809619238476581e-02 1.023631816366366853e-01 9.020148947902899284e-02
2.505010020040079888e-02 1.058051995006080021e-01 9.268317216778432233e-02
2.605210420841683194e-02 1.092230151702776042e-01 9.511025232689299114e-02
2.705410821643286501e-02 1.126178503135936010e-01 9.748459673534948244e-02
2.805611222444889460e-02 1.159908272049337691e-01 9.980796779772954652e-02
2.905811623246492767e-02 1.193429800822756320e-01 1.020820349170863395e-01
3.006012024048096073e-02 1.226752648614818086e-01 1.043083842249548782e-01
3.106212424849699033e-02 1.259885674920675491e-01 1.064885269528317441e-01
3.206412825651302340e-02 1.292837111820254736e-01 1.086239066727049396e-01
3.306613226452905646e-02 1.325614626752507630e-01 1.107159055901773548e-01
3.406813627254508953e-02 1.358225377306730430e-01 1.127658500392898222e-01
3.507014028056112259e-02 1.390676059250463559e-01 1.147750153009953478e-01
3.607214428857714872e-02 1.422972948797730508e-01 1.167446298456601833e-01
3.707414829659318178e-02 1.455121939948715581e-01 1.186758790827017046e-01
3.807615230460921485e-02 1.487128577592878309e-01 1.205699086865631708e-01
3.907815631262524791e-02 1.518998086954720939e-01 1.224278275569463947e-01
4.008016032064128098e-02 1.550735399869448417e-01 1.242507104620269309e-01
4.108216432865731405e-02 1.582345178300315069e-01 1.260396004058305930e-01
4.208416833667334017e-02 1.613831835447240848e-01 1.277955107547301128e-01
4.308617234468937324e-02 1.645199554744724291e-01 1.295194271528641028e-01
4.408817635270540630e-02 1.676452307004148712e-01 1.312123092519885126e-01
4.509018036072143937e-02 1.707593865919661558e-01 1.328750922776780752e-01
4.609218436873747243e-02 1.738627822126635747e-01 1.345086884507789016e-01
4.709418837675350550e-02 1.769557595976256059e-01 1.361139882804665302e-01
4.809619238476953162e-02 1.800386449168238923e-01 1.376918617431100444e-01
4.909819639278556469e-02 1.831117495365331971e-01 1.392431593593070338e-01
5.010020040080159776e-02 1.861753709897634168e-01 1.407687131798935343e-01
5.110220440881763082e-02 1.892297938651369416e-01 1.422693376903919615e-01
5.210420841683366389e-02 1.922752906225255187e-01 1.437458306422115528e-01
5.310621242484969695e-02 1.953121223427702335e-01 1.451989738179245426e-01
5.410821643286573002e-02 1.983405394179512671e-01 1.466295337370851215e-01
5.511022044088175614e-02 2.013607821879326853e-01 1.480382623083158211e-01
5.611222444889778921e-02 2.043730815282615576e-01 1.494258974327414280e-01
5.711422845691382227e-02 2.073776593939392066e-01 1.507931635632874801e-01
5.811623246492985534e-02 2.103747293230912585e-01 1.521407722238704019e-01
5.911823647294588840e-02 2.133644969041318951e-01 1.534694224920745143e-01
6.012024048096192147e-02 2.163471602096410373e-01 1.547798014485347873e-01
6.112224448897794760e-02 2.193229101998401820e-01 1.560725845959109181e-01
6.212424849699398066e-02 2.222919310982591767e-01 1.573484362500447986e-01
6.312625250501001373e-02 2.252544007419275407e-01 1.586080099056356996e-01
6.412825651302604679e-02 2.282104909081938138e-01 1.598519485785355188e-01
6.513026052104207986e-02 2.311603676200730817e-01 1.610808851265654873e-01
6.613226452905811292e-02 2.341041914318410244e-01 1.622954425505715170e-01
6.713426853707414599e-02 2.370421176964323529e-01 1.634962342772769972e-01
6.813627254509017905e-02 2.399742968160556988e-01 1.646838644253441619e-01
6.913827655310621212e-02 2.429008744773106798e-01 1.658589280559308321e-01
7.014028056112224518e-02 2.458219918719748431e-01 1.670220114089090435e-01
7.114228456913826437e-02 2.487377859045261652e-01 1.681736921258122908e-01
7.214428857715429744e-02 2.516483893873738276e-01 1.693145394604831377e-01
7.314629258517033050e-02 2.545539312246851149e-01 1.704451144783101779e-01
7.414829659318636357e-02 2.574545365856218959e-01 1.715659702448661117e-01
7.515030060120239663e-02 2.603503270677319792e-01 1.726776520046943431e-01
7.615230460921842970e-02 2.632414208511772435e-01 1.737806973509241071e-01
7.715430861723446276e-02 2.661279328444284831e-01 1.748756363863450680e-01
7.815631262525049583e-02 2.690099748220012854e-01 1.759629918765153178e-01
7.915831663326652889e-02 2.718876555547664609e-01 1.770432793954366812e-01
8.016032064128256196e-02 2.747610809333223547e-01 1.781170074642839107e-01
8.116232464929859503e-02 2.776303540848825691e-01 1.791846776836424904e-01
8.216432865731462809e-02 2.804955754840943172e-01 1.802467848596684408e-01
8.316633266533066116e-02 2.833568430581734354e-01 1.813038171245581753e-01
8.416833667334668034e-02 2.862142522867131555e-01 1.823562560516841236e-01
8.517034068136271341e-02 2.890678962964959298e-01 1.834045767657255799e-01
8.617234468937874647e-02 2.919178659516147301e-01 1.844492480481020047e-01
8.717434869739477954e-02 2.947642499391883719e-01 1.854907324379920230e-01
8.817635270541081260e-02 2.976071348509341519e-01 1.865294863292028538e-01
8.917835671342684567e-02 3.004466052608431026e-01 1.875659600631338908e-01
9.018036072144287874e-02 3.032827437991858499e-01 1.886005980180639197e-01
9.118236472945891180e-02 3.061156312230617349e-01 1.896338386949735222e-01
9.218436873747494487e-02 3.089453464836890983e-01 1.906661148001009276e-01
9.318637274549097793e-02 3.117719667906208025e-01 1.916978533244157734e-01
9.418837675350701100e-02 3.145955676730578521e-01 1.927294756201827219e-01
9.519038076152304406e-02 3.174162230384213745e-01 1.937613974747762757e-01
9.619238476953906325e-02 3.202340052283340621e-01 1.947940291818966163e-01
9.719438877755509631e-02 3.230489850721508516e-01 1.958277756103275202e-01
9.819639278557112938e-02 3.258612319381713474e-01 1.968630362703680803e-01
9.919839679358716245e-02 3.286708137826561682e-01 1.979002053780604120e-01
1.002004008016031955e-01 3.314777971967645120e-01 1.989396719173306405e-01
1.012024048096192286e-01 3.342822474515193543e-01 1.999818197001504427e-01
1.022044088176352616e-01 3.370842285409035854e-01 2.010270274248207589e-01
1.032064128256512947e-01 3.398838032231819017e-01 2.020756687324739564e-01
1.042084168336673278e-01 3.426810330605384314e-01 2.031281122618836810e-01
1.052104208416833608e-01 3.454759784571140857e-01 2.041847217026667993e-01
1.062124248496993939e-01 3.482686986955243480e-01 2.052458558469575922e-01
1.072144288577154270e-01 3.510592519719304416e-01 2.063118686396274715e-01
1.082164328657314600e-01 3.538476954297362642e-01 2.073831092271229137e-01
1.092184368737474792e-01 3.566340851919757582e-01 2.084599220049853097e-01
1.102204408817635123e-01 3.594184763924547221e-01 2.095426466641176766e-01
1.112224448897795454e-01 3.622009232057052941e-01 2.106316182358562439e-01
1.122244488977955784e-01 3.649814788758090067e-01 2.117271671359021168e-01
1.132264529058116115e-01 3.677601957441419822e-01 2.128296192071676141e-01
1.142284569138276445e-01 3.705371252760903955e-01 2.139392957615845192e-01
1.152304609218436776e-01 3.733123180867851110e-01 2.150565136209238448e-01
1.162324649298597107e-01 3.760858239658986246e-01 2.161815851566691593e-01
1.172344689378757437e-01 3.788576919015470557e-01 2.173148183289880242e-01
1.182364729458917768e-01 3.816279701033377658e-01 2.184565167248398165e-01
1.192384769539078099e-01 3.843967060245989109e-01 2.196069795952583781e-01
1.202404809619238429e-01 3.871639463838281170e-01 2.207665018918453237e-01
1.212424849699398760e-01 3.899297371853934213e-01 2.219353743025069270e-01
1.222444889779558952e-01 3.926941237395197848e-01 2.231138832864696941e-01
1.232464929859719283e-01 3.954571506815902637e-01 2.243023111086011601e-01
1.242484969939879613e-01 3.982188619907924831e-01 2.255009358730692970e-01
1.252505010020039944e-01 4.009793010081362796e-01 2.267100315563629342e-01
1.262525050100200275e-01 4.037385104538713798e-01 2.279298680397063015e-01
1.272545090180360605e-01 4.064965324443265970e-01 2.291607111408849873e-01
1.282565130260520936e-01 4.092534085081976913e-01 2.304028226455137052e-01
1.292585170340681266e-01 4.120091796023036546e-01 2.316564603377631315e-01
1.302605210420841597e-01 4.147638861268351240e-01 2.329218780305716829e-01
1.312625250501001928e-01 4.175175679401138540e-01 2.341993255953595809e-01
1.322645290581162258e-01 4.202702643728835619e-01 2.354890489912654372e-01
1.332665330661322589e-01 4.230220142421500240e-01 2.367912902939253439e-01
1.342685370741482920e-01 4.257728558645894612e-01 2.381062877238102060e-01
1.352705410821643250e-01 4.285228270695403685e-01 2.394342756741396072e-01
1.362725450901803581e-01 4.312719652115961644e-01 2.407754847383871688e-01
1.372745490981963912e-01 4.340203071828135362e-01 2.421301417373936116e-01
1.382765531062124242e-01 4.367678894245512478e-01 2.434984697461024805e-01
1.392785571142284573e-01 4.395147479389535095e-01 2.448806881199308283e-01
1.402805611222444904e-01 4.422609183000913990e-01 2.462770125207907890e-01
1.412825651302604957e-01 4.450064356647741026e-01 2.476876549427717844e-01
1.422845691382765287e-01 4.477513347830447410e-01 2.491128237374989063e-01
1.432865731462925618e-01 4.504956500083688864e-01 2.505527236391762447e-01
1.442885771543085949e-01 4.532394153075303134e-01 2.520075557893280971e-01
1.452905811623246279e-01 4.559826642702430322e-01 2.534775177612483832e-01
1.462925851703406610e-01 4.587254301184893190e-01 2.549628035841680074e-01
1.472945891783566941e-01 4.614677457155954565e-01 2.564636037671502722e-01
1.482965931863727271e-01 4.642096435750524552e-01 2.579801053227240293e-01
1.492985971943887602e-01 4.669511558690931929e-01 2.595124917902638106e-01
1.503006012024047933e-01 4.696923144370311887e-01 2.610609432591231571e-01
1.513026052104208263e-01 4.724331507933732244e-01 2.626256363915343006e-01
1.523046092184368594e-01 4.751736961357110323e-01 2.642067444452761427e-01
1.533066132264528925e-01 4.779139813523999303e-01 2.658044372961224644e-01
1.543086172344689255e-01 4.806540370300335097e-01 2.674188814600776398e-01
1.553106212424849586e-01 4.833938934607190374e-01 2.690502401154020173e-01
1.563126252505009917e-01 4.861335806491615674e-01 2.706986731244407918e-01
1.573146292585170247e-01 4.888731283195637545e-01 2.723643370552570886e-01
1.583166332665330578e-01 4.916125659223460342e-01 2.740473852030781421e-01
1.593186372745490909e-01 4.943519226406941636e-01 2.757479676115593969e-01
1.603206412825651239e-01 4.970912273969400053e-01 2.774662310938744159e-01
1.613226452905811570e-01 4.998305088587804423e-01 2.792023192536321474e-01
1.623246492985971901e-01 5.025697954453396399e-01 2.809563725056304362e-01
1.633266533066132231e-01 5.053091153330810936e-01 2.827285280964498826e-01
1.643286573146292562e-01 5.080484964615722410e-01 2.845189201248915500e-01
1.653306613226452892e-01 5.107879665391080737e-01 2.863276795622649584e-01
1.663326653306613223e-01 5.135275530481976380e-01 2.881549342725295837e-01
1.673346693386773276e-01 5.162672832509177523e-01 2.900008090322957477e-01
1.683366733466933607e-01 5.190071841941384934e-01 2.918654255506876183e-01
1.693386773547093938e-01 5.217472827146238945e-01 2.937489024890723166e-01
1.703406813627254268e-01 5.244876054440118507e-01 2.956513554806603494e-01
1.713426853707414599e-01 5.272281788136783387e-01 2.975728971499806419e-01
1.723446893787574929e-01 5.299690290594876174e-01 2.995136371322325575e-01
1.733466933867735260e-01 5.327101822264326270e-01 3.014736820925195127e-01
1.743486973947895591e-01 5.354516641731699167e-01 3.034531357449681832e-01
1.753507014028055921e-01 5.381935005764508784e-01 3.054520988717344676e-01
1.763527054108216252e-01 5.409357169354532813e-01 3.074706693419018144e-01
1.773547094188376583e-01 5.436783385760159959e-01 3.095089421302719135e-01
1.783567134268536913e-01 5.464213906547796817e-01 3.115670093360543014e-01
1.793587174348697244e-01 5.491648981632366588e-01 3.136449602014552696e-01
1.803607214428857575e-01 5.519088859316914064e-01 3.157428811301667970e-01
1.813627254509017905e-01 5.546533786331369065e-01 3.178608557057657213e-01
1.823647294589178236e-01 5.573984007870458335e-01 3.199989647100146550e-01
1.833667334669338567e-01 5.601439767630826960e-01 3.221572861410777477e-01
1.843687374749498897e-01 5.628901307847360425e-01 3.243358952316456323e-01
1.853707414829659228e-01 5.656368869328760596e-01 3.265348644669772149e-01
1.863727454909819559e-01 5.683842691492364541e-01 3.287542636028568666e-01
1.873747494989979889e-01 5.711323012398263899e-01 3.309941596834712341e-01
1.883767535070140220e-01 5.738810068782712603e-01 3.332546170592067813e-01
1.893787575150300551e-01 5.766304096090866249e-01 3.355356974043716689e-01
1.903807615230460881e-01 5.793805328508858654e-01 3.378374597348395847e-01
1.913827655310621212e-01 5.821313998995243377e-01 3.401599604256245746e-01
1.923847695390781265e-01 5.848830339311805737e-01 3.425032532283797115e-01
1.933867735470941596e-01 5.876354580053788634e-01 3.448673892888302617e-01
1.943887775551101926e-01 5.903886950679513301e-01 3.472524171641366841e-01
1.953907815631262257e-01 5.931427679539436060e-01 3.496583828401910177e-01
1.963927855711422588e-01 5.958976993904662178e-01 3.520853297488497624e-01
1.973947895791582918e-01 5.986535119994901288e-01 3.545332987851026463e-01
1.983967935871743249e-01 6.014102283005916538e-01 3.570023283241796630e-01
1.993987975951903580e-01 6.041678707136455273e-01 3.594924542385979915e-01
2.004008016032063910e-01 6.069264615614688996e-01 3.620037099151497406e-01
2.014028056112224241e-01 6.096860230724163721e-01 3.645361262718314066e-01
2.024048096192384572e-01 6.124465773829299575e-01 3.670897317747191524e-01
2.034068136272544902e-01 6.152081465400409677e-01 3.696645524547856887e-01
2.044088176352705233e-01 6.179707525038302673e-01 3.722606119246660850e-01
2.054108216432865563e-01 6.207344171498432317e-01 3.748779313953700676e-01
2.064128256513025894e-01 6.234991622714638471e-01 3.775165296929414716e-01
2.074148296593186225e-01 6.262650095822483998e-01 3.801764232750698413e-01
2.084168336673346555e-01 6.290319807182185308e-01 3.828576262476500736e-01
2.094188376753506886e-01 6.318000972401152104e-01 3.855601503812947639e-01
2.104208416833667217e-01 6.345693806356174083e-01 3.882840051278008131e-01
2.114228456913827547e-01 6.373398523215219047e-01 3.910291976365672939e-01
2.124248496993987878e-01 6.401115336458880201e-01 3.937957327709679101e-01
2.134268537074148209e-01 6.428844458901485925e-01 3.965836131246828766e-01
2.144288577154308539e-01 6.456586102711862063e-01 3.993928390379820059e-01
2.154308617234468870e-01 6.484340479433770010e-01 4.022234086139688802e-01
2.164328657314629201e-01 6.512107800006026181e-01 4.050753177347818368e-01
2.174348697394789531e-01 6.539888274782307276e-01 4.079485600777546517e-01
2.184368737474949584e-01 6.567682113550651346e-01 4.108431271315356459e-01
2.194388777555109915e-01 6.595489525552675758e-01 4.137590082121687107e-01
2.204408817635270246e-01 6.623310719502486510e-01 4.166961904791360305e-01
2.214428857715430576e-01 6.651145903605332199e-01 4.196546589513618919e-01
2.224448897795590907e-01 6.678995285575966001e-01 4.226343965231789679e-01
2.234468937875751238e-01 6.706859072656750076e-01 4.256353839802596850e-01
2.244488977955911568e-01 6.734737471635514616e-01 4.286576000155116750e-01
2.254509018036071899e-01 6.762630688863133788e-01 4.317010212449349238e-01
2.264529058116232230e-01 6.790538930270897389e-01 4.347656222234497769e-01
2.274549098196392560e-01 6.818462401387604954e-01 4.378513754606856434e-01
2.284569138276552891e-01 6.846401307356462240e-01 4.409582514367408335e-01
2.294589178356713222e-01 6.874355852951727908e-01 4.440862186179062032e-01
2.304609218436873552e-01 6.902326242595151484e-01 4.472352434723601555e-01
2.314629258517033883e-01 6.930312680372194833e-01 4.504052904858281137e-01
2.324649298597194214e-01 6.958315370048040460e-01 4.535963221772143505e-01
2.334669338677354544e-01 6.986334515083412189e-01 4.568082991142014548e-01
2.344689378757514875e-01 7.014370318650176017e-01 4.600411799288211534e-01
2.354709418837675206e-01 7.042422983646769996e-01 4.632949213329942140e-01
2.364729458917835536e-01 7.070492712713430938e-01 4.665694781340414821e-01
2.374749498997995867e-01 7.098579708247247932e-01 4.698648032501687721e-01
2.384769539078156197e-01 7.126684172417037111e-01 4.731808477259197288e-01
2.394789579158316528e-01 7.154806307178041003e-01 4.765175607476050956e-01
2.404809619238476859e-01 7.182946314286462464e-01 4.798748896587019530e-01
2.414829659318637189e-01 7.211104395313836513e-01 4.832527799752273090e-01
2.424849699398797520e-01 7.239280751661238966e-01 4.866511754010851565e-01
2.434869739478957851e-01 7.267475584573338532e-01 4.900700178433882725e-01
2.444889779559117904e-01 7.295689095152311232e-01 4.935092474277533170e-01
2.454909819639278235e-01 7.323921484371593849e-01 4.969688025135723386e-01
2.464929859719438565e-01 7.352172953089503027e-01 5.004486197092575805e-01
2.474949899799598896e-01 7.380443702062711164e-01 5.039486338874633597e-01
2.484969939879759226e-01 7.408733931959587959e-01 5.074687782002833547e-01
2.494989979959919557e-01 7.437043843373422058e-01 5.110089840944248563e-01
2.505010020040079888e-01 7.465373636835499482e-01 5.145691813263586489e-01
2.515030060120240218e-01 7.493723512828064370e-01 5.181492979774462437e-01
2.525050100200400549e-01 7.522093671797165371e-01 5.217492604690445734e-01
2.535070140280560880e-01 7.550484314165375466e-01 5.253689935775885944e-01
2.545090180360721210e-01 7.578895640344407436e-01 5.290084204496516840e-01
2.555110220440881541e-01 7.607327850747618303e-01 5.326674626169835003e-01
2.565130260521041872e-01 7.635781145802391645e-01 5.363460400115275251e-01
2.575150300601202202e-01 7.664255725962438870e-01 5.400440709804155137e-01
2.585170340681362533e-01 7.692751791719985022e-01 5.437614723009446260e-01
2.595190380761522864e-01 7.721269543617864661e-01 5.474981591955299098e-01
2.605210420841683194e-01 7.749809182261511165e-01 5.512540453466385770e-01
2.615230460921843525e-01 7.778370908330869415e-01 5.550290429117050728e-01
2.625250501002003856e-01 7.806954922592210799e-01 5.588230625380229410e-01
2.635270541082164186e-01 7.835561425909859379e-01 5.626360133776204808e-01
2.645290581162324517e-01 7.864190619257843684e-01 5.664678031021155302e-01
2.655310621242484848e-01 7.892842703731458576e-01 5.703183379175520429e-01
2.665330661322645178e-01 7.921517880558752722e-01 5.741875225792154591e-01
2.675350701402805509e-01 7.950216351111943913e-01 5.780752604064323119e-01
2.685370741482965840e-01 7.978938316918751106e-01 5.819814532973502930e-01
2.695390781563126170e-01 8.007683979673663188e-01 5.859060017436993340e-01
2.705410821643286501e-01 8.036453541249147792e-01 5.898488048455363675e-01
2.715430861723446831e-01 8.065247203706769064e-01 5.938097603259694379e-01
2.725450901803607162e-01 8.094065169308268803e-01 5.977887645458683785e-01
2.735470941883767493e-01 8.122907640526566553e-01 6.017857125185543943e-01
2.745490981963927823e-01 8.151774820056716386e-01 6.058004979244739907e-01
2.755511022044088154e-01 8.180666910826794869e-01 6.098330131258564712e-01
2.765531062124248485e-01 8.209584116008736832e-01 6.138831491813534491e-01
2.775551102204408815e-01 8.238526639029122300e-01 6.179507958606625939e-01
2.785571142284569146e-01 8.267494683579912351e-01 6.220358416591341699e-01
2.795591182364729477e-01 8.296488453629131676e-01 6.261381738123623641e-01
2.805611222444889807e-01 8.325508153431511182e-01 6.302576783107605163e-01
2.815631262525050138e-01 8.354553987539077298e-01 6.343942399141169197e-01
2.825651302605209914e-01 8.383626160811712413e-01 6.385477421661416297e-01
2.835671342685370244e-01 8.412724878427666475e-01 6.427180674089927326e-01
2.845691382765530575e-01 8.441850345894020835e-01 6.469050967977866273e-01
2.855711422845690906e-01 8.471002769057134341e-01 6.511087103150958733e-01
2.865731462925851236e-01 8.500182354113047234e-01 6.553287867854314941e-01
2.875751503006011567e-01 8.529389307617836202e-01 6.595652038897095171e-01
2.885771543086171897e-01 8.558623836497968318e-01 6.638178381797009697e-01
2.895791583166332228e-01 8.587886148060599467e-01 6.680865650924718846e-01
2.905811623246492559e-01 8.617176450003859456e-01 6.723712589648038751e-01
2.915831663326652889e-01 8.646494950427103809e-01 6.766717930476029430e-01
2.925851703406813220e-01 8.675841857841140037e-01 6.809880395202945191e-01
2.935871743486973551e-01 8.705217381178445013e-01 6.853198695052019618e-01
2.945891783567133881e-01 8.734621729803346835e-01 6.896671530819128426e-01
2.955911823647294212e-01 8.764055113522186691e-01 6.940297593016326871e-01
2.965931863727454543e-01 8.793517742593470743e-01 6.984075562015212846e-01
2.975951903807614873e-01 8.823009827738013122e-01 7.028004108190186727e-01
2.985971943887775204e-01 8.852531580149038959e-01 7.072081892061562458e-01
2.995991983967935535e-01 8.882083211502300735e-01 7.116307564438548727e-01
3.006012024048095865e-01 8.911664933966167990e-01 7.160679766562099147e-01
3.016032064128256196e-01 8.941276960211712588e-01 7.205197130247631421e-01
3.026052104208416527e-01 8.970919503422787322e-01 7.249858278027598857e-01
3.036072144288576857e-01 9.000592777306086756e-01 7.294661823293983050e-01
3.046092184368737188e-01 9.030296996101215834e-01 7.339606370440594496e-01
3.056112224448897519e-01 9.060032374590752946e-01 7.384690515005289946e-01
3.066132264529057849e-01 9.089799128110298554e-01 7.429912843812056522e-01
3.076152304609218180e-01 9.119597472558536033e-01 7.475271935112957067e-01
3.086172344689378511e-01 9.149427624407282522e-01 7.520766358729984447e-01
3.096192384769538841e-01 9.179289800711549763e-01 7.566394676196742664e-01
3.106212424849699172e-01 9.209184219119606052e-01 7.612155440900068015e-01
3.116232464929859503e-01 9.239111097883039303e-01 7.658047198221470397e-01
3.126252505010019833e-01 9.269070655866824548e-01 7.704068485678513545e-01
3.136272545090180164e-01 9.299063112559402544e-01 7.750217833066029849e-01
3.146292585170340494e-01 9.329088688082773917e-01 7.796493762597240806e-01
3.156312625250500825e-01 9.359147603202587762e-01 7.842894789044767556e-01
3.166332665330661156e-01 9.389240079338245781e-01 7.889419419881500417e-01
3.176352705410821486e-01 9.419366338573031960e-01 7.936066155421390711e-01
3.186372745490981817e-01 9.449526603664240021e-01 7.982833488960087154e-01
3.196392785571142148e-01 9.479721098053326411e-01 8.029719906915514516e-01
3.206412825651302478e-01 9.509950045876065516e-01 8.076723888968280196e-01
3.216432865731462809e-01 9.540213671972745946e-01 8.123843908202011965e-01
3.226452905811623140e-01 9.570512201898366822e-01 8.171078431243583573e-01
3.236472945891783470e-01 9.600845861932856273e-01 8.218425918403216013e-01
3.246492985971943801e-01 9.631214879091323233e-01 8.265884823814469984e-01
3.256513026052104132e-01 9.661619481134311460e-01 8.313453595574162858e-01
3.266533066132264462e-01 9.692059896578111289e-01 8.361130675882132435e-01
3.276553106212424793e-01 9.722536354705053618e-01 8.408914501180942969e-01
3.286573146292585124e-01 9.753049085573863852e-01 8.456803502295456854e-01
3.296593186372745454e-01 9.783598320030031381e-01 8.504796104572311943e-01
3.306613226452905785e-01 9.814184289716209042e-01 8.552890728019298949e-01
3.316633266533066116e-01 9.844807227082642553e-01 8.601085787444636699e-01
3.326653306613226446e-01 9.875467365397629926e-01 8.649379692596146363e-01
3.336673346693386222e-01 9.906164938758019733e-01 8.697770848300311330e-01
3.346693386773546552e-01 9.936900182099741574e-01 8.746257654601297116e-01
3.356713426853706883e-01 9.967673331208357634e-01 8.794838506899770314e-01
3.366733466933867214e-01 9.998484622729677529e-01 8.843511796091728661e-01
3.376753507014027544e-01 1.002933429418038536e+00 8.892275908707140131e-01
3.386773547094187875e-01 1.006022258395872448e+00 8.941129227048590922e-01
3.396793587174348206e-01 1.009114973135520898e+00 8.990070129329722493e-01
3.406813627254508536e-01 1.012211597656337947e+00 9.039096989813666383e-01
3.416833667334668867e-01 1.015312156069062111e+00 9.088208178951351357e-01
3.426853707414829198e-01 1.018416672576898163e+00 9.137402063519697304e-01
3.436873747494989528e-01 1.021525171476608262e+00 9.186677006759759179e-01
3.446893787575149859e-01 1.024637677159604854e+00 9.236031368514769913e-01
3.456913827655310190e-01 1.027754214113048681e+00 9.285463505368052317e-01
3.466933867735470520e-01 1.030874806920953013e+00 9.334971770780916556e-01
3.476953907815630851e-01 1.033999480265290538e+00 9.384554515230397742e-01
3.486973947895791182e-01 1.037128258927107805e+00 9.434210086346938029e-01
3.496993987975951512e-01 1.040261167787643437e+00 9.483936829051993200e-01
3.507014028056111843e-01 1.043398231829452794e+00 9.533733085695557108e-01
3.517034068136272174e-01 1.046539476137535507e+00 9.583597196193539558e-01
3.527054108216432504e-01 1.049684925900473020e+00 9.633527498165145309e-01
3.537074148296592835e-01 1.052834606411568119e+00 9.683522327070123170e-01
3.547094188376753165e-01 1.055988543069991126e+00 9.733580016345925179e-01
3.557114228456913496e-01 1.059146761381934088e+00 9.783698897544821360e-01
3.567134268537073827e-01 1.062309286961768295e+00 9.833877300470900140e-01
3.577154308617234157e-01 1.065476145533209795e+00 9.884113553316996592e-01
3.587174348697394488e-01 1.068647362930491118e+00 9.934405982801561841e-01
3.597194388777554819e-01 1.071822965099538782e+00 9.984752914305420335e-01
3.607214428857715149e-01 1.075002978099157680e+00 1.003515267200848493e+00
3.617234468937875480e-01 1.078187428102223011e+00 1.008560357902636317e+00
3.627254509018035811e-01 1.081376341396877994e+00 1.013610395754691362e+00
3.637274549098196141e-01 1.084569744387738899e+00 1.018665212896670669e+00
3.647294589178356472e-01 1.087767663597108303e+00 1.023724641402743440e+00
3.657314629258516803e-01 1.090970125666193224e+00 1.028788513295222140e+00
3.667334669338677133e-01 1.094177157356333918e+00 1.033856660558188700e+00
3.677354709418837464e-01 1.097388785550236445e+00 1.038928915151111632e+00
3.687374749498997795e-01 1.100605037253216789e+00 1.044005109022457356e+00
3.697394789579158125e-01 1.103825939594449190e+00 1.049085074123292882e+00
3.707414829659318456e-01 1.107051519828225805e+00 1.054168642420885815e+00
3.717434869739478787e-01 1.110281805335221250e+00 1.059255645912291266e+00
3.727454909819639117e-01 1.113516823623767582e+00 1.064345916637937428e+00
3.737474949899799448e-01 1.116756602331136827e+00 1.069439286695202052e+00
3.747494989979959779e-01 1.120001169224831727e+00 1.074535588251980478e+00
3.757515030060120109e-01 1.123250552203886254e+00 1.079634653560254787e+00
3.767535070140280440e-01 1.126504779300172787e+00 1.084736314969645621e+00
3.777555110220440771e-01 1.129763878679720612e+00 1.089840404940966900e+00
3.787575150300601101e-01 1.133027878644042197e+00 1.094946756059768767e+00
3.797595190380761432e-01 1.136296807631467676e+00 1.100055201049880305e+00
3.807615230460921762e-01 1.139570694218491109e+00 1.105165572786936501e+00
3.817635270541082093e-01 1.142849567121125176e+00 1.110277704311910973e+00
3.827655310621242424e-01 1.146133455196262751e+00 1.115391428844634492e+00
3.837675350701402754e-01 1.149422387443053806e+00 1.120506579797312163e+00
3.847695390781562530e-01 1.152716393004286966e+00 1.125622990788029520e+00
3.857715430861722861e-01 1.156015501167785064e+00 1.130740495654263711e+00
3.867735470941883191e-01 1.159319741367806689e+00 1.135858928466375817e+00
3.877755511022043522e-01 1.162629143186463487e+00 1.140978123541108724e+00
3.887775551102203853e-01 1.165943736355143256e+00 1.146097915455074334e+00
3.897795591182364183e-01 1.169263550755945902e+00 1.151218139058236334e+00
3.907815631262524514e-01 1.172588616423129615e+00 1.156338629487390302e+00
3.917835671342684845e-01 1.175918963544569706e+00 1.161459222179637596e+00
3.927855711422845175e-01 1.179254622463225877e+00 1.166579752885848809e+00
3.937875751503005506e-01 1.182595623678621921e+00 1.171700057684135654e+00
3.947895791583165837e-01 1.185941997848338536e+00 1.176819972993304209e+00
3.957915831663326167e-01 1.189293775789515228e+00 1.181939335586312811e+00
3.967935871743486498e-01 1.192650988480365992e+00 1.187057982603722417e+00
3.977955911823646828e-01 1.196013667061705199e+00 1.192175751567142727e+00
3.987975951903807159e-01 1.199381842838487700e+00 1.197292480392672331e+00
3.997995991983967490e-01 1.202755547281359139e+00 1.202408007404340617e+00
4.008016032064127820e-01 1.206134812028220926e+00 1.207522171347539031e+00
4.018036072144288151e-01 1.209519668885805421e+00 1.212634811402452550e+00
4.028056112224448482e-01 1.212910149831265993e+00 1.217745767197487394e+00
4.038076152304608812e-01 1.216306287013780185e+00 1.222854878822692282e+00
4.048096192384769143e-01 1.219708112756163088e+00 1.227961986843178810e+00
4.058116232464929474e-01 1.223115659556498036e+00 1.233066932312538055e+00
4.068136272545089804e-01 1.226528960089779297e+00 1.238169556786256953e+00
4.078156312625250135e-01 1.229948047209566298e+00 1.243269702335120463e+00
4.088176352705410466e-01 1.233372953949656292e+00 1.248367211558627066e+00
4.098196392785570796e-01 1.236803713525767012e+00 1.253461927598389813e+00
4.108216432865731127e-01 1.240240359337235532e+00 1.258553694151535618e+00
4.118236472945891458e-01 1.243682924968732006e+00 1.263642355484109636e+00
4.128256513026051788e-01 1.247131444191987182e+00 1.268727756444467003e+00
4.138276553106212119e-01 1.250585950967534332e+00 1.273809742476669893e+00
4.148296593186372450e-01 1.254046479446468743e+00 1.278888159633880361e+00
4.158316633266532780e-01 1.257513063972219625e+00 1.283962854591748748e+00
4.168336673346693111e-01 1.260985739082338686e+00 1.289033674661801188e+00
4.178356713426853442e-01 1.264464539510305574e+00 1.294100467804831123e+00
4.188376753507013772e-01 1.267949500187346867e+00 1.299163082644279488e+00
4.198396793587174103e-01 1.271440656244273493e+00 1.304221368479618892e+00
4.208416833667334433e-01 1.274938043013333244e+00 1.309275175299739136e+00
4.218436873747494764e-01 1.278441696030080177e+00 1.314324353796326061e+00
4.228456913827655095e-01 1.281951651035259765e+00 1.319368755377241298e+00
4.238476953907815425e-01 1.285467943976714267e+00 1.324408232179903333e+00
4.248496993987975756e-01 1.288990611011301191e+00 1.329442637084664813e+00
4.258517034068136087e-01 1.292519688506831077e+00 1.334471823728191175e+00
4.268537074148296417e-01 1.296055213044024823e+00 1.339495646516840388e+00
4.278557114228456748e-01 1.299597221418485660e+00 1.344513960640038253e+00
4.288577154308617079e-01 1.303145750642691336e+00 1.349526622083655036e+00
4.298597194388777409e-01 1.306700837948003180e+00 1.354533487643386547e+00
4.308617234468937740e-01 1.310262520786697360e+00 1.359534414938131430e+00
4.318637274549098071e-01 1.313830836834009030e+00 1.364529262423368472e+00
4.328657314629258401e-01 1.317405823990202229e+00 1.369517889404535893e+00
4.338677354709418732e-01 1.320987520382653102e+00 1.374500156050413535e+00
4.348697394789579063e-01 1.324575964367957548e+00 1.379475923406501492e+00
4.358717434869739393e-01 1.328171194534056854e+00 1.384445053408405180e+00
4.368737474949899169e-01 1.331773249702382422e+00 1.389407408895215079e+00
4.378757515030059499e-01 1.335382168930022928e+00 1.394362853622898468e+00
4.388777555110219830e-01 1.338997991511910346e+00 1.399311252277681161e+00
4.398797595190380161e-01 1.342620756983028407e+00 1.404252470489436799e+00
4.408817635270540491e-01 1.346250505120641927e+00 1.409186374845082357e+00
4.418837675350700822e-01 1.349887275946546339e+00 1.414112832901968320e+00
4.428857715430861153e-01 1.353531109729341431e+00 1.419031713201277745e+00
4.438877755511021483e-01 1.357182046986724844e+00 1.423942885281420434e+00
4.448897795591181814e-01 1.360840128487809553e+00 1.428846219691441544e+00
4.458917835671342145e-01 1.364505395255462439e+00 1.433741588004422196e+00
4.468937875751502475e-01 1.368177888568668177e+00 1.438628862830891642e+00
4.478957915831662806e-01 1.371857649964913328e+00 1.443507917832235421e+00
4.488977955911823137e-01 1.375544721242597301e+00 1.448378627734117297e+00
4.498997995991983467e-01 1.379239144463463962e+00 1.453240868339895631e+00
4.509018036072143798e-01 1.382940961955059223e+00 1.458094516544048425e+00
4.519038076152304129e-01 1.386650216313214612e+00 1.462939450345605463e+00
4.529058116232464459e-01 1.390366950404551272e+00 1.467775548861580015e+00
4.539078156312624790e-01 1.394091207369013485e+00 1.472602692340409192e+00
4.549098196392785121e-01 1.397823030622425300e+00 1.477420762175398306e+00
4.559118236472945451e-01 1.401562463859074015e+00 1.482229640918171443e+00
4.569138276553105782e-01 1.405309551054319206e+00 1.487029212292126479e+00
4.579158316633266113e-01 1.409064336467227507e+00 1.491819361205899419e+00
4.589178356713426443e-01 1.412826864643237368e+00 1.496599973766830960e+00
4.599198396793586774e-01 1.416597180416846236e+00 1.501370937294439933e+00
4.609218436873747105e-01 1.420375328914329938e+00 1.506132140333909408e+00
4.619238476953907435e-01 1.424161355556486264e+00 1.510883472669573013e+00
4.629258517034067766e-01 1.427955306061409857e+00 1.515624825338412363e+00
4.639278557114228096e-01 1.431757226447293085e+00 1.520356090643559366e+00
4.649298597194388427e-01 1.435567163035258886e+00 1.525077162167812528e+00
4.659318637274548758e-01 1.439385162452218925e+00 1.529787934787153914e+00
4.669338677354709088e-01 1.443211271633766390e+00 1.534488304684278770e+00
4.679358717434869419e-01 1.447045537827095441e+00 1.539178169362134474e+00
4.689378757515029750e-01 1.450888008593952616e+00 1.543857427657469472e+00
4.699398797595190080e-01 1.454738731813619124e+00 1.548525979754387105e+00
4.709418837675350411e-01 1.458597755685923980e+00 1.553183727197911868e+00
4.719438877755510742e-01 1.462465128734291131e+00 1.557830572907569433e+00
4.729458917835671072e-01 1.466340899808814324e+00 1.562466421190972010e+00
4.739478957915831403e-01 1.470225118089370842e+00 1.567091177757417908e+00
4.749498997995991734e-01 1.474117833088762763e+00 1.571704749731497097e+00
4.759519038076152064e-01 1.478019094655895316e+00 1.576307045666716311e+00
4.769539078156312395e-01 1.481928952978987191e+00 1.580897975559131252e+00
4.779559118236472726e-01 1.485847458588816838e+00 1.585477450860987902e+00
4.789579158316633056e-01 1.489774662362002733e+00 1.590045384494384706e+00
4.799599198396793387e-01 1.493710615524320273e+00 1.594601690864939192e+00
4.809619238476953718e-01 1.497655369654051549e+00 1.599146285875474804e+00
4.819639278557114048e-01 1.501608976685376184e+00 1.603679086939717946e+00
4.829659318637274379e-01 1.505571488911794820e+00 1.608200012996006123e+00
4.839679358717434710e-01 1.509542958989591899e+00 1.612708984521019850e+00
4.849699398797595040e-01 1.513523439941336424e+00 1.617205923543516999e+00
4.859719438877755371e-01 1.517512985159420236e+00 1.621690753658096673e+00
4.869739478957915702e-01 1.521511648409635598e+00 1.626163400038964868e+00
4.879759519038075477e-01 1.525519483834792744e+00 1.630623789453724992e+00
4.889779559118235808e-01 1.529536545958376514e+00 1.635071850277186156e+00
4.899799599198396138e-01 1.533562889688243391e+00 1.639507512505176345e+00
4.909819639278556469e-01 1.537598570320361180e+00 1.643930707768389787e+00
4.919839679358716800e-01 1.541643643542587760e+00 1.648341369346240759e+00
4.929859719438877130e-01 1.545698165438494254e+00 1.652739432180740708e+00
4.939879759519037461e-01 1.549762192491230373e+00 1.657124832890387145e+00
4.949899799599197792e-01 1.553835781587432407e+00 1.661497509784084725e+00
4.959919839679358122e-01 1.557918990021175176e+00 1.665857402875073223e+00
4.969939879759518453e-01 1.562011875497969715e+00 1.670204453894885255e+00
4.979959919839678784e-01 1.566114496138804935e+00 1.674538606307315547e+00
4.989979959919839114e-01 1.570226910484235905e+00 1.678859805322419740e+00
5.000000000000000000e-01 1.574349177498517438e+00 1.683167997910532954e+00


==> plot_data/GFF_p100_gamma.dat <==
s gamma1 gamma2
0.000000000000000000e+00 3.422388549948470193e-01 4.281341840714690261e-01
2.020202020202020374e-02 3.447143035815391499e-01 4.312724259701804508e-01
4.040404040404040747e-02 3.471918235265948338e-01 4.344248485909160129e-01
6.060606060606060774e-02 3.496712431436491131e-01 4.375917716186668582e-01
8.080808080808081495e-02 3.521523935451388310e-01 4.407735344442453296e-01
1.010101010101010222e-01 3.546351088796141360e-01 4.439704969143841717e-01
1.212121212121212155e-01 3.571192265779621899e-01 4.471830401071648642e-01
1.414141414141414366e-01 3.596045876091453763e-01 4.504115671337747262e-01
1.616161616161616299e-01 3.620910367461179780e-01 4.536565039676529465e-01
1.818181818181818232e-01 3.645784228426537932e-01 4.569183003021164979e-01
2.020202020202020443e-01 3.670665991218944879e-01 4.601974304376172387e-01
2.222222222222222376e-01 3.695554234775004221e-01 4.634943941998342365e-01
2.424242424242424310e-01 3.720447587883963236e-01 4.668097178898566457e-01
2.626262626262626521e-01 3.745344732481881156e-01 4.701439552677844635e-01
2.828282828282828731e-01 3.770244407104524909e-01 4.734976885711240646e-01
3.030303030303030387e-01 3.795145410512189010e-01 4.768715295694435641e-01
3.232323232323232598e-01 3.820046605501115078e-01 4.802661206568130114e-01
3.434343434343434809e-01 3.844946922917655274e-01 4.836821359836517287e-01
3.636363636363636465e-01 3.869845365893133105e-01 4.871202826296814337e-01
3.838383838383838675e-01 3.894741014319266226e-01 4.905813018197943687e-01
4.040404040404040886e-01 3.919633029586186979e-01 4.940659701847442409e-01
4.242424242424242542e-01 3.944520659607480551e-01 4.975751010686947917e-01
4.444444444444444753e-01 3.969403244159503963e-01 5.011095458857871554e-01
4.646464646464646964e-01 3.994280220565114004e-01 5.046701955280403773e-01
4.848484848484848619e-01 4.019151129755564322e-01 5.082579818270612781e-01
5.050505050505050830e-01 4.044015622747965666e-01 5.118738790722165977e-01
5.252525252525253041e-01 4.068873467580270131e-01 5.155189055881497229e-01
5.454545454545455252e-01 4.093724556750510946e-01 5.191941253747326401e-01
5.656565656565657463e-01 4.118568915212544312e-01 5.229006498128273561e-01
5.858585858585858563e-01 4.143406708986998033e-01 5.266396394395352898e-01
6.060606060606060774e-01 4.168238254452986680e-01 5.304123057969378774e-01
6.262626262626262985e-01 4.193064028394476450e-01 5.342199133587547388e-01
6.464646464646465196e-01 4.217884678884235017e-01 5.380637815397791845e-01
6.666666666666667407e-01 4.242701037098816075e-01 5.419452867934783091e-01
6.868686868686869618e-01 4.267514130169987041e-01 5.458658648037479910e-01
7.070707070707071829e-01 4.292325195191668552e-01 5.498270127775014560e-01
7.272727272727272929e-01 4.317135694517184596e-01 5.538302918455842994e-01
7.474747474747475140e-01 4.341947332499441203e-01 5.578773295804300147e-01
7.676767676767677351e-01 4.366762073847504921e-01 5.619698226399622021e-01
7.878787878787879562e-01 4.391582163796667326e-01 5.661095395485139514e-01
8.080808080808081773e-01 4.416410150316698036e-01 5.702983236269961731e-01
8.282828282828283983e-01 4.441248908614591762e-01 5.745380960862888076e-01
8.484848484848485084e-01 4.466101668224966570e-01 5.788308592998250290e-01
8.686868686868687295e-01 4.490972043023936378e-01 5.831787002737101044e-01
8.888888888888889506e-01 4.515864064551886603e-01 5.875837943354941251e-01
9.090909090909091717e-01 4.540782219088312921e-01 5.920484090659645648e-01
9.292929292929293927e-01 4.565731488989634435e-01 5.965749085021907483e-01
9.494949494949496138e-01 4.590717398879486377e-01 6.011657576445510465e-01
9.696969696969697239e-01 4.615746067373923678e-01 6.058235273058473203e-01
9.898989898989899450e-01 4.640824265132432180e-01 6.105508993469321855e-01
1.010101010101010166e+00 4.665959480153768490e-01 6.153506723507534693e-01
1.030303030303030498e+00 4.691159991386501527e-01 6.202257677956347637e-01
1.050505050505050608e+00 4.716434951902571671e-01 6.251792367991400035e-01
1.070707070707070718e+00 4.741794483093371149e-01 6.302142675164472685e-01
1.090909090909091050e+00 4.767249781598646430e-01 6.353341932921041657e-01
1.111111111111111160e+00 4.792813240976503408e-01 6.405425016818859785e-01
1.131313131313131493e+00 4.818498590478118571e-01 6.458428444827799542e-01
1.151515151515151603e+00 4.844321053714704117e-01 6.512390489346302491e-01
1.171717171717171713e+00 4.870297530511746298e-01 6.567351302875190644e-01
1.191919191919192045e+00 4.896446805853413853e-01 6.623353059655782138e-01
1.212121212121212155e+00 4.922789790550450850e-01 6.680440116019807917e-01
1.232323232323232487e+00 4.949349799143469841e-01 6.738659192727776137e-01
1.252525252525252597e+00 4.976152871612739004e-01 6.798059583210422918e-01
1.272727272727272929e+00 5.003228146744818083e-01 6.858693392397173794e-01
1.292929292929293039e+00 5.030608296553813474e-01 6.920615811744791346e-01
1.313131313131313149e+00 5.058330033030790096e-01 6.983885437203067870e-01
1.333333333333333481e+00 5.086434700771319539e-01 7.048564638215013556e-01
1.353535353535353591e+00 5.114968971799851438e-01 7.114719987498583365e-01
1.373737373737373924e+00 5.143985662280617932e-01 7.182422763358985440e-01
1.393939393939394034e+00 5.173544694916529796e-01 7.251749538713196941e-01
1.414141414141414366e+00 5.203714235859007164e-01 7.322782873967244033e-01
1.434343434343434476e+00 5.234572041092599992e-01 7.395612134489447653e-01
1.454545454545454586e+00 5.266207054777254370e-01 7.470334457813236906e-01
1.474747474747474918e+00 5.298721311247668320e-01 7.547055901058319360e-01
1.494949494949495028e+00 5.332232203678002325e-01 7.625892805595558821e-01
1.515151515151515360e+00 5.366875196308148466e-01 7.706973423964911252e-01
1.535353535353535470e+00 5.402807074195974391e-01 7.790439863813312105e-01
1.555555555555555580e+00 5.440209845447233628e-01 7.876450415548738038e-01
1.575757575757575912e+00 5.479295436691867804e-01 7.965182344996258879e-01
1.595959595959596022e+00 5.520311354337447129e-01 8.056835250186255015e-01
1.616161616161616355e+00 5.563547523202062584e-01 8.151635103228808132e-01
1.636363636363636465e+00 5.609344562172347004e-01 8.249839124911728661e-01
1.656565656565656797e+00 5.658103815561446037e-01 8.351741672265948768e-01
1.676767676767676907e+00 5.710299531278750784e-01 8.457681359152358080e-01
1.696969696969697017e+00 5.766493665658496415e-01 8.568049678470497366e-01
1.717171717171717349e+00 5.827353903229159915e-01 8.683301453689192817e-01
1.737373737373737459e+00 5.893675611783284474e-01 8.803967519188282687e-01
1.757575757575757791e+00 5.966408613286741103e-01 8.930670115849989044e-01
1.777777777777777901e+00 6.046689844322928886e-01 9.064141593256735963e-01
1.797979797979798233e+00 6.135883210943596788e-01 9.205247135841568840e-01
1.818181818181818343e+00 6.235628216725827011e-01 9.355012380687605100e-01
1.838383838383838453e+00 6.347899263080670762e-01 9.514656972642063781e-01
1.858585858585858785e+00 6.475077888387187341e-01 9.685635310834196376e-01
1.878787878787878896e+00 6.620040623364595866e-01 9.869685981314212375e-01
1.898989898989899228e+00 6.786265581665432700e-01 1.006889164295370120e+00
1.919191919191919338e+00 6.977961350139690877e-01 1.028575143371175837e+00
1.939393939393939448e+00 7.200222143024582744e-01 1.052326828118972379e+00
1.959595959595959780e+00 7.459213453776820657e-01 1.078505381407362407e+00
1.979797979797979890e+00 7.762392439958467616e-01 1.107545384260318899e+00
2.000000000000000000e+00 8.118766796190743928e-01 1.139969754546692249e+00


==> plot_data/GFF_p100_spectrum.dat <==
n abs_c1 abs_c2
0.000000000000000000e+00 7.719025205963738756e-01 7.171920087641888708e-01
1.000000000000000000e+00 7.591067410911344071e-01 8.314200833787583900e-01
2.000000000000000000e+00 2.401002595448125179e-02 1.674966068201390601e-01
3.000000000000000000e+00 2.116491632300045514e-02 3.658439156304098012e-03
4.000000000000000000e+00 4.068708511048530624e-03 3.832012194334556004e-02
5.000000000000000000e+00 3.352359005021469419e-03 1.027693890754670727e-02
6.000000000000000000e+00 1.889411420844787533e-03 2.004265252439466766e-03
7.000000000000000000e+00 1.297979277570746656e-03 1.292859919516047224e-03
8.000000000000000000e+00 9.106737947427090071e-04 9.110613619587351305e-04
9.000000000000000000e+00 6.711264731335048932e-04 6.710897927564758465e-04
1.000000000000000000e+01 5.099497343871011454e-04 5.099536731101270452e-04
1.100000000000000000e+01 3.979440982758362098e-04 3.979436393010935577e-04
1.200000000000000000e+01 3.173040522455785467e-04 3.173041088899282392e-04
1.300000000000000000e+01 2.576476732035502056e-04 2.576476659087028080e-04
1.400000000000000000e+01 2.124665843342370521e-04 2.124665853050009673e-04
1.500000000000000000e+01 1.775586497768664237e-04 1.775586496442791502e-04
1.600000000000000000e+01 1.501172861809814049e-04 1.501172861994817158e-04
1.700000000000000000e+01 1.282168915935706275e-04 1.282168915909451777e-04
1.800000000000000000e+01 1.105041463107383571e-04 1.105041463111335894e-04
1.900000000000000000e+01 9.600773960843511526e-05 9.600773960837117444e-05
2.000000000000000000e+01 8.401740335615893085e-05 8.401740335616825499e-05
2.100000000000000000e+01 7.400503187816554688e-05 7.400503187817264841e-05
2.200000000000000000e+01 6.557204119109272050e-05 6.557204119109272050e-05
2.300000000000000000e+01 5.841350751417806730e-05 5.841350751416563285e-05
2.400000000000000000e+01 5.229327726942845469e-05 5.229327726941335040e-05
2.500000000000000000e+01 4.702639784415652436e-05 4.702639784416895880e-05
2.600000000000000000e+01 4.246652367810810303e-05 4.246652367807790800e-05
2.700000000000000000e+01 3.849676082789699340e-05 3.849676082790409493e-05
2.800000000000000000e+01 3.502292464811973337e-05 3.502292464810108510e-05
2.900000000000000000e+01 3.196851507217246378e-05 3.196851507216713764e-05
3.000000000000000000e+01 2.927093047079054789e-05 2.927093047077855730e-05
3.100000000000000000e+01 2.687858549603916632e-05 2.687858549603916632e-05
3.200000000000000000e+01 2.474869613737062918e-05 2.474869613738406312e-05
3.300000000000000000e+01 2.284556238685020593e-05 2.284556238686264037e-05
3.400000000000000000e+01 2.113922565570458697e-05 2.113922565568460038e-05
3.500000000000000000e+01 1.960441099243581786e-05 1.960441099245002769e-05
3.600000000000000000e+01 1.821968760276693322e-05 1.821968760274961309e-05
3.700000000000000000e+01 1.696679803893275077e-05 1.696679803894340983e-05
3.800000000000000000e+01 1.583011870189921042e-05 1.583011870189565627e-05
3.900000000000000000e+01 1.479622330153240810e-05 1.479622330154484254e-05
4.000000000000000000e+01 1.385352758690006178e-05 1.385352758690028370e-05
4.100000000000000000e+01 1.299199863466427055e-05 1.299199863467670499e-05
4.200000000000000000e+01 1.220291573418386141e-05 1.220291573417808803e-05
4.300000000000000000e+01 1.147867274121239182e-05 1.147867274125235992e-05
4.400000000000000000e+01 1.081261394598831435e-05 1.081261394598542766e-05
4.500000000000000000e+01 1.019889716376098950e-05 1.019889716375388459e-05
4.600000000000000000e+01 9.632379051121020485e-06 9.632379051088158994e-06
4.700000000000000000e+01 9.108518646442575770e-06 9.108518646430141327e-06
4.800000000000000000e+01 8.623295929103047528e-06 8.623295929098385458e-06
4.900000000000000000e+01 8.173142801437549565e-06 8.173142801438437256e-06
5.000000000000000000e+01 7.754884392461303664e-06 7.754884392482620095e-06
5.100000000000000000e+01 7.365688971773920837e-06 7.365688971770367533e-06
5.200000000000000000e+01 7.003025068321733181e-06 7.003025068316515458e-06
5.300000000000000000e+01 6.664624646735007271e-06 6.664624646744776949e-06
5.400000000000000000e+01 6.348451387964359949e-06 6.348451387977682931e-06
5.500000000000000000e+01 6.052673289284271530e-06 6.052673289273613315e-06
5.600000000000000000e+01 5.775638928528614618e-06 5.775638928522619319e-06
5.700000000000000000e+01 5.515856850108136417e-06 5.515856850107247879e-06
5.800000000000000000e+01 5.271977613459099997e-06 5.271977613460876225e-06
5.900000000000000000e+01 5.042778121994829147e-06 5.042778122023250491e-06
6.000000000000000000e+01 4.827147912146668062e-06 4.827147912151330978e-06
6.100000000000000000e+01 4.624077126859305338e-06 4.624077126847758585e-06
6.200000000000000000e+01 4.432645943230451438e-06 4.432645943204250168e-06
6.300000000000000000e+01 4.252015262574460073e-06 4.252015262589559282e-06
6.400000000000000000e+01 4.081418488425914155e-06 4.081418488443233438e-06
6.500000000000000000e+01 3.920154256429775459e-06 3.920154256427110693e-06
6.600000000000000000e+01 3.767579989920388837e-06 3.767579989923497448e-06
6.700000000000000000e+01 3.623106178435975324e-06 3.623106178435087210e-06
6.800000000000000000e+01 3.486191288484485824e-06 3.486191288481599559e-06
6.900000000000000000e+01 3.356337226383843243e-06 3.356337226379402249e-06
7.000000000000000000e+01 3.233085291133530634e-06 3.233085291146409346e-06
7.100000000000000000e+01 3.116012552559332814e-06 3.116012552586866467e-06
7.200000000000000000e+01 3.004728609347751199e-06 3.004728609369844360e-06
7.300000000000000000e+01 2.898872680996867038e-06 2.898872681002195722e-06
7.400000000000000000e+01 2.798110993308622286e-06 2.798110993290414890e-06
7.500000000000000000e+01 2.702134428105296239e-06 2.702134428121283563e-06
7.600000000000000000e+01 2.610656404674838015e-06 2.610656404672506557e-06
7.700000000000000000e+01 2.523410967679495683e-06 2.523410967714134671e-06
7.800000000000000000e+01 2.440151060290274250e-06 2.440151060287609908e-06
7.900000000000000000e+01 2.360646960816836636e-06 2.360646960826606737e-06
8.000000000000000000e+01 2.284684867526199069e-06 2.284684867525532878e-06
8.100000000000000000e+01 2.212065613688807248e-06 2.212065613703906457e-06
8.200000000000000000e+01 2.142603501910756006e-06 2.142603501882334239e-06
8.300000000000000000e+01 2.076125242270521354e-06 2.076125242266968475e-06
8.400000000000000000e+01 2.012468988109361644e-06 2.012468988083604642e-06
8.500000000000000000e+01 1.951483454823765995e-06 1.951483454803337678e-06
8.600000000000000000e+01 1.893027117036982863e-06 1.893027117060963637e-06
8.700000000000000000e+01 1.836967476081419262e-06 1.836967476099182814e-06
8.800000000000000000e+01 1.783180387431082633e-06 1.783180387422533953e-06
8.900000000000000000e+01 1.731549448019009616e-06 1.731549447991920232e-06
9.000000000000000000e+01 1.681965433394161510e-06 1.681965433396159873e-06
9.100000000000000000e+01 1.634325781001422161e-06 1.634325780993872768e-06
9.200000000000000000e+01 1.588534117600737263e-06 1.588534117619167006e-06
9.300000000000000000e+01 1.544499822721867718e-06 1.544499822714762171e-06
9.400000000000000000e+01 1.502137628401456455e-06 1.502137628403343856e-06
9.500000000000000000e+01 1.461367251147649486e-06 1.461367251123224655e-06
9.600000000000000000e+01 1.422113051272710857e-06 1.422113051236739697e-06
9.700000000000000000e+01 1.384303720021407033e-06 1.384303720017854365e-06
9.800000000000000000e+01 1.347871990073468122e-06 1.347871990054039303e-06
9.900000000000000000e+01 1.312754368479218646e-06 1.312754368508084470e-06
1.000000000000000000e+02 1.278890889508055266e-06 1.278890889516271062e-06
1.010000000000000000e+02 1.246224885665725529e-06 1.246224885657731867e-06
1.020000000000000000e+02 1.214702776376919182e-06 1.214702776353049370e-06
1.030000000000000000e+02 1.184273871306373950e-06 1.184273871324137502e-06
1.040000000000000000e+02 1.154890189140056512e-06 1.154890189135726691e-06
1.050000000000000000e+02 1.126506287647543954e-06 1.126506287605355572e-06
1.060000000000000000e+02 1.099079106860134646e-06 1.099079106896105806e-06
1.070000000000000000e+02 1.072567824617287618e-06 1.072567824607073671e-06
1.080000000000000000e+02 1.046933718584663862e-06 1.046933718563236682e-06
1.090000000000000000e+02 1.022140042147512389e-06 1.022140042156394165e-06
1.100000000000000000e+02 9.981519050519249754e-07 9.981519050652477448e-07
1.110000000000000000e+02 9.749361655702060419e-07 9.749361655542187185e-07
1.120000000000000000e+02 9.524613260324388069e-07 9.524613260369907620e-07
1.130000000000000000e+02 9.306974395419942180e-07 9.306974395237866095e-07
1.140000000000000000e+02 9.096160196711001012e-07 9.096160196955250374e-07
1.150000000000000000e+02 8.891899573102435910e-07 8.891899572982530985e-07
1.160000000000000000e+02 8.693934436201367764e-07 8.693934436190265279e-07
1.170000000000000000e+02 8.502018955187651382e-07 8.502018955405255205e-07
1.180000000000000000e+02 8.315918902117580490e-07 8.315918902066510756e-07
1.190000000000000000e+02 8.135410981826573912e-07 8.135410981888747189e-07
1.200000000000000000e+02 7.960282261977313567e-07 7.960282261835205790e-07
1.210000000000000000e+02 7.790329592296529678e-07 7.790329592274325768e-07
1.220000000000000000e+02 7.625359088696548979e-07 7.625359088510031265e-07
1.230000000000000000e+02 7.465185641151173586e-07 7.465185640875838115e-07
1.240000000000000000e+02 7.309632435230639548e-07 7.309632435235081177e-07
1.250000000000000000e+02 7.158530536157670700e-07 7.158530536495178390e-07
1.260000000000000000e+02 7.011718470840700328e-07 7.011718470941730183e-07
1.270000000000000000e+02 6.869041833152955969e-07 6.869041832882061068e-07
1.280000000000000000e+02 6.730352933452809854e-07 6.730352933185246969e-07
1.290000000000000000e+02 6.595510457279018714e-07 6.595510457270137574e-07
1.300000000000000000e+02 6.464379135600050963e-07 6.464379135454612230e-07
1.310000000000000000e+02 6.336829449260505657e-07 6.336829449273828426e-07
1.320000000000000000e+02 6.212737338350260362e-07 6.212737338600060966e-07
1.330000000000000000e+02 6.091983938221190840e-07 6.091983938216749211e-07
1.340000000000000000e+02 5.974455320301164531e-07 5.974455320354454550e-07
1.350000000000000000e+02 5.860042251835118650e-07 5.860042251040198346e-07
1.360000000000000000e+02 5.748639971978609085e-07 5.748639972036340733e-07
1.370000000000000000e+02 5.640147981300636231e-07 5.640147982095555476e-07
1.380000000000000000e+02 5.534469833148314896e-07 5.534469833102795345e-07
1.390000000000000000e+02 5.431512938431915156e-07 5.431512938689487287e-07
1.400000000000000000e+02 5.331188401371811940e-07 5.331188401289655038e-07
1.410000000000000000e+02 5.233410825864482181e-07 5.233410825771222794e-07
1.420000000000000000e+02 5.138098168702143207e-07 5.138098168829818600e-07
1.430000000000000000e+02 5.045171585744690553e-07 5.045171585815743912e-07
1.440000000000000000e+02 4.954555276306394197e-07 4.954555276068805690e-07
1.450000000000000000e+02 4.866176351407957716e-07 4.866176351225881631e-07
1.460000000000000000e+02 4.779964705607931166e-07 4.779964705838857759e-07
1.470000000000000000e+02 4.695852891885010632e-07 4.695852891414276307e-07
1.480000000000000000e+02 4.613775990618407556e-07 4.613775990774948773e-07
1.490000000000000000e+02 4.533671520525750517e-07 4.533671520259297246e-07
1.500000000000000000e+02 4.455479314939836607e-07 4.455479314809940399e-07
1.510000000000000000e+02 4.379141428789701378e-07 4.379141428345612063e-07
1.520000000000000000e+02 4.304602036516724739e-07 4.304602037036309043e-07
1.530000000000000000e+02 4.231807350634220428e-07 4.231807351318117477e-07
1.540000000000000000e+02 4.160705530433795089e-07 4.160705530497632786e-07
1.550000000000000000e+02 4.091246591788610781e-07 4.091246591548803049e-07
1.560000000000000000e+02 4.023382336070247165e-07 4.023382335489600256e-07
1.570000000000000000e+02 3.957066283719612688e-07 3.957066283497567766e-07
1.580000000000000000e+02 3.892253581113669336e-07 3.892253581390114949e-07
1.590000000000000000e+02 3.828900958722236905e-07 3.828900959006454046e-07
1.600000000000000000e+02 3.766966652475334184e-07 3.766966652675174667e-07
1.610000000000000000e+02 3.706410336969945377e-07 3.706410336588028809e-07
1.620000000000000000e+02 3.647193073984533778e-07 3.647193073599286253e-07
1.630000000000000000e+02 3.589277258901901805e-07 3.589277259301582242e-07
1.640000000000000000e+02 3.532626575752928446e-07 3.532626575712960667e-07
1.650000000000000000e+02 3.477205915354275445e-07 3.477205915523029819e-07
1.660000000000000000e+02 3.422981359793020643e-07 3.422981359433307985e-07
1.670000000000000000e+02 3.369920121416569909e-07 3.369920120666059013e-07
1.680000000000000000e+02 3.317990493953981937e-07 3.317990493855171838e-07
1.690000000000000000e+02 3.267161828737208616e-07 3.267161829099141030e-07
1.700000000000000000e+02 3.217404470329254955e-07 3.217404470711171523e-07
1.710000000000000000e+02 3.168689738481944789e-07 3.168689738763941116e-07
1.720000000000000000e+02 3.120989876093105303e-07 3.120989875669000141e-07
1.730000000000000000e+02 3.074278024701726513e-07 3.074278024217669418e-07
1.740000000000000000e+02 3.028528177197453788e-07 3.028528177533295999e-07
1.750000000000000000e+02 2.983715173052736800e-07 2.983715173840995189e-07
1.760000000000000000e+02 2.939814632063608924e-07 2.939814632438864108e-07
1.770000000000000000e+02 2.896802948977317254e-07 2.896802948564314577e-07
1.780000000000000000e+02 2.854657257560511052e-07 2.854657256975423573e-07
1.790000000000000000e+02 2.813355396469319161e-07 2.813355396367178634e-07
1.800000000000000000e+02 2.772875900453053666e-07 2.772875900984850067e-07
1.810000000000000000e+02 2.733197967907941049e-07 2.733197967947908828e-07
1.820000000000000000e+02 2.694301419824407789e-07 2.694301420143874206e-07
1.830000000000000000e+02 2.656166706529461564e-07 2.656166705927720359e-07
1.840000000000000000e+02 2.618774862932493699e-07 2.618774862351846791e-07
1.850000000000000000e+02 2.582107493842578179e-07 2.582107493702690158e-07
1.860000000000000000e+02 2.546146762482659357e-07 2.546146763000023376e-07
1.870000000000000000e+02 2.510875363919140606e-07 2.510875364347686867e-07
1.880000000000000000e+02 2.476276499777663379e-07 2.476276499315810194e-07
1.890000000000000000e+02 2.442333867644919271e-07 2.442333867171964131e-07
1.900000000000000000e+02 2.409031653572979653e-07 2.409031653216597952e-07
1.910000000000000000e+02 2.376354493649479678e-07 2.376354493316412824e-07
1.920000000000000000e+02 2.344287469782102592e-07 2.344287470456008093e-07
1.930000000000000000e+02 2.312816112364224443e-07 2.312816112191029499e-07
1.940000000000000000e+02 2.281926353238095090e-07 2.281926352777352577e-07
1.950000000000000000e+02 2.251604519241112852e-07 2.251604519105665666e-07
1.960000000000000000e+02 2.221837343128196841e-07 2.221837342805122063e-07
1.970000000000000000e+02 2.192611922811060704e-07 2.192611923308440833e-07
1.980000000000000000e+02 2.163915726524079426e-07 2.163915727048104564e-07
1.990000000000000000e+02 2.135736566732937579e-07 2.135736566595269843e-07
2.000000000000000000e+02 2.108062606169802599e-07 2.108062605921112667e-07
2.010000000000000000e+02 2.080882319290822175e-07 2.080882319079879737e-07
2.020000000000000000e+02 2.054184510680845497e-07 2.054184510962842088e-07
2.030000000000000000e+02 2.027958293120413262e-07 2.027958294097409386e-07
2.040000000000000000e+02 2.002193078045611036e-07 2.002193077719205566e-07
2.050000000000000000e+02 1.976878555325356423e-07 1.976878554708072428e-07
2.060000000000000000e+02 1.952004696798015465e-07 1.952004696888221033e-07
2.070000000000000000e+02 1.927561754389017768e-07 1.927561754897499852e-07
2.080000000000000000e+02 1.903540235888012841e-07 1.903540235794753984e-07
2.090000000000000000e+02 1.879930896584447540e-07 1.879930896451220639e-07
2.100000000000000000e+02 1.856724744235815848e-07 1.856724745262494689e-07
2.110000000000000000e+02 1.833913023050470719e-07 1.833913022928346303e-07
2.120000000000000000e+02 1.811487206011541783e-07 1.811487205715112280e-07
2.130000000000000000e+02 1.789439005364101882e-07 1.789439004356019384e-07
2.140000000000000000e+02 1.767760285575348370e-07 1.767760286639219634e-07
2.150000000000000000e+02 1.746443225676408390e-07 1.746443224701632551e-07
2.160000000000000000e+02 1.725480130048140441e-07 1.725480129218248793e-07
2.170000000000000000e+02 1.704863522782318358e-07 1.704863522706823106e-07
2.180000000000000000e+02 1.684586104127028288e-07 1.684586106727170620e-07
2.190000000000000000e+02 1.664640820813190347e-07 1.664640819862839232e-07
2.200000000000000000e+02 1.645020704296174025e-07 1.645020705136612821e-07
2.210000000000000000e+02 1.625719036613126889e-07 1.625719036904005414e-07
2.220000000000000000e+02 1.606729247577431952e-07 1.606729246449445323e-07
2.230000000000000000e+02 1.588044913116704099e-07 1.588044910909580819e-07
2.240000000000000000e+02 1.569659762028496966e-07 1.569659764277808839e-07
2.250000000000000000e+02 1.551567752380300708e-07 1.551567752628990640e-07
2.260000000000000000e+02 1.533762898228291388e-07 1.533762899292995392e-07
2.270000000000000000e+02 1.516239426293530863e-07 1.516239428394072781e-07
2.280000000000000000e+02 1.498991647689296245e-07 1.498991648912762016e-07
2.290000000000000000e+02 1.482014075184778788e-07 1.482014075029347712e-07
2.300000000000000000e+02 1.465301301426524956e-07 1.465301301969701509e-07
2.310000000000000000e+02 1.448848078511311091e-07 1.448848080465303604e-07
2.320000000000000000e+02 1.432649298972466088e-07 1.432649298704347073e-07
2.330000000000000000e+02 1.416699925265163630e-07 1.416699924554620778e-07
2.340000000000000000e+02 1.400995085229506036e-07 1.400995085169901121e-07
2.350000000000000000e+02 1.385530005779678328e-07 1.385530004991419938e-07
2.360000000000000000e+02 1.370300032050852991e-07 1.370300032452753714e-07
2.370000000000000000e+02 1.355300608922860291e-07 1.355300609389154046e-07
2.380000000000000000e+02 1.340527308177907918e-07 1.340527308669736804e-07
2.390000000000000000e+02 1.325975789110422858e-07 1.325975788299960029e-07
2.400000000000000000e+02 1.311641806664987142e-07 1.311641805590291326e-07
2.410000000000000000e+02 1.297521220484654272e-07 1.297521220708919215e-07
2.420000000000000000e+02 1.283610002771190515e-07 1.283610002862506490e-07
2.430000000000000000e+02 1.269904196856686036e-07 1.269904196645743598e-07
2.440000000000000000e+02 1.256399929502327709e-07 1.256399929581708461e-07
2.450000000000000000e+02 1.243093448495269386e-07 1.243093448000109807e-07
2.460000000000000000e+02 1.229981059580609252e-07 1.229981059268914362e-07
2.470000000000000000e+02 1.217059153768573733e-07 1.217059154454691596e-07
2.480000000000000000e+02 1.204324218665453516e-07 1.204324219911123727e-07
2.490000000000000000e+02 1.191772812019209510e-07 1.191772812032532147e-07
2.500000000000000000e+02 1.179401560616605370e-07 1.179401559879555945e-07
2.510000000000000000e+02 1.167207170038597795e-07 1.167207169596729029e-07
2.520000000000000000e+02 1.155186431911481309e-07 1.155186432347798965e-07
2.530000000000000000e+02 1.143336193549782114e-07 1.143336194096011824e-07
2.540000000000000000e+02 1.131653377972052807e-07 1.131653378099450929e-07
2.550000000000000000e+02 1.120134979442077845e-07 1.120134979468723252e-07
2.560000000000000000e+02 1.108778042007152423e-07 1.108778041591929064e-07
2.570000000000000000e+02 1.097579695095163269e-07 1.097579694997463709e-07
2.580000000000000000e+02 1.086537111990304536e-07 1.086537112073987553e-07
2.590000000000000000e+02 1.075647538189006286e-07 1.075647538766322238e-07
2.600000000000000000e+02 1.064908279613252517e-07 1.064908279366783003e-07
2.610000000000000000e+02 1.054316686095457810e-07 1.054316685946687987e-07
2.620000000000000000e+02 1.043870179621431125e-07 1.043870179168737675e-07
2.630000000000000000e+02 1.033566223347381917e-07 1.033566223522797146e-07
2.640000000000000000e+02 1.023402351679747537e-07 1.023402351739144399e-07
2.650000000000000000e+02 1.013376130876153572e-07 1.013376130838405946e-07
2.660000000000000000e+02 1.003485191895525630e-07 1.003485191801295465e-07
2.670000000000000000e+02 9.937272127613638661e-08 9.937272119686646413e-08
2.680000000000000000e+02 9.840999082511015554e-08 9.840999081500711713e-08
2.690000000000000000e+02 9.746010644540170186e-08 9.746010642786017892e-08
2.700000000000000000e+02 9.652284872774253252e-08 9.652284871247696064e-08
2.710000000000000000e+02 9.559800470837487942e-08 9.559800467351387528e-08
2.720000000000000000e+02 9.468536493517642731e-08 9.468536497214686112e-08
2.730000000000000000e+02 9.378472406917914659e-08 9.378472413312799005e-08
2.740000000000000000e+02 9.289588168018281435e-08 9.289588170004192532e-08
2.750000000000000000e+02 9.201864078955956747e-08 9.201864076135990836e-08
2.760000000000000000e+02 9.115280780691570370e-08 9.115280784993685120e-08
2.770000000000000000e+02 9.029819513295400869e-08 9.029819519934535107e-08
2.780000000000000000e+02 8.945461737308590838e-08 8.945461729625847159e-08
2.790000000000000000e+02 8.862189241365392942e-08 8.862189251890306707e-08
2.800000000000000000e+02 8.779984312645706087e-08 8.779984311835242464e-08
2.810000000000000000e+02 8.698829499587113379e-08 8.698829518216655436e-08
2.820000000000000000e+02 8.618707727801878291e-08 8.618707725124851837e-08
2.830000000000000000e+02 8.539602245738464222e-08 8.539602241497412607e-08
2.840000000000000000e+02 8.461496667444556651e-08 8.461496661327227796e-08
2.850000000000000000e+02 8.384374825709528353e-08 8.384374818160012368e-08
2.860000000000000000e+02 8.308220998051729909e-08 8.308220996849913241e-08
2.870000000000000000e+02 8.233019692660547852e-08 8.233019693415500377e-08
2.880000000000000000e+02 8.158755761245029278e-08 8.158755757703417766e-08
2.890000000000000000e+02 8.085414307679173553e-08 8.085414302971827653e-08
2.900000000000000000e+02 8.012980749882992328e-08 8.012980749733112495e-08
2.910000000000000000e+02 7.941440769165808687e-08 7.941440773606700521e-08
2.920000000000000000e+02 7.870780312391189978e-08 7.870780309610081703e-08
2.930000000000000000e+02 7.800985645367575883e-08 7.800985660955106313e-08
2.940000000000000000e+02 7.732043195812777220e-08 7.732043195984861228e-08
2.950000000000000000e+02 7.663939818236542928e-08 7.663939810997888034e-08
2.960000000000000000e+02 7.596662418329902215e-08 7.596662415515487017e-08
2.970000000000000000e+02 7.530198184069191846e-08 7.530198181759928569e-08
2.980000000000000000e+02 7.464534774792586303e-08 7.464534780313169859e-08
2.990000000000000000e+02 7.399659832074690088e-08 7.399659827878046822e-08
3.000000000000000000e+02 7.335561145882519122e-08 7.335561140187074878e-08
3.010000000000000000e+02 7.272227025945099039e-08 7.272227031607236359e-08
3.020000000000000000e+02 7.209645887740200954e-08 7.209645894143412694e-08
3.030000000000000000e+02 7.147806276353030828e-08 7.147806280549674094e-08
3.040000000000000000e+02 7.086696928748637236e-08 7.086696931712932267e-08
3.050000000000000000e+02 7.026307054669445432e-08 7.026307059598835725e-08
3.060000000000000000e+02 6.966625683160754966e-08 6.966625676554927652e-08
3.070000000000000000e+02 6.907642247400147508e-08 6.907642249598389912e-08
3.080000000000000000e+02 6.849346496506925720e-08 6.849346500625852390e-08
3.090000000000000000e+02 6.791727928656676219e-08 6.791727942268011285e-08
3.100000000000000000e+02 6.734776951317079283e-08 6.734776947653342825e-08
3.110000000000000000e+02 6.678483394839673337e-08 6.678483379163324886e-08
3.120000000000000000e+02 6.622837576542029008e-08 6.622837566944150452e-08
3.130000000000000000e+02 6.567830079329262815e-08 6.567830095605131921e-08
3.140000000000000000e+02 6.513451671705251068e-08 6.513451683631821720e-08
3.150000000000000000e+02 6.459693183979986211e-08 6.459693179716730421e-08
3.160000000000000000e+02 6.406545418768949525e-08 6.406545416159925259e-08
3.170000000000000000e+02 6.353999651809161698e-08 6.353999650743346758e-08
3.180000000000000000e+02 6.302047265124843769e-08 6.302047259434951562e-08
3.190000000000000000e+02 6.250679657693325781e-08 6.250679647124002343e-08
3.200000000000000000e+02 6.199888310082224958e-08 6.199888322605540909e-08
3.210000000000000000e+02 6.149665264221227385e-08 6.149665261334647627e-08
3.220000000000000000e+02 6.100002271428040233e-08 6.100002266240523267e-08
3.230000000000000000e+02 6.050891321685015365e-08 6.050891325859453133e-08
3.240000000000000000e+02 6.002324707965467746e-08 6.002324695675298937e-08
3.250000000000000000e+02 5.954294619670009059e-08 5.954294613563782292e-08
3.260000000000000000e+02 5.906793611154537446e-08 5.906793611643035243e-08
3.270000000000000000e+02 5.859814202868740975e-08 5.859814221276238638e-08
3.280000000000000000e+02 5.813349187488991818e-08 5.813349180722182583e-08
3.290000000000000000e+02 5.767391350386397376e-08 5.767391332378580149e-08
3.300000000000000000e+02 5.721933507929488542e-08 5.721933481495078522e-08
3.310000000000000000e+02 5.676968868995047337e-08 5.676968867207588119e-08
3.320000000000000000e+02 5.632490458395977924e-08 5.632490478318930027e-08
3.330000000000000000e+02 5.588491801189477199e-08 5.588491816488350049e-08
3.340000000000000000e+02 5.544966286813446531e-08 5.544966294504516280e-08
3.350000000000000000e+02 5.501907213578682705e-08 5.501907207938750222e-08
3.360000000000000000e+02 5.459308574534693494e-08 5.459308547872687706e-08
3.370000000000000000e+02 5.417163565812899251e-08 5.417163556220572070e-08
3.380000000000000000e+02 5.375466233970005421e-08 5.375466297219411430e-08
3.390000000000000000e+02 5.334211077001605049e-08 5.334211075636030443e-08
3.400000000000000000e+02 5.293391283811566344e-08 5.293391312333195910e-08
3.410000000000000000e+02 5.253001530935996665e-08 5.253001561800197093e-08
3.420000000000000000e+02 5.213035960222045692e-08 5.213035947826405400e-08
3.430000000000000000e+02 5.173488664933501045e-08 5.173488683174465414e-08
3.440000000000000000e+02 5.134354251534745064e-08 5.134354268293561917e-08
3.450000000000000000e+02 5.095627341633601733e-08 5.095627347517784107e-08
3.460000000000000000e+02 5.057302397981633645e-08 5.057302390293339252e-08
3.470000000000000000e+02 5.019373984582742633e-08 5.019373965309270909e-08
3.480000000000000000e+02 4.981836897560709719e-08 4.981836912199000103e-08
3.490000000000000000e+02 4.944686334740211814e-08 4.944686320074165219e-08
3.500000000000000000e+02 4.907916742341589102e-08 4.907916733598583180e-08
3.510000000000000000e+02 4.871523431360102976e-08 4.871523414706757606e-08
3.520000000000000000e+02 4.835501470379366364e-08 4.835501462130409614e-08
3.530000000000000000e+02 4.799845937797364432e-08 4.799845931080515583e-08
3.540000000000000000e+02 4.764552111458098380e-08 4.764552131875099654e-08
3.550000000000000000e+02 4.729615517695684451e-08 4.729615528298314151e-08
3.560000000000000000e+02 4.695031196488841348e-08 4.695031207596622968e-08
3.570000000000000000e+02 4.660794933597500623e-08 4.660794915500865374e-08
3.580000000000000000e+02 4.626902157467416076e-08 4.626902129903353948e-08
3.590000000000000000e+02 4.593348204573466376e-08 4.593348173342893095e-08
3.600000000000000000e+02 4.560129180519734408e-08 4.560129182751282413e-08
3.610000000000000000e+02 4.527240484542005730e-08 4.527240504725860524e-08
3.620000000000000000e+02 4.494678219801872918e-08 4.494678250507866783e-08
3.630000000000000000e+02 4.462438172714300602e-08 4.462438183927553045e-08
3.640000000000000000e+02 4.430516186726407812e-08 4.430516159231734226e-08
3.650000000000000000e+02 4.398908435176984949e-08 4.398908410363500189e-08
3.660000000000000000e+02 4.367610521766041254e-08 4.367610501362917423e-08
3.670000000000000000e+02 4.336619262135244116e-08 4.336619274247777542e-08
3.680000000000000000e+02 4.305930162373794498e-08 4.305930163356342129e-08
3.690000000000000000e+02 4.275539985232334911e-08 4.275539999154531730e-08
3.700000000000000000e+02 4.245444743100624110e-08 4.245444742864701611e-08
3.710000000000000000e+02 4.215640778015839025e-08 4.215640750160343300e-08
3.720000000000000000e+02 4.186124883354125401e-08 4.186124892144316352e-08
3.730000000000000000e+02 4.156892632600773093e-08 4.156892667450673820e-08
3.740000000000000000e+02 4.127941545134517054e-08 4.127941546056002212e-08
3.750000000000000000e+02 4.099268001644951129e-08 4.099267946111595723e-08
3.760000000000000000e+02 4.070867723310333842e-08 4.070867704944469833e-08
3.770000000000000000e+02 4.042738213083651867e-08 4.042738210352503316e-08
3.780000000000000000e+02 4.014876271141165785e-08 4.014876281313584142e-08
3.790000000000000000e+02 3.987277888506391046e-08 3.987277909245356823e-08
3.800000000000000000e+02 3.959940841291586998e-08 3.959940845407738973e-08
3.810000000000000000e+02 3.932861400990361877e-08 3.932861400046672544e-08
3.820000000000000000e+02 3.906036369821786137e-08 3.906036354694997294e-08
3.830000000000000000e+02 3.879463277511874438e-08 3.879463246336811594e-08
3.840000000000000000e+02 3.853138246201482127e-08 3.853138235068720314e-08
3.850000000000000000e+02 3.827059217309525384e-08 3.827059210248507196e-08
3.860000000000000000e+02 3.801222574062457100e-08 3.801222583726948841e-08
3.870000000000000000e+02 3.775625974933305418e-08 3.775625972646246316e-08
3.880000000000000000e+02 3.750266238289334903e-08 3.750266222984910678e-08
3.890000000000000000e+02 3.725140527599535660e-08 3.725140525623338311e-08
3.900000000000000000e+02 3.700246447996269471e-08 3.700246457680190031e-08
3.910000000000000000e+02 3.675580747186657314e-08 3.675580755690966042e-08
3.920000000000000000e+02 3.651141466315399402e-08 3.651141473773322670e-08
3.930000000000000000e+02 3.626925354360821921e-08 3.626925336408515131e-08
3.940000000000000000e+02 3.602929963852918696e-08 3.602929953738787455e-08
3.950000000000000000e+02 3.579152833954601682e-08 3.579152825050613178e-08
3.960000000000000000e+02 3.555591286641401661e-08 3.555591289011728072e-08
3.970000000000000000e+02 3.532242940385010701e-08 3.532242974380040117e-08
3.980000000000000000e+02 3.509105397536682973e-08 3.509105404297940833e-08
3.990000000000000000e+02 3.486176142608599242e-08 3.486176158284948355e-08
4.000000000000000000e+02 3.463452761517938006e-08 3.463452761270913420e-08
4.010000000000000000e+02 3.440932870035773692e-08 3.440932868392643594e-08
4.020000000000000000e+02 3.418614386357932075e-08 3.418614382283413755e-08
4.030000000000000000e+02 3.396494580965025894e-08 3.396494584140263892e-08
4.040000000000000000e+02 3.374571509531798905e-08 3.374571522263281144e-08
4.050000000000000000e+02 3.352843030546281728e-08 3.352843026827034834e-08
4.060000000000000000e+02 3.331306711906734209e-08 3.331306693016289461e-08
4.070000000000000000e+02 3.309960355979413653e-08 3.309960370034836843e-08
4.080000000000000000e+02 3.288802051212847088e-08 3.288802052064943043e-08
4.090000000000000000e+02 3.267829587638715323e-08 3.267829578956771212e-08
4.100000000000000000e+02 3.247040746967577856e-08 3.247040736359396781e-08
4.110000000000000000e+02 3.226433684888618734e-08 3.226433691305707917e-08
4.120000000000000000e+02 3.206006245859427564e-08 3.206006252154391802e-08
4.130000000000000000e+02 3.185756515033943784e-08 3.185756506651760001e-08
4.140000000000000000e+02 3.165682448635909239e-08 3.165682461075958542e-08
4.150000000000000000e+02 3.145782098012972742e-08 3.145782089664095221e-08
4.160000000000000000e+02 3.126053681817842130e-08 3.126053678584317676e-08
4.170000000000000000e+02 3.106495113924800933e-08 3.106495112570329076e-08
4.180000000000000000e+02 3.087104728538569965e-08 3.087104736795854108e-08
4.190000000000000000e+02 3.067880456431026697e-08 3.067880458695881625e-08
4.200000000000000000e+02 3.048820654949491055e-08 3.048820639289795404e-08
4.210000000000000000e+02 3.029923473540918590e-08 3.029923462682937573e-08
4.220000000000000000e+02 3.011187193691089246e-08 3.011187188345365716e-08
4.230000000000000000e+02 2.992609858010197955e-08 2.992609863361472859e-08
4.240000000000000000e+02 2.974190053134373518e-08 2.974190052208724994e-08
4.250000000000000000e+02 2.955926014180932001e-08 2.955926004988285256e-08
4.260000000000000000e+02 2.937815671422150327e-08 2.937815666520515914e-08
4.270000000000000000e+02 2.919857941940939987e-08 2.919857950733906294e-08
4.280000000000000000e+02 2.902050953212942520e-08 2.902050972167225098e-08
4.290000000000000000e+02 2.884392982571704279e-08 2.884392980917471763e-08
4.300000000000000000e+02 2.866882484570121324e-08 2.866882490151767684e-08
4.310000000000000000e+02 2.849518020764385619e-08 2.849518030845210598e-08
4.320000000000000000e+02 2.832298003271893572e-08 2.832297988275556074e-08
4.330000000000000000e+02 2.815220554208686078e-08 2.815220567731202460e-08
4.340000000000000000e+02 2.798284632138381541e-08 2.798284648752868943e-08
4.350000000000000000e+02 2.781488641101503956e-08 2.781488633119000279e-08
4.360000000000000000e+02 2.764830815071839175e-08 2.764830827896303131e-08
4.370000000000000000e+02 2.748309950972860249e-08 2.748309967626205618e-08
4.380000000000000000e+02 2.731924887733327880e-08 2.731924889837200557e-08
4.390000000000000000e+02 2.715673594821943479e-08 2.715673599718027179e-08
4.400000000000000000e+02 2.699555122076535834e-08 2.699555144627941021e-08
4.410000000000000000e+02 2.683567791006424806e-08 2.683567802819197905e-08
4.420000000000000000e+02 2.667710477094465058e-08 2.667710503684306286e-08
4.430000000000000000e+02 2.651981793033719813e-08 2.651981803780678633e-08
4.440000000000000000e+02 2.636380394491211122e-08 2.636380402269711215e-08
4.450000000000000000e+02 2.620904755534780975e-08 2.620904760530784453e-08
4.460000000000000000e+02 2.605553877710331680e-08 2.605553877718658410e-08
4.470000000000000000e+02 2.590326216012073389e-08 2.590326229412465156e-08
4.480000000000000000e+02 2.575220626239993532e-08 2.575220667597189143e-08
4.490000000000000000e+02 2.560236393689408017e-08 2.560236387216807736e-08
4.500000000000000000e+02 2.545371232315352329e-08 2.545371269260799001e-08
4.510000000000000000e+02 2.530624795538116777e-08 2.530624789631730228e-08
4.520000000000000000e+02 2.515995393286007922e-08 2.515995395949155608e-08
4.530000000000000000e+02 2.501481985217602001e-08 2.501481979655384459e-08
4.540000000000000000e+02 2.487083332886053304e-08 2.487083347682550582e-08
4.550000000000000000e+02 2.472798641761642293e-08 2.472798635255735088e-08
4.560000000000000000e+02 2.458626113302497894e-08 2.458626116713658060e-08
4.570000000000000000e+02 2.444565241099816467e-08 2.444565251591423970e-08
4.580000000000000000e+02 2.430614616422133130e-08 2.430614617093818015e-08
4.590000000000000000e+02 2.416773062852151036e-08 2.416773060742727316e-08
4.600000000000000000e+02 2.403039558154795749e-08 2.403039583344368431e-08
4.610000000000000000e+02 2.389413342873680862e-08 2.389413353343083859e-08
4.620000000000000000e+02 2.375892832529036216e-08 2.375892837613857717e-08
4.630000000000000000e+02 2.362477361184112231e-08 2.362477343942348625e-08
4.640000000000000000e+02 2.349165620850468637e-08 2.349165613660386781e-08
4.650000000000000000e+02 2.335956789556448051e-08 2.335956789112358933e-08
4.660000000000000000e+02 2.322849710345575802e-08 2.322849710995056512e-08
4.670000000000000000e+02 2.309843566905556142e-08 2.309843568593095251e-08
4.680000000000000000e+02 2.296937046963876183e-08 2.296937041765256799e-08
4.690000000000000000e+02 2.284129547858171553e-08 2.284129546603619475e-08
4.700000000000000000e+02 2.271419966570764604e-08 2.271419947516561918e-08
4.710000000000000000e+02 2.258807134158935549e-08 2.258807127697437686e-08
4.720000000000000000e+02 2.246290354629420991e-08 2.246290358973168734e-08
4.730000000000000000e+02 2.233868709589081841e-08 2.233868722778531633e-08
4.740000000000000000e+02 2.221541142211069943e-08 2.221541138627825107e-08
4.750000000000000000e+02 2.209306798306442974e-08 2.209306794409560036e-08
4.760000000000000000e+02 2.197164847130006397e-08 2.197164833223075362e-08
4.770000000000000000e+02 2.185114256070264166e-08 2.185114251074260687e-08
4.780000000000000000e+02 2.173154205287186793e-08 2.173154211473904521e-08
4.790000000000000000e+02 2.161283878354680647e-08 2.161283886148446192e-08
4.800000000000000000e+02 2.149502409913572958e-08 2.149502399834135658e-08
4.810000000000000000e+02 2.137808920132933208e-08 2.137808911606420305e-08
4.820000000000000000e+02 2.126202490249085100e-08 2.126202490604356526e-08
4.830000000000000000e+02 2.114682434495307342e-08 2.114682442033721902e-08
4.840000000000000000e+02 2.103247854029488725e-08 2.103247856233281180e-08
4.850000000000000000e+02 2.091897970757372729e-08 2.091897975675660604e-08
4.860000000000000000e+02 2.080631958845113967e-08 2.080631963313761680e-08
4.870000000000000000e+02 2.069449154618041766e-08 2.069449119990185432e-08
4.880000000000000000e+02 2.058348483691130241e-08 2.058348487254946259e-08
4.890000000000000000e+02 2.047329349796900360e-08 2.047329359922134350e-08
4.900000000000000000e+02 2.036391152099303941e-08 2.036391158721784387e-08
4.910000000000000000e+02 2.025532854454947838e-08 2.025532868654700479e-08
4.920000000000000000e+02 2.014753901297128201e-08 2.014753902196408853e-08
4.930000000000000000e+02 2.004053502302483168e-08 2.004053485293866373e-08
4.940000000000000000e+02 1.993430711849653140e-08 1.993430730629075691e-08
4.950000000000000000e+02 1.982885138906986768e-08 1.982885143592128162e-08
4.960000000000000000e+02 1.972416006423838300e-08 1.972416026208012657e-08
4.970000000000000000e+02 1.962022421064801974e-08 1.962022433743548801e-08
4.980000000000000000e+02 1.951703957525641205e-08 1.951703929586878833e-08
4.990000000000000000e+02 1.941459662779809858e-08 1.941459665055766874e-08
5.000000000000000000e+02 1.931288801398922855e-08 1.931288812120901482e-08
5.010000000000000000e+02 1.921191122611354441e-08 1.921191118403609087e-08
5.020000000000000000e+02 1.911165542578530288e-08 1.911165541218507056e-08
5.030000000000000000e+02 1.901212357446890972e-08 1.901212199795221277e-08
5.040000000000000000e+02 1.891328541006598437e-08 1.891328534503466919e-08
5.050000000000000000e+02 1.881515871171579514e-08 1.881515880985951088e-08
5.060000000000000000e+02 1.871772781952829680e-08 1.871772752243261551e-08
5.070000000000000000e+02 1.862098686089552879e-08 1.862098688010238468e-08
5.080000000000000000e+02 1.852493070064742585e-08 1.852493081300199534e-08
5.090000000000000000e+02 1.842955199837792501e-08 1.842955186381889305e-08
5.100000000000000000e+02 1.833484444069277810e-08 1.833484442903543422e-08
5.110000000000000000e+02 1.824080279400064532e-08 1.824080285550699980e-08
5.120000000000000000e+02 1.814742156802662286e-08 1.814742159100823807e-08
5.130000000000000000e+02 1.805469289317685009e-08 1.805469297899709011e-08
5.140000000000000000e+02 1.796261380015984381e-08 1.796261393477438620e-08
5.150000000000000000e+02 1.787117559093332103e-08 1.787117559848283635e-08
5.160000000000000000e+02 1.778037446362179408e-08 1.778037453023517821e-08
5.170000000000000000e+02 1.769020440056667883e-08 1.769020435060664074e-08
5.180000000000000000e+02 1.760065848271930224e-08 1.760065853717573863e-08
5.190000000000000000e+02 1.751173332686928229e-08 1.751173340724943004e-08
5.200000000000000000e+02 1.742342206031977259e-08 1.742342205651725640e-08
5.210000000000000000e+02 1.733571815842882735e-08 1.733571812256862212e-08
5.220000000000000000e+02 1.724861938040556259e-08 1.724861942298261336e-08
5.230000000000000000e+02 1.716211766611408419e-08 1.716211769786646418e-08
5.240000000000000000e+02 1.707621007338011622e-08 1.707621008864568148e-08
5.250000000000000000e+02 1.699088929596470777e-08 1.699088937323622806e-08
5.260000000000000000e+02 1.690615126026529028e-08 1.690615130928163771e-08
5.270000000000000000e+02 1.682199089303448951e-08 1.682199081454171976e-08
5.280000000000000000e+02 1.673840288571315661e-08 1.673840280347338442e-08
5.290000000000000000e+02 1.665538295536617017e-08 1.665538280692935371e-08
5.300000000000000000e+02 1.657292340512261800e-08 1.657292337634008773e-08
5.310000000000000000e+02 1.649102357792475585e-08 1.649102362066834455e-08
5.320000000000000000e+02 1.640967635008205757e-08 1.640967628288580890e-08
5.330000000000000000e+02 1.632887604718913559e-08 1.632887603941757190e-08
5.340000000000000000e+02 1.624862043392294514e-08 1.624862043780872533e-08
5.350000000000000000e+02 1.616890294076078834e-08 1.616890294997563992e-08
5.360000000000000000e+02 1.608971974309536426e-08 1.608971982328122383e-08
5.370000000000000000e+02 1.601106633797311224e-08 1.601106628867920931e-08
5.380000000000000000e+02 1.593293774609927462e-08 1.593293767232495484e-08
5.390000000000000000e+02 1.585532893177976561e-08 1.585532891479335365e-08
5.400000000000000000e+02 1.577823736832739693e-08 1.577823743074968519e-08
5.410000000000000000e+02 1.570165695463643294e-08 1.570165708053572431e-08
5.420000000000000000e+02 1.562558414708314879e-08 1.562558420559190330e-08
5.430000000000000000e+02 1.555001494824015430e-08 1.555001491837515563e-08
5.440000000000000000e+02 1.547494375093994092e-08 1.547494365762569602e-08
5.450000000000000000e+02 1.540036685121481820e-08 1.540036677094569463e-08
5.460000000000000000e+02 1.532628167144611885e-08 1.532628171824201905e-08
5.470000000000000000e+02 1.525268051794093212e-08 1.525268043500727120e-08
5.480000000000000000e+02 1.517956436977718720e-08 1.517956458575719835e-08
5.490000000000000000e+02 1.510692436557103885e-08 1.510692434614213790e-08
5.500000000000000000e+02 1.503476190078956094e-08 1.503476164299577496e-08
5.510000000000000000e+02 1.496306718151707732e-08 1.496306710657702184e-08
5.520000000000000000e+02 1.489183974373586840e-08 1.489183962745388508e-08
5.530000000000000000e+02 1.482107341688188056e-08 1.482107361328033292e-08
5.540000000000000000e+02 1.475076624818383395e-08 1.475076636681116382e-08
5.550000000000000000e+02 1.468091485490319354e-08 1.468091493661560831e-08
5.560000000000000000e+02 1.461151470480426291e-08 1.461151464730858793e-08
5.570000000000000000e+02 1.454256057698000244e-08 1.454256063526671024e-08
5.580000000000000000e+02 1.447405201920881578e-08 1.447405195881268327e-08
5.590000000000000000e+02 1.440598184443420119e-08 1.440598179103247467e-08
5.600000000000000000e+02 1.433834836518654812e-08 1.433834843724002286e-08
5.610000000000000000e+02 1.427114886187741479e-08 1.427114881369373548e-08
5.620000000000000000e+02 1.420437817278852307e-08 1.420437796789686472e-08
5.630000000000000000e+02 1.413803213246023243e-08 1.413803209404651569e-08
5.640000000000000000e+02 1.407211010745479378e-08 1.407211014585463374e-08
5.650000000000000000e+02 1.400660567207889826e-08 1.400660579564672151e-08
5.660000000000000000e+02 1.394151622791106705e-08 1.394151649408703647e-08
5.670000000000000000e+02 1.387684182674320248e-08 1.387684186970883458e-08
5.680000000000000000e+02 1.381257376412148344e-08 1.381257374222233333e-08
5.690000000000000000e+02 1.374871215298334396e-08 1.374871215187312200e-08
5.700000000000000000e+02 1.368525331818526414e-08 1.368525357670069572e-08
5.710000000000000000e+02 1.362219105449646944e-08 1.362219139156017955e-08
5.720000000000000000e+02 1.355952799503290491e-08 1.355952784601322059e-08
5.730000000000000000e+02 1.349725607635576905e-08 1.349725610111374139e-08
5.740000000000000000e+02 1.343537288356344539e-08 1.343537297707198013e-08
5.750000000000000000e+02 1.337387701183523404e-08 1.337387707156523305e-08
5.760000000000000000e+02 1.331276493421462800e-08 1.331276491897681630e-08
5.770000000000000000e+02 1.325203048985201749e-08 1.325203073188063766e-08
5.780000000000000000e+02 1.319167685803757041e-08 1.319167663998976986e-08
5.790000000000000000e+02 1.313169682592985138e-08 1.313169665440039388e-08
5.800000000000000000e+02 1.307208509745971860e-08 1.307208503120715893e-08
5.810000000000000000e+02 1.301284379506828496e-08 1.301284398802504725e-08
5.820000000000000000e+02 1.295396694633854618e-08 1.295396731756937003e-08
5.830000000000000000e+02 1.289545390903423811e-08 1.289545391736091113e-08
5.840000000000000000e+02 1.283730050322118283e-08 1.283730045638364897e-08
5.850000000000000000e+02 1.277950384637183111e-08 1.277950377587267010e-08
5.860000000000000000e+02 1.272205948793514441e-08 1.272205979968576954e-08
5.870000000000000000e+02 1.266496813967510366e-08 1.266496815577333705e-08
5.880000000000000000e+02 1.260822592702437477e-08 1.260822596504951350e-08
5.890000000000000000e+02 1.255182880910421504e-08 1.255182837922586058e-08
5.900000000000000000e+02 1.249577532447254642e-08 1.249577506354238108e-08
5.910000000000000000e+02 1.244006115452833709e-08 1.244006119049956320e-08
5.920000000000000000e+02 1.238468413705673351e-08 1.238468420526606171e-08
5.930000000000000000e+02 1.232964370911915420e-08 1.232964376007839008e-08
5.940000000000000000e+02 1.227493659627931881e-08 1.227493646094313082e-08
5.950000000000000000e+02 1.222055702065905098e-08 1.222055712646330458e-08
5.960000000000000000e+02 1.216650786428630268e-08 1.216650765048510346e-08
5.970000000000000000e+02 1.211278155555106650e-08 1.211278184176656326e-08
5.980000000000000000e+02 1.205937831544323751e-08 1.205937841339266342e-08
5.990000000000000000e+02 1.200629559017230027e-08 1.200629571440625703e-08
6.000000000000000000e+02 1.195353015975841908e-08 1.195353026933743199e-08
6.010000000000000000e+02 1.190108014625934706e-08 1.190108003346068747e-08
6.020000000000000000e+02 1.184894229563915400e-08 1.184894216432752559e-08
6.030000000000000000e+02 1.179711554610829484e-08 1.179711553556117624e-08
6.040000000000000000e+02 1.174559509856121336e-08 1.174559516849138494e-08
6.050000000000000000e+02 1.169438186365834389e-08 1.169438182124782443e-08
6.060000000000000000e+02 1.164347139326338334e-08 1.164347144133604012e-08
6.070000000000000000e+02 1.159286212548682503e-08 1.159286211782628552e-08
6.080000000000000000e+02 1.154255209007137826e-08 1.154255203389409352e-08
6.090000000000000000e+02 1.149253653931481279e-08 1.149253667265259860e-08
6.100000000000000000e+02 1.144281676962455293e-08 1.144281734211105522e-08
6.110000000000000000e+02 1.139338908295872757e-08 1.139338906852582712e-08
6.120000000000000000e+02 1.134425173127118226e-08 1.134425168902719576e-08
6.130000000000000000e+02 1.129540100019976743e-08 1.129540095790027050e-08
6.140000000000000000e+02 1.124683652597990890e-08 1.124683655651104274e-08
6.150000000000000000e+02 1.119855519804424763e-08 1.119855522091484196e-08
6.160000000000000000e+02 1.115055439046552778e-08 1.115055445123636153e-08
6.170000000000000000e+02 1.110283470340256491e-08 1.110283488492402838e-08
6.180000000000000000e+02 1.105539045567760555e-08 1.105539031981406344e-08
6.190000000000000000e+02 1.100822147148683398e-08 1.100822148036861798e-08
6.200000000000000000e+02 1.096132525790771758e-08 1.096132534753047048e-08
6.210000000000000000e+02 1.091470017977602713e-08 1.091470029579433340e-08
6.220000000000000000e+02 1.086834419564142221e-08 1.086834430039096428e-08
6.230000000000000000e+02 1.082225618442844723e-08 1.082225626847233011e-08
6.240000000000000000e+02 1.077643196228939049e-08 1.077643191327304306e-08
6.250000000000000000e+02 1.073087159264574136e-08 1.073087130454286660e-08
6.260000000000000000e+02 1.068557181177487435e-08 1.068557164785044426e-08
6.270000000000000000e+02 1.064053098775996712e-08 1.064053117516561296e-08
6.280000000000000000e+02 1.059574791678619133e-08 1.059574800399421046e-08
6.290000000000000000e+02 1.055122279147724336e-08 1.055122232529459521e-08
6.300000000000000000e+02 1.050694662541040665e-08 1.050694674893659624e-08
6.310000000000000000e+02 1.046292378203972314e-08 1.046292374484725255e-08
6.320000000000000000e+02 1.041915333108156605e-08 1.041915297900208929e-08
6.330000000000000000e+02 1.037562828221094693e-08 1.037562821815107929e-08
6.340000000000000000e+02 1.033234977809716080e-08 1.033234967205698371e-08
6.350000000000000000e+02 1.028931757951490093e-08 1.028931752855566340e-08
6.360000000000000000e+02 1.024652684905591520e-08 1.024652689662897143e-08
6.370000000000000000e+02 1.020397403461714789e-08 1.020397449202903291e-08
6.380000000000000000e+02 1.016166605510848766e-08 1.016166606951363123e-08
6.390000000000000000e+02 1.011959352781310942e-08 1.011959350738500572e-08
6.400000000000000000e+02 1.007775656203246893e-08 1.007775626263307475e-08
6.410000000000000000e+02 1.003615305705807209e-08 1.003615291805815061e-08
6.420000000000000000e+02 9.994781816069498224e-09 9.994782065869678764e-09
6.430000000000000000e+02 9.953642538640395190e-09 9.953642678861562816e-09
6.440000000000000000e+02 9.912735067618693837e-09 9.912734875272556276e-09
6.450000000000000000e+02 9.872050415360434783e-09 9.872050243275864643e-09
6.460000000000000000e+02 9.831592290704404705e-09 9.831592296644099170e-09
6.470000000000000000e+02 9.791360042088470325e-09 9.791360380706492505e-09
6.480000000000000000e+02 9.751348626158007997e-09 9.751348782505164236e-09
6.490000000000000000e+02 9.711560672975850703e-09 9.711560662539752975e-09
6.500000000000000000e+02 9.671993561222170059e-09 9.671993283777436430e-09
6.510000000000000000e+02 9.632639389578479010e-09 9.632639284884447377e-09
6.520000000000000000e+02 9.593504697480436660e-09 9.593504569027633783e-09
6.530000000000000000e+02 9.554586103299733256e-09 9.554586459126212450e-09
6.540000000000000000e+02 9.515875759508186280e-09 9.515876332188976753e-09
6.550000000000000000e+02 9.477384210754280502e-09 9.477383800193806115e-09
6.560000000000000000e+02 9.439103471731158075e-09 9.439102816644062448e-09
6.570000000000000000e+02 9.401024738009411249e-09 9.401024683830528693e-09
6.580000000000000000e+02 9.363153509966970674e-09 9.363153980881943920e-09
6.590000000000000000e+02 9.325497989265408242e-09 9.325498664392029543e-09
6.600000000000000000e+02 9.288036758342554377e-09 9.288037794596971045e-09
6.610000000000000000e+02 9.250784341996443087e-09 9.250783673642182726e-09
6.620000000000000000e+02 9.213740744473675709e-09 9.213738366320444672e-09
6.630000000000000000e+02 9.176884893324910295e-09 9.176884894657177316e-09
6.640000000000000000e+02 9.140219521974746094e-09 9.140221888997990673e-09
6.650000000000000000e+02 9.103774393670605076e-09 9.103774611718407284e-09
6.660000000000000000e+02 9.067524725098197908e-09 9.067522807992833463e-09
6.670000000000000000e+02 9.031448591656499484e-09 9.031449041074779072e-09
6.680000000000000000e+02 8.995573600900642210e-09 8.995576423254103970e-09
6.690000000000000000e+02 8.959911118600061286e-09 8.959910408390392447e-09
6.700000000000000000e+02 8.924424408807141533e-09 8.924421904532575733e-09
6.710000000000000000e+02 8.889120351018853784e-09 8.889119999744288289e-09
6.720000000000000000e+02 8.854011786380011165e-09 8.854012919279341942e-09
6.730000000000000000e+02 8.819090233203041425e-09 8.819090863476652624e-09
6.740000000000000000e+02 8.784355531671339720e-09 8.784355167851255092e-09
6.750000000000000000e+02 8.749807149488475978e-09 8.749806509888990671e-09
6.760000000000000000e+02 8.715438566564426387e-09 8.715437821993355611e-09
6.770000000000000000e+02 8.681247840924833291e-09 8.681248088171500664e-09
6.780000000000000000e+02 8.647243572870722037e-09 8.647243917025982227e-09
6.790000000000000000e+02 8.613414867464365015e-09 8.613415291236492045e-09
6.800000000000000000e+02 8.579769298355798849e-09 8.579769083444377665e-09
6.810000000000000000e+02 8.546300046208266693e-09 8.546299621658981970e-09
6.820000000000000000e+02 8.513002763804732784e-09 8.513002713803064345e-09
6.830000000000000000e+02 8.479882855461084829e-09 8.479883370715590848e-09
6.840000000000000000e+02 8.446938304818019013e-09 8.446938636746947562e-09
6.850000000000000000e+02 8.414163647163520082e-09 8.414163638614802011e-09
6.860000000000000000e+02 8.381560582734759457e-09 8.381560111930808739e-09
6.870000000000000000e+02 8.349131726648195655e-09 8.349130528939596412e-09
6.880000000000000000e+02 8.316864960944415195e-09 8.316865079405212108e-09
6.890000000000000000e+02 8.284767384791892065e-09 8.284767681610017858e-09
6.900000000000000000e+02 8.252841544764689001e-09 8.252841363298735970e-09
6.910000000000000000e+02 8.221076898129454452e-09 8.221076994663346032e-09
6.920000000000000000e+02 8.189477065961848292e-09 8.189476973952115193e-09
6.930000000000000000e+02 8.158044067174685850e-09 8.158043549533201281e-09
6.940000000000000000e+02 8.126770823319029102e-09 8.126770717570285941e-09
6.950000000000000000e+02 8.095657713980131795e-09 8.095657502482645472e-09
6.960000000000000000e+02 8.064706981281144930e-09 8.064706980698277075e-09
6.970000000000000000e+02 8.033912062610504358e-09 8.033912097693551897e-09
6.980000000000000000e+02 8.003278202328711886e-09 8.003278118610956538e-09
6.990000000000000000e+02 7.972802120281841059e-09 7.972801838507237131e-09
7.000000000000000000e+02 7.942479268330248576e-09 7.942479144429359398e-09
7.010000000000000000e+02 7.912311553726070664e-09 7.912311871249855641e-09
7.020000000000000000e+02 7.882300342237913810e-09 7.882300347497594675e-09
7.030000000000000000e+02 7.852440186195686808e-09 7.852440351840961937e-09
7.040000000000000000e+02 7.822731957651819092e-09 7.822732080386974213e-09
7.050000000000000000e+02 7.793175907266914550e-09 7.793176493187114538e-09
7.060000000000000000e+02 7.763770022553572775e-09 7.763769823629362457e-09
7.070000000000000000e+02 7.734512651014213199e-09 7.734512415924488595e-09
7.080000000000000000e+02 7.705404561103578808e-09 7.705404317437380915e-09
7.090000000000000000e+02 7.676439229498122326e-09 7.676439284620695538e-09
7.100000000000000000e+02 7.647623111284307609e-09 7.647623263377922467e-09
7.110000000000000000e+02 7.618953817067897946e-09 7.618953867749578332e-09
7.120000000000000000e+02 7.590425593007043704e-09 7.590425465886507847e-09
7.130000000000000000e+02 7.562044358477848769e-09 7.562043431719179361e-09
7.140000000000000000e+02 7.533802698252157244e-09 7.533802500056530919e-09
7.150000000000000000e+02 7.505699295751178126e-09 7.505700223398026100e-09
7.160000000000000000e+02 7.477738306005399225e-09 7.477739003336481349e-09
7.170000000000000000e+02 7.449927466818274008e-09 7.449926490210589861e-09
7.180000000000000000e+02 7.422242793458933511e-09 7.422242587200312052e-09
7.190000000000000000e+02 7.394696633689079736e-09 7.394697186802190690e-09
7.200000000000000000e+02 7.367293336058012156e-09 7.367293624993554215e-09
7.210000000000000000e+02 7.340029482549859196e-09 7.340028171043400094e-09
7.220000000000000000e+02 7.312888114147098560e-09 7.312888313015797615e-09
7.230000000000000000e+02 7.285888494412695944e-09 7.285888949326579887e-09
7.240000000000000000e+02 7.259023401928743518e-09 7.259023607653069994e-09
7.250000000000000000e+02 7.232289806036185488e-09 7.232289530367808163e-09
7.260000000000000000e+02 7.205686112218834241e-09 7.205686418626511196e-09
7.270000000000000000e+02 7.179216970465418440e-09 7.179217016317629635e-09
7.280000000000000000e+02 7.152877053717698852e-09 7.152876946109332078e-09
7.290000000000000000e+02 7.126663474466000060e-09 7.126663640610875735e-09
7.300000000000000000e+02 7.100583086963596794e-09 7.100583002600524763e-09
7.310000000000000000e+02 7.074625569591930210e-09 7.074625458847184066e-09
7.320000000000000000e+02 7.048798749520468834e-09 7.048798985609394530e-09
7.330000000000000000e+02 7.023095424218972410e-09 7.023095916214306077e-09
7.340000000000000000e+02 6.997521183649963332e-09 6.997521444092671967e-09
7.350000000000000000e+02 6.972068560040511679e-09 6.972068484878413620e-09
7.360000000000000000e+02 6.946741316210536751e-09 6.946741138408318854e-09
7.370000000000000000e+02 6.921536616077972657e-09 6.921536265469541500e-09
7.380000000000000000e+02 6.896453927998646883e-09 6.896453805471658381e-09
7.390000000000000000e+02 6.871490269788616043e-09 6.871490391191504143e-09
7.400000000000000000e+02 6.846650597025494410e-09 6.846650774022800224e-09
7.410000000000000000e+02 6.821929261824344615e-09 6.821929488032286048e-09
7.420000000000000000e+02 6.797327960682275680e-09 6.797328036746430741e-09
7.430000000000000000e+02 6.772845637104119517e-09 6.772845548286277051e-09
7.440000000000000000e+02 6.748480397666956489e-09 6.748480196078210475e-09
7.450000000000000000e+02 6.724233521882006310e-09 6.724233618693454210e-09
7.460000000000000000e+02 6.700099770745593785e-09 6.700099637699241900e-09
7.470000000000000000e+02 6.676085819168342936e-09 6.676086028556405374e-09
7.480000000000000000e+02 6.652181960747904989e-09 6.652182593658295838e-09
7.490000000000000000e+02 6.628395637919837213e-09 6.628395394892017613e-09
7.500000000000000000e+02 6.604726983685388644e-09 6.604726424859832900e-09
7.510000000000000000e+02 6.581160862717539107e-09 6.581161090202237124e-09
7.520000000000000000e+02 6.557712311672237264e-09 6.557712672550231531e-09
7.530000000000000000e+02 6.534377327893637331e-09 6.534377579692219230e-09
7.540000000000000000e+02 6.511147709872821946e-09 6.511147865123634655e-09
7.550000000000000000e+02 6.488034816731769640e-09 6.488034763219019767e-09
7.560000000000000000e+02 6.465025167240456560e-09 6.465025230106835760e-09
7.570000000000000000e+02 6.442128242301059694e-09 6.442128210937259381e-09
7.580000000000000000e+02 6.419336798738767214e-09 6.419336640972605796e-09
7.590000000000000000e+02 6.396654343432395185e-09 6.396654404550173299e-09
7.600000000000000000e+02 6.374079131815646171e-09 6.374079213944395006e-09
7.610000000000000000e+02 6.351608863086610847e-09 6.351609019739079450e-09
7.620000000000000000e+02 6.329246000691402021e-09 6.329245916647519136e-09
7.630000000000000000e+02 6.306984584036889752e-09 6.306984365322954034e-09
7.640000000000000000e+02 6.284831252867384871e-09 6.284831065073160183e-09
7.650000000000000000e+02 6.262777604737479901e-09 6.262777668852859639e-09
7.660000000000000000e+02 6.240833092915204673e-09 6.240832420303932081e-09
7.670000000000000000e+02 6.218982313010990489e-09 6.218982381345217172e-09
7.680000000000000000e+02 6.197237464866667763e-09 6.197237867600069681e-09
7.690000000000000000e+02 6.175593507906640266e-09 6.175593340762564325e-09
7.700000000000000000e+02 6.154051824525108605e-09 6.154052166695845046e-09
7.710000000000000000e+02 6.132607764164355523e-09 6.132607773157162049e-09
7.720000000000000000e+02 6.111263589986260442e-09 6.111263751162887526e-09
7.730000000000000000e+02 6.090018542792563957e-09 6.090018756510495867e-09
7.740000000000000000e+02 6.068872217795950702e-09 6.068871962569555506e-09
7.750000000000000000e+02 6.047821384580487261e-09 6.047821545007714353e-09
7.760000000000000000e+02 6.026870045888755096e-09 6.026869700442860713e-09
7.770000000000000000e+02 6.006013682724464806e-09 6.006013668125032224e-09
7.780000000000000000e+02 5.985251324308605008e-09 5.985251579965211878e-09
7.790000000000000000e+02 5.964587809992317086e-09 5.964588007278948019e-09
7.800000000000000000e+02 5.944017303138870716e-09 5.944017237802246484e-09
7.810000000000000000e+02 5.923543868857628493e-09 5.923543395458530125e-09
7.820000000000000000e+02 5.903157620459897799e-09 5.903157757898569638e-09
7.830000000000000000e+02 5.882869487439102152e-09 5.882869610507324028e-09
7.840000000000000000e+02 5.862672790735156977e-09 5.862672746798081486e-09
7.850000000000000000e+02 5.842566953129235712e-09 5.842566686620198703e-09
7.860000000000000000e+02 5.822553209820779687e-09 5.822553233753024768e-09
7.870000000000000000e+02 5.802631857343420813e-09 5.802631898366161990e-09
7.880000000000000000e+02 5.782795124281703678e-09 5.782795856196232794e-09
7.890000000000000000e+02 5.763055458074539626e-09 5.763055437535414233e-09
7.900000000000000000e+02 5.743401434797624184e-09 5.743401560148742128e-09
7.910000000000000000e+02 5.723838533699954708e-09 5.723838448434825676e-09
7.920000000000000000e+02 5.704362039227195683e-09 5.704361990127582591e-09
7.930000000000000000e+02 5.684973446329344598e-09 5.684973457042996991e-09
7.940000000000000000e+02 5.665670540402900926e-09 5.665670776103248604e-09
7.950000000000000000e+02 5.646456991859061122e-09 5.646457249930403414e-09
7.960000000000000000e+02 5.627328717006108209e-09 5.627328753282645850e-09
7.970000000000000000e+02 5.608285503555521391e-09 5.608285782388034131e-09
7.980000000000000000e+02 5.589329415675581724e-09 5.589328939029081459e-09
7.990000000000000000e+02 5.570456664605316712e-09 5.570456812709068071e-09
8.000000000000000000e+02 5.551667365794044034e-09 5.551667510844682505e-09
8.010000000000000000e+02 5.532962880083758548e-09 5.532963074206254066e-09
8.020000000000000000e+02 5.514340783607796596e-09 5.514340796625161057e-09
8.030000000000000000e+02 5.495803476307515147e-09 5.495803695187983830e-09
8.040000000000000000e+02 5.477346897653223830e-09 5.477346565196938689e-09
8.050000000000000000e+02 5.458972638594516735e-09 5.458972671568141215e-09
8.060000000000000000e+02 5.440679579610252827e-09 5.440679827897754120e-09
8.070000000000000000e+02 5.422466826665584424e-09 5.422467183602286411e-09
8.080000000000000000e+02 5.404336684500243934e-09 5.404336549635902091e-09
8.090000000000000000e+02 5.386283417174730775e-09 5.386283783326284343e-09
8.100000000000000000e+02 5.368312337217240472e-09 5.368312407320885894e-09
8.110000000000000000e+02 5.350421320327036509e-09 5.350421187655385033e-09
8.120000000000000000e+02 5.332605876262608675e-09 5.332605832519821366e-09
8.130000000000000000e+02 5.314871273864873966e-09 5.314871188433211970e-09
8.140000000000000000e+02 5.297211136082169729e-09 5.297211271279578328e-09
8.150000000000000000e+02 5.279631860810596375e-09 5.279631491550418656e-09
8.160000000000000000e+02 5.262127976496388836e-09 5.262128001948252384e-09
8.170000000000000000e+02 5.244698992434848467e-09 5.244698921269553124e-09
8.180000000000000000e+02 5.227349324718466947e-09 5.227349310146789584e-09
8.190000000000000000e+02 5.210071674754956943e-09 5.210071745476163830e-09
8.200000000000000000e+02 5.192871911197105819e-09 5.192871896708694938e-09
8.210000000000000000e+02 5.175747617047754949e-09 5.175747460006707500e-09
8.220000000000000000e+02 5.158694176554679122e-09 5.158694290546827990e-09
8.230000000000000000e+02 5.141715160306148490e-09 5.141715302525718302e-09
8.240000000000000000e+02 5.124812984091953143e-09 5.124813082291180154e-09
8.250000000000000000e+02 5.107981749907786023e-09 5.107981693952545509e-09
8.260000000000000000e+02 5.091223754125073695e-09 5.091223483619233971e-09
8.270000000000000000e+02 5.074537666738265850e-09 5.074537546889690653e-09
8.280000000000000000e+02 5.057923553375420647e-09 5.057923738588376949e-09
8.290000000000000000e+02 5.041380080950119671e-09 5.041380505499404394e-09
8.300000000000000000e+02 5.024908780695835617e-09 5.024908913062176383e-09
8.310000000000000000e+02 5.008509671666772330e-09 5.008509383785941800e-09
8.320000000000000000e+02 4.992178203461206441e-09 4.992177814258647139e-09
8.330000000000000000e+02 4.975918086569386581e-09 4.975917941241192618e-09
8.340000000000000000e+02 4.959725445619067420e-09 4.959725595637953655e-09
8.350000000000000000e+02 4.943602134765967721e-09 4.943602574747352327e-09
8.360000000000000000e+02 4.927550230682254019e-09 4.927550258840285262e-09
8.370000000000000000e+02 4.911565075982338508e-09 4.911565303966636245e-09
8.380000000000000000e+02 4.895649145103542707e-09 4.895648744090985828e-09
8.390000000000000000e+02 4.879799618717761696e-09 4.879799801349449610e-09
8.400000000000000000e+02 4.864017164180056398e-09 4.864017742606252327e-09
8.410000000000000000e+02 4.848307957217023819e-09 4.848307476046365073e-09
8.420000000000000000e+02 4.832654961289817791e-09 4.832654937170222091e-09
8.430000000000000000e+02 4.817071912355253508e-09 4.817071735718769668e-09
8.440000000000000000e+02 4.801555592209849932e-09 4.801555482436548008e-09
8.450000000000000000e+02 4.786103862008950057e-09 4.786104148724046531e-09
8.460000000000000000e+02 4.770719673974355331e-09 4.770719400457035546e-09
8.470000000000000000e+02 4.755396540878642239e-09 4.755396729394512529e-09
8.480000000000000000e+02 4.740140325865116182e-09 4.740140299969164179e-09
8.490000000000000000e+02 4.724948057255317892e-09 4.724947812562163688e-09
8.500000000000000000e+02 4.709818736542414764e-09 4.709818503756402228e-09
8.510000000000000000e+02 4.694751761347148960e-09 4.694751896683336131e-09
8.520000000000000000e+02 4.679747256930433550e-09 4.679747443211978990e-09
8.530000000000000000e+02 4.664809883592191483e-09 4.664809885146503559e-09
8.540000000000000000e+02 4.649931054617751293e-09 4.649930895106457985e-09
8.550000000000000000e+02 4.635114236761772363e-09 4.635114418449770449e-09
8.560000000000000000e+02 4.620361451879162864e-09 4.620361604923406769e-09
8.570000000000000000e+02 4.605668398438566919e-09 4.605668496138193383e-09
8.580000000000000000e+02 4.591034094697521307e-09 4.591034412637640348e-09
8.590000000000000000e+02 4.576465684302810538e-09 4.576465737482493656e-09
8.600000000000000000e+02 4.561954573489845886e-09 4.561954222825903465e-09
8.610000000000000000e+02 4.547503644203310367e-09 4.547503357543725158e-09
8.620000000000000000e+02 4.533111206739271072e-09 4.533111467114326260e-09
8.630000000000000000e+02 4.518779946893758095e-09 4.518780272189105104e-09
8.640000000000000000e+02 4.504505730945629146e-09 4.504505800265179312e-09
8.650000000000000000e+02 4.490292954795194052e-09 4.490292771608395155e-09
8.660000000000000000e+02 4.476137990983009191e-09 4.476137769410248766e-09
8.670000000000000000e+02 4.462040289365810012e-09 4.462039791319761006e-09
8.680000000000000000e+02 4.447999915502265803e-09 4.448000012993724823e-09
8.690000000000000000e+02 4.434016282583997184e-09 4.434016498688908470e-09
8.700000000000000000e+02 4.420091160306505141e-09 4.420091293408368290e-09
8.710000000000000000e+02 4.406225125430651827e-09 4.406224925423973934e-09
8.720000000000000000e+02 4.392412104758935894e-09 4.392411839804210961e-09
8.730000000000000000e+02 4.378657691983534547e-09 4.378657649406481294e-09
8.740000000000000000e+02 4.364957234631594825e-09 4.364957507621558846e-09
8.750000000000000000e+02 4.351312536732266090e-09 4.351312963113418380e-09
8.760000000000000000e+02 4.337726413533582406e-09 4.337726435349465211e-09
8.770000000000000000e+02 4.324194323612750975e-09 4.324194013638482976e-09
8.780000000000000000e+02 4.310715982502877783e-09 4.310715153513222884e-09
8.790000000000000000e+02 4.297291268162695609e-09 4.297291152643989884e-09
8.800000000000000000e+02 4.283917893421751861e-09 4.283918668274156203e-09
8.810000000000000000e+02 4.270605354128597989e-09 4.270605568845730992e-09
8.820000000000000000e+02 4.257345405739298969e-09 4.257345355418440557e-09
8.830000000000000000e+02 4.244134506614649539e-09 4.244134529374221345e-09
8.840000000000000000e+02 4.230980081842972206e-09 4.230979851804761848e-09
8.850000000000000000e+02 4.217878299628275159e-09 4.217878199375135525e-09
8.860000000000000000e+02 4.204825007847468163e-09 4.204826143161532708e-09
8.870000000000000000e+02 4.191828646415984783e-09 4.191828813393527759e-09
8.880000000000000000e+02 4.178883821370771043e-09 4.178883809033417702e-09
8.890000000000000000e+02 4.165991300819627217e-09 4.165990975080191753e-09
8.900000000000000000e+02 4.153146241692163043e-09 4.153146300728272490e-09
8.910000000000000000e+02 4.140356503867792817e-09 4.140357084625456859e-09
8.920000000000000000e+02 4.127617297067232201e-09 4.127617775628866516e-09
8.930000000000000000e+02 4.114925928555557198e-09 4.114926199505486206e-09
8.940000000000000000e+02 4.102288527207953351e-09 4.102288351653937913e-09
8.950000000000000000e+02 4.089701732379324756e-09 4.089701202192319399e-09
8.960000000000000000e+02 4.077163893251301403e-09 4.077163706553421899e-09
8.970000000000000000e+02 4.064669553049959724e-09 4.064670072356779724e-09
8.980000000000000000e+02 4.052233926687964802e-09 4.052233720797105362e-09
8.990000000000000000e+02 4.039841592362591849e-09 4.039841238312469786e-09
9.000000000000000000e+02 4.027500019848639685e-09 4.027499620612440764e-09
9.010000000000000000e+02 4.015206811813776599e-09 4.015206623408928837e-09
9.020000000000000000e+02 4.002960861226867775e-09 4.002960879198602390e-09
9.030000000000000000e+02 3.990762394878721672e-09 3.990762800165636758e-09
9.040000000000000000e+02 3.978616248428990149e-09 3.978616074526430877e-09
9.050000000000000000e+02 3.966515345177335440e-09 3.966515083497768450e-09
9.060000000000000000e+02 3.954461407273956690e-09 3.954461145649900964e-09
9.070000000000000000e+02 3.942453332794748725e-09 3.942453348559915364e-09
9.080000000000000000e+02 3.930494540130280222e-09 3.930494752821256648e-09
9.090000000000000000e+02 3.918580806949733872e-09 3.918581086836958969e-09
9.100000000000000000e+02 3.906716017521016613e-09 3.906715524346071280e-09
9.110000000000000000e+02 3.894895768907779798e-09 3.894895441447499294e-09
9.120000000000000000e+02 3.883120191033873553e-09 3.883119722214445757e-09
9.130000000000000000e+02 3.871392191268085914e-09 3.871392095844417126e-09
9.140000000000000000e+02 3.859707733588901885e-09 3.859708270645412273e-09
9.150000000000000000e+02 3.848071255863061470e-09 3.848071425949228598e-09
9.160000000000000000e+02 3.836479008006987626e-09 3.836478782895391377e-09
9.170000000000000000e+02 3.824932020557447610e-09 3.824931801732489364e-09
9.180000000000000000e+02 3.813429334476037090e-09 3.813428927398887264e-09
9.190000000000000000e+02 3.801968250227716736e-09 3.801968619376871928e-09
9.200000000000000000e+02 3.790553897556337149e-09 3.790554063860807397e-09
9.210000000000000000e+02 3.779183289420728877e-09 3.779183389895912738e-09
9.220000000000000000e+02 3.767857858494316461e-09 3.767857667813512676e-09
9.230000000000000000e+02 3.756575684299435073e-09 3.756575054358890630e-09
9.240000000000000000e+02 3.745333599480815374e-09 3.745333420790419739e-09
9.250000000000000000e+02 3.734136365118879017e-09 3.734136553079636669e-09
9.260000000000000000e+02 3.722981280596116202e-09 3.722981534060032704e-09
9.270000000000000000e+02 3.711872182621256486e-09 3.711871891465268427e-09
9.280000000000000000e+02 3.700802737871544844e-09 3.700802473569075813e-09
9.290000000000000000e+02 3.689775198711942238e-09 3.689774944470869284e-09
9.300000000000000000e+02 3.678791292122119070e-09 3.678791446887208428e-09
9.310000000000000000e+02 3.667845175692185996e-09 3.667845605126452000e-09
9.320000000000000000e+02 3.656944116123273033e-09 3.656944476335133376e-09
9.330000000000000000e+02 3.646085552033717832e-09 3.646085145747602067e-09
9.340000000000000000e+02 3.635267283919052580e-09 3.635267055629443306e-09
9.350000000000000000e+02 3.624488229658773456e-09 3.624488100928413433e-09
9.360000000000000000e+02 3.613750446898600439e-09 3.613750770591062086e-09
9.370000000000000000e+02 3.603053178480308723e-09 3.603053582434956375e-09
9.380000000000000000e+02 3.592398445884104001e-09 3.592398235552352147e-09
9.390000000000000000e+02 3.581783145967243240e-09 3.581782693551360788e-09
9.400000000000000000e+02 3.571206063507359474e-09 3.571205829756840695e-09
9.410000000000000000e+02 3.560669668112304201e-09 3.560669632307611475e-09
9.420000000000000000e+02 3.550173663102729375e-09 3.550173872463036181e-09
9.430000000000000000e+02 3.539714813038941313e-09 3.539715236533514093e-09
9.440000000000000000e+02 3.529296564150352856e-09 3.529296642421075893e-09
9.450000000000000000e+02 3.518919392209163314e-09 3.518919087841520957e-09
9.460000000000000000e+02 3.508578747507540527e-09 3.508578579086707589e-09
9.470000000000000000e+02 3.498275746194323909e-09 3.498276039737291346e-09
9.480000000000000000e+02 3.488013618907492758e-09 3.488013670019385231e-09
9.490000000000000000e+02 3.477788605876774776e-09 3.477788637906709013e-09
9.500000000000000000e+02 3.467601640383400039e-09 3.467601444984147523e-09
9.510000000000000000e+02 3.457453776056773537e-09 3.457453484179140704e-09
9.520000000000000000e+02 3.447341335442722015e-09 3.447341297035944075e-09
9.530000000000000000e+02 3.437266927308613437e-09 3.437267071748628835e-09
9.540000000000000000e+02 3.427230803348946392e-09 3.427231107105965675e-09
9.550000000000000000e+02 3.417231736690950909e-09 3.417231708768841916e-09
9.560000000000000000e+02 3.407268627783621929e-09 3.407268631100413112e-09
9.570000000000000000e+02 3.397344040756422736e-09 3.397343860400692498e-09
9.580000000000000000e+02 3.387455396408611723e-09 3.387455209530321232e-09
9.590000000000000000e+02 3.377601497711602004e-09 3.377601712761801762e-09
9.600000000000000000e+02 3.367786184996224203e-09 3.367786328461325358e-09
9.610000000000000000e+02 3.358006032128102414e-09 3.358006064102525801e-09
9.620000000000000000e+02 3.348262622576703036e-09 3.348262405639124034e-09
9.630000000000000000e+02 3.338554477316791029e-09 3.338554299847640301e-09
9.640000000000000000e+02 3.328879833716658206e-09 3.328879870777290689e-09
9.650000000000000000e+02 3.319242122490351456e-09 3.319242335875216610e-09
9.660000000000000000e+02 3.309641125714968295e-09 3.309641330537238597e-09
9.670000000000000000e+02 3.300073597500840941e-09 3.300073448342377639e-09
9.680000000000000000e+02 3.290540919173579211e-09 3.290540779521400590e-09
9.690000000000000000e+02 3.281044576919356273e-09 3.281044457847937114e-09
9.700000000000000000e+02 3.271580408192864672e-09 3.271580612432267946e-09
9.710000000000000000e+02 3.262150476857073101e-09 3.262150786831341514e-09
9.720000000000000000e+02 3.252757170113529559e-09 3.252757290683749944e-09
9.730000000000000000e+02 3.243398101093752802e-09 3.243397713736939504e-09
9.740000000000000000e+02 3.234070237723152291e-09 3.234069989477284240e-09
9.750000000000000000e+02 3.224778695409824754e-09 3.224778413857265468e-09
9.760000000000000000e+02 3.215518087948398984e-09 3.215518270670292185e-09
9.770000000000000000e+02 3.206292439328351067e-09 3.206292670365762518e-09
9.780000000000000000e+02 3.197101519247791524e-09 3.197101397123258650e-09
9.790000000000000000e+02 3.187941937543570139e-09 3.187941771065627708e-09
9.800000000000000000e+02 3.178815583690375465e-09 3.178815177452831745e-09
9.810000000000000000e+02 3.169725902529840819e-09 3.169725265761424999e-09
9.820000000000000000e+02 3.160660410783666868e-09 3.160660626402856045e-09
9.830000000000000000e+02 3.151630493691825892e-09 3.151630906583768807e-09
9.840000000000000000e+02 3.142636452430070030e-09 3.142636624764438789e-09
9.850000000000000000e+02 3.133672397570563856e-09 3.133672236588225369e-09
9.860000000000000000e+02 3.124740681731408380e-09 3.124740365539890838e-09
9.870000000000000000e+02 3.115842035050775586e-09 3.115841712475475536e-09
9.880000000000000000e+02 3.106968877009119683e-09 3.106969827693095782e-09
9.890000000000000000e+02 3.098134687573583896e-09 3.098135069712348743e-09
9.900000000000000000e+02 3.089330837202641990e-09 3.089330837036108199e-09
9.910000000000000000e+02 3.080558608092864964e-09 3.080558091173024755e-09
9.920000000000000000e+02 3.071814453553534138e-09 3.071814192623367967e-09
9.930000000000000000e+02 3.063102839151454693e-09 3.063102800626715835e-09
9.940000000000000000e+02 3.054419047160417162e-09 3.054419698278465704e-09
9.950000000000000000e+02 3.045770608278708642e-09 3.045771105547601196e-09
9.960000000000000000e+02 3.037152214335758711e-09 3.037152224799610831e-09
9.970000000000000000e+02 3.028563038798281964e-09 3.028562221507602528e-09
9.980000000000000000e+02 3.020006239806694092e-09 3.020005425832805840e-09
9.990000000000000000e+02 3.011475357084236768e-09 3.011474490111076798e-09


==> plot_data/GFF_pn100_functions.dat <==
x y1 y2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.002004008016031981e-03 7.978105054605251836e-03 8.002071992013089219e-03
2.004008016032063962e-03 1.389626796501109915e-02 1.399162010338929514e-02
3.006012024048095727e-03 1.922852031911066739e-02 1.944190653492637241e-02
4.008016032064127925e-03 2.421429219863670268e-02 2.459159734159141117e-02
5.010020040080160122e-03 2.895842647098974265e-02 2.954477670845941095e-02
6.012024048096191453e-03 3.351933345822154242e-02 3.435910160381384915e-02
7.014028056112223651e-03 3.793398522370384357e-02 3.907079604993926591e-02
8.016032064128255849e-03 4.222774996988701290e-02 4.370448550501045137e-02
9.018036072144287180e-03 4.641903644847698851e-02 4.827784125740663956e-02
1.002004008016032024e-02 5.052176621682096663e-02 5.280405266624121907e-02
1.102204408817635158e-02 5.454680707589645849e-02 5.729326058350150963e-02
1.202404809619238291e-02 5.850285952441088011e-02 6.175344379230587877e-02
1.302605210420841597e-02 6.239703334224208642e-02 6.619099557450854043e-02
1.402805611222444730e-02 6.623523820103949244e-02 7.061111430547167833e-02
1.503006012024048037e-02 7.002245731372074011e-02 7.501807708774001215e-02
1.603206412825651170e-02 7.376294461774310363e-02 7.941543691849677067e-02
1.703406813627254476e-02 7.746037030623588449e-02 8.380616820488756558e-02
1.803607214428857436e-02 8.111793048027006459e-02 8.819277640048822642e-02
1.903807615230460742e-02 8.473843126910368673e-02 9.257738210975537119e-02
2.004008016032064049e-02 8.832435439350097561e-02 9.696178663555733712e-02
2.104208416833667009e-02 9.187790898811093454e-02 1.013475237857715955e-01
2.204408817635270315e-02 9.540107307920991930e-02 1.057359013352529714e-01
2.304609218436873622e-02 9.889562715848125574e-02 1.101280345838457214e-01
2.404809619238476581e-02 1.023631816366366853e-01 1.145248737942443779e-01
2.505010020040079888e-02 1.058051995006080021e-01 1.189272268334316818e-01
2.605210420841683194e-02 1.092230151702776042e-01 1.233357780136622173e-01
2.705410821643286501e-02 1.126178503135936010e-01 1.277511038918377195e-01
2.805611222444889460e-02 1.159908272049337691e-01 1.321736866121379916e-01
2.905811623246492767e-02 1.193429800822756320e-01 1.366039252474649246e-01
3.006012024048096073e-02 1.226752648614818086e-01 1.410421454980087252e-01
3.106212424849699033e-02 1.259885674920675491e-01 1.454886080313033403e-01
3.206412825651302340e-02 1.292837111820254736e-01 1.499435156913460077e-01
3.306613226452905646e-02 1.325614626752507630e-01 1.544070197603241712e-01
3.406813627254508953e-02 1.358225377306730430e-01 1.588792254220562639e-01
3.507014028056112259e-02 1.390676059250463559e-01 1.633601965490973640e-01
3.607214428857714872e-02 1.422972948797730508e-01 1.678499599138859322e-01
3.707414829659318178e-02 1.455121939948715581e-01 1.723485089070413978e-01
3.807615230460921485e-02 1.487128577592878309e-01 1.768558068320124910e-01
3.907815631262524791e-02 1.518998086954720939e-01 1.813717898339977930e-01
4.008016032064128098e-02 1.550735399869448417e-01 1.858963695118627524e-01
4.108216432865731405e-02 1.582345178300315069e-01 1.904294352542324209e-01
4.208416833667334017e-02 1.613831835447240848e-01 1.949708563347180568e-01
4.308617234468937324e-02 1.645199554744724291e-01 1.995204837960807553e-01
4.408817635270540630e-02 1.676452307004148712e-01 2.040781521488412298e-01
4.509018036072143937e-02 1.707593865919661558e-01 2.086436809062542364e-01
4.609218436873747243e-02 1.738627822126635747e-01 2.132168759745482478e-01
4.709418837675350550e-02 1.769557595976256059e-01 2.177975309147846816e-01
4.809619238476953162e-02 1.800386449168238923e-01 2.223854280905377401e-01
4.909819639278556469e-02 1.831117495365331971e-01 2.269803397137593604e-01
5.010020040080159776e-02 1.861753709897634168e-01 2.315820287996332993e-01
5.110220440881763082e-02 1.892297938651369416e-01 2.361902500398819216e-01
5.210420841683366389e-02 1.922752906225255187e-01 2.408047506028394846e-01
5.310621242484969695e-02 1.953121223427702335e-01 2.454252708676159245e-01
5.410821643286573002e-02 1.983405394179512671e-01 2.500515450988174404e-01
5.511022044088175614e-02 2.013607821879326853e-01 2.546833020675495218e-01
5.611222444889778921e-02 2.043730815282615576e-01 2.593202656237816872e-01
5.711422845691382227e-02 2.073776593939392066e-01 2.639621552245909331e-01
5.811623246492985534e-02 2.103747293230912585e-01 2.686086864223121151e-01
5.911823647294588840e-02 2.133644969041318951e-01 2.732595713161892759e-01
6.012024048096192147e-02 2.163471602096410373e-01 2.779145189707473151e-01
6.112224448897794760e-02 2.193229101998401820e-01 2.825732358037694736e-01
6.212424849699398066e-02 2.222919310982591767e-01 2.872354259464735549e-01
6.312625250501001373e-02 2.252544007419275407e-01 2.919007915782193541e-01
6.412825651302604679e-02 2.282104909081938138e-01 2.965690332378521088e-01
6.513026052104207986e-02 2.311603676200730817e-01 3.012398501135806761e-01
6.613226452905811292e-02 2.341041914318410244e-01 3.059129403131105596e-01
6.713426853707414599e-02 2.370421176964323529e-01 3.105880011155877085e-01
6.813627254509017905e-02 2.399742968160556988e-01 3.152647292067672358e-01
6.913827655310621212e-02 2.429008744773106798e-01 3.199428208986905275e-01
7.014028056112224518e-02 2.458219918719748431e-01 3.246219723350406428e-01
7.114228456913826437e-02 2.487377859045261652e-01 3.293018796832400397e-01
7.214428857715429744e-02 2.516483893873738276e-01 3.339822393142645174e-01
7.314629258517033050e-02 2.545539312246851149e-01 3.386627479710600519e-01
7.414829659318636357e-02 2.574545365856218959e-01 3.433431029263777079e-01
7.515030060120239663e-02 2.603503270677319792e-01 3.480230021307696431e-01
7.615230460921842970e-02 2.632414208511772435e-01 3.527021443514303800e-01
7.715430861723446276e-02 2.661279328444284831e-01 3.573802293025118981e-01
7.815631262525049583e-02 2.690099748220012854e-01 3.620569577674872530e-01
7.915831663326652889e-02 2.718876555547664609e-01 3.667320317140962405e-01
8.016032064128256196e-02 2.747610809333223547e-01 3.714051544023607709e-01
8.116232464929859503e-02 2.776303540848825691e-01 3.760760304861226477e-01
8.216432865731462809e-02 2.804955754840943172e-01 3.807443661085201936e-01
8.316633266533066116e-02 2.833568430581734354e-01 3.854098689917886955e-01
8.416833667334668034e-02 2.862142522867131555e-01 3.900722485217421598e-01
8.517034068136271341e-02 2.890678962964959298e-01 3.947312158272662796e-01
8.617234468937874647e-02 2.919178659516147301e-01 3.993864838551274277e-01
8.717434869739477954e-02 2.947642499391883719e-01 4.040377674403847208e-01
8.817635270541081260e-02 2.976071348509341519e-01 4.086847833726654500e-01
8.917835671342684567e-02 3.004466052608431026e-01 4.133272504585523421e-01
9.018036072144287874e-02 3.032827437991858499e-01 4.179648895803077524e-01
9.118236472945891180e-02 3.061156312230617349e-01 4.225974237511499476e-01
9.218436873747494487e-02 3.089453464836890983e-01 4.272245781672772691e-01
9.318637274549097793e-02 3.117719667906208025e-01 4.318460802568258039e-01
9.418837675350701100e-02 3.145955676730578521e-01 4.364616597259329822e-01
9.519038076152304406e-02 3.174162230384213745e-01 4.410710486020664733e-01
9.619238476953906325e-02 3.202340052283340621e-01 4.456739812747715357e-01
9.719438877755509631e-02 3.230489850721508516e-01 4.502701945339742107e-01
9.819639278557112938e-02 3.258612319381713474e-01 4.548594276059746422e-01
9.919839679358716245e-02 3.286708137826561682e-01 4.594414221872519244e-01
1.002004008016031955e-01 3.314777971967645120e-01 4.640159224761983836e-01
1.012024048096192286e-01 3.342822474515193543e-01 4.685826752028882658e-01
1.022044088176352616e-01 3.370842285409035854e-01 4.731414296569864120e-01
1.032064128256512947e-01 3.398838032231819017e-01 4.776919377138898470e-01
1.042084168336673278e-01 3.426810330605384314e-01 4.822339538591932095e-01
1.052104208416833608e-01 3.454759784571140857e-01 4.867672352115613998e-01
1.062124248496993939e-01 3.482686986955243480e-01 4.912915415440911038e-01
1.072144288577154270e-01 3.510592519719304416e-01 4.958066353042334118e-01
1.082164328657314600e-01 3.538476954297362642e-01 5.003122816323496425e-01
1.092184368737474792e-01 3.566340851919757582e-01 5.048082483789662067e-01
1.102204408817635123e-01 3.594184763924547221e-01 5.092943061207917399e-01
1.112224448897795454e-01 3.622009232057052941e-01 5.137702281755542888e-01
1.122244488977955784e-01 3.649814788758090067e-01 5.182357906157158967e-01
1.132264529058116115e-01 3.677601957441419822e-01 5.226907722811163781e-01
1.142284569138276445e-01 3.705371252760903955e-01 5.271349547905962440e-01
1.152304609218436776e-01 3.733123180867851110e-01 5.315681225526464049e-01
1.162324649298597107e-01 3.760858239658986246e-01 5.359900627751280622e-01
1.172344689378757437e-01 3.788576919015470557e-01 5.404005654741060871e-01
1.182364729458917768e-01 3.816279701033377658e-01 5.447994234818357429e-01
1.192384769539078099e-01 3.843967060245989109e-01 5.491864324539394993e-01
1.202404809619238429e-01 3.871639463838281170e-01 5.535613908758109103e-01
1.212424849699398760e-01 3.899297371853934213e-01 5.579241000682799712e-01
1.222444889779558952e-01 3.926941237395197848e-01 5.622743641925698199e-01
1.232464929859719283e-01 3.954571506815902637e-01 5.666119902545794229e-01
1.242484969939879613e-01 3.982188619907924831e-01 5.709367881085156693e-01
1.252505010020039944e-01 4.009793010081362796e-01 5.752485704599096250e-01
1.262525050100200275e-01 4.037385104538713798e-01 5.795471528680364859e-01
1.272545090180360605e-01 4.064965324443265970e-01 5.838323537477682068e-01
1.282565130260520936e-01 4.092534085081976913e-01 5.881039943708816775e-01
1.292585170340681266e-01 4.120091796023036546e-01 5.923618988668442054e-01
1.302605210420841597e-01 4.147638861268351240e-01 5.966058942230985096e-01
1.312625250501001928e-01 4.175175679401138540e-01 6.008358102848680993e-01
1.322645290581162258e-01 4.202702643728835619e-01 6.050514797545016865e-01
1.332665330661322589e-01 4.230220142421500240e-01 6.092527381903747319e-01
1.342685370741482920e-01 4.257728558645894612e-01 6.134394240053686609e-01
1.352705410821643250e-01 4.285228270695403685e-01 6.176113784649410743e-01
1.362725450901803581e-01 4.312719652115961644e-01 6.217684456848051600e-01
1.372745490981963912e-01 4.340203071828135362e-01 6.259104726282334052e-01
1.382765531062124242e-01 4.367678894245512478e-01 6.300373091030000428e-01
1.392785571142284573e-01 4.395147479389535095e-01 6.341488077579762184e-01
1.402805611222444904e-01 4.422609183000913990e-01 6.382448240793919814e-01
1.412825651302604957e-01 4.450064356647741026e-01 6.423252163867764208e-01
1.422845691382765287e-01 4.477513347830447410e-01 6.463898458285906035e-01
1.432865731462925618e-01 4.504956500083688864e-01 6.504385763775615281e-01
1.442885771543085949e-01 4.532394153075303134e-01 6.544712748257325297e-01
1.452905811623246279e-01 4.559826642702430322e-01 6.584878107792376811e-01
1.462925851703406610e-01 4.587254301184893190e-01 6.624880566528106307e-01
1.472945891783566941e-01 4.614677457155954565e-01 6.664718876640406409e-01
1.482965931863727271e-01 4.642096435750524552e-01 6.704391818273809367e-01
1.492985971943887602e-01 4.669511558690931929e-01 6.743898199479225752e-01
1.503006012024047933e-01 4.696923144370311887e-01 6.783236856149392757e-01
1.513026052104208263e-01 4.724331507933732244e-01 6.822406651952122036e-01
1.523046092184368594e-01 4.751736961357110323e-01 6.861406478261459219e-01
1.533066132264528925e-01 4.779139813523999303e-01 6.900235254086773962e-01
1.543086172344689255e-01 4.806540370300335097e-01 6.938891925999893795e-01
1.553106212424849586e-01 4.833938934607190374e-01 6.977375468060360575e-01
1.563126252505009917e-01 4.861335806491615674e-01 7.015684881738823986e-01
1.573146292585170247e-01 4.888731283195637545e-01 7.053819195838704204e-01
1.583166332665330578e-01 4.916125659223460342e-01 7.091777466416139264e-01
1.593186372745490909e-01 4.943519226406941636e-01 7.129558776698289302e-01
1.603206412825651239e-01 4.970912273969400053e-01 7.167162237000055391e-01
1.613226452905811570e-01 4.998305088587804423e-01 7.204586984639287373e-01
1.623246492985971901e-01 5.025697954453396399e-01 7.241832183850488436e-01
1.633266533066132231e-01 5.053091153330810936e-01 7.278897025697123047e-01
1.643286573146292562e-01 5.080484964615722410e-01 7.315780727982529319e-01
1.653306613226452892e-01 5.107879665391080737e-01 7.352482535159512445e-01
1.663326653306613223e-01 5.135275530481976380e-01 7.389001718238656924e-01
1.673346693386773276e-01 5.162672832509177523e-01 7.425337574695397569e-01
1.683366733466933607e-01 5.190071841941384934e-01 7.461489428375893684e-01
1.693386773547093938e-01 5.217472827146238945e-01 7.497456629401755279e-01
1.703406813627254268e-01 5.244876054440118507e-01 7.533238554073633519e-01
1.713426853707414599e-01 5.272281788136783387e-01 7.568834604773759800e-01
1.723446893787574929e-01 5.299690290594876174e-01 7.604244209867426774e-01
1.733466933867735260e-01 5.327101822264326270e-01 7.639466823603457968e-01
1.743486973947895591e-01 5.354516641731699167e-01 7.674501926013717057e-01
1.753507014028055921e-01 5.381935005764508784e-01 7.709349022811673446e-01
1.763527054108216252e-01 5.409357169354532813e-01 7.744007645290047481e-01
1.773547094188376583e-01 5.436783385760159959e-01 7.778477350217600783e-01
1.783567134268536913e-01 5.464213906547796817e-01 7.812757719735050621e-01
1.793587174348697244e-01 5.491648981632366588e-01 7.846848361250180481e-01
1.803607214428857575e-01 5.519088859316914064e-01 7.880748907332160158e-01
1.813627254509017905e-01 5.546533786331369065e-01 7.914459015605080916e-01
1.823647294589178236e-01 5.573984007870458335e-01 7.947978368640770119e-01
1.833667334669338567e-01 5.601439767630826960e-01 7.981306673850876443e-01
1.843687374749498897e-01 5.628901307847360425e-01 8.014443663378264526e-01
1.853707414829659228e-01 5.656368869328760596e-01 8.047389093987749042e-01
1.863727454909819559e-01 5.683842691492364541e-01 8.080142746956160416e-01
1.873747494989979889e-01 5.711323012398263899e-01 8.112704427961815457e-01
1.883767535070140220e-01 5.738810068782712603e-01 8.145073966973357393e-01
1.893787575150300551e-01 5.766304096090866249e-01 8.177251218138015254e-01
1.903807615230460881e-01 5.793805328508858654e-01 8.209236059669321461e-01
1.913827655310621212e-01 5.821313998995243377e-01 8.241028393734241009e-01
1.923847695390781265e-01 5.848830339311805737e-01 8.272628146339814359e-01
1.933867735470941596e-01 5.876354580053788634e-01 8.304035267219274097e-01
1.943887775551101926e-01 5.903886950679513301e-01 8.335249729717659761e-01
1.953907815631262257e-01 5.931427679539436060e-01 8.366271530676961943e-01
1.963927855711422588e-01 5.958976993904662178e-01 8.397100690320826732e-01
1.973947895791582918e-01 5.986535119994901288e-01 8.427737252138776114e-01
1.983967935871743249e-01 6.014102283005916538e-01 8.458181282770036447e-01
1.993987975951903580e-01 6.041678707136455273e-01 8.488432871886930631e-01
2.004008016032063910e-01 6.069264615614688996e-01 8.518492132077880585e-01
2.014028056112224241e-01 6.096860230724163721e-01 8.548359198730013375e-01
2.024048096192384572e-01 6.124465773829299575e-01 8.578034229911407627e-01
2.034068136272544902e-01 6.152081465400409677e-01 8.607517406252962466e-01
2.044088176352705233e-01 6.179707525038302673e-01 8.636808930829944497e-01
2.054108216432865563e-01 6.207344171498432317e-01 8.665909029043163958e-01
2.064128256513025894e-01 6.234991622714638471e-01 8.694817948499862226e-01
2.074148296593186225e-01 6.262650095822483998e-01 8.723535958894269582e-01
2.084168336673346555e-01 6.290319807182185308e-01 8.752063351887869880e-01
2.094188376753506886e-01 6.318000972401152104e-01 8.780400440989356570e-01
2.104208416833667217e-01 6.345693806356174083e-01 8.808547561434340034e-01
2.114228456913827547e-01 6.373398523215219047e-01 8.836505070064765155e-01
2.124248496993987878e-01 6.401115336458880201e-01 8.864273345208081301e-01
2.134268537074148209e-01 6.428844458901485925e-01 8.891852786556142529e-01
2.144288577154308539e-01 6.456586102711862063e-01 8.919243815043904622e-01
2.154308617234468870e-01 6.484340479433770010e-01 8.946446872727851218e-01
2.164328657314629201e-01 6.512107800006026181e-01 8.973462422664233440e-01
2.174348697394789531e-01 6.539888274782307276e-01 9.000290948787068590e-01
2.184368737474949584e-01 6.567682113550651346e-01 9.026932955785946788e-01
2.194388777555109915e-01 6.595489525552675758e-01 9.053388968983664409e-01
2.204408817635270246e-01 6.623310719502486510e-01 9.079659534213613270e-01
2.214428857715430576e-01 6.651145903605332199e-01 9.105745217697045479e-01
2.224448897795590907e-01 6.678995285575966001e-01 9.131646605920142878e-01
2.234468937875751238e-01 6.706859072656750076e-01 9.157364305510903302e-01
2.244488977955911568e-01 6.734737471635514616e-01 9.182898943115912482e-01
2.254509018036071899e-01 6.762630688863133788e-01 9.208251165276918337e-01
2.264529058116232230e-01 6.790538930270897389e-01 9.233421638307297563e-01
2.274549098196392560e-01 6.818462401387604954e-01 9.258411048168353474e-01
2.284569138276552891e-01 6.846401307356462240e-01 9.283220100345516146e-01
2.294589178356713222e-01 6.874355852951727908e-01 9.307849519724393783e-01
2.304609218436873552e-01 6.902326242595151484e-01 9.332300050466701968e-01
2.314629258517033883e-01 6.930312680372194833e-01 9.356572455886108530e-01
2.324649298597194214e-01 6.958315370048040460e-01 9.380667518323937415e-01
2.334669338677354544e-01 6.986334515083412189e-01 9.404586039024809274e-01
2.344689378757514875e-01 7.014370318650176017e-01 9.428328838012141055e-01
2.354709418837675206e-01 7.042422983646769996e-01 9.451896753963597853e-01
2.364729458917835536e-01 7.070492712713430938e-01 9.475290644086447056e-01
2.374749498997995867e-01 7.098579708247247932e-01 9.498511383992808144e-01
2.384769539078156197e-01 7.126684172417037111e-01 9.521559867574876934e-01
2.394789579158316528e-01 7.154806307178041003e-01 9.544437006880031049e-01
2.404809619238476859e-01 7.182946314286462464e-01 9.567143731985905397e-01
2.414829659318637189e-01 7.211104395313836513e-01 9.589680990875399935e-01
2.424849699398797520e-01 7.239280751661238966e-01 9.612049749311626368e-01
2.434869739478957851e-01 7.267475584573338532e-01 9.634250990712793783e-01
2.444889779559117904e-01 7.295689095152311232e-01 9.656285716027088739e-01
2.454909819639278235e-01 7.323921484371593849e-01 9.678154943607464311e-01
2.464929859719438565e-01 7.352172953089503027e-01 9.699859709086430248e-01
2.474949899799598896e-01 7.380443702062711164e-01 9.721401065250788731e-01
2.484969939879759226e-01 7.408733931959587959e-01 9.742780081916342372e-01
2.494989979959919557e-01 7.437043843373422058e-01 9.763997845802595554e-01
2.505010020040079888e-01 7.465373636835499482e-01 9.785055460407412475e-01
2.515030060120240218e-01 7.493723512828064370e-01 9.805954045881666303e-01
2.525050100200400549e-01 7.522093671797165371e-01 9.826694738903885007e-01
2.535070140280560880e-01 7.550484314165375466e-01 9.847278692554864987e-01
2.545090180360721210e-01 7.578895640344407436e-01 9.867707076192298032e-01
2.555110220440881541e-01 7.607327850747618303e-01 9.887981075325401603e-01
2.565130260521041872e-01 7.635781145802391645e-01 9.908101891489508040e-01
2.575150300601202202e-01 7.664255725962438870e-01 9.928070742120722603e-01
2.585170340681362533e-01 7.692751791719985022e-01 9.947888860430523783e-01
2.595190380761522864e-01 7.721269543617864661e-01 9.967557495280430224e-01
2.605210420841683194e-01 7.749809182261511165e-01 9.987077911056636559e-01
2.615230460921843525e-01 7.778370908330869415e-01 1.000645138754468810e+00
2.625250501002003856e-01 7.806954922592210799e-01 1.002567921980419108e+00
2.635270541082164186e-01 7.835561425909859379e-01 1.004476271804351395e+00
2.645290581162324517e-01 7.864190619257843684e-01 1.006370320749453207e+00
2.655310621242484848e-01 7.892842703731458576e-01 1.008250202828739672e+00
2.665330661322645178e-01 7.921517880558752722e-01 1.010116053532535085e+00
2.675350701402805509e-01 7.950216351111943913e-01 1.011968009815956471e+00
2.685370741482965840e-01 7.978938316918751106e-01 1.013806210086399817e+00
2.695390781563126170e-01 8.007683979673663188e-01 1.015630794191033193e+00
2.705410821643286501e-01 8.036453541249147792e-01 1.017441903404293191e+00
2.715430861723446831e-01 8.065247203706769064e-01 1.019239680415384486e+00
2.725450901803607162e-01 8.094065169308268803e-01 1.021024269315785382e+00
2.735470941883767493e-01 8.122907640526566553e-01 1.022795815586758916e+00
2.745490981963927823e-01 8.151774820056716386e-01 1.024554466086869287e+00
2.755511022044088154e-01 8.180666910826794869e-01 1.026300369039502502e+00
2.765531062124248485e-01 8.209584116008736832e-01 1.028033674020393917e+00
2.775551102204408815e-01 8.238526639029122300e-01 1.029754531945161755e+00
2.785571142284569146e-01 8.267494683579912351e-01 1.031463095056848411e+00
2.795591182364729477e-01 8.296488453629131676e-01 1.033159516913463971e+00
2.805611222444889807e-01 8.325508153431511182e-01 1.034843952375541720e+00
2.815631262525050138e-01 8.354553987539077298e-01 1.036516557593698540e+00
2.825651302605209914e-01 8.383626160811712413e-01 1.038177489996200853e+00
2.835671342685370244e-01 8.412724878427666475e-01 1.039826908276540562e+00
2.845691382765530575e-01 8.441850345894020835e-01 1.041464972381017651e+00
2.855711422845690906e-01 8.471002769057134341e-01 1.043091843496330995e+00
2.865731462925851236e-01 8.500182354113047234e-01 1.044707684037177842e+00
2.875751503006011567e-01 8.529389307617836202e-01 1.046312657633857723e+00
2.885771543086171897e-01 8.558623836497968318e-01 1.047906929119892583e+00
2.895791583166332228e-01 8.587886148060599467e-01 1.049490664519648009e+00
2.905811623246492559e-01 8.617176450003859456e-01 1.051064031035968016e+00
2.915831663326652889e-01 8.646494950427103809e-01 1.052627197037817819e+00
2.925851703406813220e-01 8.675841857841140037e-01 1.054180332047933488e+00
2.935871743486973551e-01 8.705217381178445013e-01 1.055723606730487152e+00
2.945891783567133881e-01 8.734621729803346835e-01 1.057257192878756413e+00
2.955911823647294212e-01 8.764055113522186691e-01 1.058781263402804651e+00
2.965931863727454543e-01 8.793517742593470743e-01 1.060295992317172864e+00
2.975951903807614873e-01 8.823009827738013122e-01 1.061801554728583952e+00
2.985971943887775204e-01 8.852531580149038959e-01 1.063298126823651435e+00
2.995991983967935535e-01 8.882083211502300735e-01 1.064785885856605274e+00
3.006012024048095865e-01 8.911664933966167990e-01 1.066265010137023683e+00
3.016032064128256196e-01 8.941276960211712588e-01 1.067735679017579375e+00
3.026052104208416527e-01 8.970919503422787322e-01 1.069198072881797579e+00
3.036072144288576857e-01 9.000592777306086756e-01 1.070652373131819157e+00
3.046092184368737188e-01 9.030296996101215834e-01 1.072098762176183717e+00
3.056112224448897519e-01 9.060032374590752946e-01 1.073537423417621595e+00
3.066132264529057849e-01 9.089799128110298554e-01 1.074968541240854059e+00
3.076152304609218180e-01 9.119597472558536033e-01 1.076392301000411500e+00
3.086172344689378511e-01 9.149427624407282522e-01 1.077808889008458060e+00
3.096192384769538841e-01 9.179289800711549763e-01 1.079218492522635797e+00
3.106212424849699172e-01 9.209184219119606052e-01 1.080621299733914409e+00
3.116232464929859503e-01 9.239111097883039303e-01 1.082017499754460932e+00
3.126252505010019833e-01 9.269070655866824548e-01 1.083407282605513444e+00
3.136272545090180164e-01 9.299063112559402544e-01 1.084790839205277635e+00
3.146292585170340494e-01 9.329088688082773917e-01 1.086168361356830703e+00
3.156312625250500825e-01 9.359147603202587762e-01 1.087540041736040797e+00
3.166332665330661156e-01 9.389240079338245781e-01 1.088906073879499115e+00
3.176352705410821486e-01 9.419366338573031960e-01 1.090266652172467321e+00
3.186372745490981817e-01 9.449526603664240021e-01 1.091621971836839400e+00
3.196392785571142148e-01 9.479721098053326411e-01 1.092972228919113720e+00
3.206412825651302478e-01 9.509950045876065516e-01 1.094317620278385084e+00
3.216432865731462809e-01 9.540213671972745946e-01 1.095658343574348104e+00
3.226452905811623140e-01 9.570512201898366822e-01 1.096994597255315007e+00
3.236472945891783470e-01 9.600845861932856273e-01 1.098326580546249653e+00
3.246492985971943801e-01 9.631214879091323233e-01 1.099654493436817537e+00
3.256513026052104132e-01 9.661619481134311460e-01 1.100978536669446006e+00
3.266533066132264462e-01 9.692059896578111289e-01 1.102298911727409125e+00
3.276553106212424793e-01 9.722536354705053618e-01 1.103615820822916316e+00
3.286573146292585124e-01 9.753049085573863852e-01 1.104929466885227196e+00
3.296593186372745454e-01 9.783598320030031381e-01 1.106240053548775082e+00
3.306613226452905785e-01 9.814184289716209042e-01 1.107547785141311802e+00
3.316633266533066116e-01 9.844807227082642553e-01 1.108852866672064952e+00
3.326653306613226446e-01 9.875467365397629926e-01 1.110155503819911349e+00
3.336673346693386222e-01 9.906164938758019733e-01 1.111455902921572703e+00
3.346693386773546552e-01 9.936900182099741574e-01 1.112754270959818603e+00
3.356713426853706883e-01 9.967673331208357634e-01 1.114050815551694384e+00
3.366733466933867214e-01 9.998484622729677529e-01 1.115345744936762751e+00
3.376753507014027544e-01 1.002933429418038536e+00 1.116639267965362947e+00
3.386773547094187875e-01 1.006022258395872448e+00 1.117931594086885916e+00
3.396793587174348206e-01 1.009114973135520898e+00 1.119222933338069437e+00
3.406813627254508536e-01 1.012211597656337947e+00 1.120513496331309256e+00
3.416833667334668867e-01 1.015312156069062111e+00 1.121803494242989085e+00
3.426853707414829198e-01 1.018416672576898163e+00 1.123093138801826596e+00
3.436873747494989528e-01 1.021525171476608262e+00 1.124382642277240718e+00
3.446893787575149859e-01 1.024637677159604854e+00 1.125672217467732716e+00
3.456913827655310190e-01 1.027754214113048681e+00 1.126962077689292130e+00
3.466933867735470520e-01 1.030874806920953013e+00 1.128252436763814259e+00
3.476953907815630851e-01 1.033999480265290538e+00 1.129543509007541413e+00
3.486973947895791182e-01 1.037128258927107805e+00 1.130835509219521695e+00
3.496993987975951512e-01 1.040261167787643437e+00 1.132128652670087554e+00
3.507014028056111843e-01 1.043398231829452794e+00 1.133423155089349876e+00
3.517034068136272174e-01 1.046539476137535507e+00 1.134719232655717169e+00
3.527054108216432504e-01 1.049684925900473020e+00 1.136017101984431399e+00
3.537074148296592835e-01 1.052834606411568119e+00 1.137316980116124032e+00
3.547094188376753165e-01 1.055988543069991126e+00 1.138619084505389623e+00
3.557114228456913496e-01 1.059146761381934088e+00 1.139923633009386039e+00
3.567134268537073827e-01 1.062309286961768295e+00 1.141230843876446688e+00
3.577154308617234157e-01 1.065476145533209795e+00 1.142540935734720042e+00
3.587174348697394488e-01 1.068647362930491118e+00 1.143854127580826052e+00
3.597194388777554819e-01 1.071822965099538782e+00 1.145170638768535420e+00
3.607214428857715149e-01 1.075002978099157680e+00 1.146490688997466867e+00
3.617234468937875480e-01 1.078187428102223011e+00 1.147814498301809705e+00
3.627254509018035811e-01 1.081376341396877994e+00 1.149142287039064625e+00
3.637274549098196141e-01 1.084569744387738899e+00 1.150474275878807129e+00
3.647294589178356472e-01 1.087767663597108303e+00 1.151810685791473166e+00
3.657314629258516803e-01 1.090970125666193224e+00 1.153151738037164309e+00
3.667334669338677133e-01 1.094177157356333918e+00 1.154497654154479136e+00
3.677354709418837464e-01 1.097388785550236445e+00 1.155848655949361259e+00
3.687374749498997795e-01 1.100605037253216789e+00 1.157204965483976222e+00
3.697394789579158125e-01 1.103825939594449190e+00 1.158566805065605498e+00
3.707414829659318456e-01 1.107051519828225805e+00 1.159934397235565795e+00
3.717434869739478787e-01 1.110281805335221250e+00 1.161307964758151234e+00
3.727454909819639117e-01 1.113516823623767582e+00 1.162687730609597736e+00
3.737474949899799448e-01 1.116756602331136827e+00 1.164073917967071603e+00
3.747494989979959779e-01 1.120001169224831727e+00 1.165466750197682977e+00
3.757515030060120109e-01 1.123250552203886254e+00 1.166866450847517722e+00
3.767535070140280440e-01 1.126504779300172787e+00 1.168273243630699953e+00
3.777555110220440771e-01 1.129763878679720612e+00 1.169687352418474324e+00
3.787575150300601101e-01 1.133027878644042197e+00 1.171109001228315627e+00
3.797595190380761432e-01 1.136296807631467676e+00 1.172538414213055047e+00
3.807615230460921762e-01 1.139570694218491109e+00 1.173975815650045718e+00
3.817635270541082093e-01 1.142849567121125176e+00 1.175421429930339379e+00
3.827655310621242424e-01 1.146133455196262751e+00 1.176875481547891011e+00
3.837675350701402754e-01 1.149422387443053806e+00 1.178338195088795448e+00
3.847695390781562530e-01 1.152716393004286966e+00 1.179809795220544411e+00
3.857715430861722861e-01 1.156015501167785064e+00 1.181290506681306418e+00
3.867735470941883191e-01 1.159319741367806689e+00 1.182780554269237561e+00
3.877755511022043522e-01 1.162629143186463487e+00 1.184280162831818251e+00
3.887775551102203853e-01 1.165943736355143256e+00 1.185789557255212179e+00
3.897795591182364183e-01 1.169263550755945902e+00 1.187308962453655470e+00
3.907815631262524514e-01 1.172588616423129615e+00 1.188838603358868928e+00
3.917835671342684845e-01 1.175918963544569706e+00 1.190378704909501817e+00
3.927855711422845175e-01 1.179254622463225877e+00 1.191929492040602945e+00
3.937875751503005506e-01 1.182595623678621921e+00 1.193491189673108188e+00
3.947895791583165837e-01 1.185941997848338536e+00 1.195064022703372864e+00
3.957915831663326167e-01 1.189293775789515228e+00 1.196648215992717645e+00
3.967935871743486498e-01 1.192650988480365992e+00 1.198243994357009568e+00
3.977955911823646828e-01 1.196013667061705199e+00 1.199851582556267671e+00
3.987975951903807159e-01 1.199381842838487700e+00 1.201471205284303068e+00
3.997995991983967490e-01 1.202755547281359139e+00 1.203103087158377660e+00
4.008016032064127820e-01 1.206134812028220926e+00 1.204747452708902822e+00
4.018036072144288151e-01 1.209519668885805421e+00 1.206404526369158292e+00
4.028056112224448482e-01 1.212910149831265993e+00 1.208074532465044593e+00
4.038076152304608812e-01 1.216306287013780185e+00 1.209757695204868089e+00
4.048096192384769143e-01 1.219708112756163088e+00 1.211454238669147365e+00
4.058116232464929474e-01 1.223115659556498036e+00 1.213164386800458017e+00
4.068136272545089804e-01 1.226528960089779297e+00 1.214888363393301640e+00
4.078156312625250135e-01 1.229948047209566298e+00 1.216626392084012132e+00
4.088176352705410466e-01 1.233372953949656292e+00 1.218378696340685519e+00
4.098196392785570796e-01 1.236803713525767012e+00 1.220145499453144211e+00
4.108216432865731127e-01 1.240240359337235532e+00 1.221927024522935445e+00
4.118236472945891458e-01 1.243682924968732006e+00 1.223723494453354377e+00
4.128256513026051788e-01 1.247131444191987182e+00 1.225535131939507361e+00
4.138276553106212119e-01 1.250585950967534332e+00 1.227362159458398772e+00
4.148296593186372450e-01 1.254046479446468743e+00 1.229204799259057124e+00
4.158316633266532780e-01 1.257513063972219625e+00 1.231063273352690501e+00
4.168336673346693111e-01 1.260985739082338686e+00 1.232937803502876184e+00
4.178356713426853442e-01 1.264464539510305574e+00 1.234828611215780025e+00
4.188376753507013772e-01 1.267949500187346867e+00 1.236735917730414247e+00
4.198396793587174103e-01 1.271440656244273493e+00 1.238659944008928093e+00
4.208416833667334433e-01 1.274938043013333244e+00 1.240600910726927353e+00
4.218436873747494764e-01 1.278441696030080177e+00 1.242559038263834292e+00
4.228456913827655095e-01 1.281951651035259765e+00 1.244534546693278232e+00
4.238476953907815425e-01 1.285467943976714267e+00 1.246527655773525201e+00
4.248496993987975756e-01 1.288990611011301191e+00 1.248538584937937568e+00
4.258517034068136087e-01 1.292519688506831077e+00 1.250567553285470979e+00
4.268537074148296417e-01 1.296055213044024823e+00 1.252614779571209258e+00
4.278557114228456748e-01 1.299597221418485660e+00 1.254680482196933067e+00
4.288577154308617079e-01 1.303145750642691336e+00 1.256764879201727636e+00
4.298597194388777409e-01 1.306700837948003180e+00 1.258868188252619813e+00
4.308617234468937740e-01 1.310262520786697360e+00 1.260990626635263290e+00
4.318637274549098071e-01 1.313830836834009030e+00 1.263132411244649589e+00
4.328657314629258401e-01 1.317405823990202229e+00 1.265293758575868566e+00
4.338677354709418732e-01 1.320987520382653102e+00 1.267474884714892669e+00
4.348697394789579063e-01 1.324575964367957548e+00 1.269676005329413604e+00
4.358717434869739393e-01 1.328171194534056854e+00 1.271897335659708528e+00
4.368737474949899169e-01 1.331773249702382422e+00 1.274139090509549765e+00
4.378757515030059499e-01 1.335382168930022928e+00 1.276401484237147388e+00
4.388777555110219830e-01 1.338997991511910346e+00 1.278684730746139531e+00
4.398797595190380161e-01 1.342620756983028407e+00 1.280989043476620015e+00
4.408817635270540491e-01 1.346250505120641927e+00 1.283314635396201497e+00
4.418837675350700822e-01 1.349887275946546339e+00 1.285661718991124358e+00
4.428857715430861153e-01 1.353531109729341431e+00 1.288030506257405117e+00
4.438877755511021483e-01 1.357182046986724844e+00 1.290421208692029253e+00
4.448897795591181814e-01 1.360840128487809553e+00 1.292834037284177562e+00
4.458917835671342145e-01 1.364505395255462439e+00 1.295269202506502682e+00
4.468937875751502475e-01 1.368177888568668177e+00 1.297726914306444712e+00
4.478957915831662806e-01 1.371857649964913328e+00 1.300207382097591235e+00
4.488977955911823137e-01 1.375544721242597301e+00 1.302710814751077306e+00
4.498997995991983467e-01 1.379239144463463962e+00 1.305237420587032293e+00
4.509018036072143798e-01 1.382940961955059223e+00 1.307787407366070020e+00
4.519038076152304129e-01 1.386650216313214612e+00 1.310360982280823761e+00
4.529058116232464459e-01 1.390366950404551272e+00 1.312958351947522528e+00
4.539078156312624790e-01 1.394091207369013485e+00 1.315579722397617779e+00
4.549098196392785121e-01 1.397823030622425300e+00 1.318225299069452294e+00
4.559118236472945451e-01 1.401562463859074015e+00 1.320895286799976587e+00
4.569138276553105782e-01 1.405309551054319206e+00 1.323589889816511933e+00
4.579158316633266113e-01 1.409064336467227507e+00 1.326309311728555596e+00
4.589178356713426443e-01 1.412826864643237368e+00 1.329053755519643776e+00
4.599198396793586774e-01 1.416597180416846236e+00 1.331823423539252538e+00
4.609218436873747105e-01 1.420375328914329938e+00 1.334618517494750467e+00
4.619238476953907435e-01 1.424161355556486264e+00 1.337439238443399514e+00
4.629258517034067766e-01 1.427955306061409857e+00 1.340285786784407351e+00
4.639278557114228096e-01 1.431757226447293085e+00 1.343158362251026805e+00
4.649298597194388427e-01 1.435567163035258886e+00 1.346057163902705245e+00
4.659318637274548758e-01 1.439385162452218925e+00 1.348982390117283936e+00
4.669338677354709088e-01 1.443211271633766390e+00 1.351934238583254011e+00
4.679358717434869419e-01 1.447045537827095441e+00 1.354912906292056407e+00
4.689378757515029750e-01 1.450888008593952616e+00 1.357918589530435760e+00
4.699398797595190080e-01 1.454738731813619124e+00 1.360951483872851142e+00
4.709418837675350411e-01 1.458597755685923980e+00 1.364011784173936093e+00
4.719438877755510742e-01 1.462465128734291131e+00 1.367099684561012829e+00
4.729458917835671072e-01 1.466340899808814324e+00 1.370215378426656638e+00
4.739478957915831403e-01 1.470225118089370842e+00 1.373359058421323775e+00
4.749498997995991734e-01 1.474117833088762763e+00 1.376530916446028430e+00
4.759519038076152064e-01 1.478019094655895316e+00 1.379731143645074321e+00
4.769539078156312395e-01 1.481928952978987191e+00 1.382959930398843129e+00
4.779559118236472726e-01 1.485847458588816838e+00 1.386217466316645774e+00
4.789579158316633056e-01 1.489774662362002733e+00 1.389503940229620760e+00
4.799599198396793387e-01 1.493710615524320273e+00 1.392819540183701355e+00
4.809619238476953718e-01 1.497655369654051549e+00 1.396164453432628294e+00
4.819639278557114048e-01 1.501608976685376184e+00 1.399538866431034423e+00
4.829659318637274379e-01 1.505571488911794820e+00 1.402942964827583516e+00
4.839679358717434710e-01 1.509542958989591899e+00 1.406376933458163947e+00
4.849699398797595040e-01 1.513523439941336424e+00 1.409840956339155849e+00
4.859719438877755371e-01 1.517512985159420236e+00 1.413335216660743798e+00
4.869739478957915702e-01 1.521511648409635598e+00 1.416859896780306327e+00
4.879759519038075477e-01 1.525519483834792744e+00 1.420415178215860497e+00
4.889779559118235808e-01 1.529536545958376514e+00 1.424001241639566873e+00
4.899799599198396138e-01 1.533562889688243391e+00 1.427618266871310437e+00
4.909819639278556469e-01 1.537598570320361180e+00 1.431266432872332572e+00
4.919839679358716800e-01 1.541643643542587760e+00 1.434945917738934762e+00
4.929859719438877130e-01 1.545698165438494254e+00 1.438656898696247799e+00
4.939879759519037461e-01 1.549762192491230373e+00 1.442399552092073600e+00
4.949899799599197792e-01 1.553835781587432407e+00 1.446174053390780090e+00
4.959919839679358122e-01 1.557918990021175176e+00 1.449980577167277129e+00
4.969939879759518453e-01 1.562011875497969715e+00 1.453819297101054175e+00
4.979959919839678784e-01 1.566114496138804935e+00 1.457690385970294322e+00
4.989979959919839114e-01 1.570226910484235905e+00 1.461594015646052069e+00
5.000000000000000000e-01 1.574349177498517438e+00 1.465530357086501922e+00


==> plot_data/GFF_pn100_gamma.dat <==
s gamma1 gamma2
0.000000000000000000e+00 3.422388549948470193e-01 3.049072301064036372e-01
2.020202020202020374e-02 3.447143035815391499e-01 3.079077373475853641e-01
4.040404040404040747e-02 3.471918235265948338e-01 3.109337686357371844e-01
6.060606060606060774e-02 3.496712431436491131e-01 3.139857320830236609e-01
8.080808080808081495e-02 3.521523935451388310e-01 3.170640542598013312e-01
1.010101010101010222e-01 3.546351088796141360e-01 3.201691809891889506e-01
1.212121212121212155e-01 3.571192265779621899e-01 3.233015781690349866e-01
1.414141414141414366e-01 3.596045876091453763e-01 3.264617326221463944e-01
1.616161616161616299e-01 3.620910367461179780e-01 3.296501529756648008e-01
1.818181818181818232e-01 3.645784228426537932e-01 3.328673705705233465e-01
2.020202020202020443e-01 3.670665991218944879e-01 3.361139404019547472e-01
2.222222222222222376e-01 3.695554234775004221e-01 3.393904420920558218e-01
2.424242424242424310e-01 3.720447587883963236e-01 3.426974808954791341e-01
2.626262626262626521e-01 3.745344732481881156e-01 3.460356887393613023e-01
2.828282828282828731e-01 3.770244407104524909e-01 3.494057252986577655e-01
3.030303030303030387e-01 3.795145410512189010e-01 3.528082791081250669e-01
3.232323232323232598e-01 3.820046605501115078e-01 3.562440687122598870e-01
3.434343434343434809e-01 3.844946922917655274e-01 3.597138438545817718e-01
3.636363636363636465e-01 3.869845365893133105e-01 3.632183867077422024e-01
3.838383838383838675e-01 3.894741014319266226e-01 3.667585131460427972e-01
4.040404040404040886e-01 3.919633029586186979e-01 3.703350740620577342e-01
4.242424242424242542e-01 3.944520659607480551e-01 3.739489567291902627e-01
4.444444444444444753e-01 3.969403244159503963e-01 3.776010862121385037e-01
4.646464646464646964e-01 3.994280220565114004e-01 3.812924268274135442e-01
4.848484848484848619e-01 4.019151129755564322e-01 3.850239836562490692e-01
5.050505050505050830e-01 4.044015622747965666e-01 3.887968041124556517e-01
5.252525252525253041e-01 4.068873467580270131e-01 3.926119795680311775e-01
5.454545454545455252e-01 4.093724556750510946e-01 3.964706470396268667e-01
5.656565656565657463e-01 4.118568915212544312e-01 4.003739909392967644e-01
5.858585858585858563e-01 4.143406708986998033e-01 4.043232448933509748e-01
6.060606060606060774e-01 4.168238254452986680e-01 4.083196936335688476e-01
6.262626262626262985e-01 4.193064028394476450e-01 4.123646749655459076e-01
6.464646464646465196e-01 4.217884678884235017e-01 4.164595818195379051e-01
6.666666666666667407e-01 4.242701037098816075e-01 4.206058643898534788e-01
6.868686868686869618e-01 4.267514130169987041e-01 4.248050323696450636e-01
7.070707070707071829e-01 4.292325195191668552e-01 4.290586572888746564e-01
7.272727272727272929e-01 4.317135694517184596e-01 4.333683749643080230e-01
7.474747474747475140e-01 4.341947332499441203e-01 4.377358880716419320e-01
7.676767676767677351e-01 4.366762073847504921e-01 4.421629688513446510e-01
7.878787878787879562e-01 4.391582163796667326e-01 4.466514619614787018e-01
8.080808080808081773e-01 4.416410150316698036e-01 4.512032874927918158e-01
8.282828282828283983e-01 4.441248908614591762e-01 4.558204441636788395e-01
8.484848484848485084e-01 4.466101668224966570e-01 4.605050127153675898e-01
8.686868686868687295e-01 4.490972043023936378e-01 4.652591595308755434e-01
8.888888888888889506e-01 4.515864064551886603e-01 4.700851405050660570e-01
9.090909090909091717e-01 4.540782219088312921e-01 4.749853051975432283e-01
9.292929292929293927e-01 4.565731488989634435e-01 4.799621013053543273e-01
9.494949494949496138e-01 4.590717398879486377e-01 4.850180794985977650e-01
9.696969696969697239e-01 4.615746067373923678e-01 4.901558986692903797e-01
9.898989898989899450e-01 4.640824265132432180e-01 4.953783316524190128e-01
1.010101010101010166e+00 4.665959480153768490e-01 5.006882714882255891e-01
1.030303030303030498e+00 4.691159991386501527e-01 5.060887383068098933e-01
1.050505050505050608e+00 4.716434951902571671e-01 5.115828869303666870e-01
1.070707070707070718e+00 4.741794483093371149e-01 5.171740153053325795e-01
1.090909090909091050e+00 4.767249781598646430e-01 5.228655738968689404e-01
1.111111111111111160e+00 4.792813240976503408e-01 5.286611762021361516e-01
1.131313131313131493e+00 4.818498590478118571e-01 5.345646105674934923e-01
1.151515151515151603e+00 4.844321053714704117e-01 5.405798535290253781e-01
1.171717171717171713e+00 4.870297530511746298e-01 5.467110849368449488e-01
1.191919191919192045e+00 4.896446805853413853e-01 5.529627051727795672e-01
1.212121212121212155e+00 4.922789790550450850e-01 5.593393548301212048e-01
1.232323232323232487e+00 4.949349799143469841e-01 5.658459372950989108e-01
1.252525252525252597e+00 4.976152871612739004e-01 5.724876447551955350e-01
1.272727272727272929e+00 5.003228146744818083e-01 5.792699882624958718e-01
1.292929292929293039e+00 5.030608296553813474e-01 5.861988326046416731e-01
1.313131313131313149e+00 5.058330033030790096e-01 5.932804368863801026e-01
1.333333333333333481e+00 5.086434700771319539e-01 6.005215019067393634e-01
1.353535353535353591e+00 5.114968971799851438e-01 6.079292256375127268e-01
1.373737373737373924e+00 5.143985662280617932e-01 6.155113683764751320e-01
1.393939393939394034e+00 5.173544694916529796e-01 6.232763294739924742e-01
1.414141414141414366e+00 5.203714235859007164e-01 6.312332379272349581e-01
1.434343434343434476e+00 5.234572041092599992e-01 6.393920596176692062e-01
1.454545454545454586e+00 5.266207054777254370e-01 6.477637245541439937e-01
1.474747474747474918e+00 5.298721311247668320e-01 6.563602781991926260e-01
1.494949494949495028e+00 5.332232203678002325e-01 6.651950618290249917e-01
1.515151515151515360e+00 5.366875196308148466e-01 6.742829279433353307e-01
1.535353535353535470e+00 5.402807074195974391e-01 6.836404980427256417e-01
1.555555555555555580e+00 5.440209845447233628e-01 6.932864716818660789e-01
1.575757575757575912e+00 5.479295436691867804e-01 7.032419976497946701e-01
1.595959595959596022e+00 5.520311354337447129e-01 7.135311205029543080e-01
1.616161616161616355e+00 5.563547523202062584e-01 7.241813185762883132e-01
1.636363636363636465e+00 5.609344562172347004e-01 7.352241531369687610e-01
1.656565656565656797e+00 5.658103815561446037e-01 7.466960526609326410e-01
1.676767676767676907e+00 5.710299531278750784e-01 7.586392614673057588e-01
1.696969696969697017e+00 5.766493665658496415e-01 7.711029883323609058e-01
1.717171717171717349e+00 5.827353903229159915e-01 7.841447984471416888e-01
1.737373737373737459e+00 5.893675611783284474e-01 7.978323014385731993e-01
1.757575757575757791e+00 5.966408613286741103e-01 8.122451994310644352e-01
1.777777777777777901e+00 6.046689844322928886e-01 8.274777725968776032e-01
1.797979797979798233e+00 6.135883210943596788e-01 8.436418956501774424e-01
1.818181818181818343e+00 6.235628216725827011e-01 8.608706975830546781e-01
1.838383838383838453e+00 6.347899263080670762e-01 8.793229988533235453e-01
1.858585858585858785e+00 6.475077888387187341e-01 8.991886852922822415e-01
1.878787878787878896e+00 6.620040623364595866e-01 9.206952060012708605e-01
1.898989898989899228e+00 6.786265581665432700e-01 9.441154127568626153e-01
1.919191919191919338e+00 6.977961350139690877e-01 9.697769894591685702e-01
1.939393939393939448e+00 7.200222143024582744e-01 9.980737491982648590e-01
1.959595959595959780e+00 7.459213453776820657e-01 1.029479098930340841e+00
1.979797979797979890e+00 7.762392439958467616e-01 1.064561980052905366e+00
2.000000000000000000e+00 8.118766796190743928e-01 1.104005575729255506e+00


==> plot_data/GFF_pn100_spectrum.dat <==
n abs_c1 abs_c2
0.000000000000000000e+00 7.719025205963738756e-01 8.266130324285591024e-01
1.000000000000000000e+00 7.591067410911344071e-01 6.867933988035105353e-01
2.000000000000000000e+00 2.401002595448125179e-02 1.194765549111764386e-01
3.000000000000000000e+00 2.116491632300045514e-02 4.598827180230492112e-02
4.000000000000000000e+00 4.068708511048530624e-03 3.018270492124852308e-02
5.000000000000000000e+00 3.352359005021469419e-03 3.572220897503683434e-03
6.000000000000000000e+00 1.889411420844787533e-03 1.774557589249916179e-03
7.000000000000000000e+00 1.297979277570746656e-03 1.303098635625474276e-03
8.000000000000000000e+00 9.106737947427090071e-04 9.102862275268001945e-04
9.000000000000000000e+00 6.711264731335048932e-04 6.711631535105056423e-04
1.000000000000000000e+01 5.099497343871011454e-04 5.099457956639704033e-04
1.100000000000000000e+01 3.979440982758362098e-04 3.979445572506250489e-04
1.200000000000000000e+01 3.173040522455785467e-04 3.173039956011516590e-04
1.300000000000000000e+01 2.576476732035502056e-04 2.576476804983514161e-04
1.400000000000000000e+01 2.124665843342370521e-04 2.124665833633674272e-04
1.500000000000000000e+01 1.775586497768664237e-04 1.775586499094998841e-04
1.600000000000000000e+01 1.501172861809814049e-04 1.501172861624544498e-04
1.700000000000000000e+01 1.282168915935706275e-04 1.282168915962103074e-04
1.800000000000000000e+01 1.105041463107383571e-04 1.105041463103653102e-04
1.900000000000000000e+01 9.600773960843511526e-05 9.600773960847420075e-05
2.000000000000000000e+01 8.401740335615893085e-05 8.401740335617180575e-05
2.100000000000000000e+01 7.400503187816554688e-05 7.400503187815133028e-05
2.200000000000000000e+01 6.557204119109272050e-05 6.557204119106785161e-05
2.300000000000000000e+01 5.841350751417806730e-05 5.841350751417450976e-05
2.400000000000000000e+01 5.229327726942845469e-05 5.229327726939914057e-05
2.500000000000000000e+01 4.702639784415652436e-05 4.702639784415652436e-05
2.600000000000000000e+01 4.246652367810810303e-05 4.246652367810632765e-05
2.700000000000000000e+01 3.849676082789699340e-05 3.849676082790409493e-05
2.800000000000000000e+01 3.502292464811973337e-05 3.502292464812706529e-05
2.900000000000000000e+01 3.196851507217246378e-05 3.196851507217602132e-05
3.000000000000000000e+01 2.927093047079054789e-05 2.927093047079409866e-05
3.100000000000000000e+01 2.687858549603916632e-05 2.687858549606048105e-05
3.200000000000000000e+01 2.474869613737062918e-05 2.474869613737240456e-05
3.300000000000000000e+01 2.284556238685020593e-05 2.284556238684842716e-05
3.400000000000000000e+01 2.113922565570458697e-05 2.113922565572145986e-05
3.500000000000000000e+01 1.960441099243581786e-05 1.960441099245713260e-05
3.600000000000000000e+01 1.821968760276693322e-05 1.821968760278203073e-05
3.700000000000000000e+01 1.696679803893275077e-05 1.696679803891498680e-05
3.800000000000000000e+01 1.583011870189921042e-05 1.583011870191608671e-05
3.900000000000000000e+01 1.479622330153240810e-05 1.479622330153773593e-05
4.000000000000000000e+01 1.385352758690006178e-05 1.385352758692071075e-05
4.100000000000000000e+01 1.299199863466427055e-05 1.299199863463762459e-05
4.200000000000000000e+01 1.220291573418386141e-05 1.220291573418741386e-05
4.300000000000000000e+01 1.147867274121239182e-05 1.147867274119640492e-05
4.400000000000000000e+01 1.081261394598831435e-05 1.081261394599586310e-05
4.500000000000000000e+01 1.019889716376098950e-05 1.019889716375743705e-05
4.600000000000000000e+01 9.632379051121020485e-06 9.632379051144113991e-06
4.700000000000000000e+01 9.108518646442575770e-06 9.108518646433693783e-06
4.800000000000000000e+01 8.623295929103047528e-06 8.623295929114150436e-06
4.900000000000000000e+01 8.173142801437549565e-06 8.173142801439326640e-06
5.000000000000000000e+01 7.754884392461303664e-06 7.754884392465299966e-06
5.100000000000000000e+01 7.365688971773920837e-06 7.365688971768591305e-06
5.200000000000000000e+01 7.003025068321733181e-06 7.003025068344825841e-06
5.300000000000000000e+01 6.664624646735007271e-06 6.664624646742112184e-06
5.400000000000000000e+01 6.348451387964359949e-06 6.348451387940379600e-06
5.500000000000000000e+01 6.052673289284271530e-06 6.052673289296705974e-06
5.600000000000000000e+01 5.775638928528614618e-06 5.775638928532167921e-06
5.700000000000000000e+01 5.515856850108136417e-06 5.515856850109912645e-06
5.800000000000000000e+01 5.271977613459099997e-06 5.271977613451995084e-06
5.900000000000000000e+01 5.042778121994829147e-06 5.042778121989499616e-06
6.000000000000000000e+01 4.827147912146668062e-06 4.827147912138451842e-06
6.100000000000000000e+01 4.624077126859305338e-06 4.624077126877068466e-06
6.200000000000000000e+01 4.432645943230451438e-06 4.432645943266422386e-06
6.300000000000000000e+01 4.252015262574460073e-06 4.252015262563801858e-06
6.400000000000000000e+01 4.081418488425914155e-06 4.081418488413923557e-06
6.500000000000000000e+01 3.920154256429775459e-06 3.920154256435992681e-06
6.600000000000000000e+01 3.767579989920388837e-06 3.767579989921276952e-06
6.700000000000000000e+01 3.623106178435975324e-06 3.623106178437751552e-06
6.800000000000000000e+01 3.486191288484485824e-06 3.486191288480933368e-06
6.900000000000000000e+01 3.356337226383843243e-06 3.356337226385619471e-06
7.000000000000000000e+01 3.233085291133530634e-06 3.233085291125981029e-06
7.100000000000000000e+01 3.116012552559332814e-06 3.116012552542457800e-06
7.200000000000000000e+01 3.004728609347751199e-06 3.004728609329987648e-06
7.300000000000000000e+01 2.898872680996867038e-06 2.898872680987096937e-06
7.400000000000000000e+01 2.798110993308622286e-06 2.798110993305957944e-06
7.500000000000000000e+01 2.702134428105296239e-06 2.702134428091085144e-06
7.600000000000000000e+01 2.610656404674838015e-06 2.610656404676392744e-06
7.700000000000000000e+01 2.523410967679495683e-06 2.523410967659955903e-06
7.800000000000000000e+01 2.440151060290274250e-06 2.440151060286499448e-06
7.900000000000000000e+01 2.360646960816836636e-06 2.360646960815948522e-06
8.000000000000000000e+01 2.284684867526199069e-06 2.284684867520647615e-06
8.100000000000000000e+01 2.212065613688807248e-06 2.212065613673708462e-06
8.200000000000000000e+01 2.142603501910756006e-06 2.142603501923634719e-06
8.300000000000000000e+01 2.076125242270521354e-06 2.076125242268744703e-06
8.400000000000000000e+01 2.012468988109361644e-06 2.012468988144000633e-06
8.500000000000000000e+01 1.951483454823765995e-06 1.951483454840641433e-06
8.600000000000000000e+01 1.893027117036982863e-06 1.893027117018330986e-06
8.700000000000000000e+01 1.836967476081419262e-06 1.836967476064543825e-06
8.800000000000000000e+01 1.783180387431082633e-06 1.783180387438632026e-06
8.900000000000000000e+01 1.731549448019009616e-06 1.731549448051872377e-06
9.000000000000000000e+01 1.681965433394161510e-06 1.681965433393273185e-06
9.100000000000000000e+01 1.634325781001422161e-06 1.634325781012080376e-06
9.200000000000000000e+01 1.588534117600737263e-06 1.588534117592743601e-06
9.300000000000000000e+01 1.544499822721867718e-06 1.544499822743183938e-06
9.400000000000000000e+01 1.502137628401456455e-06 1.502137628401678589e-06
9.500000000000000000e+01 1.461367251147649486e-06 1.461367251168965705e-06
9.600000000000000000e+01 1.422113051272710857e-06 1.422113051309681304e-06
9.700000000000000000e+01 1.384303720021407033e-06 1.384303720037394145e-06
9.800000000000000000e+01 1.347871990073468122e-06 1.347871990087901140e-06
9.900000000000000000e+01 1.312754368479218646e-06 1.312754368446356097e-06
1.000000000000000000e+02 1.278890889508055266e-06 1.278890889504946655e-06
1.010000000000000000e+02 1.246224885665725529e-06 1.246224885679048086e-06
1.020000000000000000e+02 1.214702776376919182e-06 1.214702776400899955e-06
1.030000000000000000e+02 1.184273871306373950e-06 1.184273871282392965e-06
1.040000000000000000e+02 1.154890189140056512e-06 1.154890189151824764e-06
1.050000000000000000e+02 1.126506287647543954e-06 1.126506287691953045e-06
1.060000000000000000e+02 1.099079106860134646e-06 1.099079106837041987e-06
1.070000000000000000e+02 1.072567824617287618e-06 1.072567824620840286e-06
1.080000000000000000e+02 1.046933718584663862e-06 1.046933718608755809e-06
1.090000000000000000e+02 1.022140042147512389e-06 1.022140042131525277e-06
1.100000000000000000e+02 9.981519050519249754e-07 9.981519050399345887e-07
1.110000000000000000e+02 9.749361655702060419e-07 9.749361655808642574e-07
1.120000000000000000e+02 9.524613260324388069e-07 9.524613260365467050e-07
1.130000000000000000e+02 9.306974395419942180e-07 9.306974395659750971e-07
1.140000000000000000e+02 9.096160196711001012e-07 9.096160196504499674e-07
1.150000000000000000e+02 8.891899573102435910e-07 8.891899573111317051e-07
1.160000000000000000e+02 8.693934436201367764e-07 8.693934436261319697e-07
1.170000000000000000e+02 8.502018955187651382e-07 8.502018954894552572e-07
1.180000000000000000e+02 8.315918902117580490e-07 8.315918902237484357e-07
1.190000000000000000e+02 8.135410981826573912e-07 8.135410981742197784e-07
1.200000000000000000e+02 7.960282261977313567e-07 7.960282262180485007e-07
1.210000000000000000e+02 7.790329592296529678e-07 7.790329592367584096e-07
1.220000000000000000e+02 7.625359088696548979e-07 7.625359088994088360e-07
1.230000000000000000e+02 7.465185641151173586e-07 7.465185641430949627e-07
1.240000000000000000e+02 7.309632435230639548e-07 7.309632435199553438e-07
1.250000000000000000e+02 7.158530536157670700e-07 7.158530535829044151e-07
1.260000000000000000e+02 7.011718470840700328e-07 7.011718470686379396e-07
1.270000000000000000e+02 6.869041833152955969e-07 6.869041833397205331e-07
1.280000000000000000e+02 6.730352933452809854e-07 6.730352933765893349e-07
1.290000000000000000e+02 6.595510457279018714e-07 6.595510457332309792e-07
1.300000000000000000e+02 6.464379135600050963e-07 6.464379135702191490e-07
1.310000000000000000e+02 6.336829449260505657e-07 6.336829449145043419e-07
1.320000000000000000e+02 6.212737338350260362e-07 6.212737338082696418e-07
1.330000000000000000e+02 6.091983938221190840e-07 6.091983938212308641e-07
1.340000000000000000e+02 5.974455320301164531e-07 5.974455320250093738e-07
1.350000000000000000e+02 5.860042251835118650e-07 5.860042252550102337e-07
1.360000000000000000e+02 5.748639971978609085e-07 5.748639971872026929e-07
1.370000000000000000e+02 5.640147981300636231e-07 5.640147980487952588e-07
1.380000000000000000e+02 5.534469833148314896e-07 5.534469833152755466e-07
1.390000000000000000e+02 5.431512938431915156e-07 5.431512938178784653e-07
1.400000000000000000e+02 5.331188401371811940e-07 5.331188401369590596e-07
1.410000000000000000e+02 5.233410825864482181e-07 5.233410825997708817e-07
1.420000000000000000e+02 5.138098168702143207e-07 5.138098168546711602e-07
1.430000000000000000e+02 5.045171585744690553e-07 5.045171585615904488e-07
1.440000000000000000e+02 4.954555276306394197e-07 4.954555276532879160e-07
1.450000000000000000e+02 4.866176351407957716e-07 4.866176351550066551e-07
1.460000000000000000e+02 4.779964705607931166e-07 4.779964705386996386e-07
1.470000000000000000e+02 4.695852891885010632e-07 4.695852892293572739e-07
1.480000000000000000e+02 4.613775990618407556e-07 4.613775990445212611e-07
1.490000000000000000e+02 4.533671520525750517e-07 4.533671520752236010e-07
1.500000000000000000e+02 4.455479314939836607e-07 4.455479315089716440e-07
1.510000000000000000e+02 4.379141428789701378e-07 4.379141429105004628e-07
1.520000000000000000e+02 4.304602036516724739e-07 4.304602036062643611e-07
1.530000000000000000e+02 4.231807350634220428e-07 4.231807349910355071e-07
1.540000000000000000e+02 4.160705530433795089e-07 4.160705530418251505e-07
1.550000000000000000e+02 4.091246591788610781e-07 4.091246591970687396e-07
1.560000000000000000e+02 4.023382336070247165e-07 4.023382336511005523e-07
1.570000000000000000e+02 3.957066283719612688e-07 3.957066283777344337e-07
1.580000000000000000e+02 3.892253581113669336e-07 3.892253580970450887e-07
1.590000000000000000e+02 3.828900958722236905e-07 3.828900958491310312e-07
1.600000000000000000e+02 3.766966652475334184e-07 3.766966652229975209e-07
1.610000000000000000e+02 3.706410336969945377e-07 3.706410337409593593e-07
1.620000000000000000e+02 3.647193073984533778e-07 3.647193074307608555e-07
1.630000000000000000e+02 3.589277258901901805e-07 3.589277258511103567e-07
1.640000000000000000e+02 3.532626575752928446e-07 3.532626575719622052e-07
1.650000000000000000e+02 3.477205915354275445e-07 3.477205915070058304e-07
1.660000000000000000e+02 3.422981359793020643e-07 3.422981360245991629e-07
1.670000000000000000e+02 3.369920121416569909e-07 3.369920122220371353e-07
1.680000000000000000e+02 3.317990493953981937e-07 3.317990494025035825e-07
1.690000000000000000e+02 3.267161828737208616e-07 3.267161828386378157e-07
1.700000000000000000e+02 3.217404470329254955e-07 3.217404470019502417e-07
1.710000000000000000e+02 3.168689738481944789e-07 3.168689738228813758e-07
1.720000000000000000e+02 3.120989876093105303e-07 3.120989876528312948e-07
1.730000000000000000e+02 3.074278024701726513e-07 3.074278025207988047e-07
1.740000000000000000e+02 3.028528177197453788e-07 3.028528176967082532e-07
1.750000000000000000e+02 2.983715173052736800e-07 2.983715172253375925e-07
1.760000000000000000e+02 2.939814632063608924e-07 2.939814631741644290e-07
1.770000000000000000e+02 2.896802948977317254e-07 2.896802949301502704e-07
1.780000000000000000e+02 2.854657257560511052e-07 2.854657258128945334e-07
1.790000000000000000e+02 2.813355396469319161e-07 2.813355396646955204e-07
1.800000000000000000e+02 2.772875900453053666e-07 2.772875899816895923e-07
1.810000000000000000e+02 2.733197967907941049e-07 2.733197967881295510e-07
1.820000000000000000e+02 2.694301419824407789e-07 2.694301419525757736e-07
1.830000000000000000e+02 2.656166706529461564e-07 2.656166707049045868e-07
1.840000000000000000e+02 2.618774862932493699e-07 2.618774863467621058e-07
1.850000000000000000e+02 2.582107493842578179e-07 2.582107493966923145e-07
1.860000000000000000e+02 2.546146762482659357e-07 2.546146761971401917e-07
1.870000000000000000e+02 2.510875363919140606e-07 2.510875363523901269e-07
1.880000000000000000e+02 2.476276499777663379e-07 2.476276500127383695e-07
1.890000000000000000e+02 2.442333867644919271e-07 2.442333868084567487e-07
1.900000000000000000e+02 2.409031653572979653e-07 2.409031653892723473e-07
1.910000000000000000e+02 2.376354493649479678e-07 2.376354494004750972e-07
1.920000000000000000e+02 2.344287469782102592e-07 2.344287469098205278e-07
1.930000000000000000e+02 2.312816112364224443e-07 2.312816112621796045e-07
1.940000000000000000e+02 2.281926353238095090e-07 2.281926353674412879e-07
1.950000000000000000e+02 2.251604519241112852e-07 2.251604519321048939e-07
1.960000000000000000e+02 2.221837343128196841e-07 2.221837343436838971e-07
1.970000000000000000e+02 2.192611922811060704e-07 2.192611922251508356e-07
1.980000000000000000e+02 2.163915726524079426e-07 2.163915725965082150e-07
1.990000000000000000e+02 2.135736566732937579e-07 2.135736566923895863e-07
2.000000000000000000e+02 2.108062606169802599e-07 2.108062606460681125e-07
2.010000000000000000e+02 2.080882319290822175e-07 2.080882319472898789e-07
2.020000000000000000e+02 2.054184510680845497e-07 2.054184510373868845e-07
2.030000000000000000e+02 2.027958293120413262e-07 2.027958292210030456e-07
2.040000000000000000e+02 2.002193078045611036e-07 2.002193078425307319e-07
2.050000000000000000e+02 1.976878555325356423e-07 1.976878555898231540e-07
2.060000000000000000e+02 1.952004696798015465e-07 1.952004696846310108e-07
2.070000000000000000e+02 1.927561754389017768e-07 1.927561753811701816e-07
2.080000000000000000e+02 1.903540235888012841e-07 1.903540235919098950e-07
2.090000000000000000e+02 1.879930896584447540e-07 1.879930896628856418e-07
2.100000000000000000e+02 1.856724744235815848e-07 1.856724743214688248e-07
2.110000000000000000e+02 1.833913023050470719e-07 1.833913023188138454e-07
2.120000000000000000e+02 1.811487206011541783e-07 1.811487206315742813e-07
2.130000000000000000e+02 1.789439005364101882e-07 1.789439006332216336e-07
2.140000000000000000e+02 1.767760285575348370e-07 1.767760284513142320e-07
2.150000000000000000e+02 1.746443225676408390e-07 1.746443226746663371e-07
2.160000000000000000e+02 1.725480130048140441e-07 1.725480130947421027e-07
2.170000000000000000e+02 1.704863522782318358e-07 1.704863522826727237e-07
2.180000000000000000e+02 1.684586104127028288e-07 1.684586101542151607e-07
2.190000000000000000e+02 1.664640820813190347e-07 1.664640821710250384e-07
2.200000000000000000e+02 1.645020704296174025e-07 1.645020703409105801e-07
2.210000000000000000e+02 1.625719036613126889e-07 1.625719036320028078e-07
2.220000000000000000e+02 1.606729247577431952e-07 1.606729248747051839e-07
2.230000000000000000e+02 1.588044913116704099e-07 1.588044915337150148e-07
2.240000000000000000e+02 1.569659762028496966e-07 1.569659759682595543e-07
2.250000000000000000e+02 1.551567752380300708e-07 1.551567752113847171e-07
2.260000000000000000e+02 1.533762898228291388e-07 1.533762897222290474e-07
2.270000000000000000e+02 1.516239426293530863e-07 1.516239424135257297e-07
2.280000000000000000e+02 1.498991647689296245e-07 1.498991646469161166e-07
2.290000000000000000e+02 1.482014075184778788e-07 1.482014075353532632e-07
2.300000000000000000e+02 1.465301301426524956e-07 1.465301300811461245e-07
2.310000000000000000e+02 1.448848078511311091e-07 1.448848076623932161e-07
2.320000000000000000e+02 1.432649298972466088e-07 1.432649299328847524e-07
2.330000000000000000e+02 1.416699925265163630e-07 1.416699925882447626e-07
2.340000000000000000e+02 1.400995085229506036e-07 1.400995085331924230e-07
2.350000000000000000e+02 1.385530005779678328e-07 1.385530006565716168e-07
2.360000000000000000e+02 1.370300032050852991e-07 1.370300031630078522e-07
2.370000000000000000e+02 1.355300608922860291e-07 1.355300608461007636e-07
2.380000000000000000e+02 1.340527308177907918e-07 1.340527307656658135e-07
2.390000000000000000e+02 1.325975789110422858e-07 1.325975789963074281e-07
2.400000000000000000e+02 1.311641806664987142e-07 1.311641807703045606e-07
2.410000000000000000e+02 1.297521220484654272e-07 1.297521220271491549e-07
2.420000000000000000e+02 1.283610002771190515e-07 1.283610002709573104e-07
2.430000000000000000e+02 1.269904196856686036e-07 1.269904197069848759e-07
2.440000000000000000e+02 1.256399929502327709e-07 1.256399929406848567e-07
2.450000000000000000e+02 1.243093448495269386e-07 1.243093449025955909e-07
2.460000000000000000e+02 1.229981059580609252e-07 1.229981059924223255e-07
2.470000000000000000e+02 1.217059153768573733e-07 1.217059153066912815e-07
2.480000000000000000e+02 1.204324218665453516e-07 1.204324217404240252e-07
2.490000000000000000e+02 1.191772812019209510e-07 1.191772812068059355e-07
2.500000000000000000e+02 1.179401560616605370e-07 1.179401561375581566e-07
2.510000000000000000e+02 1.167207170038597795e-07 1.167207170476025593e-07
2.520000000000000000e+02 1.155186431911481309e-07 1.155186431419652554e-07
2.530000000000000000e+02 1.143336193549782114e-07 1.143336193041300030e-07
2.540000000000000000e+02 1.131653377972052807e-07 1.131653377845764959e-07
2.550000000000000000e+02 1.120134979442077845e-07 1.120134979348819121e-07
2.560000000000000000e+02 1.108778042007152423e-07 1.108778042451241739e-07
2.570000000000000000e+02 1.097579695095163269e-07 1.097579695148454082e-07
2.580000000000000000e+02 1.086537111990304536e-07 1.086537111883861876e-07
2.590000000000000000e+02 1.075647538189006286e-07 1.075647537671642400e-07
2.600000000000000000e+02 1.064908279613252517e-07 1.064908279918563823e-07
2.610000000000000000e+02 1.054316686095457810e-07 1.054316686164291678e-07
2.620000000000000000e+02 1.043870179621431125e-07 1.043870180009176603e-07
2.630000000000000000e+02 1.033566223347381917e-07 1.033566223238580138e-07
2.640000000000000000e+02 1.023402351679747537e-07 1.023402351596480757e-07
2.650000000000000000e+02 1.013376130876153572e-07 1.013376130880594407e-07
2.660000000000000000e+02 1.003485191895525630e-07 1.003485191950759325e-07
2.670000000000000000e+02 9.937272127613638661e-08 9.937272135651654428e-08
2.680000000000000000e+02 9.840999082511015554e-08 9.840999083743362466e-08
2.690000000000000000e+02 9.746010644540170186e-08 9.746010645672598974e-08
2.700000000000000000e+02 9.652284872774253252e-08 9.652284873729044672e-08
2.710000000000000000e+02 9.559800470837487942e-08 9.559800474034930115e-08
2.720000000000000000e+02 9.468536493517642731e-08 9.468536490253588034e-08
2.730000000000000000e+02 9.378472406917914659e-08 9.378472400589644159e-08
2.740000000000000000e+02 9.289588168018281435e-08 9.289588166300211421e-08
2.750000000000000000e+02 9.201864078955956747e-08 9.201864081775923981e-08
2.760000000000000000e+02 9.115280780691570370e-08 9.115280777338696328e-08
2.770000000000000000e+02 9.029819513295400869e-08 9.029819506745084653e-08
2.780000000000000000e+02 8.945461737308590838e-08 8.945461745138438995e-08
2.790000000000000000e+02 8.862189241365392942e-08 8.862189231129136094e-08
2.800000000000000000e+02 8.779984312645706087e-08 8.779984313456168387e-08
2.810000000000000000e+02 8.698829499587113379e-08 8.698829480557890885e-08
2.820000000000000000e+02 8.618707727801878291e-08 8.618707730373431937e-08
2.830000000000000000e+02 8.539602245738464222e-08 8.539602249557632549e-08
2.840000000000000000e+02 8.461496667444556651e-08 8.461496673906054845e-08
2.850000000000000000e+02 8.384374825709528353e-08 8.384374833303454011e-08
2.860000000000000000e+02 8.308220998051729909e-08 8.308220999245219184e-08
2.870000000000000000e+02 8.233019692660547852e-08 8.233019691994414672e-08
2.880000000000000000e+02 8.158755761245029278e-08 8.158755764531289473e-08
2.890000000000000000e+02 8.085414307679173553e-08 8.085414312386518129e-08
2.900000000000000000e+02 8.012980749882992328e-08 8.012980750227161667e-08
2.910000000000000000e+02 7.941440769165808687e-08 7.941440764680507181e-08
2.920000000000000000e+02 7.870780312391189978e-08 7.870780315533121053e-08
2.930000000000000000e+02 7.800985645367575883e-08 7.800985629380363694e-08
2.940000000000000000e+02 7.732043195812777220e-08 7.732043195679549526e-08
2.950000000000000000e+02 7.663939818236542928e-08 7.663939824764653645e-08
2.960000000000000000e+02 7.596662418329902215e-08 7.596662421360811093e-08
2.970000000000000000e+02 7.530198184069191846e-08 7.530198186911363255e-08
2.980000000000000000e+02 7.464534774792586303e-08 7.464534769346942664e-08
2.990000000000000000e+02 7.399659832074690088e-08 7.399659836337945878e-08
3.000000000000000000e+02 7.335561145882519122e-08 7.335561151211589852e-08
3.010000000000000000e+02 7.272227025945099039e-08 7.272227020171939523e-08
3.020000000000000000e+02 7.209645887740200954e-08 7.209645882244598253e-08
3.030000000000000000e+02 7.147806276353030828e-08 7.147806272067569540e-08
3.040000000000000000e+02 7.086696928748637236e-08 7.086696925484581215e-08
3.050000000000000000e+02 7.026307054669445432e-08 7.026307050139735577e-08
3.060000000000000000e+02 6.966625683160754966e-08 6.966625689652783404e-08
3.070000000000000000e+02 6.907642247400147508e-08 6.907642245801427083e-08
3.080000000000000000e+02 6.849346496506925720e-08 6.849346491955010366e-08
3.090000000000000000e+02 6.791727928656676219e-08 6.791727915667067308e-08
3.100000000000000000e+02 6.734776951317079283e-08 6.734776954586686016e-08
3.110000000000000000e+02 6.678483394839673337e-08 6.678483410382796741e-08
3.120000000000000000e+02 6.622837576542029008e-08 6.622837585334995977e-08
3.130000000000000000e+02 6.567830079329262815e-08 6.567830062786939642e-08
3.140000000000000000e+02 6.513451671705251068e-08 6.513451659323488882e-08
3.150000000000000000e+02 6.459693183979986211e-08 6.459693188998194526e-08
3.160000000000000000e+02 6.406545418768949525e-08 6.406545422055209720e-08
3.170000000000000000e+02 6.353999651809161698e-08 6.353999652852771140e-08
3.180000000000000000e+02 6.302047265124843769e-08 6.302047270700938423e-08
3.190000000000000000e+02 6.250679657693325781e-08 6.250679668484693612e-08
3.200000000000000000e+02 6.199888310082224958e-08 6.199888297908629059e-08
3.210000000000000000e+02 6.149665264221227385e-08 6.149665267152215493e-08
3.220000000000000000e+02 6.100002271428040233e-08 6.100002276510085715e-08
3.230000000000000000e+02 6.050891321685015365e-08 6.050891317266327706e-08
3.240000000000000000e+02 6.002324707965467746e-08 6.002324720388862926e-08
3.250000000000000000e+02 5.954294619670009059e-08 5.954294625842849013e-08
3.260000000000000000e+02 5.906793611154537446e-08 5.906793611337724203e-08
3.270000000000000000e+02 5.859814202868740975e-08 5.859814184039358038e-08
3.280000000000000000e+02 5.813349187488991818e-08 5.813349193961592099e-08
3.290000000000000000e+02 5.767391350386397376e-08 5.767391369104757455e-08
3.300000000000000000e+02 5.721933507929488542e-08 5.721933534774681749e-08
3.310000000000000000e+02 5.676968868995047337e-08 5.676968870349519194e-08
3.320000000000000000e+02 5.632490458395977924e-08 5.632490439100302026e-08
3.330000000000000000e+02 5.588491801189477199e-08 5.588491785846194675e-08
3.340000000000000000e+02 5.544966286813446531e-08 5.544966278264729453e-08
3.350000000000000000e+02 5.501907213578682705e-08 5.501907219285229036e-08
3.360000000000000000e+02 5.459308574534693494e-08 5.459308601607482468e-08
3.370000000000000000e+02 5.417163565812899251e-08 5.417163575249795225e-08
3.380000000000000000e+02 5.375466233970005421e-08 5.375466170887133368e-08
3.390000000000000000e+02 5.334211077001605049e-08 5.334211078400485917e-08
3.400000000000000000e+02 5.293391283811566344e-08 5.293391255911661608e-08
3.410000000000000000e+02 5.253001530935996665e-08 5.253001500493681509e-08
3.420000000000000000e+02 5.213035960222045692e-08 5.213035971812773736e-08
3.430000000000000000e+02 5.173488664933501045e-08 5.173488646459390196e-08
3.440000000000000000e+02 5.134354251534745064e-08 5.134354234981319804e-08
3.450000000000000000e+02 5.095627341633601733e-08 5.095627334772423763e-08
3.460000000000000000e+02 5.057302397981633645e-08 5.057302406052955013e-08
3.470000000000000000e+02 5.019373984582742633e-08 5.019374004011645563e-08
3.480000000000000000e+02 4.981836897560709719e-08 4.981836882356205603e-08
3.490000000000000000e+02 4.944686334740211814e-08 4.944686348995475222e-08
3.500000000000000000e+02 4.907916742341589102e-08 4.907916750152008440e-08
3.510000000000000000e+02 4.871523431360102976e-08 4.871523448590764164e-08
3.520000000000000000e+02 4.835501470379366364e-08 4.835501478883675092e-08
3.530000000000000000e+02 4.799845937797364432e-08 4.799845945946401735e-08
3.540000000000000000e+02 4.764552111458098380e-08 4.764552091085505454e-08
3.550000000000000000e+02 4.729615517695684451e-08 4.729615507681472658e-08
3.560000000000000000e+02 4.695031196488841348e-08 4.695031185020237588e-08
3.570000000000000000e+02 4.660794933597500623e-08 4.660794951094615877e-08
3.580000000000000000e+02 4.626902157467416076e-08 4.626902184867720927e-08
3.590000000000000000e+02 4.593348204573466376e-08 4.593348235104599553e-08
3.600000000000000000e+02 4.560129180519734408e-08 4.560129178621252994e-08
3.610000000000000000e+02 4.527240484542005730e-08 4.527240464557991155e-08
3.620000000000000000e+02 4.494678219801872918e-08 4.494678189065348810e-08
3.630000000000000000e+02 4.462438172714300602e-08 4.462438161723092553e-08
3.640000000000000000e+02 4.430516186726407812e-08 4.430516214998236774e-08
3.650000000000000000e+02 4.398908435176984949e-08 4.398908459757322566e-08
3.660000000000000000e+02 4.367610521766041254e-08 4.367610541705646819e-08
3.670000000000000000e+02 4.336619262135244116e-08 4.336619250144835636e-08
3.680000000000000000e+02 4.305930162373794498e-08 4.305930160741766488e-08
3.690000000000000000e+02 4.275539985232334911e-08 4.275539972264930174e-08
3.700000000000000000e+02 4.245444743100624110e-08 4.245444743261606030e-08
3.710000000000000000e+02 4.215640778015839025e-08 4.215640806526366503e-08
3.720000000000000000e+02 4.186124883354125401e-08 4.186124874738794476e-08
3.730000000000000000e+02 4.156892632600773093e-08 4.156892597295680831e-08
3.740000000000000000e+02 4.127941545134517054e-08 4.127941543685675801e-08
3.750000000000000000e+02 4.099268001644951129e-08 4.099268057422555765e-08
3.760000000000000000e+02 4.070867723310333842e-08 4.070867742256290350e-08
3.770000000000000000e+02 4.042738213083651867e-08 4.042738215725983057e-08
3.780000000000000000e+02 4.014876271141165785e-08 4.014876260693967292e-08
3.790000000000000000e+02 3.987277888506391046e-08 3.987277868899852071e-08
3.800000000000000000e+02 3.959940841291586998e-08 3.959940836673059120e-08
3.810000000000000000e+02 3.932861400990361877e-08 3.932861401767517915e-08
3.820000000000000000e+02 3.906036369821786137e-08 3.906036384909716682e-08
3.830000000000000000e+02 3.879463277511874438e-08 3.879463309441888483e-08
3.840000000000000000e+02 3.853138246201482127e-08 3.853138256099120349e-08
3.850000000000000000e+02 3.827059217309525384e-08 3.827059224459361594e-08
3.860000000000000000e+02 3.801222574062457100e-08 3.801222565702478153e-08
3.870000000000000000e+02 3.775625974933305418e-08 3.775625976865093756e-08
3.880000000000000000e+02 3.750266238289334903e-08 3.750266253871315282e-08
3.890000000000000000e+02 3.725140527599535660e-08 3.725140529353687954e-08
3.900000000000000000e+02 3.700246447996269471e-08 3.700246438043120151e-08
3.910000000000000000e+02 3.675580747186657314e-08 3.675580738504713203e-08
3.920000000000000000e+02 3.651141466315399402e-08 3.651141459082296544e-08
3.930000000000000000e+02 3.626925354360821921e-08 3.626925372834932770e-08
3.940000000000000000e+02 3.602929963852918696e-08 3.602929974205748453e-08
3.950000000000000000e+02 3.579152833954601682e-08 3.579152843724564908e-08
3.960000000000000000e+02 3.555591286641401661e-08 3.555591284659653599e-08
3.970000000000000000e+02 3.532242940385010701e-08 3.532242906345572935e-08
3.980000000000000000e+02 3.509105397536682973e-08 3.509105390508971047e-08
3.990000000000000000e+02 3.486176142608599242e-08 3.486176126510365517e-08
4.000000000000000000e+02 3.463452761517938006e-08 3.463452762014762535e-08
4.010000000000000000e+02 3.440932870035773692e-08 3.440932872744717406e-08
4.020000000000000000e+02 3.418614386357932075e-08 3.418614390310326112e-08
4.030000000000000000e+02 3.396494580965025894e-08 3.396494577057040868e-08
4.040000000000000000e+02 3.374571509531798905e-08 3.374571497083422871e-08
4.050000000000000000e+02 3.352843030546281728e-08 3.352843034565289612e-08
4.060000000000000000e+02 3.331306711906734209e-08 3.331306731502170435e-08
4.070000000000000000e+02 3.309960355979413653e-08 3.309960340458495748e-08
4.080000000000000000e+02 3.288802051212847088e-08 3.288802049866701300e-08
4.090000000000000000e+02 3.267829587638715323e-08 3.267829597120020308e-08
4.100000000000000000e+02 3.247040746967577856e-08 3.247040757570207555e-08
4.110000000000000000e+02 3.226433684888618734e-08 3.226433679714979874e-08
4.120000000000000000e+02 3.206006245859427564e-08 3.206006240374925627e-08
4.130000000000000000e+02 3.185756515033943784e-08 3.185756522361416038e-08
4.140000000000000000e+02 3.165682448635909239e-08 3.165682436856443064e-08
4.150000000000000000e+02 3.145782098012972742e-08 3.145782105384853345e-08
4.160000000000000000e+02 3.126053681817842130e-08 3.126053684637808702e-08
4.170000000000000000e+02 3.106495113924800933e-08 3.106495113702756539e-08
4.180000000000000000e+02 3.087104728538569965e-08 3.087104720422839587e-08
4.190000000000000000e+02 3.067880456431026697e-08 3.067880453722082983e-08
4.200000000000000000e+02 3.048820654949491055e-08 3.048820669515617540e-08
4.210000000000000000e+02 3.029923473540918590e-08 3.029923483577334558e-08
4.220000000000000000e+02 3.011187193691089246e-08 3.011187198864728769e-08
4.230000000000000000e+02 2.992609858010197955e-08 2.992609852259242613e-08
4.240000000000000000e+02 2.974190053134373518e-08 2.974190053928183018e-08
4.250000000000000000e+02 2.955926014180932001e-08 2.955926021597221615e-08
4.260000000000000000e+02 2.937815671422150327e-08 2.937815675951860513e-08
4.270000000000000000e+02 2.919857941940939987e-08 2.919857934058356419e-08
4.280000000000000000e+02 2.902050953212942520e-08 2.902050935310596116e-08
4.290000000000000000e+02 2.884392982571704279e-08 2.884392985569306234e-08
4.300000000000000000e+02 2.866882484570121324e-08 2.866882479302113067e-08
4.310000000000000000e+02 2.849518020764385619e-08 2.849518011549534369e-08
4.320000000000000000e+02 2.832298003271893572e-08 2.832298019339596391e-08
4.330000000000000000e+02 2.815220554208686078e-08 2.815220539442720036e-08
4.340000000000000000e+02 2.798284632138381541e-08 2.798284615623813917e-08
4.350000000000000000e+02 2.781488641101503956e-08 2.781488648695429283e-08
4.360000000000000000e+02 2.764830815071839175e-08 2.764830802304274656e-08
4.370000000000000000e+02 2.748309950972860249e-08 2.748309934164083672e-08
4.380000000000000000e+02 2.731924887733327880e-08 2.731924883503378352e-08
4.390000000000000000e+02 2.715673594821943479e-08 2.715673591158207683e-08
4.400000000000000000e+02 2.699555122076535834e-08 2.699555101559614119e-08
4.410000000000000000e+02 2.683567791006424806e-08 2.683567777972406553e-08
4.420000000000000000e+02 2.667710477094465058e-08 2.667710452375349365e-08
4.430000000000000000e+02 2.651981793033719813e-08 2.651981782353374178e-08
4.440000000000000000e+02 2.636380394491211122e-08 2.636380387399661698e-08
4.450000000000000000e+02 2.620904755534780975e-08 2.620904751471364742e-08
4.460000000000000000e+02 2.605553877710331680e-08 2.605553876433575095e-08
4.470000000000000000e+02 2.590326216012073389e-08 2.590326203066872827e-08
4.480000000000000000e+02 2.575220626239993532e-08 2.575220584247195317e-08
4.490000000000000000e+02 2.560236393689408017e-08 2.560236401394355871e-08
4.500000000000000000e+02 2.545371232315352329e-08 2.545371196954748968e-08
4.510000000000000000e+02 2.530624795538116777e-08 2.530624802576930790e-08
4.520000000000000000e+02 2.515995393286007922e-08 2.515995390633962653e-08
4.530000000000000000e+02 2.501481985217602001e-08 2.501481990946352506e-08
4.540000000000000000e+02 2.487083332886053304e-08 2.487083318220007040e-08
4.550000000000000000e+02 2.472798641761642293e-08 2.472798648067708948e-08
4.560000000000000000e+02 2.458626113302497894e-08 2.458626110055095666e-08
4.570000000000000000e+02 2.444565241099816467e-08 2.444565230508288855e-08
4.580000000000000000e+02 2.430614616422133130e-08 2.430614613685433536e-08
4.590000000000000000e+02 2.416773062852151036e-08 2.416773065339050688e-08
4.600000000000000000e+02 2.403039558154795749e-08 2.403039533530049121e-08
4.610000000000000000e+02 2.389413342873680862e-08 2.389413333503398404e-08
4.620000000000000000e+02 2.375892832529036216e-08 2.375892828027081910e-08
4.630000000000000000e+02 2.362477361184112231e-08 2.362477378414773420e-08
4.640000000000000000e+02 2.349165620850468637e-08 2.349165627640870055e-08
4.650000000000000000e+02 2.335956789556448051e-08 2.335956792198778910e-08
4.660000000000000000e+02 2.322849710345575802e-08 2.322849711344776564e-08
4.670000000000000000e+02 2.309843566905556142e-08 2.309843562886548920e-08
4.680000000000000000e+02 2.296937046963876183e-08 2.296937052592706910e-08
4.690000000000000000e+02 2.284129547858171553e-08 2.284129549900981757e-08
4.700000000000000000e+02 2.271419966570764604e-08 2.271419984473111009e-08
4.710000000000000000e+02 2.258807134158935549e-08 2.258807140465002205e-08
4.720000000000000000e+02 2.246290354629420991e-08 2.246290347973633953e-08
4.730000000000000000e+02 2.233868709589081841e-08 2.233868696843721498e-08
4.740000000000000000e+02 2.221541142211069943e-08 2.221541145386307610e-08
4.750000000000000000e+02 2.209306798306442974e-08 2.209306800349253509e-08
4.760000000000000000e+02 2.197164847130006397e-08 2.197164860812117683e-08
4.770000000000000000e+02 2.185114256070264166e-08 2.185114262731602247e-08
4.780000000000000000e+02 2.173154205287186793e-08 2.173154198525928602e-08
4.790000000000000000e+02 2.161283878354680647e-08 2.161283874002606504e-08
4.800000000000000000e+02 2.149502409913572958e-08 2.149502416459725478e-08
4.810000000000000000e+02 2.137808920132933208e-08 2.137808924640438559e-08
4.820000000000000000e+02 2.126202490249085100e-08 2.126202490876360974e-08
4.830000000000000000e+02 2.114682434495307342e-08 2.114682426146430483e-08
4.840000000000000000e+02 2.103247854029488725e-08 2.103247851481526600e-08
4.850000000000000000e+02 2.091897970757372729e-08 2.091897964229261349e-08
4.860000000000000000e+02 2.080631958845113967e-08 2.080631963330414811e-08
4.870000000000000000e+02 2.069449154618041766e-08 2.069449187347416354e-08
4.880000000000000000e+02 2.058348483691130241e-08 2.058348481259742019e-08
4.890000000000000000e+02 2.047329349796900360e-08 2.047329337240277817e-08
4.900000000000000000e+02 2.036391152099303941e-08 2.036391144472071691e-08
4.910000000000000000e+02 2.025532854454947838e-08 2.025532839500243664e-08
4.920000000000000000e+02 2.014753901297128201e-08 2.014753902779276047e-08
4.930000000000000000e+02 2.004053502302483168e-08 2.004053511406311891e-08
4.940000000000000000e+02 1.993430711849653140e-08 1.993430694424702776e-08
4.950000000000000000e+02 1.982885138906986768e-08 1.982885130269451668e-08
4.960000000000000000e+02 1.972416006423838300e-08 1.972415994497267648e-08
4.970000000000000000e+02 1.962022421064801974e-08 1.962022405077590446e-08
4.980000000000000000e+02 1.951703957525641205e-08 1.951703976726948368e-08
4.990000000000000000e+02 1.941459662779809858e-08 1.941459668608480804e-08
5.000000000000000000e+02 1.931288801398922855e-08 1.931288793827201702e-08
5.010000000000000000e+02 1.921191122611354441e-08 1.921191125875410130e-08
5.020000000000000000e+02 1.911165542578530288e-08 1.911165544060677803e-08
5.030000000000000000e+02 1.901212357446890972e-08 1.901212514221484190e-08
5.040000000000000000e+02 1.891328541006598437e-08 1.891328541492320878e-08
5.050000000000000000e+02 1.881515871171579514e-08 1.881515861468230466e-08
5.060000000000000000e+02 1.871772781952829680e-08 1.871772807482408004e-08
5.070000000000000000e+02 1.862098686089552879e-08 1.862098675475820761e-08
5.080000000000000000e+02 1.852493070064742585e-08 1.852493064830040921e-08
5.090000000000000000e+02 1.842955199837792501e-08 1.842955214659269972e-08
5.100000000000000000e+02 1.833484444069277810e-08 1.833484444940802914e-08
5.110000000000000000e+02 1.824080279400064532e-08 1.824080279755335627e-08
5.120000000000000000e+02 1.814742156802662286e-08 1.814742152028703201e-08
5.130000000000000000e+02 1.805469289317685009e-08 1.805469274240856221e-08
5.140000000000000000e+02 1.796261380015984381e-08 1.796261368280926886e-08
5.150000000000000000e+02 1.787117559093332103e-08 1.787117558804673862e-08
5.160000000000000000e+02 1.778037446362179408e-08 1.778037444638558350e-08
5.170000000000000000e+02 1.769020440056667883e-08 1.769020441333424467e-08
5.180000000000000000e+02 1.760065848271930224e-08 1.760065839928604077e-08
5.190000000000000000e+02 1.751173332686928229e-08 1.751173328035093758e-08
5.200000000000000000e+02 1.742342206031977259e-08 1.742342205698910338e-08
5.210000000000000000e+02 1.733571815842882735e-08 1.733571822537527409e-08
5.220000000000000000e+02 1.724861938040556259e-08 1.724861934526700296e-08
5.230000000000000000e+02 1.716211766611408419e-08 1.716211763236330533e-08
5.240000000000000000e+02 1.707621007338011622e-08 1.707621006413751107e-08
5.250000000000000000e+02 1.699088929596470777e-08 1.699088917161972848e-08
5.260000000000000000e+02 1.690615126026529028e-08 1.690615121063832142e-08
5.270000000000000000e+02 1.682199089303448951e-08 1.682199096753045488e-08
5.280000000000000000e+02 1.673840288571315661e-08 1.673840299190598822e-08
5.290000000000000000e+02 1.665538295536617017e-08 1.665538309891800866e-08
5.300000000000000000e+02 1.657292340512261800e-08 1.657292345502714566e-08
5.310000000000000000e+02 1.649102357792475585e-08 1.649102354672749016e-08
5.320000000000000000e+02 1.640967635008205757e-08 1.640967644547797197e-08
5.330000000000000000e+02 1.632887604718913559e-08 1.632887605595989706e-08
5.340000000000000000e+02 1.624862043392294514e-08 1.624862044025121762e-08
5.350000000000000000e+02 1.616890294076078834e-08 1.616890293809625430e-08
5.360000000000000000e+02 1.608971974309536426e-08 1.608971965777472479e-08
5.370000000000000000e+02 1.601106633797311224e-08 1.601106636917037793e-08
5.380000000000000000e+02 1.593293774609927462e-08 1.593293782681248830e-08
5.390000000000000000e+02 1.585532893177976561e-08 1.585532893844110402e-08
5.400000000000000000e+02 1.577823736832739693e-08 1.577823729545513415e-08
5.410000000000000000e+02 1.570165695463643294e-08 1.570165683228985584e-08
5.420000000000000000e+02 1.562558414708314879e-08 1.562558410050929365e-08
5.430000000000000000e+02 1.555001494824015430e-08 1.555001497210994973e-08
5.440000000000000000e+02 1.547494375093994092e-08 1.547494381276548454e-08
5.450000000000000000e+02 1.540036685121481820e-08 1.540036691016766281e-08
5.460000000000000000e+02 1.532628167144611885e-08 1.532628164091498501e-08
5.470000000000000000e+02 1.525268051794093212e-08 1.525268059299200848e-08
5.480000000000000000e+02 1.517956436977718720e-08 1.517956416904886453e-08
5.490000000000000000e+02 1.510692436557103885e-08 1.510692438677630024e-08
5.500000000000000000e+02 1.503476190078956094e-08 1.503476214015364706e-08
5.510000000000000000e+02 1.496306718151707732e-08 1.496306725035090207e-08
5.520000000000000000e+02 1.489183974373586840e-08 1.489183983877096000e-08
5.530000000000000000e+02 1.482107341688188056e-08 1.482107322758885506e-08
5.540000000000000000e+02 1.475076624818383395e-08 1.475076612855730298e-08
5.550000000000000000e+02 1.468091485490319354e-08 1.468091475298472013e-08
5.560000000000000000e+02 1.461151470480426291e-08 1.461151477444300222e-08
5.570000000000000000e+02 1.454256057698000244e-08 1.454256052602076491e-08
5.580000000000000000e+02 1.447405201920881578e-08 1.447405208643282133e-08
5.590000000000000000e+02 1.440598184443420119e-08 1.440598190205477714e-08
5.600000000000000000e+02 1.433834836518654812e-08 1.433834827707647365e-08
5.610000000000000000e+02 1.427114886187741479e-08 1.427114891172642870e-08
5.620000000000000000e+02 1.420437817278852307e-08 1.420437837496013694e-08
5.630000000000000000e+02 1.413803213246023243e-08 1.413803218408560347e-08
5.640000000000000000e+02 1.407211010745479378e-08 1.407211007076192373e-08
5.650000000000000000e+02 1.400660567207889826e-08 1.400660556494237599e-08
5.660000000000000000e+02 1.394151622791106705e-08 1.394151595618398117e-08
5.670000000000000000e+02 1.387684182674320248e-08 1.387684177989179185e-08
5.680000000000000000e+02 1.381257376412148344e-08 1.381257378588185416e-08
5.690000000000000000e+02 1.374871215298334396e-08 1.374871213810635672e-08
5.700000000000000000e+02 1.368525331818526414e-08 1.368525304978884913e-08
5.710000000000000000e+02 1.362219105449646944e-08 1.362219072964521254e-08
5.720000000000000000e+02 1.355952799503290491e-08 1.355952813425487310e-08
5.730000000000000000e+02 1.349725607635576905e-08 1.349725604926632695e-08
5.740000000000000000e+02 1.343537288356344539e-08 1.343537278575279722e-08
5.750000000000000000e+02 1.337387701183523404e-08 1.337387694988478946e-08
5.760000000000000000e+02 1.331276493421462800e-08 1.331276495250555176e-08
5.770000000000000000e+02 1.325203048985201749e-08 1.325203024826748744e-08
5.780000000000000000e+02 1.319167685803757041e-08 1.319167707525270614e-08
5.790000000000000000e+02 1.313169682592985138e-08 1.313169700223326764e-08
5.800000000000000000e+02 1.307208509745971860e-08 1.307208517706270866e-08
5.810000000000000000e+02 1.301284379506828496e-08 1.301284359844778754e-08
5.820000000000000000e+02 1.295396694633854618e-08 1.295396656320058148e-08
5.830000000000000000e+02 1.289545390903423811e-08 1.289545390381618925e-08
5.840000000000000000e+02 1.283730050322118283e-08 1.283730054760234925e-08
5.850000000000000000e+02 1.277950384637183111e-08 1.277950390421445045e-08
5.860000000000000000e+02 1.272205948793514441e-08 1.272205917746127587e-08
5.870000000000000000e+02 1.266496813967510366e-08 1.266496811913597744e-08
5.880000000000000000e+02 1.260822592702437477e-08 1.260822587484389275e-08
5.890000000000000000e+02 1.255182880910421504e-08 1.255182922954567451e-08
5.900000000000000000e+02 1.249577532447254642e-08 1.249577558970482685e-08
5.910000000000000000e+02 1.244006115452833709e-08 1.244006111789097748e-08
5.920000000000000000e+02 1.238468413705673351e-08 1.238468406689063843e-08
5.930000000000000000e+02 1.232964370911915420e-08 1.232964364894506509e-08
5.940000000000000000e+02 1.227493659627931881e-08 1.227493672723012442e-08
5.950000000000000000e+02 1.222055702065905098e-08 1.222055691330048530e-08
5.960000000000000000e+02 1.216650786428630268e-08 1.216650809132691141e-08
5.970000000000000000e+02 1.211278155555106650e-08 1.211278126178605443e-08
5.980000000000000000e+02 1.205937831544323751e-08 1.205937821491254156e-08
5.990000000000000000e+02 1.200629559017230027e-08 1.200629546360687539e-08
6.000000000000000000e+02 1.195353015975841908e-08 1.195353004840304903e-08
6.010000000000000000e+02 1.190108014625934706e-08 1.190108024906599903e-08
6.020000000000000000e+02 1.184894229563915400e-08 1.184894243067002963e-08
6.030000000000000000e+02 1.179711554610829484e-08 1.179711554732953934e-08
6.040000000000000000e+02 1.174559509856121336e-08 1.174559502389871336e-08
6.050000000000000000e+02 1.169438186365834389e-08 1.169438190351535019e-08
6.060000000000000000e+02 1.164347139326338334e-08 1.164347134663401611e-08
6.070000000000000000e+02 1.159286212548682503e-08 1.159286213647803208e-08
6.080000000000000000e+02 1.154255209007137826e-08 1.154255214966259952e-08
6.090000000000000000e+02 1.149253653931481279e-08 1.149253640697622807e-08
6.100000000000000000e+02 1.144281676962455293e-08 1.144281619713805064e-08
6.110000000000000000e+02 1.139338908295872757e-08 1.139338909372789123e-08
6.120000000000000000e+02 1.134425173127118226e-08 1.134425176624320727e-08
6.130000000000000000e+02 1.129540100019976743e-08 1.129540104383153304e-08
6.140000000000000000e+02 1.124683652597990890e-08 1.124683649850188878e-08
6.150000000000000000e+02 1.119855519804424763e-08 1.119855516940049345e-08
6.160000000000000000e+02 1.115055439046552778e-08 1.115055432945877384e-08
6.170000000000000000e+02 1.110283470340256491e-08 1.110283452177007726e-08
6.180000000000000000e+02 1.105539045567760555e-08 1.105539057910664940e-08
6.190000000000000000e+02 1.100822147148683398e-08 1.100822146016255934e-08
6.200000000000000000e+02 1.096132525790771758e-08 1.096132517452996821e-08
6.210000000000000000e+02 1.091470017977602713e-08 1.091470006464589942e-08
6.220000000000000000e+02 1.086834419564142221e-08 1.086834408775549912e-08
6.230000000000000000e+02 1.082225618442844723e-08 1.082225610482545717e-08
6.240000000000000000e+02 1.077643196228939049e-08 1.077643201297107088e-08
6.250000000000000000e+02 1.073087159264574136e-08 1.073087187752896944e-08
6.260000000000000000e+02 1.068557181177487435e-08 1.068557197969610715e-08
6.270000000000000000e+02 1.064053098775996712e-08 1.064053080401805641e-08
6.280000000000000000e+02 1.059574791678619133e-08 1.059574783379701998e-08
6.290000000000000000e+02 1.055122279147724336e-08 1.055122325577251350e-08
6.300000000000000000e+02 1.050694662541040665e-08 1.050694650003847270e-08
6.310000000000000000e+02 1.046292378203972314e-08 1.046292382378410909e-08
6.320000000000000000e+02 1.041915333108156605e-08 1.041915368593659936e-08
6.330000000000000000e+02 1.037562828221094693e-08 1.037562834516059261e-08
6.340000000000000000e+02 1.033234977809716080e-08 1.033234988664921740e-08
6.350000000000000000e+02 1.028931757951490093e-08 1.028931761970497480e-08
6.360000000000000000e+02 1.024652684905591520e-08 1.024652680164939193e-08
6.370000000000000000e+02 1.020397403461714789e-08 1.020397358275637600e-08
6.380000000000000000e+02 1.016166605510848766e-08 1.016166603098889196e-08
6.390000000000000000e+02 1.011959352781310942e-08 1.011959354713098949e-08
6.400000000000000000e+02 1.007775656203246893e-08 1.007775686373557600e-08
6.410000000000000000e+02 1.003615305705807209e-08 1.003615320316342209e-08
6.420000000000000000e+02 9.994781816069498224e-09 9.994781560634935582e-09
6.430000000000000000e+02 9.953642538640395190e-09 9.953642402305007752e-09
6.440000000000000000e+02 9.912735067618693837e-09 9.912735253969629804e-09
6.450000000000000000e+02 9.872050415360434783e-09 9.872050578563219271e-09
6.460000000000000000e+02 9.831592290704404705e-09 9.831592290121538503e-09
6.470000000000000000e+02 9.791360042088470325e-09 9.791359708133384372e-09
6.480000000000000000e+02 9.751348626158007997e-09 9.751348474917876441e-09
6.490000000000000000e+02 9.711560672975850703e-09 9.711560666980645801e-09
6.500000000000000000e+02 9.671993561222170059e-09 9.671993836751768812e-09
6.510000000000000000e+02 9.632639389578479010e-09 9.632639497825224903e-09
6.520000000000000000e+02 9.593504697480436660e-09 9.593504823712795605e-09
6.530000000000000000e+02 9.554586103299733256e-09 9.554585739701693684e-09
6.540000000000000000e+02 9.515875759508186280e-09 9.515875186633104316e-09
6.550000000000000000e+02 9.477384210754280502e-09 9.477384620315553797e-09
6.560000000000000000e+02 9.439103471731158075e-09 9.439104125152919099e-09
6.570000000000000000e+02 9.401024738009411249e-09 9.401024796518165758e-09
6.580000000000000000e+02 9.363153509966970674e-09 9.363153042230010453e-09
6.590000000000000000e+02 9.325497989265408242e-09 9.325497312362429810e-09
6.600000000000000000e+02 9.288036758342554377e-09 9.288035730525834906e-09
6.610000000000000000e+02 9.250784341996443087e-09 9.250785007131056770e-09
6.620000000000000000e+02 9.213740744473675709e-09 9.213743128622109993e-09
6.630000000000000000e+02 9.176884893324910295e-09 9.176884887884818030e-09
6.640000000000000000e+02 9.140219521974746094e-09 9.140217153147389165e-09
6.650000000000000000e+02 9.103774393670605076e-09 9.103774175955870450e-09
6.660000000000000000e+02 9.067524725098197908e-09 9.067526644229718103e-09
6.670000000000000000e+02 9.031448591656499484e-09 9.031448139795727602e-09
6.680000000000000000e+02 8.995573600900642210e-09 8.995570771774819511e-09
6.690000000000000000e+02 8.959911118600061286e-09 8.959911830475064729e-09
6.700000000000000000e+02 8.924424408807141533e-09 8.924426904671767008e-09
6.710000000000000000e+02 8.889120351018853784e-09 8.889120699517861055e-09
6.720000000000000000e+02 8.854011786380011165e-09 8.854010655312549610e-09
6.730000000000000000e+02 8.819090233203041425e-09 8.819089607703390635e-09
6.740000000000000000e+02 8.784355531671339720e-09 8.784355888524775224e-09
6.750000000000000000e+02 8.749807149488475978e-09 8.749807785979335480e-09
6.760000000000000000e+02 8.715438566564426387e-09 8.715439305917449954e-09
6.770000000000000000e+02 8.681247840924833291e-09 8.681247595676566450e-09
6.780000000000000000e+02 8.647243572870722037e-09 8.647243226356238515e-09
6.790000000000000000e+02 8.613414867464365015e-09 8.613414455349576897e-09
6.800000000000000000e+02 8.579769298355798849e-09 8.579769513961110417e-09
6.810000000000000000e+02 8.546300046208266693e-09 8.546300465761547606e-09
6.820000000000000000e+02 8.513002763804732784e-09 8.513002814319881860e-09
6.830000000000000000e+02 8.479882855461084829e-09 8.479882333656262924e-09
6.840000000000000000e+02 8.446938304818019013e-09 8.446937970474355041e-09
6.850000000000000000e+02 8.414163647163520082e-09 8.414163656822460118e-09
6.860000000000000000e+02 8.381560582734759457e-09 8.381561054010555503e-09
6.870000000000000000e+02 8.349131726648195655e-09 8.349132926799285540e-09
6.880000000000000000e+02 8.316864960944415195e-09 8.316864837709659528e-09
6.890000000000000000e+02 8.284767384791892065e-09 8.284767089472566258e-09
6.900000000000000000e+02 8.252841544764689001e-09 8.252841731393178805e-09
6.910000000000000000e+02 8.221076898129454452e-09 8.221076801873116708e-09
6.920000000000000000e+02 8.189477065961848292e-09 8.189477158970782485e-09
6.930000000000000000e+02 8.158044067174685850e-09 8.158044582984302853e-09
6.940000000000000000e+02 8.126770823319029102e-09 8.126770929109405919e-09
6.950000000000000000e+02 8.095657713980131795e-09 8.095657916040721483e-09
6.960000000000000000e+02 8.064706981281144930e-09 8.064706980448476801e-09
6.970000000000000000e+02 8.033912062610504358e-09 8.033912024973943651e-09
6.980000000000000000e+02 8.003278202328711886e-09 8.003278279114511720e-09
6.990000000000000000e+02 7.972802120281841059e-09 7.972802393840794498e-09
7.000000000000000000e+02 7.942479268330248576e-09 7.942479387179623508e-09
7.010000000000000000e+02 7.912311553726070664e-09 7.912311238200686219e-09
7.020000000000000000e+02 7.882300342237913810e-09 7.882300340295023716e-09
7.030000000000000000e+02 7.852440186195686808e-09 7.852440026767659982e-09
7.040000000000000000e+02 7.822731957651819092e-09 7.822731834472573862e-09
7.050000000000000000e+02 7.793175907266914550e-09 7.793175323289603001e-09
7.060000000000000000e+02 7.763770022553572775e-09 7.763770212887433022e-09
7.070000000000000000e+02 7.734512651014213199e-09 7.734512888268874607e-09
7.080000000000000000e+02 7.705404561103578808e-09 7.705404802826888260e-09
7.090000000000000000e+02 7.676439229498122326e-09 7.676439176429461735e-09
7.100000000000000000e+02 7.647623111284307609e-09 7.647622955506139136e-09
7.110000000000000000e+02 7.618953817067897946e-09 7.618953757670964871e-09
7.120000000000000000e+02 7.590425593007043704e-09 7.590425718573269139e-09
7.130000000000000000e+02 7.562044358477848769e-09 7.562045285292030269e-09
7.140000000000000000e+02 7.533802698252157244e-09 7.533802897335962135e-09
7.150000000000000000e+02 7.505699295751178126e-09 7.505698366494505985e-09
7.160000000000000000e+02 7.477738306005399225e-09 7.477737605010581966e-09
7.170000000000000000e+02 7.449927466818274008e-09 7.449928445257825723e-09
7.180000000000000000e+02 7.422242793458933511e-09 7.422242994561956587e-09
7.190000000000000000e+02 7.394696633689079736e-09 7.394696077911433913e-09
7.200000000000000000e+02 7.367293336058012156e-09 7.367293044846512419e-09
7.210000000000000000e+02 7.340029482549859196e-09 7.340030790614626564e-09
7.220000000000000000e+02 7.312888114147098560e-09 7.312887917179655946e-09
7.230000000000000000e+02 7.285888494412695944e-09 7.285888044994415529e-09
7.240000000000000000e+02 7.259023401928743518e-09 7.259023190098190440e-09
7.250000000000000000e+02 7.232289806036185488e-09 7.232290077929804325e-09
7.260000000000000000e+02 7.205686112218834241e-09 7.205685805970751858e-09
7.270000000000000000e+02 7.179216970465418440e-09 7.179216928721033316e-09
7.280000000000000000e+02 7.152877053717698852e-09 7.152877164906535106e-09
7.290000000000000000e+02 7.126663474466000060e-09 7.126663305490055725e-09
7.300000000000000000e+02 7.100583086963596794e-09 7.100583172409136399e-09
7.310000000000000000e+02 7.074625569591930210e-09 7.074625680059121690e-09
7.320000000000000000e+02 7.048798749520468834e-09 7.048798513320519782e-09
7.330000000000000000e+02 7.023095424218972410e-09 7.023094932168128306e-09
7.340000000000000000e+02 6.997521183649963332e-09 6.997520921172423476e-09
7.350000000000000000e+02 6.972068560040511679e-09 6.972068627986161170e-09
7.360000000000000000e+02 6.946741316210536751e-09 6.946741503088826828e-09
7.370000000000000000e+02 6.921536616077972657e-09 6.921536970572184003e-09
7.380000000000000000e+02 6.896453927998646883e-09 6.896454049651335256e-09
7.390000000000000000e+02 6.871490269788616043e-09 6.871490139337410980e-09
7.400000000000000000e+02 6.846650597025494410e-09 6.846650428937728641e-09
7.410000000000000000e+02 6.821929261824344615e-09 6.821929044553698444e-09
7.420000000000000000e+02 6.797327960682275680e-09 6.797327881519904882e-09
7.430000000000000000e+02 6.772845637104119517e-09 6.772845719482667799e-09
7.440000000000000000e+02 6.748480397666956489e-09 6.748480599672035740e-09
7.450000000000000000e+02 6.724233521882006310e-09 6.724233421850911732e-09
7.460000000000000000e+02 6.700099770745593785e-09 6.700099905984636039e-09
7.470000000000000000e+02 6.676085819168342936e-09 6.676085606782678047e-09
7.480000000000000000e+02 6.652181960747904989e-09 6.652181330002449289e-09
7.490000000000000000e+02 6.628395637919837213e-09 6.628395882835036472e-09
7.500000000000000000e+02 6.604726983685388644e-09 6.604727536545230130e-09
7.510000000000000000e+02 6.581160862717539107e-09 6.581160639784755616e-09
7.520000000000000000e+02 6.557712311672237264e-09 6.557711944743527658e-09
7.530000000000000000e+02 6.534377327893637331e-09 6.534377078093456791e-09
7.540000000000000000e+02 6.511147709872821946e-09 6.511147551263585640e-09
7.550000000000000000e+02 6.488034816731769640e-09 6.488034872131898344e-09
7.560000000000000000e+02 6.465025167240456560e-09 6.465025108537414696e-09
7.570000000000000000e+02 6.442128242301059694e-09 6.442128275385705874e-09
7.580000000000000000e+02 6.419336798738767214e-09 6.419336954180398910e-09
7.590000000000000000e+02 6.396654343432395185e-09 6.396654277374125352e-09
7.600000000000000000e+02 6.374079131815646171e-09 6.374079047077874557e-09
7.610000000000000000e+02 6.351608863086610847e-09 6.351608705212896924e-09
7.620000000000000000e+02 6.329246000691402021e-09 6.329246089467610832e-09
7.630000000000000000e+02 6.306984584036889752e-09 6.306984799087089510e-09
7.640000000000000000e+02 6.284831252867384871e-09 6.284831445768635069e-09
7.650000000000000000e+02 6.262777604737479901e-09 6.262777540899655654e-09
7.660000000000000000e+02 6.240833092915204673e-09 6.240833773540899525e-09
7.670000000000000000e+02 6.218982313010990489e-09 6.218982248507032732e-09
7.680000000000000000e+02 6.197237464866667763e-09 6.197237059024640867e-09
7.690000000000000000e+02 6.175593507906640266e-09 6.175593675772361808e-09
7.700000000000000000e+02 6.154051824525108605e-09 6.154051477483269318e-09
7.710000000000000000e+02 6.132607764164355523e-09 6.132607757280972056e-09
7.720000000000000000e+02 6.111263589986260442e-09 6.111263434915859133e-09
7.730000000000000000e+02 6.090018542792563957e-09 6.090018325299872732e-09
7.740000000000000000e+02 6.068872217795950702e-09 6.068872468636965990e-09
7.750000000000000000e+02 6.047821384580487261e-09 6.047821218602145377e-09
7.760000000000000000e+02 6.026870045888755096e-09 6.026870392361604964e-09
7.770000000000000000e+02 6.006013682724464806e-09 6.006013698045542989e-09
7.780000000000000000e+02 5.985251324308605008e-09 5.985251063878038557e-09
7.790000000000000000e+02 5.964587809992317086e-09 5.964587615037153439e-09
7.800000000000000000e+02 5.944017303138870716e-09 5.944017370973497679e-09
7.810000000000000000e+02 5.923543868857628493e-09 5.923544336927655470e-09
7.820000000000000000e+02 5.903157620459897799e-09 5.903157480988130165e-09
7.830000000000000000e+02 5.882869487439102152e-09 5.882869372642041201e-09
7.840000000000000000e+02 5.862672790735156977e-09 5.862672834977544833e-09
7.850000000000000000e+02 5.842566953129235712e-09 5.842567222247297152e-09
7.860000000000000000e+02 5.822553209820779687e-09 5.822553184001155775e-09
7.870000000000000000e+02 5.802631857343420813e-09 5.802631816154146672e-09
7.880000000000000000e+02 5.782795124281703678e-09 5.782794384401324346e-09
7.890000000000000000e+02 5.763055458074539626e-09 5.763055475949130150e-09
7.900000000000000000e+02 5.743401434797624184e-09 5.743401319119323886e-09
7.910000000000000000e+02 5.723838533699954708e-09 5.723838618409971103e-09
7.920000000000000000e+02 5.704362039227195683e-09 5.704362088132519765e-09
7.930000000000000000e+02 5.684973446329344598e-09 5.684973438779827621e-09
7.940000000000000000e+02 5.665670540402900926e-09 5.665670301496783351e-09
7.950000000000000000e+02 5.646456991859061122e-09 5.646456737617988582e-09
7.960000000000000000e+02 5.627328717006108209e-09 5.627328686363952670e-09
7.970000000000000000e+02 5.608285503555521391e-09 5.608285219782516105e-09
7.980000000000000000e+02 5.589329415675581724e-09 5.589329889713057558e-09
7.990000000000000000e+02 5.570456664605316712e-09 5.570456520165301314e-09
8.000000000000000000e+02 5.551667365794044034e-09 5.551667215220046815e-09
8.010000000000000000e+02 5.532962880083758548e-09 5.532962687682108070e-09
8.020000000000000000e+02 5.514340783607796596e-09 5.514340764511959924e-09
8.030000000000000000e+02 5.495803476307515147e-09 5.495803251820419581e-09
8.040000000000000000e+02 5.477346897653223830e-09 5.477347225946172463e-09
8.050000000000000000e+02 5.458972638594516735e-09 5.458972613614499342e-09
8.060000000000000000e+02 5.440679579610252827e-09 5.440679327298192773e-09
8.070000000000000000e+02 5.422466826665584424e-09 5.422466468063547007e-09
8.080000000000000000e+02 5.404336684500243934e-09 5.404336816228205581e-09
8.090000000000000000e+02 5.386283417174730775e-09 5.386283045694106643e-09
8.100000000000000000e+02 5.368312337217240472e-09 5.368312272338582305e-09
8.110000000000000000e+02 5.350421320327036509e-09 5.350421449334952023e-09
8.120000000000000000e+02 5.332605876262608675e-09 5.332605918784149836e-09
8.130000000000000000e+02 5.314871273864873966e-09 5.314871363459872471e-09
8.140000000000000000e+02 5.297211136082169729e-09 5.297210999344326664e-09
8.150000000000000000e+02 5.279631860810596375e-09 5.279632226073971378e-09
8.160000000000000000e+02 5.262127976496388836e-09 5.262127949712259095e-09
8.170000000000000000e+02 5.244698992434848467e-09 5.244699067152858070e-09
8.180000000000000000e+02 5.227349324718466947e-09 5.227349338055020554e-09
8.190000000000000000e+02 5.210071674754956943e-09 5.210071605588062959e-09
8.200000000000000000e+02 5.192871911197105819e-09 5.192871923298536496e-09
8.210000000000000000e+02 5.175747617047754949e-09 5.175747774699423817e-09
8.220000000000000000e+02 5.158694176554679122e-09 5.158694065338087650e-09
8.230000000000000000e+02 5.141715160306148490e-09 5.141715015422043810e-09
8.240000000000000000e+02 5.124812984091953143e-09 5.124812877677076471e-09
8.250000000000000000e+02 5.107981749907786023e-09 5.107981801311112010e-09
8.260000000000000000e+02 5.091223754125073695e-09 5.091224020620233095e-09
8.270000000000000000e+02 5.074537666738265850e-09 5.074537785754173746e-09
8.280000000000000000e+02 5.057923553375420647e-09 5.057923365692218487e-09
8.290000000000000000e+02 5.041380080950119671e-09 5.041379656622880003e-09
8.300000000000000000e+02 5.024908780695835617e-09 5.024908645956393910e-09
8.310000000000000000e+02 5.008509671666772330e-09 5.008509953885464713e-09
8.320000000000000000e+02 4.992178203461206441e-09 4.992178590845774957e-09
8.330000000000000000e+02 4.975918086569386581e-09 4.975918231786558017e-09
8.340000000000000000e+02 4.959725445619067420e-09 4.959725293990357845e-09
8.350000000000000000e+02 4.943602134765967721e-09 4.943601683349285948e-09
8.360000000000000000e+02 4.927550230682254019e-09 4.927550202399322638e-09
8.370000000000000000e+02 4.911565075982338508e-09 4.911564854492844566e-09
8.380000000000000000e+02 4.895649145103542707e-09 4.895649544367497673e-09
8.390000000000000000e+02 4.879799618717761696e-09 4.879799439194698759e-09
8.400000000000000000e+02 4.864017164180056398e-09 4.864016585059971741e-09
8.410000000000000000e+02 4.848307957217023819e-09 4.848308438054615811e-09
8.420000000000000000e+02 4.832654961289817791e-09 4.832654978942363261e-09
8.430000000000000000e+02 4.817071912355253508e-09 4.817072089213780748e-09
8.440000000000000000e+02 4.801555592209849932e-09 4.801555703870530687e-09
8.450000000000000000e+02 4.786103862008950057e-09 4.786103573573008544e-09
8.460000000000000000e+02 4.770719673974355331e-09 4.770719952668090326e-09
8.470000000000000000e+02 4.755396540878642239e-09 4.755396352584817832e-09
8.480000000000000000e+02 4.740140325865116182e-09 4.740140351233712420e-09
8.490000000000000000e+02 4.724948057255317892e-09 4.724948298395759489e-09
8.500000000000000000e+02 4.709818736542414764e-09 4.709818963000156470e-09
8.510000000000000000e+02 4.694751761347148960e-09 4.694751629896742804e-09
8.520000000000000000e+02 4.679747256930433550e-09 4.679747074159967890e-09
8.530000000000000000e+02 4.664809883592191483e-09 4.664809890031484841e-09
8.540000000000000000e+02 4.649931054617751293e-09 4.649931220235270376e-09
8.550000000000000000e+02 4.635114236761772363e-09 4.635114052797817428e-09
8.560000000000000000e+02 4.620361451879162864e-09 4.620361303275810958e-09
8.570000000000000000e+02 4.605668398438566919e-09 4.605668307400278866e-09
8.580000000000000000e+02 4.591034094697521307e-09 4.591033773870823170e-09
8.590000000000000000e+02 4.576465684302810538e-09 4.576465638894688625e-09
8.600000000000000000e+02 4.561954573489845886e-09 4.561954934062528616e-09
8.610000000000000000e+02 4.547503644203310367e-09 4.547503925977913468e-09
8.620000000000000000e+02 4.533111206739271072e-09 4.533110935095452509e-09
8.630000000000000000e+02 4.518779946893758095e-09 4.518779623707835798e-09
8.640000000000000000e+02 4.504505730945629146e-09 4.504505671382163935e-09
8.650000000000000000e+02 4.490292954795194052e-09 4.490293143977197852e-09
8.660000000000000000e+02 4.476137990983009191e-09 4.476138209474900682e-09
8.670000000000000000e+02 4.462040289365810012e-09 4.462040786079591170e-09
8.680000000000000000e+02 4.447999915502265803e-09 4.447999821660664310e-09
8.690000000000000000e+02 4.434016282583997184e-09 4.434016064980284258e-09
8.700000000000000000e+02 4.420091160306505141e-09 4.420091016948957317e-09
8.710000000000000000e+02 4.406225125430651827e-09 4.406225325048751701e-09
8.720000000000000000e+02 4.392412104758935894e-09 4.392412365550324319e-09
8.730000000000000000e+02 4.378657691983534547e-09 4.378657740167213028e-09
8.740000000000000000e+02 4.364957234631594825e-09 4.364956960850597158e-09
8.750000000000000000e+02 4.351312536732266090e-09 4.351312097639060049e-09
8.760000000000000000e+02 4.337726413533582406e-09 4.337726396269614128e-09
8.770000000000000000e+02 4.324194323612750975e-09 4.324194621152521542e-09
8.780000000000000000e+02 4.310715982502877783e-09 4.310716809730053160e-09
8.790000000000000000e+02 4.297291268162695609e-09 4.297291381516466185e-09
8.800000000000000000e+02 4.283917893421751861e-09 4.283917121122859860e-09
8.810000000000000000e+02 4.270605354128597989e-09 4.270605138190219667e-09
8.820000000000000000e+02 4.257345405739298969e-09 4.257345456559757928e-09
8.830000000000000000e+02 4.244134506614649539e-09 4.244134480191341771e-09
8.840000000000000000e+02 4.230980081842972206e-09 4.230980310993004827e-09
8.850000000000000000e+02 4.217878299628275159e-09 4.217878400547548302e-09
8.860000000000000000e+02 4.204825007847468163e-09 4.204823874837115686e-09
8.870000000000000000e+02 4.191828646415984783e-09 4.191828486876936257e-09
8.880000000000000000e+02 4.178883821370771043e-09 4.178883836664093181e-09
8.890000000000000000e+02 4.165991300819627217e-09 4.165991630666887926e-09
8.900000000000000000e+02 4.153146241692163043e-09 4.153146176272271503e-09
8.910000000000000000e+02 4.140356503867792817e-09 4.140355920334570551e-09
8.920000000000000000e+02 4.127617297067232201e-09 4.127616822446889340e-09
8.930000000000000000e+02 4.114925928555557198e-09 4.114925656106827378e-09
8.940000000000000000e+02 4.102288527207953351e-09 4.102288706786527551e-09
8.950000000000000000e+02 4.089701732379324756e-09 4.089702259957306508e-09
8.960000000000000000e+02 4.077163893251301403e-09 4.077164080545925545e-09
8.970000000000000000e+02 4.064669553049959724e-09 4.064669034797852080e-09
8.980000000000000000e+02 4.052233926687964802e-09 4.052234136381338777e-09
8.990000000000000000e+02 4.039841592362591849e-09 4.039841962510948133e-09
9.000000000000000000e+02 4.027500019848639685e-09 4.027500419362395751e-09
9.010000000000000000e+02 4.015206811813776599e-09 4.015206996998976855e-09
9.020000000000000000e+02 4.002960861226867775e-09 4.002960845683745364e-09
9.030000000000000000e+02 3.990762394878721672e-09 3.990761990868563170e-09
9.040000000000000000e+02 3.978616248428990149e-09 3.978616426925096774e-09
9.050000000000000000e+02 3.966515345177335440e-09 3.966515618292198770e-09
9.060000000000000000e+02 3.954461407273956690e-09 3.954461674032793972e-09
9.070000000000000000e+02 3.942453332794748725e-09 3.942453321470474086e-09
9.080000000000000000e+02 3.930494540130280222e-09 3.930494331061406931e-09
9.090000000000000000e+02 3.918580806949733872e-09 3.918580528949888433e-09
9.100000000000000000e+02 3.906716017521016613e-09 3.906716509571861544e-09
9.110000000000000000e+02 3.894895768907779798e-09 3.894896092981881487e-09
9.120000000000000000e+02 3.883120191033873553e-09 3.883120647862892372e-09
9.130000000000000000e+02 3.871392191268085914e-09 3.871392280085928381e-09
9.140000000000000000e+02 3.859707733588901885e-09 3.859707190717598823e-09
9.150000000000000000e+02 3.848071255863061470e-09 3.848071083334403702e-09
9.160000000000000000e+02 3.836479008006987626e-09 3.836479228414013993e-09
9.170000000000000000e+02 3.824932020557447610e-09 3.824932243379208573e-09
9.180000000000000000e+02 3.813429334476037090e-09 3.813429753585229548e-09
9.190000000000000000e+02 3.801968250227716736e-09 3.801967880745493963e-09
9.200000000000000000e+02 3.790553897556337149e-09 3.790553739974056326e-09
9.210000000000000000e+02 3.779183289420728877e-09 3.779183200047775428e-09
9.220000000000000000e+02 3.767857858494316461e-09 3.767858056225037504e-09
9.230000000000000000e+02 3.756575684299435073e-09 3.756576307689662805e-09
9.240000000000000000e+02 3.745333599480815374e-09 3.745333772661729871e-09
9.250000000000000000e+02 3.734136365118879017e-09 3.734136179822656233e-09
9.260000000000000000e+02 3.722981280596116202e-09 3.722981034987027388e-09
9.270000000000000000e+02 3.711872182621256486e-09 3.711872478051603166e-09
9.280000000000000000e+02 3.700802737871544844e-09 3.700802997219643307e-09
9.290000000000000000e+02 3.689775198711942238e-09 3.689775436299669574e-09
9.300000000000000000e+02 3.678791292122119070e-09 3.678791138578274618e-09
9.310000000000000000e+02 3.667845175692185996e-09 3.667844730159686184e-09
9.320000000000000000e+02 3.656944116123273033e-09 3.656943756494279718e-09
9.330000000000000000e+02 3.646085552033717832e-09 3.646085959041478372e-09
9.340000000000000000e+02 3.635267283919052580e-09 3.635267527307694981e-09
9.350000000000000000e+02 3.624488229658773456e-09 3.624488352782506596e-09
9.360000000000000000e+02 3.613750446898600439e-09 3.613750132080983985e-09
9.370000000000000000e+02 3.603053178480308723e-09 3.603052777911841541e-09
9.380000000000000000e+02 3.592398445884104001e-09 3.592398645113625856e-09
9.390000000000000000e+02 3.581783145967243240e-09 3.581783598383126106e-09
9.400000000000000000e+02 3.571206063507359474e-09 3.571206289659789643e-09
9.410000000000000000e+02 3.560669668112304201e-09 3.560669702862284571e-09
9.420000000000000000e+02 3.550173663102729375e-09 3.550173436034365009e-09
9.430000000000000000e+02 3.539714813038941313e-09 3.539714401368243719e-09
9.440000000000000000e+02 3.529296564150352856e-09 3.529296493928746515e-09
9.450000000000000000e+02 3.518919392209163314e-09 3.518919699629918971e-09
9.460000000000000000e+02 3.508578747507540527e-09 3.508578910071946722e-09
9.470000000000000000e+02 3.498275746194323909e-09 3.498275450208865419e-09
9.480000000000000000e+02 3.488013618907492758e-09 3.488013572222614675e-09
9.490000000000000000e+02 3.477788605876774776e-09 3.477788579453467008e-09
9.500000000000000000e+02 3.467601640383400039e-09 3.467601845275059213e-09
9.510000000000000000e+02 3.457453776056773537e-09 3.457454074484722669e-09
9.520000000000000000e+02 3.447341335442722015e-09 3.447341378581825469e-09
9.530000000000000000e+02 3.437266927308613437e-09 3.437266778871794909e-09
9.540000000000000000e+02 3.427230803348946392e-09 3.427230488184385161e-09
9.550000000000000000e+02 3.417231736690950909e-09 3.417231770663775655e-09
9.560000000000000000e+02 3.407268627783621929e-09 3.407268639843419365e-09
9.570000000000000000e+02 3.397344040756422736e-09 3.397344215727571146e-09
9.580000000000000000e+02 3.387455396408611723e-09 3.387455583481191637e-09
9.590000000000000000e+02 3.377601497711602004e-09 3.377601300313948130e-09
9.600000000000000000e+02 3.367786184996224203e-09 3.367786046037935138e-09
9.610000000000000000e+02 3.358006032128102414e-09 3.358005994713586762e-09
9.620000000000000000e+02 3.348262622576703036e-09 3.348262835822790858e-09
9.630000000000000000e+02 3.338554477316791029e-09 3.338554670606619245e-09
9.640000000000000000e+02 3.328879833716658206e-09 3.328879798508710531e-09
9.650000000000000000e+02 3.319242122490351456e-09 3.319241900445746531e-09
9.660000000000000000e+02 3.309641125714968295e-09 3.309640919713085913e-09
9.670000000000000000e+02 3.300073597500840941e-09 3.300073746270726225e-09
9.680000000000000000e+02 3.290540919173579211e-09 3.290541059006169232e-09
9.690000000000000000e+02 3.281044576919356273e-09 3.281044720360171405e-09
9.700000000000000000e+02 3.271580408192864672e-09 3.271580219788017324e-09
9.710000000000000000e+02 3.262150476857073101e-09 3.262150155780574277e-09
9.720000000000000000e+02 3.252757170113529559e-09 3.252757034513664919e-09
9.730000000000000000e+02 3.243398101093752802e-09 3.243398458585567012e-09
9.740000000000000000e+02 3.234070237723152291e-09 3.234070480195860909e-09
9.750000000000000000e+02 3.224778695409824754e-09 3.224778960198015896e-09
9.760000000000000000e+02 3.215518087948398984e-09 3.215517922011690341e-09
9.770000000000000000e+02 3.206292439328351067e-09 3.206292183532966038e-09
9.780000000000000000e+02 3.197101519247791524e-09 3.197101617669062763e-09
9.790000000000000000e+02 3.187941937543570139e-09 3.187942099747154361e-09
9.800000000000000000e+02 3.178815583690375465e-09 3.178815988824634783e-09
9.810000000000000000e+02 3.169725902529840819e-09 3.169726553786667107e-09
9.820000000000000000e+02 3.160660410783666868e-09 3.160660217882416257e-09
9.830000000000000000e+02 3.151630493691825892e-09 3.151630091902113390e-09
9.840000000000000000e+02 3.142636452430070030e-09 3.142636298081313909e-09
9.850000000000000000e+02 3.133672397570563856e-09 3.133672519251007448e-09
9.860000000000000000e+02 3.124740681731408380e-09 3.124741024818078604e-09
9.870000000000000000e+02 3.115842035050775586e-09 3.115842278744729524e-09
9.880000000000000000e+02 3.106968877009119683e-09 3.106967886190581386e-09
9.890000000000000000e+02 3.098134687573583896e-09 3.098134286894094186e-09
9.900000000000000000e+02 3.089330837202641990e-09 3.089330873035089935e-09
9.910000000000000000e+02 3.080558608092864964e-09 3.080559113577408007e-09
9.920000000000000000e+02 3.071814453553534138e-09 3.071814752619861561e-09
9.930000000000000000e+02 3.063102839151454693e-09 3.063102914202531466e-09
9.940000000000000000e+02 3.054419047160417162e-09 3.054418385689539027e-09
9.950000000000000000e+02 3.045770608278708642e-09 3.045770125886804161e-09
9.960000000000000000e+02 3.037152214335758711e-09 3.037152156104561348e-09
9.970000000000000000e+02 3.028563038798281964e-09 3.028563857143673756e-09
9.980000000000000000e+02 3.020006239806694092e-09 3.020007049936434983e-09
9.990000000000000000e+02 3.011475357084236768e-09 3.011476154224368416e-09


==> plot_data/MinimalModel_M4_5_circle_means.dat <==
theta mean_g std_g exact_g abs_error prediction_error_pct
0.000000e+00 2.088698e+00 1.276621e-06 2.088698e+00 -2.260649e-08 -7.319101e-07
1.048946e-02 2.088357e+00 3.616448e-04 2.088372e+00 -1.422730e-05 -4.606733e-04
2.097892e-02 2.087392e+00 7.197889e-04 2.087395e+00 -3.527587e-06 -1.142577e-04
3.146837e-02 2.085806e+00 1.072810e-03 2.085775e+00 3.070539e-05 9.950626e-04
4.195783e-02 2.083608e+00 1.419105e-03 2.083521e+00 8.622203e-05 2.796220e-03
5.244729e-02 2.080808e+00 1.757294e-03 2.080648e+00 1.599826e-04 5.193150e-03
6.293675e-02 2.077420e+00 2.086276e-03 2.077172e+00 2.482748e-04 8.068277e-03
7.342621e-02 2.073462e+00 2.405279e-03 2.073115e+00 3.468525e-04 1.128668e-02
8.391566e-02 2.068951e+00 2.713886e-03 2.068500e+00 4.510910e-04 1.470070e-02
9.440512e-02 2.063910e+00 3.012058e-03 2.063354e+00 5.561467e-04 1.815483e-02
1.048946e-01 2.058361e+00 3.300127e-03 2.057704e+00 6.571179e-04 2.149056e-02
1.153840e-01 2.052331e+00 3.578783e-03 2.051581e+00 7.491955e-04 2.455106e-02
1.258735e-01 2.045844e+00 3.849036e-03 2.045016e+00 8.278000e-04 2.718541e-02
1.363630e-01 2.038930e+00 4.112170e-03 2.038041e+00 8.886990e-04 2.925237e-02
1.468524e-01 2.031616e+00 4.369683e-03 2.030687e+00 9.281017e-04 3.062347e-02
1.573419e-01 2.023931e+00 4.623222e-03 2.022988e+00 9.427295e-04 3.118535e-02
1.678313e-01 2.015906e+00 4.874513e-03 2.014976e+00 9.298614e-04 3.084142e-02
1.783208e-01 2.007569e+00 5.125291e-03 2.006682e+00 8.873556e-04 2.951279e-02
1.888102e-01 1.998950e+00 5.377245e-03 1.998137e+00 8.136500e-04 2.713852e-02
1.992997e-01 1.990078e+00 5.631957e-03 1.989370e+00 7.077431e-04 2.367532e-02
2.097892e-01 1.980981e+00 5.890866e-03 1.980412e+00 5.691598e-04 1.909668e-02
2.202786e-01 1.971686e+00 6.155233e-03 1.971288e+00 3.979056e-04 1.339169e-02
2.307681e-01 1.962219e+00 6.426129e-03 1.962025e+00 1.944118e-04 6.563478e-03
2.412575e-01 1.952606e+00 6.704419e-03 1.952647e+00 -4.052392e-05 -1.372461e-03
2.517470e-01 1.942871e+00 6.990767e-03 1.943177e+00 -3.057990e-04 -1.039010e-02
2.622364e-01 1.933036e+00 7.285643e-03 1.933636e+00 -6.000666e-04 -2.045470e-02
2.727259e-01 1.923124e+00 7.589336e-03 1.924046e+00 -9.217943e-04 -3.152462e-02
2.832154e-01 1.913153e+00 7.901964e-03 1.914422e+00 -1.269318e-03 -4.355298e-02
2.937048e-01 1.903143e+00 8.223496e-03 1.904783e+00 -1.640889e-03 -5.648921e-02
3.041943e-01 1.893110e+00 8.553765e-03 1.895145e+00 -2.034722e-03 -7.028049e-02
3.146837e-01 1.883071e+00 8.892487e-03 1.885520e+00 -2.449024e-03 -8.487288e-02
3.251732e-01 1.873040e+00 9.239278e-03 1.875922e+00 -2.882031e-03 -1.002124e-01
3.356627e-01 1.863030e+00 9.593668e-03 1.866362e+00 -3.332031e-03 -1.162460e-01
3.461521e-01 1.853054e+00 9.955122e-03 1.856851e+00 -3.797379e-03 -1.329218e-01
3.566416e-01 1.843121e+00 1.032305e-02 1.847398e+00 -4.276517e-03 -1.501904e-01
3.671310e-01 1.833243e+00 1.069681e-02 1.838011e+00 -4.767979e-03 -1.680043e-01
3.776205e-01 1.823427e+00 1.107577e-02 1.828697e+00 -5.270398e-03 -1.863189e-01
3.881099e-01 1.813681e+00 1.145924e-02 1.819463e+00 -5.782510e-03 -2.050925e-01
3.985994e-01 1.804012e+00 1.184655e-02 1.810315e+00 -6.303149e-03 -2.242862e-01
4.090889e-01 1.794426e+00 1.223704e-02 1.801257e+00 -6.831250e-03 -2.438637e-01
4.195783e-01 1.784928e+00 1.263006e-02 1.792293e+00 -7.365845e-03 -2.637919e-01
4.300678e-01 1.775522e+00 1.302497e-02 1.783428e+00 -7.906053e-03 -2.840402e-01
4.405572e-01 1.766212e+00 1.342119e-02 1.774663e+00 -8.451078e-03 -3.045803e-01
4.510467e-01 1.757001e+00 1.381814e-02 1.766002e+00 -9.000203e-03 -3.253868e-01
4.615361e-01 1.747893e+00 1.421530e-02 1.757446e+00 -9.552780e-03 -3.464359e-01
4.720256e-01 1.738888e+00 1.461217e-02 1.748996e+00 -1.010823e-02 -3.677062e-01
4.825151e-01 1.729989e+00 1.500830e-02 1.740655e+00 -1.066602e-02 -3.891779e-01
4.930045e-01 1.721197e+00 1.540329e-02 1.732423e+00 -1.122569e-02 -4.108329e-01
5.034940e-01 1.712513e+00 1.579675e-02 1.724300e+00 -1.178681e-02 -4.326545e-01
5.139834e-01 1.703938e+00 1.618835e-02 1.716287e+00 -1.234898e-02 -4.546273e-01
5.244729e-01 1.695471e+00 1.657779e-02 1.708383e+00 -1.291186e-02 -4.767369e-01
5.349624e-01 1.687113e+00 1.696481e-02 1.700588e+00 -1.347512e-02 -4.989698e-01
5.454518e-01 1.678864e+00 1.734918e-02 1.692902e+00 -1.403846e-02 -5.213135e-01
5.559413e-01 1.670723e+00 1.773069e-02 1.685325e+00 -1.460162e-02 -5.437560e-01
5.664307e-01 1.662691e+00 1.810917e-02 1.677855e+00 -1.516432e-02 -5.662860e-01
5.769202e-01 1.654765e+00 1.848447e-02 1.670491e+00 -1.572632e-02 -5.888924e-01
5.874096e-01 1.646946e+00 1.885645e-02 1.663233e+00 -1.628740e-02 -6.115648e-01
5.978991e-01 1.639232e+00 1.922500e-02 1.656079e+00 -1.684732e-02 -6.342928e-01
6.083886e-01 1.631623e+00 1.959004e-02 1.649029e+00 -1.740588e-02 -6.570666e-01
6.188780e-01 1.624117e+00 1.995147e-02 1.642080e+00 -1.796287e-02 -6.798761e-01
6.293675e-01 1.616714e+00 2.030924e-02 1.635232e+00 -1.851808e-02 -7.027118e-01
6.398569e-01 1.609412e+00 2.066329e-02 1.628483e+00 -1.907132e-02 -7.255639e-01
6.503464e-01 1.602209e+00 2.101357e-02 1.621831e+00 -1.962239e-02 -7.484229e-01
6.608359e-01 1.595105e+00 2.136004e-02 1.615276e+00 -2.017108e-02 -7.712792e-01
6.713253e-01 1.588098e+00 2.170266e-02 1.608815e+00 -2.071721e-02 -7.941234e-01
6.818148e-01 1.581187e+00 2.204141e-02 1.602448e+00 -2.126059e-02 -8.169458e-01
6.923042e-01 1.574371e+00 2.237626e-02 1.596172e+00 -2.180102e-02 -8.397370e-01
7.027937e-01 1.567648e+00 2.270719e-02 1.589986e+00 -2.233830e-02 -8.624875e-01
7.132831e-01 1.561016e+00 2.303417e-02 1.583888e+00 -2.287226e-02 -8.851876e-01
7.237726e-01 1.554475e+00 2.335718e-02 1.577878e+00 -2.340269e-02 -9.078278e-01
7.342621e-01 1.548023e+00 2.367621e-02 1.571952e+00 -2.392941e-02 -9.303985e-01
7.447515e-01 1.541658e+00 2.399123e-02 1.566111e+00 -2.445222e-02 -9.528902e-01
7.552410e-01 1.535380e+00 2.430222e-02 1.560351e+00 -2.497093e-02 -9.752934e-01
7.657304e-01 1.529187e+00 2.460916e-02 1.554672e+00 -2.548537e-02 -9.975983e-01
7.762199e-01 1.523077e+00 2.491204e-02 1.549073e+00 -2.599533e-02 -1.019796e+00
7.867093e-01 1.517050e+00 2.521082e-02 1.543550e+00 -2.650064e-02 -1.041876e+00
7.971988e-01 1.511103e+00 2.550549e-02 1.538104e+00 -2.700110e-02 -1.063829e+00
8.076883e-01 1.505237e+00 2.579602e-02 1.532733e+00 -2.749655e-02 -1.085647e+00
8.181777e-01 1.499448e+00 2.608239e-02 1.527435e+00 -2.798678e-02 -1.107320e+00
8.286672e-01 1.493737e+00 2.636457e-02 1.522208e+00 -2.847164e-02 -1.128838e+00
8.391566e-01 1.488101e+00 2.664253e-02 1.517052e+00 -2.895094e-02 -1.150192e+00
8.496461e-01 1.482541e+00 2.691625e-02 1.511965e+00 -2.942452e-02 -1.171374e+00
8.601356e-01 1.477054e+00 2.718571e-02 1.506946e+00 -2.989219e-02 -1.192375e+00
8.706250e-01 1.471639e+00 2.745086e-02 1.501992e+00 -3.035381e-02 -1.213185e+00
8.811145e-01 1.466295e+00 2.771169e-02 1.497104e+00 -3.080920e-02 -1.233797e+00
8.916039e-01 1.461021e+00 2.796816e-02 1.492279e+00 -3.125821e-02 -1.254202e+00
9.020934e-01 1.455816e+00 2.822025e-02 1.487517e+00 -3.170069e-02 -1.274391e+00
9.125828e-01 1.450679e+00 2.846792e-02 1.482816e+00 -3.213648e-02 -1.294356e+00
9.230723e-01 1.445609e+00 2.871115e-02 1.478174e+00 -3.256544e-02 -1.314090e+00
9.335618e-01 1.440604e+00 2.894992e-02 1.473591e+00 -3.298744e-02 -1.333585e+00
9.440512e-01 1.435664e+00 2.918418e-02 1.469066e+00 -3.340232e-02 -1.352832e+00
9.545407e-01 1.430787e+00 2.941391e-02 1.464597e+00 -3.380998e-02 -1.371826e+00
9.650301e-01 1.425973e+00 2.963909e-02 1.460183e+00 -3.421026e-02 -1.390558e+00
9.755196e-01 1.421221e+00 2.985970e-02 1.455824e+00 -3.460307e-02 -1.409021e+00
9.860090e-01 1.416529e+00 3.007569e-02 1.451517e+00 -3.498828e-02 -1.427209e+00
9.964985e-01 1.411897e+00 3.028705e-02 1.447262e+00 -3.536577e-02 -1.445116e+00
1.006988e+00 1.407323e+00 3.049376e-02 1.443059e+00 -3.573545e-02 -1.462734e+00
1.017477e+00 1.402808e+00 3.069580e-02 1.438905e+00 -3.609721e-02 -1.480058e+00
1.027967e+00 1.398349e+00 3.089313e-02 1.434800e+00 -3.645095e-02 -1.497082e+00
1.038456e+00 1.393946e+00 3.108574e-02 1.430743e+00 -3.679659e-02 -1.513800e+00
1.048946e+00 1.389599e+00 3.127362e-02 1.426733e+00 -3.713404e-02 -1.530207e+00
1.059435e+00 1.385306e+00 3.145674e-02 1.422769e+00 -3.746321e-02 -1.546297e+00
1.069925e+00 1.381066e+00 3.163508e-02 1.418850e+00 -3.778404e-02 -1.562066e+00
1.080414e+00 1.376879e+00 3.180863e-02 1.414976e+00 -3.809645e-02 -1.577509e+00
1.090904e+00 1.372744e+00 3.197738e-02 1.411145e+00 -3.840038e-02 -1.592620e+00
1.101393e+00 1.368660e+00 3.214131e-02 1.407356e+00 -3.869576e-02 -1.607397e+00
1.111883e+00 1.364627e+00 3.230041e-02 1.403609e+00 -3.898254e-02 -1.621834e+00
1.122372e+00 1.360643e+00 3.245467e-02 1.399903e+00 -3.926067e-02 -1.635927e+00
1.132861e+00 1.356708e+00 3.260408e-02 1.396238e+00 -3.953010e-02 -1.649674e+00
1.143351e+00 1.352820e+00 3.274863e-02 1.392611e+00 -3.979078e-02 -1.663069e+00
1.153840e+00 1.348980e+00 3.288832e-02 1.389023e+00 -4.004269e-02 -1.676111e+00
1.164330e+00 1.345187e+00 3.302313e-02 1.385473e+00 -4.028578e-02 -1.688796e+00
1.174819e+00 1.341440e+00 3.315308e-02 1.381960e+00 -4.052003e-02 -1.701121e+00
1.185309e+00 1.337738e+00 3.327814e-02 1.378483e+00 -4.074542e-02 -1.713084e+00
1.195798e+00 1.334081e+00 3.339833e-02 1.375043e+00 -4.096191e-02 -1.724681e+00
1.206288e+00 1.330467e+00 3.351364e-02 1.371637e+00 -4.116950e-02 -1.735911e+00
1.216777e+00 1.326897e+00 3.362407e-02 1.368265e+00 -4.136817e-02 -1.746771e+00
1.227267e+00 1.323369e+00 3.372962e-02 1.364927e+00 -4.155791e-02 -1.757260e+00
1.237756e+00 1.319884e+00 3.383030e-02 1.361622e+00 -4.173871e-02 -1.767375e+00
1.248245e+00 1.316440e+00 3.392611e-02 1.358350e+00 -4.191058e-02 -1.777115e+00
1.258735e+00 1.313036e+00 3.401705e-02 1.355110e+00 -4.207351e-02 -1.786478e+00
1.269224e+00 1.309673e+00 3.410314e-02 1.351900e+00 -4.222751e-02 -1.795463e+00
1.279714e+00 1.306349e+00 3.418437e-02 1.348722e+00 -4.237259e-02 -1.804070e+00
1.290203e+00 1.303065e+00 3.426075e-02 1.345573e+00 -4.250874e-02 -1.812296e+00
1.300693e+00 1.299818e+00 3.433230e-02 1.342454e+00 -4.263600e-02 -1.820142e+00
1.311182e+00 1.296610e+00 3.439902e-02 1.339365e+00 -4.275437e-02 -1.827606e+00
1.321672e+00 1.293439e+00 3.446093e-02 1.336303e+00 -4.286387e-02 -1.834688e+00
1.332161e+00 1.290305e+00 3.451803e-02 1.333270e+00 -4.296453e-02 -1.841387e+00
1.342651e+00 1.287207e+00 3.457033e-02 1.330264e+00 -4.305636e-02 -1.847703e+00
1.353140e+00 1.284145e+00 3.461785e-02 1.327285e+00 -4.313939e-02 -1.853636e+00
1.363630e+00 1.281119e+00 3.466061e-02 1.324332e+00 -4.321365e-02 -1.859186e+00
1.374119e+00 1.278127e+00 3.469861e-02 1.321406e+00 -4.327917e-02 -1.864352e+00
1.384608e+00 1.275169e+00 3.473186e-02 1.318505e+00 -4.333599e-02 -1.869135e+00
1.395098e+00 1.272245e+00 3.476039e-02 1.315629e+00 -4.338412e-02 -1.873535e+00
1.405587e+00 1.269354e+00 3.478421e-02 1.312778e+00 -4.342362e-02 -1.877553e+00
1.416077e+00 1.266496e+00 3.480334e-02 1.309951e+00 -4.345452e-02 -1.881188e+00
1.426566e+00 1.263671e+00 3.481778e-02 1.307147e+00 -4.347686e-02 -1.884442e+00
1.437056e+00 1.260877e+00 3.482756e-02 1.304368e+00 -4.349067e-02 -1.887315e+00
1.447545e+00 1.258115e+00 3.483270e-02 1.301611e+00 -4.349600e-02 -1.889807e+00
1.458035e+00 1.255384e+00 3.483320e-02 1.298876e+00 -4.349289e-02 -1.891919e+00
1.468524e+00 1.252683e+00 3.482910e-02 1.296164e+00 -4.348138e-02 -1.893653e+00
1.479014e+00 1.250013e+00 3.482040e-02 1.293474e+00 -4.346152e-02 -1.895008e+00
1.489503e+00 1.247372e+00 3.480713e-02 1.290805e+00 -4.343336e-02 -1.895987e+00
1.499992e+00 1.244761e+00 3.478930e-02 1.288158e+00 -4.339694e-02 -1.896589e+00
1.510482e+00 1.242178e+00 3.476693e-02 1.285531e+00 -4.335232e-02 -1.896816e+00
1.520971e+00 1.239624e+00 3.474004e-02 1.282924e+00 -4.329953e-02 -1.896670e+00
1.531461e+00 1.237099e+00 3.470865e-02 1.280337e+00 -4.323862e-02 -1.896150e+00
1.541950e+00 1.234601e+00 3.467278e-02 1.277770e+00 -4.316966e-02 -1.895259e+00
1.552440e+00 1.232130e+00 3.463245e-02 1.275223e+00 -4.309268e-02 -1.893998e+00
1.562929e+00 1.229687e+00 3.458768e-02 1.272695e+00 -4.300774e-02 -1.892368e+00
1.573419e+00 1.227270e+00 3.453848e-02 1.270185e+00 -4.291488e-02 -1.890370e+00
1.583908e+00 1.224880e+00 3.448487e-02 1.267694e+00 -4.281417e-02 -1.888005e+00
1.594398e+00 1.222515e+00 3.442689e-02 1.265221e+00 -4.270565e-02 -1.885276e+00
1.604887e+00 1.220176e+00 3.436453e-02 1.262766e+00 -4.258937e-02 -1.882182e+00
1.615377e+00 1.217863e+00 3.429784e-02 1.260328e+00 -4.246539e-02 -1.878727e+00
1.625866e+00 1.215574e+00 3.422681e-02 1.257908e+00 -4.233376e-02 -1.874911e+00
1.636355e+00 1.213310e+00 3.415149e-02 1.255505e+00 -4.219453e-02 -1.870736e+00
1.646845e+00 1.211070e+00 3.407187e-02 1.253118e+00 -4.204774e-02 -1.866202e+00
1.657334e+00 1.208855e+00 3.398799e-02 1.250748e+00 -4.189347e-02 -1.861313e+00
1.667824e+00 1.206663e+00 3.389986e-02 1.248395e+00 -4.173175e-02 -1.856069e+00
1.678313e+00 1.204494e+00 3.380750e-02 1.246057e+00 -4.156264e-02 -1.850471e+00
1.688803e+00 1.202349e+00 3.371094e-02 1.243735e+00 -4.138620e-02 -1.844522e+00
1.699292e+00 1.200226e+00 3.361018e-02 1.241429e+00 -4.120246e-02 -1.838223e+00
1.709782e+00 1.198126e+00 3.350526e-02 1.239138e+00 -4.101150e-02 -1.831575e+00
1.720271e+00 1.196049e+00 3.339619e-02 1.236862e+00 -4.081336e-02 -1.824581e+00
1.730761e+00 1.193993e+00 3.328298e-02 1.234601e+00 -4.060808e-02 -1.817241e+00
1.741250e+00 1.191959e+00 3.316567e-02 1.232355e+00 -4.039573e-02 -1.809557e+00
1.751739e+00 1.189946e+00 3.304426e-02 1.230123e+00 -4.017636e-02 -1.801531e+00
1.762229e+00 1.187955e+00 3.291878e-02 1.227905e+00 -3.995001e-02 -1.793165e+00
1.772718e+00 1.185985e+00 3.278925e-02 1.225701e+00 -3.971674e-02 -1.784460e+00
1.783208e+00 1.184035e+00 3.265568e-02 1.223512e+00 -3.947661e-02 -1.775417e+00
1.793697e+00 1.182106e+00 3.251810e-02 1.221335e+00 -3.922965e-02 -1.766039e+00
1.804187e+00 1.180197e+00 3.237651e-02 1.219173e+00 -3.897594e-02 -1.756327e+00
1.814676e+00 1.178308e+00 3.223095e-02 1.217023e+00 -3.871551e-02 -1.746284e+00
1.825166e+00 1.176439e+00 3.208143e-02 1.214887e+00 -3.844843e-02 -1.735909e+00
1.835655e+00 1.174589e+00 3.192797e-02 1.212764e+00 -3.817473e-02 -1.725206e+00
1.846145e+00 1.172758e+00 3.177058e-02 1.210653e+00 -3.789449e-02 -1.714176e+00
1.856634e+00 1.170947e+00 3.160929e-02 1.208555e+00 -3.760774e-02 -1.702821e+00
1.867124e+00 1.169155e+00 3.144411e-02 1.206469e+00 -3.731455e-02 -1.691143e+00
1.877613e+00 1.167381e+00 3.127507e-02 1.204396e+00 -3.701497e-02 -1.679143e+00
1.888102e+00 1.165626e+00 3.110217e-02 1.202335e+00 -3.670905e-02 -1.666824e+00
1.898592e+00 1.163889e+00 3.092544e-02 1.200286e+00 -3.639685e-02 -1.654187e+00
1.909081e+00 1.162170e+00 3.074491e-02 1.198249e+00 -3.607843e-02 -1.641235e+00
1.919571e+00 1.160469e+00 3.056057e-02 1.196223e+00 -3.575384e-02 -1.627969e+00
1.930060e+00 1.158786e+00 3.037246e-02 1.194209e+00 -3.542314e-02 -1.614392e+00
1.940550e+00 1.157120e+00 3.018060e-02 1.192206e+00 -3.508639e-02 -1.600506e+00
1.951039e+00 1.155471e+00 2.998499e-02 1.190215e+00 -3.474366e-02 -1.586313e+00
1.961529e+00 1.153840e+00 2.978566e-02 1.188235e+00 -3.439500e-02 -1.571815e+00
1.972018e+00 1.152225e+00 2.958263e-02 1.186266e+00 -3.404048e-02 -1.557014e+00
1.982508e+00 1.150628e+00 2.937592e-02 1.184308e+00 -3.368016e-02 -1.541915e+00
1.992997e+00 1.149047e+00 2.916555e-02 1.182361e+00 -3.331412e-02 -1.526517e+00
2.003486e+00 1.147482e+00 2.895153e-02 1.180424e+00 -3.294242e-02 -1.510826e+00
2.013976e+00 1.145933e+00 2.873389e-02 1.178498e+00 -3.256513e-02 -1.494843e+00
2.024465e+00 1.144401e+00 2.851264e-02 1.176583e+00 -3.218233e-02 -1.478571e+00
2.034955e+00 1.142884e+00 2.828782e-02 1.174678e+00 -3.179410e-02 -1.462014e+00
2.045444e+00 1.141383e+00 2.805942e-02 1.172784e+00 -3.140052e-02 -1.445175e+00
2.055934e+00 1.139898e+00 2.782749e-02 1.170900e+00 -3.100166e-02 -1.428056e+00
2.066423e+00 1.138428e+00 2.759204e-02 1.169025e+00 -3.059763e-02 -1.410662e+00
2.076913e+00 1.136973e+00 2.735309e-02 1.167161e+00 -3.018849e-02 -1.392997e+00
2.087402e+00 1.135533e+00 2.711067e-02 1.165307e+00 -2.977436e-02 -1.375064e+00
2.097892e+00 1.134108e+00 2.686481e-02 1.163463e+00 -2.935533e-02 -1.356868e+00
2.108381e+00 1.132698e+00 2.661552e-02 1.161629e+00 -2.893150e-02 -1.338412e+00
2.118871e+00 1.131302e+00 2.636283e-02 1.159805e+00 -2.850298e-02 -1.319702e+00
2.129360e+00 1.129920e+00 2.610678e-02 1.157990e+00 -2.806988e-02 -1.300742e+00
2.139849e+00 1.128553e+00 2.584739e-02 1.156185e+00 -2.763232e-02 -1.281537e+00
2.150339e+00 1.127200e+00 2.558469e-02 1.154390e+00 -2.719041e-02 -1.262093e+00
2.160828e+00 1.125860e+00 2.531871e-02 1.152604e+00 -2.674430e-02 -1.242416e+00
2.171318e+00 1.124534e+00 2.504949e-02 1.150828e+00 -2.629410e-02 -1.222511e+00
2.181807e+00 1.123221e+00 2.477707e-02 1.149061e+00 -2.583997e-02 -1.202384e+00
2.192297e+00 1.121922e+00 2.450147e-02 1.147304e+00 -2.538206e-02 -1.182043e+00
2.202786e+00 1.120635e+00 2.422274e-02 1.145556e+00 -2.492050e-02 -1.161494e+00
2.213276e+00 1.119362e+00 2.394092e-02 1.143817e+00 -2.445547e-02 -1.140744e+00
2.223765e+00 1.118101e+00 2.365606e-02 1.142088e+00 -2.398714e-02 -1.119802e+00
2.234255e+00 1.116853e+00 2.336820e-02 1.140368e+00 -2.351568e-02 -1.098674e+00
2.244744e+00 1.115617e+00 2.307739e-02 1.138658e+00 -2.304128e-02 -1.077371e+00
2.255233e+00 1.114393e+00 2.278370e-02 1.136957e+00 -2.256413e-02 -1.055900e+00
2.265723e+00 1.113180e+00 2.248716e-02 1.135265e+00 -2.208443e-02 -1.034271e+00
2.276212e+00 1.111980e+00 2.218784e-02 1.133582e+00 -2.160240e-02 -1.012494e+00
2.286702e+00 1.110790e+00 2.188582e-02 1.131909e+00 -2.111826e-02 -9.905798e-01
2.297191e+00 1.109612e+00 2.158114e-02 1.130245e+00 -2.063224e-02 -9.685383e-01
2.307681e+00 1.108445e+00 2.127389e-02 1.128590e+00 -2.014457e-02 -9.463812e-01
2.318170e+00 1.107289e+00 2.096415e-02 1.126944e+00 -1.965552e-02 -9.241202e-01
2.328660e+00 1.106143e+00 2.065198e-02 1.125308e+00 -1.916535e-02 -9.017679e-01
2.339149e+00 1.105007e+00 2.033748e-02 1.123681e+00 -1.867432e-02 -8.793372e-01
2.349639e+00 1.103881e+00 2.002074e-02 1.122064e+00 -1.818272e-02 -8.568414e-01
2.360128e+00 1.102765e+00 1.970185e-02 1.120456e+00 -1.769085e-02 -8.342947e-01
2.370617e+00 1.101658e+00 1.938091e-02 1.118857e+00 -1.719901e-02 -8.117116e-01
2.381107e+00 1.100561e+00 1.905802e-02 1.117268e+00 -1.670752e-02 -7.891075e-01
2.391596e+00 1.099472e+00 1.873330e-02 1.115689e+00 -1.621671e-02 -7.664980e-01
2.402086e+00 1.098392e+00 1.840686e-02 1.114119e+00 -1.572692e-02 -7.438995e-01
2.412575e+00 1.097320e+00 1.807883e-02 1.112559e+00 -1.523850e-02 -7.213290e-01
2.423065e+00 1.096256e+00 1.774932e-02 1.111008e+00 -1.475181e-02 -6.988039e-01
2.433554e+00 1.095200e+00 1.741846e-02 1.109468e+00 -1.426722e-02 -6.763423e-01
2.444044e+00 1.094152e+00 1.708640e-02 1.107937e+00 -1.378513e-02 -6.539629e-01
2.454533e+00 1.093110e+00 1.675327e-02 1.106416e+00 -1.330591e-02 -6.316847e-01
2.465023e+00 1.092076e+00 1.641921e-02 1.104906e+00 -1.282998e-02 -6.095274e-01
2.475512e+00 1.091047e+00 1.608438e-02 1.103405e+00 -1.235774e-02 -5.875111e-01
2.486002e+00 1.090025e+00 1.574892e-02 1.101915e+00 -1.188961e-02 -5.656561e-01
2.496491e+00 1.089009e+00 1.541298e-02 1.100435e+00 -1.142602e-02 -5.439835e-01
2.506980e+00 1.087999e+00 1.507674e-02 1.098966e+00 -1.096740e-02 -5.225144e-01
2.517470e+00 1.086994e+00 1.474034e-02 1.097508e+00 -1.051418e-02 -5.012703e-01
2.527959e+00 1.085994e+00 1.440395e-02 1.096061e+00 -1.006681e-02 -4.802728e-01
2.538449e+00 1.084998e+00 1.406773e-02 1.094624e+00 -9.625711e-03 -4.595436e-01
2.548938e+00 1.084008e+00 1.373184e-02 1.093199e+00 -9.191332e-03 -4.391046e-01
2.559428e+00 1.083021e+00 1.339646e-02 1.091785e+00 -8.764108e-03 -4.189775e-01
2.569917e+00 1.082038e+00 1.306176e-02 1.090383e+00 -8.344469e-03 -3.991838e-01
2.580407e+00 1.081059e+00 1.272789e-02 1.088992e+00 -7.932842e-03 -3.797449e-01
2.590896e+00 1.080084e+00 1.239502e-02 1.087614e+00 -7.529642e-03 -3.606818e-01
2.601386e+00 1.079112e+00 1.206333e-02 1.086247e+00 -7.135275e-03 -3.420148e-01
2.611875e+00 1.078143e+00 1.173299e-02 1.084894e+00 -6.750133e-03 -3.237639e-01
2.622364e+00 1.077178e+00 1.140416e-02 1.083552e+00 -6.374590e-03 -3.059481e-01
2.632854e+00 1.076215e+00 1.107702e-02 1.082224e+00 -6.009004e-03 -2.885858e-01
2.643343e+00 1.075256e+00 1.075173e-02 1.080909e+00 -5.653712e-03 -2.716943e-01
2.653833e+00 1.074299e+00 1.042847e-02 1.079608e+00 -5.309027e-03 -2.552898e-01
2.664322e+00 1.073345e+00 1.010741e-02 1.078321e+00 -4.975235e-03 -2.393873e-01
2.674812e+00 1.072395e+00 9.788735e-03 1.077047e+00 -4.652597e-03 -2.240005e-01
2.685301e+00 1.071447e+00 9.472611e-03 1.075789e+00 -4.341342e-03 -2.091418e-01
2.695791e+00 1.070503e+00 9.159220e-03 1.074545e+00 -4.041668e-03 -1.948219e-01
2.706280e+00 1.069563e+00 8.848744e-03 1.073316e+00 -3.753740e-03 -1.810500e-01
2.716770e+00 1.068626e+00 8.541366e-03 1.072104e+00 -3.477687e-03 -1.678337e-01
2.727259e+00 1.067693e+00 8.237271e-03 1.070907e+00 -3.213603e-03 -1.551785e-01
2.737749e+00 1.066765e+00 7.936644e-03 1.069727e+00 -2.961545e-03 -1.430887e-01
2.748238e+00 1.065842e+00 7.639672e-03 1.068564e+00 -2.721532e-03 -1.315662e-01
2.758727e+00 1.064925e+00 7.346542e-03 1.067418e+00 -2.493545e-03 -1.206115e-01
2.769217e+00 1.064013e+00 7.057439e-03 1.066291e+00 -2.277528e-03 -1.102230e-01
2.779706e+00 1.063108e+00 6.772547e-03 1.065181e+00 -2.073387e-03 -1.003973e-01
2.790196e+00 1.062211e+00 6.492046e-03 1.064092e+00 -1.880992e-03 -9.112927e-02
2.800685e+00 1.061321e+00 6.216111e-03 1.063021e+00 -1.700176e-03 -8.241193e-02
2.811175e+00 1.060441e+00 5.944914e-03 1.061971e+00 -1.530738e-03 -7.423664e-02
2.821664e+00 1.059570e+00 5.678613e-03 1.060942e+00 -1.372445e-03 -6.659309e-02
2.832154e+00 1.058710e+00 5.417363e-03 1.059935e+00 -1.225031e-03 -5.946943e-02
2.842643e+00 1.057861e+00 5.161303e-03 1.058949e+00 -1.088203e-03 -5.285234e-02
2.853133e+00 1.057025e+00 4.910562e-03 1.057987e+00 -9.616386e-04 -4.672715e-02
2.863622e+00 1.056203e+00 4.665252e-03 1.057048e+00 -8.449931e-04 -4.107794e-02
2.874111e+00 1.055396e+00 4.425471e-03 1.056134e+00 -7.378992e-04 -3.588770e-02
2.884601e+00 1.054605e+00 4.191296e-03 1.055245e+00 -6.399710e-04 -3.113843e-02
2.895090e+00 1.053831e+00 3.962789e-03 1.054382e+00 -5.508064e-04 -2.681129e-02
2.905580e+00 1.053076e+00 3.739987e-03 1.053546e+00 -4.699902e-04 -2.288677e-02
2.916069e+00 1.052340e+00 3.522907e-03 1.052737e+00 -3.970975e-04 -1.934478e-02
2.926559e+00 1.051625e+00 3.311544e-03 1.051957e+00 -3.316962e-04 -1.616487e-02
2.937048e+00 1.050933e+00 3.105868e-03 1.051206e+00 -2.733506e-04 -1.332633e-02
2.947538e+00 1.050264e+00 2.905826e-03 1.050485e+00 -2.216242e-04 -1.080837e-02
2.958027e+00 1.049620e+00 2.711339e-03 1.049796e+00 -1.760828e-04 -8.590259e-03
2.968517e+00 1.049002e+00 2.522304e-03 1.049139e+00 -1.362976e-04 -6.651460e-03
2.979006e+00 1.048412e+00 2.338593e-03 1.048514e+00 -1.018482e-04 -4.971808e-03
2.989496e+00 1.047851e+00 2.160054e-03 1.047923e+00 -7.232497e-05 -3.531625e-03
2.999985e+00 1.047320e+00 1.986510e-03 1.047367e+00 -4.733244e-05 -2.311869e-03
3.010474e+00 1.046820e+00 1.817761e-03 1.046846e+00 -2.649151e-05 -1.294260e-03
3.020964e+00 1.046353e+00 1.653584e-03 1.046362e+00 -9.442095e-06 -4.614088e-04
3.031453e+00 1.045919e+00 1.493734e-03 1.045915e+00 4.154507e-06 2.030635e-04
3.041943e+00 1.045520e+00 1.337946e-03 1.045506e+00 1.461338e-05 7.144141e-04
3.052432e+00 1.045157e+00 1.185937e-03 1.045135e+00 2.222393e-05 1.086673e-03
3.062922e+00 1.044831e+00 1.037403e-03 1.044804e+00 2.724796e-05 1.332547e-03
3.073411e+00 1.044543e+00 8.920272e-04 1.044513e+00 2.991798e-05 1.463331e-03
3.083901e+00 1.044292e+00 7.494758e-04 1.044262e+00 3.043563e-05 1.488832e-03
3.094390e+00 1.044081e+00 6.094036e-04 1.044052e+00 2.897037e-05 1.417301e-03
3.104880e+00 1.043909e+00 4.714546e-04 1.043884e+00 2.565840e-05 1.255375e-03
3.115369e+00 1.043778e+00 3.352640e-04 1.043757e+00 2.060174e-05 1.008033e-03
3.125858e+00 1.043687e+00 2.004604e-04 1.043673e+00 1.386759e-05 6.785621e-04
3.136348e+00 1.043636e+00 6.666833e-05 1.043630e+00 5.487961e-06 2.685398e-04
3.146837e+00 1.043626e+00 6.649326e-05 1.043630e+00 -4.540459e-06 -2.221761e-04
3.157327e+00 1.043656e+00 1.993977e-04 1.043673e+00 -1.625619e-05 -7.954400e-04
3.167816e+00 1.043727e+00 3.324242e-04 1.043757e+00 -2.973255e-05 -1.454799e-03
3.178306e+00 1.043839e+00 4.659444e-04 1.043884e+00 -4.507701e-05 -2.205458e-03
3.188795e+00 1.043990e+00 6.003239e-04 1.044052e+00 -6.243024e-05 -3.054239e-03
3.199285e+00 1.044180e+00 7.359201e-04 1.044262e+00 -8.196500e-05 -4.009516e-03
3.209774e+00 1.044409e+00 8.730802e-04 1.044513e+00 -1.038847e-04 -5.081145e-03
3.220264e+00 1.044675e+00 1.012139e-03 1.044804e+00 -1.284216e-04 -6.280386e-03
3.230753e+00 1.044979e+00 1.153419e-03 1.045135e+00 -1.558353e-04 -7.619806e-03
3.241243e+00 1.045319e+00 1.297224e-03 1.045506e+00 -1.864105e-04 -9.113175e-03
3.251732e+00 1.045694e+00 1.443844e-03 1.045915e+00 -2.204547e-04 -1.077536e-02
3.262221e+00 1.046104e+00 1.593550e-03 1.046362e+00 -2.582960e-04 -1.262220e-02
3.272711e+00 1.046546e+00 1.746594e-03 1.046846e+00 -3.002805e-04 -1.467040e-02
3.283200e+00 1.047020e+00 1.903206e-03 1.047367e+00 -3.467700e-04 -1.693736e-02
3.293690e+00 1.047525e+00 2.063597e-03 1.047923e+00 -3.981386e-04 -1.944109e-02
3.304179e+00 1.048059e+00 2.227955e-03 1.048514e+00 -4.547711e-04 -2.220005e-02
3.314669e+00 1.048621e+00 2.396447e-03 1.049139e+00 -5.170589e-04 -2.523299e-02
3.325158e+00 1.049211e+00 2.569217e-03 1.049796e+00 -5.853983e-04 -2.855886e-02
3.335648e+00 1.049825e+00 2.746387e-03 1.050485e+00 -6.601871e-04 -3.219662e-02
3.346137e+00 1.050464e+00 2.928055e-03 1.051206e+00 -7.418217e-04 -3.616515e-02
3.356627e+00 1.051126e+00 3.114300e-03 1.051957e+00 -8.306948e-04 -4.048305e-02
3.367116e+00 1.051810e+00 3.305178e-03 1.052737e+00 -9.271921e-04 -4.516858e-02
3.377605e+00 1.052514e+00 3.500724e-03 1.053546e+00 -1.031690e-03 -5.023944e-02
3.388095e+00 1.053237e+00 3.700956e-03 1.054382e+00 -1.144553e-03 -5.571275e-02
3.398584e+00 1.053979e+00 3.905873e-03 1.055245e+00 -1.266130e-03 -6.160481e-02
3.409074e+00 1.054737e+00 4.115455e-03 1.056134e+00 -1.396754e-03 -6.793107e-02
3.419563e+00 1.055512e+00 4.329669e-03 1.057048e+00 -1.536738e-03 -7.470599e-02
3.430053e+00 1.056301e+00 4.548467e-03 1.057987e+00 -1.686375e-03 -8.194292e-02
3.440542e+00 1.057104e+00 4.771791e-03 1.058949e+00 -1.845931e-03 -8.965403e-02
3.451032e+00 1.057919e+00 4.999569e-03 1.059935e+00 -2.015651e-03 -9.785022e-02
3.461521e+00 1.058746e+00 5.231724e-03 1.060942e+00 -2.195749e-03 -1.065410e-01
3.472011e+00 1.059585e+00 5.468168e-03 1.061971e+00 -2.386413e-03 -1.157345e-01
3.482500e+00 1.060433e+00 5.708810e-03 1.063021e+00 -2.587801e-03 -1.254374e-01
3.492989e+00 1.061292e+00 5.953553e-03 1.064092e+00 -2.800041e-03 -1.356549e-01
3.503479e+00 1.062158e+00 6.202298e-03 1.065181e+00 -3.023227e-03 -1.463904e-01
3.513968e+00 1.063033e+00 6.454942e-03 1.066291e+00 -3.257425e-03 -1.576460e-01
3.524458e+00 1.063915e+00 6.711382e-03 1.067418e+00 -3.502667e-03 -1.694223e-01
3.534947e+00 1.064805e+00 6.971513e-03 1.068564e+00 -3.758952e-03 -1.817180e-01
3.545437e+00 1.065701e+00 7.235231e-03 1.069727e+00 -4.026250e-03 -1.945305e-01
3.555926e+00 1.066602e+00 7.502429e-03 1.070907e+00 -4.304498e-03 -2.078557e-01
3.566416e+00 1.067510e+00 7.773004e-03 1.072104e+00 -4.593603e-03 -2.216879e-01
3.576905e+00 1.068423e+00 8.046848e-03 1.073316e+00 -4.893442e-03 -2.360200e-01
3.587395e+00 1.069341e+00 8.323857e-03 1.074545e+00 -5.203865e-03 -2.508437e-01
3.597884e+00 1.070264e+00 8.603923e-03 1.075789e+00 -5.524694e-03 -2.661491e-01
3.608374e+00 1.071192e+00 8.886940e-03 1.077047e+00 -5.855724e-03 -2.819254e-01
3.618863e+00 1.072124e+00 9.172798e-03 1.078321e+00 -6.196729e-03 -2.981604e-01
3.629352e+00 1.073061e+00 9.461388e-03 1.079608e+00 -6.547457e-03 -3.148409e-01
3.639842e+00 1.074002e+00 9.752596e-03 1.080909e+00 -6.907639e-03 -3.319529e-01
3.650331e+00 1.074947e+00 1.004631e-02 1.082224e+00 -7.276983e-03 -3.494812e-01
3.660821e+00 1.075897e+00 1.034241e-02 1.083552e+00 -7.655184e-03 -3.674102e-01
3.671310e+00 1.076852e+00 1.064078e-02 1.084894e+00 -8.041918e-03 -3.857232e-01
3.681800e+00 1.077811e+00 1.094129e-02 1.086247e+00 -8.436850e-03 -4.044031e-01
3.692289e+00 1.078774e+00 1.124382e-02 1.087614e+00 -8.839632e-03 -4.234323e-01
3.702779e+00 1.079742e+00 1.154825e-02 1.088992e+00 -9.249905e-03 -4.427927e-01
3.713268e+00 1.080715e+00 1.185443e-02 1.090383e+00 -9.667306e-03 -4.624658e-01
3.723758e+00 1.081694e+00 1.216225e-02 1.091785e+00 -1.009146e-02 -4.824329e-01
3.734247e+00 1.082677e+00 1.247155e-02 1.093199e+00 -1.052199e-02 -5.026751e-01
3.744736e+00 1.083666e+00 1.278222e-02 1.094624e+00 -1.095851e-02 -5.231733e-01
3.755226e+00 1.084660e+00 1.309410e-02 1.096061e+00 -1.140065e-02 -5.439083e-01
3.765715e+00 1.085660e+00 1.340706e-02 1.097508e+00 -1.184801e-02 -5.648612e-01
3.776205e+00 1.086666e+00 1.372096e-02 1.098966e+00 -1.230021e-02 -5.860128e-01
3.786694e+00 1.087679e+00 1.403565e-02 1.100435e+00 -1.275687e-02 -6.073442e-01
3.797184e+00 1.088697e+00 1.435100e-02 1.101915e+00 -1.321761e-02 -6.288367e-01
3.807673e+00 1.089723e+00 1.466687e-02 1.103405e+00 -1.368205e-02 -6.504716e-01
3.818163e+00 1.090756e+00 1.498311e-02 1.104906e+00 -1.414982e-02 -6.722308e-01
3.828652e+00 1.091796e+00 1.529959e-02 1.106416e+00 -1.462055e-02 -6.940962e-01
3.839142e+00 1.092843e+00 1.561617e-02 1.107937e+00 -1.509388e-02 -7.160501e-01
3.849631e+00 1.093898e+00 1.593272e-02 1.109468e+00 -1.556946e-02 -7.380752e-01
3.860121e+00 1.094961e+00 1.624911e-02 1.111008e+00 -1.604692e-02 -7.601545e-01
3.870610e+00 1.096033e+00 1.656521e-02 1.112559e+00 -1.652594e-02 -7.822714e-01
3.881099e+00 1.097113e+00 1.688088e-02 1.114119e+00 -1.700618e-02 -8.044099e-01
3.891589e+00 1.098201e+00 1.719602e-02 1.115689e+00 -1.748731e-02 -8.265542e-01
3.902078e+00 1.099299e+00 1.751049e-02 1.117268e+00 -1.796902e-02 -8.486890e-01
3.912568e+00 1.100406e+00 1.782419e-02 1.118857e+00 -1.845100e-02 -8.707996e-01
3.923057e+00 1.101523e+00 1.813700e-02 1.120456e+00 -1.893295e-02 -8.928715e-01
3.933547e+00 1.102649e+00 1.844881e-02 1.122064e+00 -1.941457e-02 -9.148909e-01
3.944036e+00 1.103786e+00 1.875952e-02 1.123681e+00 -1.989559e-02 -9.368444e-01
3.954526e+00 1.104932e+00 1.906902e-02 1.125308e+00 -2.037573e-02 -9.587189e-01
3.965015e+00 1.106090e+00 1.937723e-02 1.126944e+00 -2.085473e-02 -9.805021e-01
3.975505e+00 1.107257e+00 1.968404e-02 1.128590e+00 -2.133234e-02 -1.002182e+00
3.985994e+00 1.108436e+00 1.998937e-02 1.130245e+00 -2.180831e-02 -1.023747e+00
3.996483e+00 1.109626e+00 2.029313e-02 1.131909e+00 -2.228239e-02 -1.045185e+00
4.006973e+00 1.110828e+00 2.059524e-02 1.133582e+00 -2.275437e-02 -1.066487e+00
4.017462e+00 1.112041e+00 2.089562e-02 1.135265e+00 -2.322403e-02 -1.087642e+00
4.027952e+00 1.113266e+00 2.119421e-02 1.136957e+00 -2.369115e-02 -1.108640e+00
4.038441e+00 1.114502e+00 2.149091e-02 1.138658e+00 -2.415553e-02 -1.129471e+00
4.048931e+00 1.115751e+00 2.178568e-02 1.140368e+00 -2.461697e-02 -1.150128e+00
4.059420e+00 1.117013e+00 2.207844e-02 1.142088e+00 -2.507530e-02 -1.170601e+00
4.069910e+00 1.118287e+00 2.236913e-02 1.143817e+00 -2.553032e-02 -1.190881e+00
4.080399e+00 1.119574e+00 2.265769e-02 1.145556e+00 -2.598188e-02 -1.210962e+00
4.090889e+00 1.120874e+00 2.294407e-02 1.147304e+00 -2.642979e-02 -1.230836e+00
4.101378e+00 1.122187e+00 2.322820e-02 1.149061e+00 -2.687392e-02 -1.250496e+00
4.111868e+00 1.123514e+00 2.351005e-02 1.150828e+00 -2.731410e-02 -1.269934e+00
4.122357e+00 1.124854e+00 2.378955e-02 1.152604e+00 -2.775019e-02 -1.289145e+00
4.132846e+00 1.126208e+00 2.406667e-02 1.154390e+00 -2.818205e-02 -1.308122e+00
4.143336e+00 1.127576e+00 2.434135e-02 1.156185e+00 -2.860955e-02 -1.326860e+00
4.153825e+00 1.128958e+00 2.461355e-02 1.157990e+00 -2.903257e-02 -1.345352e+00
4.164315e+00 1.130354e+00 2.488322e-02 1.159805e+00 -2.945099e-02 -1.363595e+00
4.174804e+00 1.131765e+00 2.515034e-02 1.161629e+00 -2.986468e-02 -1.381582e+00
4.185294e+00 1.133190e+00 2.541485e-02 1.163463e+00 -3.027354e-02 -1.399309e+00
4.195783e+00 1.134630e+00 2.567671e-02 1.165307e+00 -3.067746e-02 -1.416771e+00
4.206273e+00 1.136085e+00 2.593590e-02 1.167161e+00 -3.107634e-02 -1.433965e+00
4.216762e+00 1.137555e+00 2.619237e-02 1.169025e+00 -3.147008e-02 -1.450886e+00
4.227252e+00 1.139041e+00 2.644608e-02 1.170900e+00 -3.185859e-02 -1.467530e+00
4.237741e+00 1.140542e+00 2.669701e-02 1.172784e+00 -3.224178e-02 -1.483893e+00
4.248230e+00 1.142059e+00 2.694511e-02 1.174678e+00 -3.261957e-02 -1.499972e+00
4.258720e+00 1.143591e+00 2.719035e-02 1.176583e+00 -3.299187e-02 -1.515764e+00
4.269209e+00 1.145140e+00 2.743270e-02 1.178498e+00 -3.335860e-02 -1.531266e+00
4.279699e+00 1.146705e+00 2.767212e-02 1.180424e+00 -3.371969e-02 -1.546474e+00
4.290188e+00 1.148286e+00 2.790858e-02 1.182361e+00 -3.407506e-02 -1.561385e+00
4.300678e+00 1.149883e+00 2.814205e-02 1.184308e+00 -3.442464e-02 -1.575998e+00
4.311167e+00 1.151498e+00 2.837249e-02 1.186266e+00 -3.476836e-02 -1.590308e+00
4.321657e+00 1.153129e+00 2.859987e-02 1.188235e+00 -3.510616e-02 -1.604314e+00
4.332146e+00 1.154777e+00 2.882415e-02 1.190215e+00 -3.543797e-02 -1.618013e+00
4.342636e+00 1.156443e+00 2.904532e-02 1.192206e+00 -3.576373e-02 -1.631403e+00
4.353125e+00 1.158126e+00 2.926332e-02 1.194209e+00 -3.608338e-02 -1.644482e+00
4.363615e+00 1.159826e+00 2.947812e-02 1.196223e+00 -3.639685e-02 -1.657247e+00
4.374104e+00 1.161544e+00 2.968971e-02 1.198249e+00 -3.670409e-02 -1.669697e+00
4.384593e+00 1.163281e+00 2.989803e-02 1.200286e+00 -3.700504e-02 -1.681829e+00
4.395083e+00 1.165035e+00 3.010306e-02 1.202335e+00 -3.729965e-02 -1.693641e+00
4.405572e+00 1.166808e+00 3.030477e-02 1.204396e+00 -3.758787e-02 -1.705132e+00
4.416062e+00 1.168600e+00 3.050311e-02 1.206469e+00 -3.786962e-02 -1.716299e+00
4.426551e+00 1.170410e+00 3.069806e-02 1.208555e+00 -3.814487e-02 -1.727142e+00
4.437041e+00 1.172239e+00 3.088958e-02 1.210653e+00 -3.841357e-02 -1.737657e+00
4.447530e+00 1.174088e+00 3.107763e-02 1.212764e+00 -3.867565e-02 -1.747844e+00
4.458020e+00 1.175956e+00 3.126219e-02 1.214887e+00 -3.893107e-02 -1.757700e+00
4.468509e+00 1.177843e+00 3.144322e-02 1.217023e+00 -3.917977e-02 -1.767224e+00
4.478999e+00 1.179751e+00 3.162067e-02 1.219173e+00 -3.942171e-02 -1.776415e+00
4.489488e+00 1.181679e+00 3.179453e-02 1.221335e+00 -3.965683e-02 -1.785270e+00
4.499977e+00 1.183626e+00 3.196474e-02 1.223512e+00 -3.988508e-02 -1.793788e+00
4.510467e+00 1.185595e+00 3.213129e-02 1.225701e+00 -4.010642e-02 -1.801968e+00
4.520956e+00 1.187584e+00 3.229412e-02 1.227905e+00 -4.032078e-02 -1.809807e+00
4.531446e+00 1.189595e+00 3.245321e-02 1.230123e+00 -4.052813e-02 -1.817305e+00
4.541935e+00 1.191626e+00 3.260851e-02 1.232355e+00 -4.072841e-02 -1.824460e+00
4.552425e+00 1.193679e+00 3.276000e-02 1.234601e+00 -4.092156e-02 -1.831269e+00
4.562914e+00 1.195754e+00 3.290764e-02 1.236862e+00 -4.110755e-02 -1.837733e+00
4.573404e+00 1.197852e+00 3.305139e-02 1.239138e+00 -4.128631e-02 -1.843848e+00
4.583893e+00 1.199971e+00 3.319122e-02 1.241429e+00 -4.145780e-02 -1.849615e+00
4.594383e+00 1.202113e+00 3.332708e-02 1.243735e+00 -4.162196e-02 -1.855030e+00
4.604872e+00 1.204278e+00 3.345895e-02 1.246057e+00 -4.177874e-02 -1.860093e+00
4.615361e+00 1.206467e+00 3.358679e-02 1.248395e+00 -4.192810e-02 -1.864802e+00
4.625851e+00 1.208678e+00 3.371057e-02 1.250748e+00 -4.206998e-02 -1.869155e+00
4.636340e+00 1.210914e+00 3.383024e-02 1.253118e+00 -4.220432e-02 -1.873152e+00
4.646830e+00 1.213173e+00 3.394578e-02 1.255505e+00 -4.233108e-02 -1.876790e+00
4.657319e+00 1.215458e+00 3.405715e-02 1.257908e+00 -4.245021e-02 -1.880068e+00
4.667809e+00 1.217766e+00 3.416431e-02 1.260328e+00 -4.256164e-02 -1.882985e+00
4.678298e+00 1.220100e+00 3.426723e-02 1.262766e+00 -4.266533e-02 -1.885539e+00
4.688788e+00 1.222459e+00 3.436587e-02 1.265221e+00 -4.276123e-02 -1.887729e+00
4.699277e+00 1.224844e+00 3.446022e-02 1.267694e+00 -4.284928e-02 -1.889553e+00
4.709767e+00 1.227255e+00 3.455022e-02 1.270185e+00 -4.292944e-02 -1.891011e+00
4.720256e+00 1.229693e+00 3.463584e-02 1.272695e+00 -4.300164e-02 -1.892099e+00
4.730746e+00 1.232157e+00 3.471706e-02 1.275223e+00 -4.306584e-02 -1.892818e+00
4.741235e+00 1.234648e+00 3.479385e-02 1.277770e+00 -4.312199e-02 -1.893166e+00
4.751724e+00 1.237167e+00 3.486617e-02 1.280337e+00 -4.317002e-02 -1.893142e+00
4.762214e+00 1.239714e+00 3.493398e-02 1.282924e+00 -4.320991e-02 -1.892744e+00
4.772703e+00 1.242289e+00 3.499727e-02 1.285531e+00 -4.324158e-02 -1.891971e+00
4.783193e+00 1.244893e+00 3.505600e-02 1.288158e+00 -4.326499e-02 -1.890822e+00
4.793682e+00 1.247525e+00 3.511014e-02 1.290805e+00 -4.328010e-02 -1.889296e+00
4.804172e+00 1.250187e+00 3.515967e-02 1.293474e+00 -4.328685e-02 -1.887392e+00
4.814661e+00 1.252879e+00 3.520456e-02 1.296164e+00 -4.328519e-02 -1.885109e+00
4.825151e+00 1.255601e+00 3.524477e-02 1.298876e+00 -4.327508e-02 -1.882445e+00
4.835640e+00 1.258354e+00 3.528029e-02 1.301611e+00 -4.325647e-02 -1.879400e+00
4.846130e+00 1.261138e+00 3.531109e-02 1.304368e+00 -4.322932e-02 -1.875973e+00
4.856619e+00 1.263954e+00 3.533714e-02 1.307147e+00 -4.319357e-02 -1.872163e+00
4.867108e+00 1.266801e+00 3.535843e-02 1.309951e+00 -4.314919e-02 -1.867970e+00
4.877598e+00 1.269681e+00 3.537492e-02 1.312778e+00 -4.309614e-02 -1.863393e+00
4.888087e+00 1.272594e+00 3.538660e-02 1.315629e+00 -4.303438e-02 -1.858432e+00
4.898577e+00 1.275541e+00 3.539345e-02 1.318505e+00 -4.296386e-02 -1.853085e+00
4.909066e+00 1.278521e+00 3.539545e-02 1.321406e+00 -4.288455e-02 -1.847353e+00
4.919556e+00 1.281536e+00 3.539257e-02 1.324332e+00 -4.279642e-02 -1.841235e+00
4.930045e+00 1.284585e+00 3.538480e-02 1.327285e+00 -4.269942e-02 -1.834731e+00
4.940535e+00 1.287670e+00 3.537212e-02 1.330264e+00 -4.259354e-02 -1.827842e+00
4.951024e+00 1.290791e+00 3.535452e-02 1.333270e+00 -4.247874e-02 -1.820567e+00
4.961514e+00 1.293948e+00 3.533197e-02 1.336303e+00 -4.235500e-02 -1.812907e+00
4.972003e+00 1.297142e+00 3.530448e-02 1.339365e+00 -4.222229e-02 -1.804861e+00
4.982493e+00 1.300374e+00 3.527202e-02 1.342454e+00 -4.208059e-02 -1.796431e+00
4.992982e+00 1.303643e+00 3.523458e-02 1.345573e+00 -4.192988e-02 -1.787617e+00
5.003471e+00 1.306952e+00 3.519215e-02 1.348722e+00 -4.177014e-02 -1.778420e+00
5.013961e+00 1.310299e+00 3.514473e-02 1.351900e+00 -4.160137e-02 -1.768841e+00
5.024450e+00 1.313686e+00 3.509229e-02 1.355110e+00 -4.142355e-02 -1.758880e+00
5.034940e+00 1.317113e+00 3.503484e-02 1.358350e+00 -4.123668e-02 -1.748539e+00
5.045429e+00 1.320582e+00 3.497236e-02 1.361622e+00 -4.104075e-02 -1.737820e+00
5.055919e+00 1.324091e+00 3.490485e-02 1.364927e+00 -4.083577e-02 -1.726724e+00
5.066408e+00 1.327643e+00 3.483230e-02 1.368265e+00 -4.062174e-02 -1.715253e+00
5.076898e+00 1.331238e+00 3.475472e-02 1.371637e+00 -4.039867e-02 -1.703409e+00
5.087387e+00 1.334876e+00 3.467209e-02 1.375043e+00 -4.016657e-02 -1.691194e+00
5.097877e+00 1.338558e+00 3.458441e-02 1.378483e+00 -3.992546e-02 -1.678610e+00
5.108366e+00 1.342285e+00 3.449168e-02 1.381960e+00 -3.967536e-02 -1.665660e+00
5.118855e+00 1.346057e+00 3.439390e-02 1.385473e+00 -3.941629e-02 -1.652347e+00
5.129345e+00 1.349875e+00 3.429107e-02 1.389023e+00 -3.914829e-02 -1.638674e+00
5.139834e+00 1.353740e+00 3.418319e-02 1.392611e+00 -3.887139e-02 -1.624643e+00
5.150324e+00 1.357652e+00 3.407025e-02 1.396238e+00 -3.858563e-02 -1.610259e+00
5.160813e+00 1.361612e+00 3.395225e-02 1.399903e+00 -3.829105e-02 -1.595525e+00
5.171303e+00 1.365622e+00 3.382921e-02 1.403609e+00 -3.798771e-02 -1.580444e+00
5.181792e+00 1.369681e+00 3.370111e-02 1.407356e+00 -3.767565e-02 -1.565022e+00
5.192282e+00 1.373790e+00 3.356796e-02 1.411145e+00 -3.735495e-02 -1.549262e+00
5.202771e+00 1.377950e+00 3.342975e-02 1.414976e+00 -3.702566e-02 -1.533169e+00
5.213261e+00 1.382162e+00 3.328650e-02 1.418850e+00 -3.668786e-02 -1.516748e+00
5.223750e+00 1.386427e+00 3.313819e-02 1.422769e+00 -3.634162e-02 -1.500004e+00
5.234240e+00 1.390746e+00 3.298483e-02 1.426733e+00 -3.598703e-02 -1.482942e+00
5.244729e+00 1.395119e+00 3.282641e-02 1.430743e+00 -3.562417e-02 -1.465567e+00
5.255218e+00 1.399547e+00 3.266294e-02 1.434800e+00 -3.525314e-02 -1.447887e+00
5.265708e+00 1.404031e+00 3.249440e-02 1.438905e+00 -3.487404e-02 -1.429906e+00
5.276197e+00 1.408572e+00 3.232080e-02 1.443059e+00 -3.448698e-02 -1.411631e+00
5.286687e+00 1.413170e+00 3.214212e-02 1.447262e+00 -3.409206e-02 -1.393069e+00
5.297176e+00 1.417828e+00 3.195836e-02 1.451517e+00 -3.368940e-02 -1.374227e+00
5.307666e+00 1.422545e+00 3.176951e-02 1.455824e+00 -3.327913e-02 -1.355111e+00
5.318155e+00 1.427322e+00 3.157556e-02 1.460183e+00 -3.286138e-02 -1.335729e+00
5.328645e+00 1.432161e+00 3.137649e-02 1.464597e+00 -3.243628e-02 -1.316088e+00
5.339134e+00 1.437062e+00 3.117228e-02 1.469066e+00 -3.200397e-02 -1.296197e+00
5.349624e+00 1.442027e+00 3.096291e-02 1.473591e+00 -3.156460e-02 -1.276064e+00
5.360113e+00 1.447056e+00 3.074837e-02 1.478174e+00 -3.111833e-02 -1.255696e+00
5.370602e+00 1.452150e+00 3.052862e-02 1.482816e+00 -3.066530e-02 -1.235102e+00
5.381092e+00 1.457311e+00 3.030363e-02 1.487517e+00 -3.020570e-02 -1.214291e+00
5.391581e+00 1.462540e+00 3.007337e-02 1.492279e+00 -2.973967e-02 -1.193272e+00
5.402071e+00 1.467837e+00 2.983781e-02 1.497104e+00 -2.926741e-02 -1.172054e+00
5.412560e+00 1.473203e+00 2.959689e-02 1.501992e+00 -2.878909e-02 -1.150646e+00
5.423050e+00 1.478641e+00 2.935058e-02 1.506946e+00 -2.830489e-02 -1.129059e+00
5.433539e+00 1.484150e+00 2.909883e-02 1.511965e+00 -2.781500e-02 -1.107300e+00
5.444029e+00 1.489733e+00 2.884158e-02 1.517052e+00 -2.731962e-02 -1.085381e+00
5.454518e+00 1.495390e+00 2.857877e-02 1.522208e+00 -2.681894e-02 -1.063312e+00
5.465008e+00 1.501122e+00 2.831035e-02 1.527435e+00 -2.631317e-02 -1.041102e+00
5.475497e+00 1.506931e+00 2.803624e-02 1.532733e+00 -2.580251e-02 -1.018761e+00
5.485987e+00 1.512817e+00 2.775638e-02 1.538104e+00 -2.528717e-02 -9.963015e-01
5.496476e+00 1.518783e+00 2.747069e-02 1.543550e+00 -2.476737e-02 -9.737321e-01
5.506965e+00 1.524829e+00 2.717910e-02 1.549073e+00 -2.424331e-02 -9.510641e-01
5.517455e+00 1.530957e+00 2.688153e-02 1.554672e+00 -2.371523e-02 -9.283080e-01
5.527944e+00 1.537168e+00 2.657789e-02 1.560351e+00 -2.318333e-02 -9.054745e-01
5.538434e+00 1.543463e+00 2.626812e-02 1.566111e+00 -2.264783e-02 -8.825744e-01
5.548923e+00 1.549843e+00 2.595212e-02 1.571952e+00 -2.210898e-02 -8.596185e-01
5.559413e+00 1.556311e+00 2.562981e-02 1.577878e+00 -2.156698e-02 -8.366177e-01
5.569902e+00 1.562866e+00 2.530112e-02 1.583888e+00 -2.102207e-02 -8.135827e-01
5.580392e+00 1.569511e+00 2.496597e-02 1.589986e+00 -2.047447e-02 -7.905244e-01
5.590881e+00 1.576247e+00 2.462429e-02 1.596172e+00 -1.992441e-02 -7.674536e-01
5.601371e+00 1.583076e+00 2.427602e-02 1.602448e+00 -1.937213e-02 -7.443812e-01
5.611860e+00 1.589998e+00 2.392111e-02 1.608815e+00 -1.881785e-02 -7.213178e-01
5.622349e+00 1.597014e+00 2.355951e-02 1.615276e+00 -1.826180e-02 -6.982744e-01
5.632839e+00 1.604127e+00 2.319120e-02 1.621831e+00 -1.770422e-02 -6.752616e-01
5.643328e+00 1.611338e+00 2.281616e-02 1.628483e+00 -1.714534e-02 -6.522902e-01
5.653818e+00 1.618647e+00 2.243441e-02 1.635232e+00 -1.658538e-02 -6.293709e-01
5.664307e+00 1.626056e+00 2.204596e-02 1.642080e+00 -1.602460e-02 -6.065145e-01
5.674797e+00 1.633566e+00 2.165089e-02 1.649029e+00 -1.546322e-02 -5.837317e-01
5.685286e+00 1.641178e+00 2.124927e-02 1.656079e+00 -1.490149e-02 -5.610334e-01
5.695776e+00 1.648894e+00 2.084122e-02 1.663233e+00 -1.433966e-02 -5.384305e-01
5.706265e+00 1.656713e+00 2.042690e-02 1.670491e+00 -1.377797e-02 -5.159341e-01
5.716755e+00 1.664638e+00 2.000651e-02 1.677855e+00 -1.321670e-02 -4.935553e-01
5.727244e+00 1.672669e+00 1.958028e-02 1.685325e+00 -1.265609e-02 -4.713058e-01
5.737733e+00 1.680806e+00 1.914850e-02 1.692902e+00 -1.209644e-02 -4.491973e-01
5.748223e+00 1.689050e+00 1.871152e-02 1.700588e+00 -1.153805e-02 -4.272420e-01
5.758712e+00 1.697402e+00 1.826973e-02 1.708383e+00 -1.098121e-02 -4.054526e-01
5.769202e+00 1.705860e+00 1.782358e-02 1.716287e+00 -1.042626e-02 -3.838424e-01
5.779691e+00 1.714426e+00 1.737359e-02 1.724300e+00 -9.873558e-03 -3.624255e-01
5.790181e+00 1.723099e+00 1.692033e-02 1.732423e+00 -9.323482e-03 -3.412166e-01
5.800670e+00 1.731879e+00 1.646445e-02 1.740655e+00 -8.776447e-03 -3.202317e-01
5.811160e+00 1.740763e+00 1.600665e-02 1.748996e+00 -8.232904e-03 -2.994876e-01
5.821649e+00 1.749752e+00 1.554769e-02 1.757446e+00 -7.693348e-03 -2.790027e-01
5.832139e+00 1.758843e+00 1.508840e-02 1.766002e+00 -7.158320e-03 -2.587967e-01
5.842628e+00 1.768035e+00 1.462965e-02 1.774663e+00 -6.628418e-03 -2.388909e-01
5.853118e+00 1.777323e+00 1.417237e-02 1.783428e+00 -6.104298e-03 -2.193086e-01
5.863607e+00 1.786707e+00 1.371753e-02 1.792293e+00 -5.586682e-03 -2.000750e-01
5.874096e+00 1.796181e+00 1.326612e-02 1.801257e+00 -5.076368e-03 -1.812175e-01
5.884586e+00 1.805741e+00 1.281916e-02 1.810315e+00 -4.574229e-03 -1.627657e-01
5.895075e+00 1.815382e+00 1.237765e-02 1.819463e+00 -4.081224e-03 -1.447518e-01
5.905565e+00 1.825099e+00 1.194259e-02 1.828697e+00 -3.598400e-03 -1.272105e-01
5.916054e+00 1.834884e+00 1.151494e-02 1.838011e+00 -3.126895e-03 -1.101791e-01
5.926544e+00 1.844730e+00 1.109560e-02 1.847398e+00 -2.667940e-03 -9.369749e-02
5.937033e+00 1.854628e+00 1.068539e-02 1.856851e+00 -2.222863e-03 -7.780815e-02
5.947523e+00 1.864569e+00 1.028503e-02 1.866362e+00 -1.793079e-03 -6.255593e-02
5.958012e+00 1.874542e+00 9.895115e-03 1.875922e+00 -1.380091e-03 -4.798778e-02
5.968502e+00 1.884534e+00 9.516093e-03 1.885520e+00 -9.854760e-04 -3.415246e-02
5.978991e+00 1.894534e+00 9.148248e-03 1.895145e+00 -6.108742e-04 -2.109996e-02
5.989480e+00 1.904525e+00 8.791688e-03 1.904783e+00 -2.579702e-04 -8.880876e-03
5.999970e+00 1.914494e+00 8.446330e-03 1.914422e+00 7.153079e-05 2.454373e-03
6.010459e+00 1.924421e+00 8.111897e-03 1.924046e+00 3.759319e-04 1.285657e-02
6.020949e+00 1.934290e+00 7.787918e-03 1.933636e+00 6.535793e-04 2.227881e-02
6.031438e+00 1.944080e+00 7.473732e-03 1.943177e+00 9.029035e-04 3.067786e-02
6.041928e+00 1.953769e+00 7.168502e-03 1.952647e+00 1.122466e-03 3.801559e-02
6.052417e+00 1.963336e+00 6.871227e-03 1.962025e+00 1.311010e-03 4.426062e-02
6.062907e+00 1.972755e+00 6.580767e-03 1.971288e+00 1.467519e-03 4.939000e-02
6.073396e+00 1.982003e+00 6.295859e-03 1.980412e+00 1.591271e-03 5.339099e-02
6.083886e+00 1.991052e+00 6.015143e-03 1.989370e+00 1.681903e-03 5.626278e-02
6.094375e+00 1.999876e+00 5.737195e-03 1.998137e+00 1.739464e-03 5.801817e-02
6.104865e+00 2.008446e+00 5.460544e-03 2.006682e+00 1.764473e-03 5.868505e-02
6.115354e+00 2.016734e+00 5.183712e-03 2.014976e+00 1.757960e-03 5.830758e-02
6.125843e+00 2.024710e+00 4.905238e-03 2.022988e+00 1.721504e-03 5.694710e-02
6.136333e+00 2.032345e+00 4.623716e-03 2.030687e+00 1.657253e-03 5.468243e-02
6.146822e+00 2.039609e+00 4.337828e-03 2.038041e+00 1.567924e-03 5.160970e-02
6.157312e+00 2.046473e+00 4.046385e-03 2.045016e+00 1.456782e-03 4.784151e-02
6.167801e+00 2.052909e+00 3.748364e-03 2.051581e+00 1.327602e-03 4.350538e-02
6.178291e+00 2.058889e+00 3.442946e-03 2.057704e+00 1.184600e-03 3.874148e-02
6.188780e+00 2.064386e+00 3.129557e-03 2.063354e+00 1.032340e-03 3.369965e-02
6.199270e+00 2.069376e+00 2.807894e-03 2.068500e+00 8.756214e-04 2.853581e-02
6.209759e+00 2.073834e+00 2.477954e-03 2.073115e+00 7.193458e-04 2.340771e-02
6.220249e+00 2.077740e+00 2.140045e-03 2.077172e+00 5.683655e-04 1.847038e-02
6.230738e+00 2.081075e+00 1.794792e-03 2.080648e+00 4.273265e-04 1.387132e-02
6.241227e+00 2.083822e+00 1.443124e-03 2.083521e+00 3.005082e-04 9.745618e-03
6.251717e+00 2.085967e+00 1.086253e-03 2.085775e+00 1.916683e-04 6.211349e-03
6.262206e+00 2.087499e+00 7.256324e-04 2.087395e+00 1.039023e-04 3.365371e-03
6.272696e+00 2.088411e+00 3.629122e-04 2.088372e+00 3.952468e-05 1.279790e-03
6.283185e+00 2.088698e+00 1.276621e-06 2.088698e+00 -2.260649e-08 -7.319101e-07


==> plot_data/MinimalModel_M4_5_circle_pi2_preds.dat <==
pi2_prediction_g
1.206581e+00
1.285103e+00
1.249884e+00
1.252408e+00
1.186543e+00
1.179776e+00
1.293741e+00
1.203123e+00
1.213231e+00
1.236618e+00
1.200883e+00
1.192866e+00
1.224990e+00
1.247299e+00
1.222300e+00
1.203583e+00
1.182321e+00
1.236368e+00
1.255565e+00
1.244789e+00
1.232451e+00
1.240284e+00
1.230864e+00
1.267668e+00
1.258215e+00
1.177076e+00
1.143756e+00
1.213832e+00
1.276876e+00
1.221713e+00
1.191890e+00
1.225447e+00
1.282208e+00
1.257162e+00
1.253429e+00
1.250347e+00
1.204284e+00
1.168048e+00
1.232840e+00
1.258229e+00
1.209063e+00
1.271496e+00
1.265425e+00
1.209954e+00
1.279680e+00
1.240490e+00
1.214690e+00
1.194463e+00
1.252573e+00
1.231697e+00
1.264488e+00
1.169542e+00
1.207134e+00
1.238007e+00
1.251613e+00
1.200590e+00
1.219486e+00
1.257180e+00
1.306129e+00
1.274610e+00
1.269153e+00
1.206789e+00
1.208651e+00
1.204837e+00
1.238091e+00
1.224910e+00
1.307156e+00
1.261360e+00
1.195534e+00
1.190363e+00
1.224213e+00
1.240972e+00
1.200675e+00
1.263144e+00
1.207626e+00
1.213733e+00
1.188564e+00
1.258969e+00
1.202811e+00
1.280323e+00
1.191410e+00
1.286239e+00
1.203273e+00
1.238539e+00
1.195114e+00
1.222864e+00
1.155918e+00
1.271225e+00
1.253192e+00
1.172229e+00
1.220508e+00
1.236774e+00
1.232448e+00
1.179197e+00
1.251730e+00
1.256494e+00
1.182810e+00
1.198073e+00
1.201245e+00
1.187115e+00


==> plot_data/curvaturefunctional_Fdeform_a-2.6_red.dat <==
0.05000001836734694 1.441908068124118
0.05027604612850367 1.44318361126113
0.05055207388966039 1.444456069431802
0.05110412941197384 1.446991834777947
0.05220824045660075 1.45202746934964
0.05441646254585454 1.461960541807291
0.05883290672436214 1.481313064533528
0.06766579508137735 1.518225757430475
0.08681752137691277 1.591868398433013
0.1047000952131369 1.654827953425633
0.1222318839369884 1.712595336584121
0.141249622242345 1.77188533030467
0.1589982080883902 1.824736486662363
0.1782327435159405 1.879866318920713
0.1971164938311182 1.932245618178638
0.2147310916869845 1.97984504153881
0.2338316391243559 2.030349267637427
0.251663034102416 2.076657237926761
0.2691436439681035 2.121428999271783
0.288110203415296 2.169465562810297
0.3058076104031772 2.213913666430455
0.3249909669725634 2.261823615370167
0.343823538429577 2.308713742643415
0.3613869574272794 2.352425627402106
0.3804363260064867 2.399932177661759
0.3982165421263828 2.444470198878981
0.4174827078277838 2.49306463470638
0.4363980884168123 2.541236496948812
0.4540443165465295 2.586703939327868
0.4731764942577517 2.636707508878099
0.4910395195096625 2.684188206734465
0.5085517596492009 2.731612028214387
0.5275499493702441 2.784200240021273
0.5452789866319762 2.834511293987505
0.5644939734752131 2.89059433070314
0.5833581752060776 2.947464354898669
0.6009532244776307 3.002366017019187
0.6200342233306888 3.064232835356984
0.6378460697244356 3.124494174055328
0.6553071310058098 3.186273893045957
0.6742541418686891 3.256808336502738
0.6919320002722571 3.326422832697591
0.7110958082573301 3.40675003686878
0.7289904637830917 3.48712972648382
0.7465343341964809 3.571906436197644
0.7655641541913749 3.671873063853303
0.7833248217269577 3.774282272374319
0.8025714388440455 3.897542799195196
0.8214672708487607 4.034207715791433
0.8390939503941646 4.179656560748493
0.8393925852242725 4.182298573870967
0.8396912200543805 4.184947073489589
0.8402884897145964 4.190263654184006
0.8414830290350281 4.200976006398788
0.8438721076758918 4.222724566976372
0.8486502649576191 4.267576772813654
0.8582065795210735 4.363230913171616
0.8584853838440047 4.366150933075032
0.8587641881669359 4.369078722920911
0.8593217968127984 4.374957766885696
0.8604370141045232 4.386810808094225
0.8626674486879728 4.410905705720741
0.8671283178548723 4.460726716838786
0.876050056188671 4.56757208210404
0.8763233794942215 4.571010868448754
0.8765967027997719 4.574460122634811
0.8771433494108726 4.581390267655745
0.8782366426330741 4.59537876172743
0.8804232290774773 4.623882221458152
0.8847964019662835 4.683111023796924
0.8850697252718339 4.686916048666061
0.8853430485773843 4.690733651528975
0.8858896951884851 4.69840689259367
0.8869829884106867 4.713907661182175
0.8891695748550899 4.745544057935796
0.8935427477438961 4.811507475960132
0.8938392890116575 4.816117245738821
0.8941358302794189 4.820745073968615
0.8947289128149417 4.830055414231018
0.8959150778859873 4.848898459864492
0.8982874080280786 4.887504156390812
0.9030320683122611 4.968654317804179
0.9033286095800226 4.973911661914871
0.9036251508477839 4.97919182923791
0.9042182333833068 4.989821339344246
0.9054043984543524 5.011362110223339
0.9077767285964436 5.055612740937663
0.9125213888806262 5.149156725186002
0.9127980996412108 5.154834321605653
0.9130748104017956 5.160537632077808
0.9136282319229649 5.172022217695809
0.9147350749653036 5.195309135614027
0.9169487610499809 5.243203111112962
0.9213761332193355 5.344700821799592
0.9216528439799202 5.351315679063951
0.9219295547405049 5.35796413856681
0.9224829762616742 5.371363061386758
0.9235898193040128 5.398577513684785
0.9258035053886902 5.454744921520178
0.9302308775580449 5.574669759005199
0.9305397698092106 5.5834456721994
0.9308486620603764 5.592278150667554
0.9314664465627078 5.610115346405363
0.9327020155673709 5.646497063674391
0.9351731535766969 5.722245895063229
0.9354820458278628 5.732008817689311
0.9357909380790285 5.741839757302071
0.93640872258136 5.761708982246144
0.9376442915860229 5.802300674848992
0.9401154295953489 5.887100739670997
0.9404243218465147 5.89805874492517
0.9407332140976804 5.909099747324809
0.9413509986000119 5.931435101833896
0.942586567604675 5.977150861712881
0.9450577056140009 6.073034343018616
0.9453665978651666 6.085462551926331
0.9456754901163325 6.097993798350995
0.9462932746186639 6.123371310990045
0.9475288436233269 6.175429462465798
0.9478377358744927 6.188724823395784
0.9481466281256584 6.202135848368543
0.9487644126279899 6.229311840611351
0.9490733048791558 6.243080374927698
0.9493821971303215 6.256971709395044
0.9496910893814872 6.270987724092992
0.949999981632653 6.285130339658882


==> plot_data/curvaturefunctional_Fdeform_a-23.5_red.dat <==
0.05000001836734694 1.352564194094027
0.05027604612850367 1.353786428658492
0.05055207388966039 1.355006707035092
0.05110412941197384 1.357441456949303
0.05220824045660075 1.362288149884492
0.05441646254585454 1.371893507905905
0.05883290672436214 1.390775365114127
0.06766579508137735 1.42737923147064
0.08681752137691277 1.502511169362655
0.1047000952131369 1.568679920221577
0.1222318839369884 1.630702100879422
0.141249622242345 1.695429077044703
0.1589982080883902 1.753857869573323
0.1782327435159405 1.815366351179496
0.1971164938311182 1.874185572285216
0.2147310916869845 1.927840630851597
0.2338316391243559 1.98486959309071
0.251663034102416 2.037158409093416
0.2691436439681035 2.087634141872218
0.288110203415296 2.14162795172225
0.3058076104031772 2.19137356498273
0.3249909669725634 2.244697228366364
0.343823538429577 2.296529264371415
0.3613869574272794 2.344483804488078
0.3804363260064867 2.396158089996969
0.3982165421263828 2.444148374156983
0.4174827078277838 2.49597291025603
0.4363980884168123 2.546765702010944
0.4540443165465295 2.594156366706842
0.4731764942577517 2.645642384406423
0.4910395195096625 2.693909170567745
0.5085517596492009 2.741511863873364
0.5275499493702441 2.79359483818738
0.5452789866319762 2.842741479280915
0.5644939734752131 2.896763119012581
0.5833581752060776 2.950752499849674
0.6009532244776307 3.002155626475268
0.6200342233306888 3.05928750336513
0.6378460697244356 3.11418896161991
0.6553071310058098 3.169775109227547
0.6742541418686891 3.232464084401381
0.6919320002722571 3.293626312037691
0.7110958082573301 3.363458260469611
0.7289904637830917 3.432683061650805
0.7465343341964809 3.505142374702761
0.7655641541913749 3.590057424178965
0.7833248217269577 3.676671865877394
0.8025714388440455 3.780697308137358
0.8214672708487607 3.896069748442331
0.8390939503941646 4.019214599910275
0.8393925852242725 4.021456536409223
0.8396912200543805 4.023704184555316
0.8402884897145964 4.028216730376371
0.8414830290350281 4.037311633022858
0.8438721076758918 4.055787351620899
0.8486502649576191 4.09393860243341
0.8582065795210735 4.175539825306257
0.8584853838440047 4.178036263628793
0.8587641881669359 4.180539678259247
0.8593217968127984 4.185567582899127
0.8604370141045232 4.19570873344717
0.8626674486879728 4.216340942567609
0.8671283178548723 4.259077147027221
0.876050056188671 4.35108255086349
0.8763233794942215 4.354051951832496
0.8765967027997719 4.357030915396752
0.8771433494108726 4.363017753240285
0.8782366426330741 4.375108657139352
0.8804232290774773 4.399772445605581
0.8847964019662835 4.451139056608222
0.8850697252718339 4.454444399194779
0.8853430485773843 4.457761326290637
0.8858896951884851 4.46443022334601
0.8869829884106867 4.477910248955064
0.8891695748550899 4.505456245472658
0.8935427477438961 4.563037415951724
0.8938392890116575 4.567068807519674
0.8941358302794189 4.571116964514841
0.8947289128149417 4.579264064883739
0.8959150778859873 4.59576491093647
0.8982874080280786 4.629622263213174
0.9030320683122611 4.701011002195208
0.9033286095800226 4.705646166233038
0.9036251508477839 4.710302698163395
0.9042182333833068 4.719680548887878
0.9054043984543524 4.73870028595242
0.9077767285964436 4.777836669380314
0.9125213888806262 4.860852302577078
0.9127980996412108 4.865903112262933
0.9130748104017956 4.870978193134918
0.9136282319229649 4.881201967798457
0.9147350749653036 4.901949692377451
0.9169487610499809 4.944693644053337
0.9213761332193355 5.035593329865998
0.9216528439799202 5.04153214192011
0.9219295547405049 5.047502905691628
0.9224829762616742 5.059541456075057
0.9235898193040128 5.084015030441798
0.9258035053886902 5.13461842563082
0.9302308775580449 5.243071531614985
0.9305397698092106 5.25102927798494
0.9308486620603764 5.259041198338503
0.9314664465627078 5.275230050425154
0.9327020155673709 5.308285788283333
0.9351731535766969 5.377262314113673
0.9354820458278628 5.386167128501388
0.9357909380790285 5.395137337787272
0.93640872258136 5.41327717269062
0.9376442915860229 5.450377916208007
0.9401154295953489 5.528063643634435
0.9404243218465147 5.538119599052528
0.9407332140976804 5.548255655874889
0.9413509986000119 5.568772356633379
0.942586567604675 5.610815218586829
0.9450577056140009 5.699206025042392
0.9453665978651666 5.710683468317037
0.9456754901163325 5.722260724336512
0.9462932746186639 5.745720490468688
0.9475288436233269 5.793903430028691
0.9478377358744927 5.806221572974614
0.9481466281256584 5.818651964624916
0.9487644126279899 5.843856342926864
0.9490733048791558 5.856633845141168
0.9493821971303215 5.869530629187636
0.9496910893814872 5.882548548530939
0.949999981632653 5.895689496832044


==> plot_data/curvaturefunctional_Fdeform_a0_blue_from_a-2.6_show.dat <==
0.05000001836734694 1.453022617046521
0.05027604612850367 1.454304791871984
0.05055207388966039 1.455583741308904
0.05110412941197384 1.458132073168114
0.05220824045660075 1.463191212440998
0.05441646254585454 1.473165053201721
0.05883290672436214 1.492576127619195
0.06766579508137735 1.529527239128827
0.08681752137691277 1.602984608747985
0.1047000952131369 1.665544933632835
0.1222318839369884 1.722783011839251
0.141249622242345 1.781396634537967
0.1589982080883902 1.833553922281095
0.1782327435159405 1.887890238352635
0.1971164938311182 1.939468399007485
0.2147310916869845 1.986314489758271
0.2338316391243559 2.036007026193477
0.251663034102416 2.081570967829474
0.2691436439681035 2.125633144211442
0.288110203415296 2.172928614907375
0.3058076104031772 2.216717698189502
0.3249909669725634 2.263954170691215
0.343823538429577 2.310229515060027
0.3613869574272794 2.353413605372272
0.3804363260064867 2.400401681390393
0.3982165421263828 2.44451023449033
0.4174827078277838 2.492702839661926
0.4363980884168123 2.540548653256873
0.4540443165465295 2.585776843098905
0.4731764942577517 2.635595993262135
0.4910395195096625 2.68297890022889
0.5085517596492009 2.730380469711356
0.5275499493702441 2.783031534029317
0.5452789866319762 2.833487443185454
0.5644939734752131 2.889826921631152
0.5833581752060776 2.947055303373664
0.6009532244776307 3.002392190005512
0.6200342233306888 3.064848044121521
0.6378460697244356 3.125776162205189
0.6553071310058098 3.188326373329587
0.6742541418686891 3.259836808056018
0.6919320002722571 3.330502782636144
0.7110958082573301 3.412135616707912
0.7289904637830917 3.49390299579319
0.7465343341964809 3.580212013225716
0.7655641541913749 3.682051086013748
0.7833248217269577 3.786425193756711
0.8025714388440455 3.912078601910525
0.8214672708487607 4.051392343308545
0.8390939503941646 4.19961584774272
0.8582065795210735 4.386580043719459
0.8584853838440047 4.389552757982219
0.8587641881669359 4.392533340917098
0.8593217968127984 4.398518268242879
0.8604370141045232 4.410584271925915
0.8626674486879728 4.435109934629744
0.8671283178548723 4.485812309255536
0.876050056188671 4.594503794124396
0.8763233794942215 4.598000972908193
0.8765967027997719 4.601508732147681
0.8771433494108726 4.608556226386852
0.8782366426330741 4.622780784307766
0.8804232290774773 4.651761906492443
0.8847964019662835 4.711968780480686
0.8850697252718339 4.715835966782105
0.8853430485773843 4.719715854668672
0.8858896951884851 4.727514038050315
0.8869829884106867 4.743266190932914
0.8891695748550899 4.775411441304418
0.8935427477438961 4.842417626965963
0.8938392890116575 4.847099348101012
0.8941358302794189 4.851799288541812
0.8947289128149417 4.861254338073264
0.8959150778859873 4.88038875781726
0.8982874080280786 4.919585157455971
0.9030320683122611 5.001949658501946
0.9033286095800226 5.007284403004475
0.9036251508477839 5.012642151763925
0.9042182333833068 5.023427370692886
0.9054043984543524 5.045281763003454
0.9077767285964436 5.090168615868242
0.9125213888806262 5.185022347137352
0.9127980996412108 5.19077791702628
0.9130748104017956 5.196559380463047
0.9136282319229649 5.208200813376822
0.9147350749653036 5.231803611806138
0.9169487610499809 5.280338260125166
0.9213761332193355 5.383154385389418
0.9216528439799202 5.389853343971796
0.9219295547405049 5.396586110120659
0.9224829762616742 5.410154265875293
0.9235898193040128 5.437709688633674
0.9258035053886902 5.494569270291104
0.9302308775580449 5.615921213130297
0.9305397698092106 5.624798907843304
0.9308486620603764 5.63373346531136
0.9314664465627078 5.651775718154097
0.9327020155673709 5.688571193627347
0.9351731535766969 5.765162512789013
0.9354820458278628 5.77503218572226
0.9357909380790285 5.784970201835014
0.93640872258136 5.805054566209988
0.9376442915860229 5.846080539560313
0.9401154295953489 5.931765641570282
0.9404243218465147 5.942835863550473
0.9407332140976804 5.95398944291188
0.9413509986000119 5.976551041428218
0.942586567604675 6.022723716838611
0.9450577056140009 6.119539301235754
0.9453665978651666 6.13208578720787
0.9456754901163325 6.144735711864758
0.9462932746186639 6.170351795839592
0.9475288436233269 6.222892031094339
0.9478377358744927 6.236308959811816
0.9481466281256584 6.2498419774467
0.9487644126279899 6.277263242237176
0.9490733048791558 6.291155062843726
0.9493821971303215 6.305170121286874
0.9496910893814872 6.319310300957169
0.949999981632653 6.333577525847868


==> plot_data/curvaturefunctional_Fdeform_a0_blue_from_a-23.5_show.dat <==
0.05000001836734694 1.453022617046521
0.05027604612850367 1.454304791871984
0.05055207388966039 1.455583741308904
0.05110412941197384 1.458132073168114
0.05220824045660075 1.463191212440998
0.05441646254585454 1.473165053201721
0.05883290672436214 1.492576127619195
0.06766579508137735 1.529527239128827
0.08681752137691277 1.602984608747985
0.1047000952131369 1.665544933632835
0.1222318839369884 1.722783011839251
0.141249622242345 1.781396634537967
0.1589982080883902 1.833553922281095
0.1782327435159405 1.887890238352635
0.1971164938311182 1.939468399007485
0.2147310916869845 1.986314489758271
0.2338316391243559 2.036007026193477
0.251663034102416 2.081570967829474
0.2691436439681035 2.125633144211442
0.288110203415296 2.172928614907375
0.3058076104031772 2.216717698189502
0.3249909669725634 2.263954170691215
0.343823538429577 2.310229515060027
0.3613869574272794 2.353413605372272
0.3804363260064867 2.400401681390393
0.3982165421263828 2.44451023449033
0.4174827078277838 2.492702839661926
0.4363980884168123 2.540548653256873
0.4540443165465295 2.585776843098905
0.4731764942577517 2.635595993262135
0.4910395195096625 2.68297890022889
0.5085517596492009 2.730380469711356
0.5275499493702441 2.783031534029317
0.5452789866319762 2.833487443185454
0.5644939734752131 2.889826921631152
0.5833581752060776 2.947055303373664
0.6009532244776307 3.002392190005512
0.6200342233306888 3.064848044121521
0.6378460697244356 3.125776162205189
0.6553071310058098 3.188326373329587
0.6742541418686891 3.259836808056018
0.6919320002722571 3.330502782636144
0.7110958082573301 3.412135616707912
0.7289904637830917 3.49390299579319
0.7465343341964809 3.580212013225716
0.7655641541913749 3.682051086013748
0.7833248217269577 3.786425193756711
0.8025714388440455 3.912078601910525
0.8214672708487607 4.051392343308545
0.8390939503941646 4.19961584774272
0.8582065795210735 4.386580043719459
0.8584853838440047 4.389552757982219
0.8587641881669359 4.392533340917098
0.8593217968127984 4.398518268242879
0.8604370141045232 4.410584271925915
0.8626674486879728 4.435109934629744
0.8671283178548723 4.485812309255536
0.876050056188671 4.594503794124396
0.8763233794942215 4.598000972908193
0.8765967027997719 4.601508732147681
0.8771433494108726 4.608556226386852
0.8782366426330741 4.622780784307766
0.8804232290774773 4.651761906492443
0.8847964019662835 4.711968780480686
0.8850697252718339 4.715835966782105
0.8853430485773843 4.719715854668672
0.8858896951884851 4.727514038050315
0.8869829884106867 4.743266190932914
0.8891695748550899 4.775411441304418
0.8935427477438961 4.842417626965963
0.8938392890116575 4.847099348101012
0.8941358302794189 4.851799288541812
0.8947289128149417 4.861254338073264
0.8959150778859873 4.88038875781726
0.8982874080280786 4.919585157455971
0.9030320683122611 5.001949658501946
0.9033286095800226 5.007284403004475
0.9036251508477839 5.012642151763925
0.9042182333833068 5.023427370692886
0.9054043984543524 5.045281763003454
0.9077767285964436 5.090168615868242
0.9125213888806262 5.185022347137352
0.9127980996412108 5.19077791702628
0.9130748104017956 5.196559380463047
0.9136282319229649 5.208200813376822
0.9147350749653036 5.231803611806138
0.9169487610499809 5.280338260125166
0.9213761332193355 5.383154385389418
0.9216528439799202 5.389853343971796
0.9219295547405049 5.396586110120659
0.9224829762616742 5.410154265875293
0.9235898193040128 5.437709688633674
0.9258035053886902 5.494569270291104
0.9302308775580449 5.615921213130297
0.9305397698092106 5.624798907843304
0.9308486620603764 5.63373346531136
0.9314664465627078 5.651775718154097
0.9327020155673709 5.688571193627347
0.9351731535766969 5.765162512789013
0.9354820458278628 5.77503218572226
0.9357909380790285 5.784970201835014
0.93640872258136 5.805054566209988
0.9376442915860229 5.846080539560313
0.9401154295953489 5.931765641570282
0.9404243218465147 5.942835863550473
0.9407332140976804 5.95398944291188
0.9413509986000119 5.976551041428218
0.942586567604675 6.022723716838611
0.9450577056140009 6.119539301235754
0.9453665978651666 6.13208578720787
0.9456754901163325 6.144735711864758
0.9462932746186639 6.170351795839592
0.9475288436233269 6.222892031094339
0.9478377358744927 6.236308959811816
0.9481466281256584 6.2498419774467
0.9487644126279899 6.277263242237176
0.9490733048791558 6.291155062843726
0.9493821971303215 6.305170121286874
0.9496910893814872 6.319310300957169
0.949999981632653 6.333577525847868


==> plot_data/curvy2_mean_std.dat <==
z mean std exact percent_error_mean percent_error_std
1.000000000000e-02 2.085964122856e+00 1.771276146983e-04 2.084720535320e+00 4.031443112607e-02 5.742096007406e-03
1.089089089089e-02 1.999335020143e+00 1.918958631136e-04 1.998003003711e+00 4.443012336103e-02 6.400789554785e-03
1.178178178178e-02 1.921037024776e+00 2.065017588615e-04 1.919619276612e+00 4.855935072567e-02 7.072900241331e-03
1.267267267267e-02 1.849749662566e+00 2.209460232655e-04 1.848248757529e+00 5.269571461243e-02 7.757258655214e-03
1.356356356356e-02 1.784435552290e+00 2.352293766444e-04 1.782853954223e+00 5.683367120670e-02 8.452810694123e-03
1.445445445445e-02 1.724265750140e+00 2.493525383101e-04 1.722605821476e+00 6.096838002100e-02 9.158598587543e-03
1.534534534535e-02 1.668568041167e+00 2.633162265649e-04 1.666832051191e+00 6.509558689560e-02 9.873746134378e-03
1.623623623624e-02 1.616790232918e+00 2.771211587001e-04 1.614980364945e+00 6.921153204571e-02 1.059744701777e-02
1.712712712713e-02 1.568473533428e+00 2.907680509936e-04 1.566591891080e+00 7.331287669406e-02 1.132895541376e-02
1.801801801802e-02 1.523232874680e+00 3.042576187078e-04 1.521281487429e+00 7.739664374979e-02 1.206757834160e-02
1.890890890891e-02 1.480742123506e+00 3.175905760874e-04 1.478722951593e+00 8.146016927518e-02 1.281266935796e-02
1.979979979980e-02 1.440722798022e+00 3.307676363575e-04 1.438637736849e+00 8.550106235834e-02 1.356362330326e-02
2.069069069069e-02 1.402935341825e+00 3.437895117214e-04 1.400786225899e+00 8.951717162053e-02 1.431987188250e-02
2.158158158158e-02 1.367172293399e+00 3.566569133587e-04 1.364960899887e+00 9.350655702133e-02 1.508087991542e-02
2.247247247247e-02 1.333252879549e+00 3.693705514227e-04 1.330980931504e+00 9.746746593829e-02 1.584614212972e-02
2.336336336336e-02 1.301018692513e+00 3.819311350393e-04 1.298687861806e+00 1.013983127299e-01 1.661518039858e-02
2.425425425425e-02 1.270330201368e+00 3.943393723038e-04 1.267942111369e+00 1.052976611603e-01 1.738754134539e-02
2.514514514515e-02 1.241063912641e+00 4.065959702797e-04 1.238620140667e+00 1.091642091946e-01 1.816279425407e-02
2.603603603604e-02 1.213110041044e+00 4.187016349963e-04 1.210612120623e+00 1.129967757751e-01 1.894052923578e-02
2.692692692693e-02 1.186370584747e+00 4.306570714467e-04 1.183820007691e+00 1.167942892586e-01 1.972035561219e-02
2.781781781782e-02 1.160757724124e+00 4.424629835856e-04 1.158155942454e+00 1.205557772601e-01 2.050190048281e-02
2.870870870871e-02 1.136192481207e+00 4.541200743278e-04 1.133540908934e+00 1.242803576939e-01 2.128480744973e-02
2.959959959960e-02 1.112603590782e+00 4.656290455454e-04 1.109903605564e+00 1.279672308363e-01 2.206873547765e-02
3.049049049049e-02 1.089926544484e+00 4.769905980664e-04 1.087179489168e+00 1.316156722685e-01 2.285335787084e-02
3.138138138138e-02 1.068102777191e+00 4.882054316723e-04 1.065309961247e+00 1.352250265792e-01 2.363836135170e-02
3.227227227227e-02 1.047078971173e+00 4.992742450964e-04 1.044241672042e+00 1.387947017258e-01 2.442344522787e-02
3.316316316316e-02 1.026806458239e+00 5.101977360215e-04 1.023925922591e+00 1.423241639702e-01 2.520832063698e-02
3.405405405405e-02 1.007240703874e+00 5.209766010781e-04 1.004318148788e+00 1.458129333168e-01 2.599270985962e-02
3.494494494494e-02 9.883408602935e-01 5.316115358423e-04 9.853774743722e-01 1.492605793918e-01 2.677634569267e-02
3.583583583584e-02 9.700693777474e-01 5.421032348338e-04 9.670663221582e-01 1.526667177112e-01 2.755897087593e-02
3.672672672673e-02 9.523916652194e-01 5.524523915140e-04 9.493500746817e-01 1.560310062917e-01 2.834033756631e-02
3.761761761762e-02 9.352757932437e-01 5.626596982839e-04 9.321967769590e-01 1.593531425676e-01 2.912020685437e-02
3.850850850851e-02 9.186922327444e-01 5.727258464822e-04 9.155768752756e-01 1.626328605776e-01 2.989834831869e-02
3.939939939940e-02 9.026136248179e-01 5.826515263833e-04 8.994629869216e-01 1.658699283943e-01 3.067453961436e-02
4.029029029029e-02 8.870145771865e-01 5.924374271954e-04 8.838296966022e-01 1.690641457695e-01 3.144856609193e-02
4.118118118118e-02 8.718714837247e-01 6.020842370585e-04 8.686533759230e-01 1.722153419741e-01 3.222022044410e-02
4.207207207207e-02 8.571623640064e-01 6.115926430422e-04 8.539120229003e-01 1.753233738117e-01 3.298930237722e-02
4.296296296296e-02 8.428667202858e-01 6.209633311442e-04 8.395851189066e-01 1.783881237901e-01 3.375561830557e-02
4.385385385385e-02 8.289654096995e-01 6.301969862880e-04 8.256535008404e-01 1.814094984346e-01 3.451898106611e-02
4.474474474474e-02 8.154405298006e-01 6.392942923210e-04 8.120992466299e-01 1.843874267295e-01 3.527920965201e-02
4.563563563564e-02 8.022753158005e-01 6.482559320128e-04 7.989055724464e-01 1.873218586765e-01 3.603612896319e-02
4.652652652653e-02 7.894540481197e-01 6.570825870531e-04 7.860567402282e-01 1.902127639593e-01 3.678956957264e-02
4.741741741742e-02 7.769619690389e-01 6.657749380494e-04 7.735379743076e-01 1.930601307037e-01 3.753936750688e-02
4.830830830831e-02 7.647852074051e-01 6.743336645260e-04 7.613353860928e-01 1.958639643270e-01 3.828536403972e-02
4.919919919920e-02 7.529107104804e-01 6.827594449211e-04 7.494359058951e-01 1.986242864666e-01 3.902740549799e-02
5.009009009009e-02 7.413261821426e-01 6.910529565853e-04 7.378272211090e-01 2.013411339830e-01 3.976534307849e-02
5.098098098098e-02 7.300200267451e-01 6.992148757800e-04 7.264977200522e-01 2.040145580299e-01 4.049903267517e-02
5.187187187187e-02 7.189812980291e-01 7.072458776749e-04 7.154364408599e-01 2.066446231865e-01 4.122833471582e-02
5.276276276276e-02 7.081996525563e-01 7.151466363465e-04 7.046330249001e-01 2.092314066461e-01 4.195311400754e-02
5.365365365365e-02 6.976653071938e-01 7.229178247760e-04 6.940776742422e-01 2.117749974583e-01 4.267323959035e-02
5.454454454454e-02 6.873690002388e-01 7.305601148476e-04 6.837611127660e-01 2.142754958180e-01 4.338858459841e-02
5.543543543544e-02 6.773019558172e-01 7.380741773464e-04 6.736745505460e-01 2.167330124011e-01 4.409902612820e-02
5.632632632633e-02 6.674558512341e-01 7.454606819567e-04 6.638096511879e-01 2.191476677395e-01 4.480444511332e-02
5.721721721722e-02 6.578227869885e-01 7.527202972598e-04 6.541585018303e-01 2.215195916355e-01 4.550472620532e-02
5.810810810811e-02 6.483952591986e-01 7.598536907328e-04 6.447135855573e-01 2.238489226112e-01 4.619975766026e-02
5.899899899900e-02 6.391661342092e-01 7.668615287458e-04 6.354677559946e-01 2.261358073910e-01 4.688943123061e-02
5.988988988989e-02 6.301286251798e-01 7.737444765608e-04 6.264142138857e-01 2.283804004143e-01 4.757364206208e-02
6.078078078078e-02 6.212762704719e-01 7.805031983296e-04 6.175464854693e-01 2.305828633771e-01 4.825228859516e-02
6.167167167167e-02 6.126029136732e-01 7.871383570916e-04 6.088584024923e-01 2.327433647995e-01 4.892527247098e-02
6.256256256256e-02 6.041026851131e-01 7.936506147725e-04 6.003440837170e-01 2.348620796182e-01 4.959249844128e-02
6.345345345345e-02 5.957699847399e-01 8.000406321821e-04 5.919979177878e-01 2.369391888018e-01 5.025387428231e-02
6.434434434434e-02 5.875994662407e-01 8.063090690127e-04 5.838145473428e-01 2.389748789876e-01 5.090931071226e-02
6.523523523524e-02 5.795860222985e-01 8.124565838367e-04 5.757888542629e-01 2.409693421386e-01 5.155872131211e-02
6.612612612613e-02 5.717247708923e-01 8.184838341056e-04 5.679159459633e-01 2.429227752189e-01 5.220202244979e-02
6.701701701702e-02 5.640110425508e-01 8.243914761475e-04 5.601911426398e-01 2.448353798870e-01 5.283913320727e-02
6.790790790791e-02 5.564403684850e-01 8.301801651655e-04 5.526099653940e-01 2.467073622055e-01 5.346997531056e-02
6.879879879880e-02 5.490084695256e-01 8.358505552360e-04 5.451681251641e-01 2.485389323658e-01 5.409447306242e-02
6.968968968969e-02 5.417112458035e-01 8.414032993067e-04 5.378615123978e-01 2.503303044282e-01 5.471255327762e-02
7.058058058058e-02 5.345447671130e-01 8.468390491947e-04 5.306861874102e-01 2.520816960744e-01 5.532414522061e-02
7.147147147147e-02 5.275052639057e-01 8.521584555849e-04 5.236383713706e-01 2.537933283740e-01 5.592918054554e-02
7.236236236236e-02 5.205891188662e-01 8.573621680283e-04 5.167144378729e-01 2.554654255620e-01 5.652759323836e-02
7.325325325325e-02 5.137928590256e-01 8.624508349397e-04 5.099109050432e-01 2.570982148281e-01 5.711931956111e-02
7.414414414414e-02 5.071131483721e-01 8.674251035964e-04 5.032244281451e-01 2.586919261172e-01 5.770429799806e-02
7.503503503504e-02 5.005467809225e-01 8.722856201362e-04 4.966517926457e-01 2.602467919382e-01 5.828246920376e-02
7.592592592593e-02 4.940906742203e-01 8.770330295554e-04 4.901899077090e-01 2.617630471847e-01 5.885377595288e-02
7.681681681682e-02 4.877418632294e-01 8.816679757075e-04 4.838358000849e-01 2.632409289625e-01 5.941816309170e-02
7.770770770771e-02 4.814974945960e-01 8.861911013010e-04 4.775866083662e-01 2.646806764268e-01 5.997557749125e-02
7.859859859860e-02 4.753548212516e-01 8.906030478977e-04 4.714395775869e-01 2.660825306270e-01 6.052596800191e-02
7.948948948949e-02 4.693111973336e-01 8.949044559111e-04 4.653920541392e-01 2.674467343589e-01 6.106928540954e-02
8.038038038038e-02 4.633640734015e-01 8.990959646043e-04 4.594414809852e-01 2.687735320245e-01 6.160548239299e-02
8.127127127127e-02 4.575109919292e-01 9.031782120886e-04 4.535853931451e-01 2.700631694978e-01 6.213451348286e-02
8.216216216216e-02 4.517495830529e-01 9.071518353216e-04 4.478214134415e-01 2.713158939979e-01 6.265633502168e-02
8.305305305305e-02 4.460775605599e-01 9.110174701051e-04 4.421472484845e-01 2.725319539674e-01 6.317090512515e-02
8.394394394394e-02 4.404927180997e-01 9.147757510840e-04 4.365606848792e-01 2.737115989573e-01 6.367818364464e-02
8.483483483483e-02 4.349929256055e-01 9.184273117439e-04 4.310595856435e-01 2.748550795164e-01 6.417813213074e-02
8.572572572573e-02 4.295761259099e-01 9.219727844098e-04 4.256418868211e-01 2.759626470865e-01 6.467071379795e-02
8.661661661662e-02 4.242403315443e-01 9.254128002439e-04 4.203055942771e-01 2.770345539028e-01 6.515589349030e-02
8.750750750751e-02 4.189836217094e-01 9.287479892445e-04 4.150487806659e-01 2.780710528983e-01 6.563363764798e-02
8.839839839840e-02 4.138041394059e-01 9.319789802436e-04 4.098695825586e-01 2.790723976129e-01 6.610391427499e-02
8.928928928929e-02 4.087000887159e-01 9.351064009056e-04 4.047661977215e-01 2.800388421067e-01 6.656669290749e-02
9.018018018018e-02 4.036697322258e-01 9.381308777252e-04 3.997368825363e-01 2.809706408775e-01 6.702194458328e-02
9.107107107107e-02 3.987113885808e-01 9.410530360262e-04 3.947799495522e-01 2.818680487820e-01 6.746964181184e-02
9.196196196196e-02 3.938234301649e-01 9.438734999591e-04 3.898937651627e-01 2.827313209603e-01 6.790975854537e-02
9.285285285285e-02 3.890042808977e-01 9.465928925000e-04 3.850767474004e-01 2.835607127645e-01 6.834227015049e-02
9.374374374374e-02 3.842524141409e-01 9.492118354485e-04 3.803273638409e-01 2.843564796897e-01 6.876715338072e-02
9.463463463463e-02 3.795663507092e-01 9.517309494260e-04 3.756441296111e-01 2.851188773096e-01 6.918438634962e-02
9.552552552553e-02 3.749446569777e-01 9.541508538742e-04 3.710256054946e-01 2.858481612132e-01 6.959394850470e-02
9.641641641642e-02 3.703859430825e-01 9.564721670531e-04 3.664703961302e-01 2.865445869462e-01 6.999582060188e-02
9.730730730731e-02 3.658888612073e-01 9.586955060398e-04 3.619771482957e-01 2.872084099534e-01 7.038998468068e-02
9.819819819820e-02 3.614521039515e-01 9.608214867259e-04 3.575445492749e-01 2.878398855253e-01 7.077642403994e-02
9.908908908909e-02 3.570744027762e-01 9.628507238169e-04 3.531713253006e-01 2.884392687460e-01 7.115512321420e-02
9.997997997998e-02 3.527545265227e-01 9.647838308296e-04 3.488562400719e-01 2.890068144443e-01 7.152606795059e-02
1.008708708709e-01 3.484912800000e-01 9.666214200909e-04 3.445980933391e-01 2.895427771462e-01 7.188924518630e-02
1.017617617618e-01 3.442835026368e-01 9.683641027359e-04 3.403957195547e-01 2.900474110304e-01 7.224464302658e-02
1.026526526527e-01 3.401300671963e-01 9.700124887063e-04 3.362479865856e-01 2.905209698853e-01 7.259225072323e-02
1.035435435435e-01 3.360298785477e-01 9.715671867487e-04 3.321537944835e-01 2.909637070684e-01 7.293205865359e-02
1.044344344344e-01 3.319818724944e-01 9.730288044131e-04 3.281120743107e-01 2.913758754671e-01 7.326405830006e-02
1.053253253253e-01 3.279850146528e-01 9.743979480506e-04 3.241217870182e-01 2.917577274619e-01 7.358824222996e-02
1.062162162162e-01 3.240382993824e-01 9.756752228127e-04 3.201819223733e-01 2.921095148908e-01 7.390460407599e-02
1.071071071071e-01 3.201407487609e-01 9.768612326487e-04 3.162914979337e-01 2.924314890155e-01 7.421313851698e-02
1.079979979980e-01 3.162914116054e-01 9.779565803047e-04 3.124495580671e-01 2.927239004896e-01 7.451384125916e-02
1.088888888889e-01 3.124893625348e-01 9.789618673214e-04 3.086551730118e-01 2.929869993275e-01 7.480670901781e-02
1.097797797798e-01 3.087337010725e-01 9.798776940330e-04 3.049074379787e-01 2.932210348759e-01 7.509173949923e-02
1.106706706707e-01 3.050235507877e-01 9.807046595651e-04 3.012054722902e-01 2.934262557851e-01 7.536893138322e-02
1.115615615616e-01 3.013580584718e-01 9.814433618332e-04 2.975484185565e-01 2.936029099835e-01 7.563828430580e-02
1.124524524525e-01 2.977363933504e-01 9.820943975411e-04 2.939354418849e-01 2.937512446518e-01 7.589979884240e-02
1.133433433433e-01 2.941577463267e-01 9.826583621793e-04 2.903657291231e-01 2.938715061994e-01 7.615347649128e-02
1.142342342342e-01 2.906213292570e-01 9.831358500231e-04 2.868384881327e-01 2.939639402413e-01 7.639931965741e-02
1.151251251251e-01 2.871263742550e-01 9.835274541311e-04 2.833529470929e-01 2.940287915771e-01 7.663733163656e-02
1.160160160160e-01 2.836721330249e-01 9.838337663440e-04 2.799083538320e-01 2.940663041698e-01 7.686751659979e-02
1.169069069069e-01 2.802578762211e-01 9.840553772821e-04 2.765039751858e-01 2.940767211264e-01 7.708987957823e-02
1.177977977978e-01 2.768828928327e-01 9.841928763443e-04 2.731390963815e-01 2.940602846800e-01 7.730442644810e-02
1.186886886887e-01 2.735464895939e-01 9.842468517065e-04 2.698130204466e-01 2.940172361713e-01 7.751116391611e-02
1.195795795796e-01 2.702479904157e-01 9.842178903195e-04 2.665250676399e-01 2.939478160328e-01 7.771009950506e-02
1.204704704705e-01 2.669867358415e-01 9.841065779079e-04 2.632745749055e-01 2.938522637726e-01 7.790124153979e-02
1.213613613614e-01 2.637620825225e-01 9.839134989682e-04 2.600608953478e-01 2.937308179594e-01 7.808459913333e-02
1.222522522523e-01 2.605734027139e-01 9.836392367672e-04 2.568833977265e-01 2.935837162089e-01 7.826018217334e-02
1.231431431431e-01 2.574200837903e-01 9.832843733407e-04 2.537414659706e-01 2.934111951701e-01 7.842800130882e-02
1.240340340340e-01 2.543015277790e-01 9.828494894913e-04 2.506344987118e-01 2.932134905126e-01 7.858806793701e-02
1.249249249249e-01 2.512171509117e-01 9.823351647874e-04 2.475619088339e-01 2.929908369151e-01 7.874039419059e-02
1.258158158158e-01 2.481663831920e-01 9.817419775614e-04 2.445231230408e-01 2.927434680543e-01 7.888499292505e-02
1.267067067067e-01 2.451486679796e-01 9.810705049078e-04 2.415175814389e-01 2.924716165939e-01 7.902187770638e-02
1.275975975976e-01 2.421634615898e-01 9.803213226822e-04 2.385447371358e-01 2.921755141752e-01 7.915106279885e-02
1.284884884885e-01 2.392102329071e-01 9.794950054992e-04 2.356040558536e-01 2.918553914080e-01 7.927256315313e-02
1.293793793794e-01 2.362884630133e-01 9.785921267311e-04 2.326950155559e-01 2.915114778613e-01 7.938639439455e-02
1.302702702703e-01 2.333976448294e-01 9.776132585064e-04 2.298171060887e-01 2.911440020558e-01 7.949257281154e-02
1.311611611612e-01 2.305372827692e-01 9.765589717078e-04 2.269698288336e-01 2.907531914562e-01 7.959111534439e-02
1.320520520521e-01 2.277068924065e-01 9.754298359712e-04 2.241526963740e-01 2.903392724642e-01 7.968203957402e-02
1.329429429429e-01 2.249060001532e-01 9.742264196837e-04 2.213652321724e-01 2.899024704118e-01 7.976536371113e-02
1.338338338338e-01 2.221341429493e-01 9.729492899821e-04 2.186069702599e-01 2.894430095557e-01 7.984110658538e-02
1.347247247247e-01 2.193908679629e-01 9.715990127519e-04 2.158774549356e-01 2.889611130714e-01 7.990928763486e-02
1.356156156156e-01 2.166757323019e-01 9.701761526248e-04 2.131762404770e-01 2.884570030482e-01 7.996992689564e-02
1.365065065065e-01 2.139883027344e-01 9.686812729779e-04 2.105028908604e-01 2.879309004845e-01 8.002304499160e-02
1.373973973974e-01 2.113281554193e-01 9.671149359319e-04 2.078569794905e-01 2.873830252837e-01 8.006866312432e-02
1.382882882883e-01 2.086948756459e-01 9.654777023496e-04 2.052380889397e-01 2.868135962500e-01 8.010680306321e-02
1.391791791792e-01 2.060880575827e-01 9.637701318345e-04 2.026458106954e-01 2.862228310853e-01 8.013748713574e-02
1.400700700701e-01 2.035073040336e-01 9.619927827288e-04 2.000797449168e-01 2.856109463860e-01 8.016073821790e-02
1.409609609610e-01 2.009522262038e-01 9.601462121125e-04 1.975395001992e-01 2.849781576400e-01 8.017657972475e-02
1.418518518519e-01 1.984224434720e-01 9.582309758016e-04 1.950246933460e-01 2.843246792246e-01 8.018503560111e-02
1.427427427427e-01 1.959175831710e-01 9.562476283464e-04 1.925349491490e-01 2.836507244044e-01 8.018613031248e-02
1.436336336336e-01 1.934372803750e-01 9.541967230304e-04 1.900699001745e-01 2.829565053292e-01 8.017988883599e-02
1.445245245245e-01 1.909811776944e-01 9.520788118686e-04 1.876291865581e-01 2.822422330328e-01 8.016633665158e-02
1.454154154154e-01 1.885489250767e-01 9.498944456059e-04 1.852124558048e-01 2.815081174321e-01 8.014549973328e-02
1.463063063063e-01 1.861401796139e-01 9.476441737157e-04 1.828193625959e-01 2.807543673257e-01 8.011740454062e-02
1.471971971972e-01 1.837546053566e-01 9.453285443986e-04 1.804495686025e-01 2.799811903933e-01 8.008207801014e-02
1.480880880881e-01 1.813918731331e-01 9.429481045806e-04 1.781027423043e-01 2.791887931959e-01 8.003954754712e-02
1.489789789790e-01 1.790516603751e-01 9.405033999120e-04 1.757785588147e-01 2.783773811752e-01 7.998984101735e-02
1.498698698699e-01 1.767336509482e-01 9.379949747655e-04 1.734766997107e-01 2.775471586538e-01 7.993298673904e-02
1.507607607608e-01 1.744375349884e-01 9.354233722352e-04 1.711968528692e-01 2.766983288358e-01 7.986901347486e-02
1.516516516517e-01 1.721630087429e-01 9.327891341349e-04 1.689387123068e-01 2.758310938070e-01 7.979795042412e-02
1.525425425425e-01 1.699097744164e-01 9.300928009966e-04 1.667019780264e-01 2.749456545361e-01 7.971982721500e-02
1.534334334334e-01 1.676775400218e-01 9.273349120692e-04 1.644863558668e-01 2.740422108754e-01 7.963467389697e-02
1.543243243243e-01 1.654660192359e-01 9.245160053171e-04 1.622915573582e-01 2.731209615622e-01 7.954252093326e-02
1.552152152152e-01 1.632749312587e-01 9.216366174188e-04 1.601172995813e-01 2.721821042200e-01 7.944339919346e-02
1.561061061061e-01 1.611040006779e-01 9.186972837651e-04 1.579633050307e-01 2.712258353604e-01 7.933733994626e-02
1.569969969970e-01 1.589529573368e-01 9.156985384584e-04 1.558293014831e-01 2.702523503843e-01 7.922437485219e-02
1.578878878879e-01 1.568215362060e-01 9.126409143105e-04 1.537150218685e-01 2.692618435845e-01 7.910453595659e-02
1.587787787788e-01 1.547094772601e-01 9.095249428421e-04 1.516202041458e-01 2.682545081472e-01 7.897785568262e-02
1.596696696697e-01 1.526165253563e-01 9.063511542807e-04 1.495445911820e-01 2.672305361546e-01 7.884436682432e-02
1.605605605606e-01 1.505424301180e-01 9.031200775593e-04 1.474879306347e-01 2.661901185869e-01 7.870410253987e-02
1.614514514515e-01 1.484869458212e-01 8.998322403156e-04 1.454499748384e-01 2.651334453253e-01 7.855709634483e-02
1.623423423423e-01 1.464498312840e-01 8.964881688901e-04 1.434304806937e-01 2.640607051542e-01 7.840338210559e-02
1.632332332332e-01 1.444308497599e-01 8.930883883249e-04 1.414292095600e-01 2.629720857645e-01 7.824299403282e-02
1.641241241241e-01 1.424297688339e-01 8.896334223625e-04 1.394459271513e-01 2.618677737558e-01 7.807596667502e-02
1.650150150150e-01 1.404463603210e-01 8.861237934444e-04 1.374804034346e-01 2.607479546403e-01 7.790233491221e-02
1.659059059059e-01 1.384804001686e-01 8.825600227099e-04 1.355324125317e-01 2.596128128451e-01 7.772213394967e-02
1.667967967968e-01 1.365316683611e-01 8.789426299944e-04 1.336017326233e-01 2.584625317162e-01 7.753539931174e-02
1.676876876877e-01 1.345999488268e-01 8.752721338287e-04 1.316881458564e-01 2.572972935212e-01 7.734216683575e-02
1.685785785786e-01 1.326850293485e-01 8.715490514374e-04 1.297914382533e-01 2.561172794535e-01 7.714247266600e-02
1.694694694695e-01 1.307867014755e-01 8.677738987377e-04 1.279113996245e-01 2.549226696350e-01 7.693635324783e-02
1.703603603604e-01 1.289047604388e-01 8.639471903382e-04 1.260478234825e-01 2.537136431207e-01 7.672384532179e-02
1.712512512513e-01 1.270390050678e-01 8.600694395375e-04 1.242005069594e-01 2.524903779017e-01 7.650498591783e-02
1.721421421421e-01 1.251892377107e-01 8.561411583234e-04 1.223692507258e-01 2.512530509093e-01 7.627981234961e-02
1.730330330330e-01 1.233552641552e-01 8.521628573712e-04 1.205538589119e-01 2.500018380190e-01 7.604836220890e-02
1.739239239239e-01 1.215368935531e-01 8.481350460429e-04 1.187541390318e-01 2.487369140543e-01 7.581067336000e-02
1.748148148148e-01 1.197339383457e-01 8.440582323858e-04 1.169699019083e-01 2.474584527911e-01 7.556678393426e-02
1.757057057057e-01 1.179462141920e-01 8.399329231316e-04 1.152009616010e-01 2.461666269613e-01 7.531673232471e-02
1.765965965966e-01 1.161735398985e-01 8.357596236951e-04 1.134471353358e-01 2.448616082576e-01 7.506055718066e-02
1.774874874875e-01 1.144157373504e-01 8.315388381731e-04 1.117082434360e-01 2.435435673372e-01 7.479829740248e-02
1.783783783784e-01 1.126726314459e-01 8.272710693434e-04 1.099841092559e-01 2.422126738266e-01 7.452999213638e-02
1.792692692693e-01 1.109440500308e-01 8.229568186636e-04 1.082745591155e-01 2.408690963257e-01 7.425568076925e-02
1.801601601602e-01 1.092298238358e-01 8.185965862703e-04 1.065794222375e-01 2.395130024124e-01 7.397540292364e-02
1.810510510511e-01 1.075297864147e-01 8.141908709778e-04 1.048985306853e-01 2.381445586467e-01 7.368919845271e-02
1.819419419419e-01 1.058437740851e-01 8.097401702774e-04 1.032317193031e-01 2.367639305759e-01 7.339710743531e-02
1.828328328328e-01 1.041716258699e-01 8.052449803361e-04 1.015788256576e-01 2.353712827387e-01 7.309917017108e-02
1.837237237237e-01 1.025131834405e-01 8.007057959961e-04 9.993968998051e-02 2.339667786698e-01 7.279542717567e-02
1.846146146146e-01 1.008682910613e-01 7.961231107734e-04 9.831415511347e-02 2.325505809050e-01 7.248591917593e-02
1.855055055055e-01 9.923679553650e-02 7.914974168573e-04 9.670206645370e-02 2.311228509853e-01 7.217068710526e-02
1.863963963964e-01 9.761854615669e-02 7.868292051094e-04 9.510327190130e-02 2.296837494623e-01 7.184977209896e-02
1.872872872873e-01 9.601339464826e-02 7.821189650628e-04 9.351762180782e-02 2.282334359023e-01 7.152321548964e-02
1.881781781782e-01 9.442119512330e-02 7.773671849213e-04 9.194496892611e-02 2.267720688917e-01 7.119105880270e-02
1.890690690691e-01 9.284180403090e-02 7.725743515587e-04 9.038516836148e-02 2.252998060416e-01 7.085334375188e-02
1.899599599600e-01 9.127508010976e-02 7.677409505180e-04 8.883807752399e-02 2.238168039926e-01 7.051011223486e-02
1.908508508509e-01 8.972088434189e-02 7.628674660111e-04 8.730355608202e-02 2.223232184197e-01 7.016140632888e-02
1.917417417417e-01 8.817907990750e-02 7.579543809175e-04 8.578146591687e-02 2.208192040373e-01 6.980726828648e-02
1.926326326326e-01 8.664953214095e-02 7.530021767844e-04 8.427167107862e-02 2.193049146044e-01 6.944774053124e-02
1.935235235235e-01 8.513210848787e-02 7.480113338258e-04 8.277403774289e-02 2.177805029288e-01 6.908286565359e-02
1.944144144144e-01 8.362667846319e-02 7.429823309222e-04 8.128843416885e-02 2.162461208730e-01 6.871268640669e-02
1.953053053053e-01 8.213311361031e-02 7.379156456200e-04 7.981473065807e-02 2.147019193585e-01 6.833724570235e-02
1.961961961962e-01 8.065128746118e-02 7.328117541312e-04 7.835279951446e-02 2.131480483711e-01 6.795658660701e-02
1.970870870871e-01 7.918107549740e-02 7.276711313333e-04 7.690251500517e-02 2.115846569662e-01 6.757075233777e-02
1.979779779780e-01 7.772235511219e-02 7.224942507688e-04 7.546375332237e-02 2.100118932732e-01 6.717978625842e-02
1.988688688689e-01 7.627500557330e-02 7.172815846451e-04 7.403639254601e-02 2.084299045010e-01 6.678373187567e-02
1.997597597598e-01 7.483890798680e-02 7.120336038343e-04 7.262031260739e-02 2.068388369430e-01 6.638263283524e-02
2.006506506507e-01 7.341394526174e-02 7.067507778736e-04 7.121539525365e-02 2.052388359822e-01 6.597653291813e-02
2.015415415415e-01 7.200000207556e-02 7.014335749647e-04 6.982152401306e-02 2.036300460961e-01 6.556547603693e-02
2.024324324324e-01 7.059696484045e-02 6.960824619745e-04 6.843858416113e-02 2.020126108619e-01 6.514950623212e-02
2.033233233233e-01 6.920472167036e-02 6.906979044349e-04 6.706646268750e-02 2.003866729616e-01 6.472866766849e-02
2.042142142142e-01 6.782316234888e-02 6.852803665435e-04 6.570504826362e-02 1.987523741870e-01 6.430300463153e-02
2.051051051051e-01 6.645217829775e-02 6.798303111637e-04 6.435423121119e-02 1.971098554452e-01 6.387256152400e-02
2.059959959960e-01 6.509166254623e-02 6.743481998255e-04 6.301390347122e-02 1.954592567628e-01 6.343738286239e-02
2.068868868869e-01 6.374150970106e-02 6.688344927261e-04 6.168395857397e-02 1.938007172919e-01 6.299751327358e-02
2.077777777778e-01 6.240161591715e-02 6.632896487303e-04 6.036429160941e-02 1.921343753149e-01 6.255299749141e-02
2.086686686687e-01 6.107187886898e-02 6.577141253720e-04 5.905479919846e-02 1.904603682494e-01 6.210388035348e-02
2.095595595596e-01 5.975219772253e-02 6.521083788549e-04 5.775537946485e-02 1.887788326533e-01 6.165020679780e-02
2.104504504505e-01 5.844247310798e-02 6.464728640537e-04 5.646593200756e-02 1.870899042303e-01 6.119202185964e-02
2.113413413413e-01 5.714260709294e-02 6.408080345155e-04 5.518635787400e-02 1.853937178344e-01 6.072937066839e-02
2.122322322322e-01 5.585250315628e-02 6.351143424615e-04 5.391655953362e-02 1.836904074754e-01 6.026229844444e-02
2.131231231231e-01 5.457206616258e-02 6.293922387884e-04 5.265644085230e-02 1.819801063238e-01 5.979085049618e-02
2.140140140140e-01 5.330120233713e-02 6.236421730706e-04 5.140590706711e-02 1.802629467159e-01 5.931507221699e-02
2.149049049049e-01 5.203981924147e-02 6.178645935620e-04 5.016486476181e-02 1.785390601587e-01 5.883500908232e-02
2.157957957958e-01 5.078782574948e-02 6.120599471987e-04 4.893322184274e-02 1.768085773352e-01 5.835070664684e-02
2.166866866867e-01 4.954513202400e-02 6.062286796015e-04 4.771088751535e-02 1.750716281093e-01 5.786221054161e-02
2.175775775776e-01 4.831164949395e-02 6.003712350787e-04 4.649777226113e-02 1.733283415307e-01 5.736956647136e-02
2.184684684685e-01 4.708729083195e-02 5.944880566289e-04 4.529378781518e-02 1.715788458402e-01 5.687282021177e-02
2.193593593594e-01 4.587196993244e-02 5.885795859453e-04 4.409884714412e-02 1.698232684743e-01 5.637201760688e-02
2.202502502503e-01 4.466560189023e-02 5.826462634186e-04 4.291286442457e-02 1.680617360706e-01 5.586720456652e-02
2.211411411411e-01 4.346810297956e-02 5.766885281415e-04 4.173575502209e-02 1.662943744724e-01 5.535842706381e-02
2.220320320320e-01 4.227939063358e-02 5.707068179133e-04 4.056743547048e-02 1.645213087341e-01 5.484573113277e-02
2.229229229229e-01 4.109938342429e-02 5.647015692446e-04 3.940782345167e-02 1.627426631256e-01 5.432916286596e-02
2.238138138138e-01 3.992800104286e-02 5.586732173626e-04 3.825683777586e-02 1.609585611376e-01 5.380876841220e-02
2.247047047047e-01 3.876516428044e-02 5.526221962174e-04 3.711439836227e-02 1.591691254865e-01 5.328459397441e-02
2.255955955956e-01 3.761079500928e-02 5.465489384878e-04 3.598042622011e-02 1.573744781190e-01 5.275668580747e-02
2.264864864865e-01 3.646481616436e-02 5.404538755884e-04 3.485484343007e-02 1.555747402175e-01 5.222509021623e-02
2.273773773774e-01 3.532715172529e-02 5.343374376772e-04 3.373757312619e-02 1.537700322042e-01 5.168985355358e-02
2.282682682683e-01 3.419772669867e-02 5.282000536640e-04 3.262853947803e-02 1.519604737470e-01 5.115102221860e-02
2.291591591592e-01 3.307646710077e-02 5.220421512188e-04 3.152766767330e-02 1.501461837631e-01 5.060864265486e-02
2.300500500501e-01 3.196329994060e-02 5.158641567820e-04 3.043488390076e-02 1.483272804248e-01 5.006276134880e-02
2.309409409409e-01 3.085815320330e-02 5.096664955745e-04 2.935011533358e-02 1.465038811639e-01 4.951342482819e-02
2.318318318318e-01 2.976095583391e-02 5.034495916098e-04 2.827329011292e-02 1.446761026762e-01 4.896067966081e-02
2.327227227227e-01 2.867163772141e-02 4.972138677060e-04 2.720433733195e-02 1.428440609268e-01 4.840457245318e-02
2.336136136136e-01 2.759012968315e-02 4.909597454996e-04 2.614318702014e-02 1.410078711545e-01 4.784514984944e-02
2.345045045045e-01 2.651636344956e-02 4.846876454603e-04 2.508977012785e-02 1.391676478766e-01 4.728245853042e-02
2.353953953954e-01 2.545027164917e-02 4.783979869075e-04 2.404401851130e-02 1.373235048934e-01 4.671654521287e-02
2.362862862863e-01 2.439178779396e-02 4.720911880277e-04 2.300586491778e-02 1.354755552931e-01 4.614745664881e-02
2.371771771772e-01 2.334084626495e-02 4.657676658936e-04 2.197524297118e-02 1.336239114564e-01 4.557523962513e-02
2.380680680681e-01 2.229738229817e-02 4.594278364856e-04 2.095208715782e-02 1.317686850611e-01 4.499994096340e-02
2.389589589590e-01 2.126133197077e-02 4.530721147146e-04 1.993633281253e-02 1.299099870865e-01 4.442160751988e-02
2.398498498498e-01 2.023263218758e-02 4.467009144472e-04 1.892791610505e-02 1.280479278184e-01 4.384028618578e-02
2.407407407407e-01 1.921122066777e-02 4.403146485333e-04 1.792677402665e-02 1.261826168532e-01 4.325602388780e-02
2.416316316316e-01 1.819703593188e-02 4.339137288360e-04 1.693284437707e-02 1.243141631029e-01 4.266886758897e-02
2.425225225225e-01 1.719001728907e-02 4.274985662653e-04 1.594606575165e-02 1.224426747991e-01 4.207886428981e-02
2.434134134134e-01 1.619010482463e-02 4.210695708142e-04 1.496637752875e-02 1.205682594978e-01 4.148606102986e-02
2.443043043043e-01 1.519723938771e-02 4.146271515983e-04 1.399371985746e-02 1.186910240840e-01 4.089050488958e-02
2.451951951952e-01 1.421136257931e-02 4.081717169006e-04 1.302803364543e-02 1.168110747755e-01 4.029224299271e-02
2.460860860861e-01 1.323241674051e-02 4.017036742193e-04 1.206926054706e-02 1.149285171283e-01 3.969132250911e-02
2.469769769770e-01 1.226034494090e-02 3.952234303214e-04 1.111734295181e-02 1.130434560398e-01 3.908779065816e-02
2.478678678679e-01 1.129509096724e-02 3.887313913021e-04 1.017222397285e-02 1.111559957544e-01 3.848169471273e-02
2.487587587588e-01 1.033659931239e-02 3.822279626497e-04 9.233847435828e-03 1.092662398669e-01 3.787308200382e-02
2.496496496496e-01 9.384815164333e-03 3.757135493184e-04 8.302157867886e-03 1.073742913271e-01 3.726199992598e-02
2.505405405405e-01 8.439684395565e-03 3.691885558082e-04 7.377100486905e-03 1.054802524443e-01 3.664849594355e-02
2.514314314314e-01 7.501153552540e-03 3.626533862546e-04 6.458621190927e-03 1.035842248914e-01 3.603261759788e-02
2.523223223223e-01 6.569169845406e-03 3.561084445277e-04 5.546666547792e-03 1.016863097089e-01 3.541441251556e-02
2.532132132132e-01 5.643681137898e-03 3.495541343428e-04 4.641183784964e-03 9.978660730959e-02 3.479392841789e-02
2.541041041041e-01 4.724635937433e-03 3.429908593847e-04 3.742120779547e-03 9.788521748231e-02 3.417121313174e-02
2.549949949950e-01 3.811983385386e-03 3.364190234458e-04 2.849426048491e-03 9.598223939640e-02 3.354631460193e-02
2.558858858859e-01 2.905673247548e-03 3.298390305821e-04 1.963048738983e-03 9.407777160562e-02 3.291928090534e-02
2.567767767768e-01 2.005655904762e-03 3.232512852869e-04 1.082938619006e-03 9.217191205239e-02 3.229016026713e-02
2.576676676677e-01 1.111882343733e-03 3.166561926888e-04 2.090460680865e-04 9.026475807184e-02 3.165900107919e-02
2.585585585586e-01 2.243041480093e-04 3.100541587729e-04 -6.586779317988e-04 8.824008618334e-02 3.098500673713e-02
2.594494494494e-01 -6.571265108713e-04 3.034455906326e-04 -1.520281805141e-03 8.618450469264e-02 3.029849680983e-02
2.603403403403e-01 -1.532456882075e-03 2.968308967548e-04 -2.375813391660e-03 8.413576009297e-02 2.961273534229e-02
2.612312312312e-01 -2.401733644000e-03 2.902104873446e-04 -3.225319954894e-03 8.209385214997e-02 2.892774749322e-02
2.621221221221e-01 -3.265002912656e-03 2.835847746949e-04 -4.068848190654e-03 8.005878077445e-02 2.824355871671e-02
2.630130130130e-01 -4.122310249889e-03 2.769541736102e-04 -4.906444235297e-03 7.803054601812e-02 2.756019480211e-02
2.639039039039e-01 -4.973700671449e-03 2.703191018921e-04 -5.738153673873e-03 7.600914807013e-02 2.687768191996e-02
2.647947947948e-01 -5.819218654927e-03 2.636799808983e-04 -6.564021548111e-03 7.399458725326e-02 2.619604667498e-02
2.656856856857e-01 -6.658908147533e-03 2.570372361884e-04 -7.384092364268e-03 7.198686402055e-02 2.551531616755e-02
2.665765765766e-01 -7.492812573748e-03 2.503912982714e-04 -8.198410100833e-03 6.998597895180e-02 2.483551806498e-02
2.674674674675e-01 -8.320974842828e-03 2.437426034762e-04 -9.007018216099e-03 6.799193275026e-02 2.415668068465e-02
2.683583583584e-01 -9.143437356184e-03 2.370915949668e-04 -9.809959655592e-03 6.600472623940e-02 2.347883309129e-02
2.692492492492e-01 -9.960242014617e-03 2.304387239326e-04 -1.060727685938e-02 6.402436035983e-02 2.280200521103e-02
2.701401401401e-01 -1.077143022544e-02 2.237844509897e-04 -1.139901176922e-02 6.205083616625e-02 2.212622796597e-02
2.710310310310e-01 -1.157704290947e-02 2.171292478378e-04 -1.218520583565e-02 6.008415482452e-02 2.145153343340e-02
2.719219219219e-01 -1.237712050788e-02 2.104735992285e-04 -1.296590002488e-02 5.812431760870e-02 2.077795503514e-02
2.728128128128e-01 -1.317170298895e-02 2.038180053155e-04 -1.374113482556e-02 5.617132589849e-02 2.010552776381e-02
2.737037037037e-01 -1.396082985471e-02 1.971629844758e-04 -1.451095025554e-02 5.422518117628e-02 1.943428845457e-02
2.745945945946e-01 -1.474454014743e-02 1.905090767160e-04 -1.527538586837e-02 5.228588502477e-02 1.876427611342e-02
2.754854854855e-01 -1.552287245602e-02 1.838568478078e-04 -1.603448075977e-02 5.035343912423e-02 1.809553231603e-02
2.763763763764e-01 -1.629586492232e-02 1.772068943447e-04 -1.678827357396e-02 4.842784525025e-02 1.742810169533e-02
2.772672672673e-01 -1.706355524728e-02 1.705598499627e-04 -1.753680250993e-02 4.650910527106e-02 1.676203254192e-02
2.781581581582e-01 -1.782598069704e-02 1.639163930548e-04 -1.828010532749e-02 4.459722114553e-02 1.609737754840e-02
2.790490490490e-01 -1.858317810887e-02 1.572772564070e-04 -1.901821935335e-02 4.269219492063e-02 1.543419473960e-02
2.799399399399e-01 -1.933518389706e-02 1.506432393422e-04 -1.975118148700e-02 4.079402872946e-02 1.477254864491e-02
2.808308308308e-01 -2.008203405865e-02 1.440152231597e-04 -2.047902820652e-02 3.890272478891e-02 1.411251178898e-02
2.817217217217e-01 -2.082376417915e-02 1.373941909599e-04 -2.120179557432e-02 3.701828539775e-02 1.345416660599e-02
2.826126126126e-01 -2.156040943805e-02 1.307812533707e-04 -2.191951924273e-02 3.514071293452e-02 1.279760792392e-02
2.835035035035e-01 -2.229200461433e-02 1.241776823194e-04 -2.263223445952e-02 3.327000985567e-02 1.214294622593e-02
2.843943943944e-01 -2.301858409183e-02 1.175849559251e-04 -2.333997607336e-02 3.140617869349e-02 1.149031198569e-02
2.852852852853e-01 -2.374018186454e-02 1.110048189969e-04 -2.404277853910e-02 2.954922205444e-02 1.083986151001e-02
2.861761761762e-01 -2.445683154180e-02 1.044393658000e-04 -2.474067592308e-02 2.769914261729e-02 1.019178493192e-02
2.870670670671e-01 -2.516856635342e-02 9.789115517028e-05 -2.543370190824e-02 2.585594313134e-02 9.546317327792e-03
2.879579579580e-01 -2.587541915472e-02 9.136337357755e-05 -2.612188979921e-02 2.401962641469e-02 8.903754464825e-03
2.888488488488e-01 -2.657742243143e-02 8.486007083083e-05 -2.680527252730e-02 2.219019535275e-02 8.264475563314e-03
2.897397397397e-01 -2.727460830462e-02 7.838650855041e-05 -2.748388265541e-02 2.036765289645e-02 7.628976947826e-03
2.906306306306e-01 -2.796700853543e-02 7.194968846097e-05 -2.815775238284e-02 1.855200206070e-02 6.997923061341e-03
2.915215215215e-01 -2.865465452977e-02 6.555917609188e-05 -2.882691355003e-02 1.674324592309e-02 6.372226001132e-03
2.924124124124e-01 -2.933757734299e-02 5.922842592931e-05 -2.949139764324e-02 1.494138762203e-02 5.753173466520e-03
2.933033033033e-01 -3.001580768439e-02 5.297698869657e-05 -3.015123579916e-02 1.314643035562e-02 5.142641862238e-03
2.941941941942e-01 -3.068937592171e-02 4.683433021231e-05 -3.080645880936e-02 1.135837738018e-02 4.543464955235e-03
2.950850850851e-01 -3.135831208554e-02 4.084670682857e-05 -3.145709712480e-02 9.577232008808e-03 3.960097510835e-03
2.959759759760e-01 -3.202264587361e-02 3.509001657613e-05 -3.210318086014e-02 7.802997610072e-03 3.399855482171e-03
2.968668668669e-01 -3.268240665510e-02 2.969438528490e-05 -3.274473979809e-02 6.035677606768e-03 2.875287972002e-03
2.977577577578e-01 -3.333762347479e-02 2.489002983215e-05 -3.338180339359e-02 4.275275474691e-03 2.408599585401e-03
2.986486486486e-01 -3.398832505722e-02 2.107801515020e-05 -3.401440077800e-02 2.521794741241e-03 2.038464370935e-03
2.995395395395e-01 -3.463453981070e-02 1.886134213872e-05 -3.464256076318e-02 7.752389843759e-04 1.822981467610e-03
3.004304304304e-01 -3.527629583134e-02 1.880389814670e-05 -3.526631184551e-02 -9.643881685572e-04 1.816334399328e-03
3.013213213213e-01 -3.591362090694e-02 2.091522471042e-05 -3.588568220987e-02 -2.697083041984e-03 2.019066878673e-03
3.022122122122e-01 -3.654654252088e-02 2.463675435662e-05 -3.650069973351e-02 -4.422841913296e-03 2.376916326535e-03
3.031031031031e-01 -3.717508785593e-02 2.935608411716e-05 -3.711139198990e-02 -6.141661013776e-03 2.830562304482e-03
3.039939939940e-01 -3.779928379796e-02 3.466244975866e-05 -3.771778625254e-02 -7.853536529733e-03 3.340257844461e-03
3.048848848849e-01 -3.841915693961e-02 4.031973016694e-05 -3.831990949859e-02 -9.558464603559e-03 3.883170282886e-03
3.057757757758e-01 -3.903473358398e-02 4.619463361491e-05 -3.891778841261e-02 -1.125644133463e-02 4.446418583851e-03
3.066666666667e-01 -3.964603974812e-02 5.220957911135e-05 -3.951144939011e-02 -1.294746278039e-02 5.022511213511e-03
3.075575575576e-01 -4.025310116659e-02 5.831739134742e-05 -4.010091854112e-02 -1.463152495720e-02 5.606897398881e-03
3.084484484484e-01 -4.085594329489e-02 6.448808640531e-05 -4.068622169362e-02 -1.630862384135e-02 6.196688786786e-03
3.093393393393e-01 -4.145459131285e-02 7.070181430242e-05 -4.126738439706e-02 -1.797875536992e-02 6.789976845703e-03
3.102302302302e-01 -4.204907012801e-02 7.694494633615e-05 -4.184443192565e-02 -1.964191544173e-02 7.385454486131e-03
3.111211211211e-01 -4.263940437888e-02 8.320781759186e-05 -4.241738928175e-02 -2.129809991809e-02 7.982197769091e-03
3.120120120120e-01 -4.322561843821e-02 8.948337382845e-05 -4.298628119908e-02 -2.294730462377e-02 8.579535075531e-03
3.129029029029e-01 -4.380773641615e-02 9.576633160926e-05 -4.355113214600e-02 -2.458952534771e-02 9.176965906052e-03
3.137937937938e-01 -4.438578216344e-02 1.020526403298e-04 -4.411196632865e-02 -2.622475784394e-02 9.774108871545e-03
3.146846846847e-01 -4.495977927444e-02 1.083391277665e-04 -4.466880769407e-02 -2.785299783231e-02 1.037066742766e-02
3.155755755756e-01 -4.552975109023e-02 1.146232605706e-04 -4.522167993331e-02 -2.947424099925e-02 1.096640672225e-02
3.164664664665e-01 -4.609572070159e-02 1.209029787275e-04 -4.577060648439e-02 -3.108848299857e-02 1.156113759345e-02
3.173573573574e-01 -4.665771095195e-02 1.271765787872e-04 -4.631561053534e-02 -3.269571945213e-02 1.215470528268e-02
3.182482482482e-01 -4.721574444030e-02 1.334426299721e-04 -4.685671502713e-02 -3.429594595068e-02 1.274698132577e-02
3.191391391391e-01 -4.776984352405e-02 1.396999128949e-04 -4.739394265652e-02 -3.588915805441e-02 1.333785762982e-02
3.200300300300e-01 -4.832003032186e-02 1.459473741130e-04 -4.792731587893e-02 -3.747535129382e-02 1.392724208077e-02
3.209209209209e-01 -4.886632671640e-02 1.521840919591e-04 -4.845685691126e-02 -3.905452117029e-02 1.451505524103e-02
3.218118118118e-01 -4.940875435710e-02 1.584092505250e-04 -4.898258773461e-02 -4.062666315677e-02 1.510122783517e-02
3.227027027027e-01 -4.994733466283e-02 1.646221196233e-04 -4.950453009703e-02 -4.219177269831e-02 1.568569881333e-02
3.235935935936e-01 -5.048208882455e-02 1.708220391870e-04 -5.002270551619e-02 -4.374984521305e-02 1.626841384377e-02
3.244844844845e-01 -5.101303780796e-02 1.770084070056e-04 -5.053713528200e-02 -4.530087609247e-02 1.684932412770e-02
3.253753753754e-01 -5.154020235600e-02 1.831806689954e-04 -5.104784045922e-02 -4.684486070219e-02 1.742838545916e-02
3.262662662663e-01 -5.206360299145e-02 1.893383114146e-04 -5.155484189003e-02 -4.838179438252e-02 1.800555747281e-02
3.271571571572e-01 -5.258326001940e-02 1.954808545857e-04 -5.205816019650e-02 -4.991167244916e-02 1.858080303746e-02
3.280480480480e-01 -5.309919352968e-02 2.016078477956e-04 -5.255781578314e-02 -5.143449019366e-02 1.915408776340e-02
3.289389389389e-01 -5.361142339936e-02 2.077188651248e-04 -5.305382883929e-02 -5.295024288401e-02 1.972537959942e-02
3.298298298298e-01 -5.411996929504e-02 2.138135020134e-04 -5.354621934155e-02 -5.445892576523e-02 2.029464850123e-02
3.307207207207e-01 -5.462485067526e-02 2.198913724173e-04 -5.403500705614e-02 -5.596053405997e-02 2.086186615675e-02
3.316116116116e-01 -5.512608679281e-02 2.259521064398e-04 -5.452021154125e-02 -5.745506296900e-02 2.142700575739e-02
3.325025025025e-01 -5.562369669698e-02 2.319953483479e-04 -5.500185214934e-02 -5.894250767176e-02 2.199004180659e-02
3.333933933934e-01 -5.611769923584e-02 2.380207549034e-04 -5.547994802940e-02 -6.042286332685e-02 2.255094995862e-02
3.342842842843e-01 -5.660811305844e-02 2.440279939510e-04 -5.595451812918e-02 -6.189612507263e-02 2.310970688239e-02
3.351751751752e-01 -5.709495661697e-02 2.500167432199e-04 -5.642558119741e-02 -6.336228802764e-02 2.366629014573e-02
3.360660660661e-01 -5.757824816895e-02 2.559866893002e-04 -5.689315578594e-02 -6.482134729124e-02 2.422067811668e-02
3.369569569570e-01 -5.805800577933e-02 2.619375267674e-04 -5.735726025191e-02 -6.627329794389e-02 2.477284987905e-02
3.378478478478e-01 -5.853424732254e-02 2.678689574291e-04 -5.781791275982e-02 -6.771813504792e-02 2.532278515971e-02
3.387387387387e-01 -5.900699048462e-02 2.737806896741e-04 -5.827513128364e-02 -6.915585364780e-02 2.587046426594e-02
3.396296296296e-01 -5.947625276516e-02 2.796724379103e-04 -5.872893360882e-02 -7.058644877062e-02 2.641586803120e-02
3.405205205205e-01 -5.994205147937e-02 2.855439220749e-04 -5.917933733433e-02 -7.200991542670e-02 2.695897776797e-02
3.414114114114e-01 -6.040440375999e-02 2.913948672081e-04 -5.962635987465e-02 -7.342624860998e-02 2.749977522667e-02
3.423023023023e-01 -6.086332655927e-02 2.972250030803e-04 -6.007001846168e-02 -7.483544329846e-02 2.803824255983e-02
3.431931931932e-01 -6.131883665086e-02 3.030340638650e-04 -6.051033014672e-02 -7.623749445468e-02 2.857436229056e-02
3.440840840841e-01 -6.177095063168e-02 3.088217878511e-04 -6.094731180234e-02 -7.763239702616e-02 2.910811728496e-02
3.449749749750e-01 -6.221968492380e-02 3.145879171900e-04 -6.138098012426e-02 -7.902014594585e-02 2.963949072774e-02
3.458658658659e-01 -6.266505577626e-02 3.203321976708e-04 -6.181135163320e-02 -8.040073613254e-02 3.016846610069e-02
3.467567567568e-01 -6.310707926686e-02 3.260543785222e-04 -6.223844267670e-02 -8.177416249138e-02 3.069502716364e-02
3.476476476476e-01 -6.354577130394e-02 3.317542122361e-04 -6.266226943087e-02 -8.314041991421e-02 3.121915793752e-02
3.485385385385e-01 -6.398114762816e-02 3.374314544103e-04 -6.308284790223e-02 -8.449950328001e-02 3.174084268937e-02
3.494294294294e-01 -6.441322381417e-02 3.430858636088e-04 -6.350019392939e-02 -8.585140745538e-02 3.226006591886e-02
3.503203203203e-01 -6.484201527236e-02 3.487172012364e-04 -6.391432318480e-02 -8.719612729491e-02 3.277681234636e-02
3.512112112112e-01 -6.526753725049e-02 3.543252314263e-04 -6.432525117642e-02 -8.853365764161e-02 3.329106690221e-02
3.521021021021e-01 -6.568980483539e-02 3.599097209398e-04 -6.473299324939e-02 -8.986399332726e-02 3.380281471709e-02
3.529929929930e-01 -6.610883295456e-02 3.654704390754e-04 -6.513756458767e-02 -9.118712917294e-02 3.431204111339e-02
3.538838838839e-01 -6.652463637778e-02 3.710071575876e-04 -6.553898021570e-02 -9.250305998929e-02 3.481873159746e-02
3.547747747748e-01 -6.693722971868e-02 3.765196506127e-04 -6.593725499993e-02 -9.381178057709e-02 3.532287185260e-02
3.556656656657e-01 -6.734662743632e-02 3.820076946027e-04 -6.633240365043e-02 -9.511328572740e-02 3.582444773271e-02
3.565565565566e-01 -6.775284383673e-02 3.874710682648e-04 -6.672444072246e-02 -9.640757022228e-02 3.632344525662e-02
3.574474474474e-01 -6.815589307439e-02 3.929095525066e-04 -6.711338061795e-02 -9.769462883489e-02 3.681985060285e-02
3.583383383383e-01 -6.855578915377e-02 3.983229303869e-04 -6.749923758704e-02 -9.897445633005e-02 3.731365010501e-02
3.592292292292e-01 -6.895254593078e-02 4.037109870698e-04 -6.788202572958e-02 -1.002470474646e-01 3.780483024742e-02
3.601201201201e-01 -6.934617711419e-02 4.090735097843e-04 -6.826175899653e-02 -1.015123969877e-01 3.829337766134e-02
3.610110110110e-01 -6.973669626714e-02 4.144102877859e-04 -6.863845119149e-02 -1.027704996413e-01 3.877927912138e-02
3.619019019019e-01 -7.012411680847e-02 4.197211123231e-04 -6.901211597206e-02 -1.040213501605e-01 3.926252154228e-02
3.627927927928e-01 -7.050845201417e-02 4.250057766052e-04 -6.938276685126e-02 -1.052649432740e-01 3.974309197600e-02
3.636836836837e-01 -7.088971501871e-02 4.302640757743e-04 -6.975041719893e-02 -1.065012737043e-01 4.022097760905e-02
3.645745745746e-01 -7.126791881641e-02 4.354958068782e-04 -7.011508024308e-02 -1.077303361682e-01 4.069616575997e-02
3.654654654655e-01 -7.164307626279e-02 4.407007688466e-04 -7.047676907122e-02 -1.089521253773e-01 4.116864387716e-02
3.663563563564e-01 -7.201520007586e-02 4.458787624688e-04 -7.083549663172e-02 -1.101666360380e-01 4.163839953674e-02
3.672472472472e-01 -7.238430283741e-02 4.510295903727e-04 -7.119127573509e-02 -1.113738628522e-01 4.210542044074e-02
3.681381381381e-01 -7.275039699431e-02 4.561530570067e-04 -7.154411905527e-02 -1.125738005175e-01 4.256969441527e-02
3.690290290290e-01 -7.311349485976e-02 4.612489686213e-04 -7.189403913091e-02 -1.137664437279e-01 4.303120940903e-02
3.699199199199e-01 -7.347360861454e-02 4.663171332538e-04 -7.224104836664e-02 -1.149517871736e-01 4.348995349172e-02
3.708108108108e-01 -7.383075030822e-02 4.713573607128e-04 -7.258515903425e-02 -1.161298255417e-01 4.394591485278e-02
3.717017017017e-01 -7.418493186036e-02 4.763694625647e-04 -7.292638327395e-02 -1.173005535166e-01 4.439908180011e-02
3.725925925926e-01 -7.453616506174e-02 4.813532521208e-04 -7.326473309559e-02 -1.184639657804e-01 4.484944275887e-02
3.734834834835e-01 -7.488446157548e-02 4.863085444254e-04 -7.360022037977e-02 -1.196200570129e-01 4.529698627049e-02
3.743743743744e-01 -7.522983293826e-02 4.912351562447e-04 -7.393285687909e-02 -1.207688218925e-01 4.574170099165e-02
3.752652652653e-01 -7.557229056140e-02 4.961329060565e-04 -7.426265421924e-02 -1.219102550961e-01 4.618357569333e-02
3.761561561562e-01 -7.591184573201e-02 5.010016140411e-04 -7.458962390015e-02 -1.230443512995e-01 4.662259926005e-02
3.770470470470e-01 -7.624850961412e-02 5.058411020715e-04 -7.491377729714e-02 -1.241711051782e-01 4.705876068902e-02
3.779379379379e-01 -7.658229324975e-02 5.106511937061e-04 -7.523512566198e-02 -1.252905114072e-01 4.749204908943e-02
3.788288288288e-01 -7.691320755997e-02 5.154317141802e-04 -7.555368012398e-02 -1.264025646618e-01 4.792245368179e-02
3.797197197197e-01 -7.724126334602e-02 5.201824903990e-04 -7.586945169110e-02 -1.275072596177e-01 4.834996379731e-02
3.806106106106e-01 -7.756647129029e-02 5.249033509308e-04 -7.618245125097e-02 -1.286045909513e-01 4.877456887730e-02
3.815015015015e-01 -7.788884195742e-02 5.295941260006e-04 -7.649268957194e-02 -1.296945533403e-01 4.919625847261e-02
3.823923923924e-01 -7.820838579528e-02 5.342546474843e-04 -7.680017730412e-02 -1.307771414638e-01 4.961502224321e-02
3.832832832833e-01 -7.852511313597e-02 5.388847489029e-04 -7.710492498038e-02 -1.318523500030e-01 5.003084995760e-02
3.841741741742e-01 -7.883903419682e-02 5.434842654171e-04 -7.740694301734e-02 -1.329201736411e-01 5.044373149249e-02
3.850650650651e-01 -7.915015908140e-02 5.480530338228e-04 -7.770624171638e-02 -1.339806070640e-01 5.085365683230e-02
3.859559559560e-01 -7.945849778043e-02 5.525908925460e-04 -7.800283126459e-02 -1.350336449605e-01 5.126061606886e-02
3.868468468468e-01 -7.976406017276e-02 5.570976816386e-04 -7.829672173574e-02 -1.360792820228e-01 5.166459940097e-02
3.877377377377e-01 -8.006685602629e-02 5.615732427741e-04 -7.858792309121e-02 -1.371175129465e-01 5.206559713414e-02
3.886286286286e-01 -8.036689499893e-02 5.660174192441e-04 -7.887644518092e-02 -1.381483324314e-01 5.246359968024e-02
3.895195195195e-01 -8.066418663946e-02 5.704300559538e-04 -7.916229774427e-02 -1.391717351816e-01 5.285859755721e-02
3.904104104104e-01 -8.095874038847e-02 5.748109994192e-04 -7.944549041101e-02 -1.401877159059e-01 5.325058138881e-02
3.913013013013e-01 -8.125056557920e-02 5.791600977634e-04 -7.972603270217e-02 -1.411962693180e-01 5.363954190434e-02
3.921921921922e-01 -8.153967143846e-02 5.834772007134e-04 -8.000393403089e-02 -1.421973901371e-01 5.402546993840e-02
3.930830830831e-01 -8.182606708746e-02 5.877621595975e-04 -8.027920370333e-02 -1.431910730882e-01 5.440835643069e-02
3.939739739740e-01 -8.210976154269e-02 5.920148273417e-04 -8.055185091951e-02 -1.441773129023e-01 5.478819242574e-02
3.948648648649e-01 -8.239076371669e-02 5.962350584676e-04 -8.082188477415e-02 -1.451561043168e-01 5.516496907279e-02
3.957557557558e-01 -8.266908241895e-02 6.004227090896e-04 -8.108931425747e-02 -1.461274420759e-01 5.553867762553e-02
3.966466466466e-01 -8.294472635668e-02 6.045776369120e-04 -8.135414825607e-02 -1.470913209311e-01 5.590930944197e-02
3.975375375375e-01 -8.321770413563e-02 6.086997012274e-04 -8.161639555369e-02 -1.480477356412e-01 5.627685598422e-02
3.984284284284e-01 -8.348802426084e-02 6.127887629136e-04 -8.187606483201e-02 -1.489966809727e-01 5.664130881838e-02
3.993193193193e-01 -8.375569513749e-02 6.168446844320e-04 -8.213316467144e-02 -1.499381517006e-01 5.700265961438e-02
4.002102102102e-01 -8.402072507159e-02 6.208673298248e-04 -8.238770355191e-02 -1.508721426080e-01 5.736090014580e-02
4.011011011011e-01 -8.428312227078e-02 6.248565647140e-04 -8.263968985360e-02 -1.517986484874e-01 5.771602228979e-02
4.019919919920e-01 -8.454289484510e-02 6.288122562983e-04 -8.288913185770e-02 -1.527176641400e-01 5.806801802688e-02
4.028828828829e-01 -8.480005080764e-02 6.327342733519e-04 -8.313603774716e-02 -1.536291843768e-01 5.841687944091e-02
4.037737737738e-01 -8.505459807535e-02 6.366224862225e-04 -8.338041560740e-02 -1.545332040186e-01 5.876259871890e-02
4.046646646647e-01 -8.530654446971e-02 6.404767668295e-04 -8.362227342706e-02 -1.554297178965e-01 5.910516815088e-02
4.055555555556e-01 -8.555589771745e-02 6.442969886623e-04 -8.386161909867e-02 -1.563187208522e-01 5.944458012990e-02
4.064464464464e-01 -8.580266545123e-02 6.480830267786e-04 -8.409846041936e-02 -1.572002077381e-01 5.978082715179e-02
4.073373373373e-01 -8.604685521032e-02 6.518347578026e-04 -8.433280509157e-02 -1.580741734183e-01 6.011390181519e-02
4.082282282282e-01 -8.628847444131e-02 6.555520599240e-04 -8.456466072369e-02 -1.589406127680e-01 6.044379682135e-02
4.091191191191e-01 -8.652753049872e-02 6.592348128958e-04 -8.479403483076e-02 -1.597995206747e-01 6.077050497412e-02
4.100100100100e-01 -8.676403064570e-02 6.628828980329e-04 -8.502093483509e-02 -1.606508920380e-01 6.109401917979e-02
4.109009009009e-01 -8.699798205465e-02 6.664961982111e-04 -8.524536806697e-02 -1.614947217704e-01 6.141433244707e-02
4.117917917918e-01 -8.722939180785e-02 6.700745978651e-04 -8.546734176522e-02 -1.623310047969e-01 6.173143788697e-02
4.126826826827e-01 -8.745826689810e-02 6.736179829875e-04 -8.568686307791e-02 -1.631597360563e-01 6.204532871272e-02
4.135735735736e-01 -8.768461422935e-02 6.771262411271e-04 -8.590393906291e-02 -1.639809105008e-01 6.235599823972e-02
4.144644644645e-01 -8.790844061725e-02 6.805992613878e-04 -8.611857668853e-02 -1.647945230965e-01 6.266343988544e-02
4.153553553554e-01 -8.812975278982e-02 6.840369344269e-04 -8.633078283414e-02 -1.656005688240e-01 6.296764716934e-02
4.162462462462e-01 -8.834855738800e-02 6.874391524543e-04 -8.654056429071e-02 -1.663990426784e-01 6.326861371283e-02
4.171371371371e-01 -8.856486096622e-02 6.908058092305e-04 -8.674792776143e-02 -1.671899396700e-01 6.356633323916e-02
4.180280280280e-01 -8.877866999300e-02 6.941368000662e-04 -8.695287986229e-02 -1.679732548243e-01 6.386079957340e-02
4.189189189189e-01 -8.898999085149e-02 6.974320218200e-04 -8.715542712261e-02 -1.687489831824e-01 6.415200664232e-02
4.198098098098e-01 -8.919882984006e-02 7.006913728982e-04 -8.735557598565e-02 -1.695171198014e-01 6.443994847436e-02
4.207007007007e-01 -8.940519317279e-02 7.039147532526e-04 -8.755333280910e-02 -1.702776597549e-01 6.472461919954e-02
4.215915915916e-01 -8.960908698006e-02 7.071020643798e-04 -8.774870386565e-02 -1.710305981330e-01 6.500601304942e-02
4.224824824825e-01 -8.981051730903e-02 7.102532093199e-04 -8.794169534353e-02 -1.717759300428e-01 6.528412435702e-02
4.233733733734e-01 -9.000949012422e-02 7.133680926552e-04 -8.813231334701e-02 -1.725136506089e-01 6.555894755675e-02
4.242642642643e-01 -9.020601130798e-02 7.164466205090e-04 -8.832056389694e-02 -1.732437549731e-01 6.583047718438e-02
4.251551551552e-01 -9.040008666099e-02 7.194887005444e-04 -8.850645293122e-02 -1.739662382958e-01 6.609870787692e-02
4.260460460460e-01 -9.059172190280e-02 7.224942419630e-04 -8.868998630535e-02 -1.746810957551e-01 6.636363437262e-02
4.269369369369e-01 -9.078092267228e-02 7.254631555039e-04 -8.887116979287e-02 -1.753883225482e-01 6.662525151087e-02
4.278278278278e-01 -9.096769452810e-02 7.283953534422e-04 -8.905000908588e-02 -1.760879138909e-01 6.688355423215e-02
4.287187187187e-01 -9.115204294925e-02 7.312907495881e-04 -8.922650979549e-02 -1.767798650185e-01 6.713853757795e-02
4.296096096096e-01 -9.133397333545e-02 7.341492592855e-04 -8.940067745232e-02 -1.774641711858e-01 6.739019669076e-02
4.305005005005e-01 -9.151349100763e-02 7.369707994111e-04 -8.957251750691e-02 -1.781408276674e-01 6.763852681393e-02
4.313913913914e-01 -9.169060120841e-02 7.397552883727e-04 -8.974203533023e-02 -1.788098297585e-01 6.788352329168e-02
4.322822822823e-01 -9.186530910249e-02 7.425026461083e-04 -8.990923621408e-02 -1.794711727744e-01 6.812518156901e-02
4.331731731732e-01 -9.203761977713e-02 7.452127940849e-04 -9.007412537156e-02 -1.801248520515e-01 6.836349719162e-02
4.340640640641e-01 -9.220753824257e-02 7.478856552975e-04 -9.023670793746e-02 -1.807708629475e-01 6.859846580587e-02
4.349549549550e-01 -9.237506943241e-02 7.505211542673e-04 -9.039698896873e-02 -1.814092008413e-01 6.883008315871e-02
4.358458458458e-01 -9.254021820412e-02 7.531192170410e-04 -9.055497344487e-02 -1.820398611338e-01 6.905834509764e-02
4.367367367367e-01 -9.270298933933e-02 7.556797711895e-04 -9.071066626834e-02 -1.826628392480e-01 6.928324757059e-02
4.376276276276e-01 -9.286338754433e-02 7.582027458065e-04 -9.086407226498e-02 -1.832781306294e-01 6.950478662591e-02
4.385185185185e-01 -9.302141745041e-02 7.606880715075e-04 -9.101519618436e-02 -1.838857307460e-01 6.972295841230e-02
4.394094094094e-01 -9.317708361427e-02 7.631356804282e-04 -9.116404270023e-02 -1.844856350889e-01 6.993775917869e-02
4.403003003003e-01 -9.333039051837e-02 7.655455062238e-04 -9.131061641086e-02 -1.850778391729e-01 7.014918527427e-02
4.411911911912e-01 -9.348134257136e-02 7.679174840674e-04 -9.145492183941e-02 -1.856623385358e-01 7.035723314832e-02
4.420820820821e-01 -9.362994410838e-02 7.702515506487e-04 -9.159696343433e-02 -1.862391287400e-01 7.056189935023e-02
4.429729729730e-01 -9.377619939148e-02 7.725476441731e-04 -9.173674556970e-02 -1.868082053717e-01 7.076318052938e-02
4.438638638639e-01 -9.392011260993e-02 7.748057043600e-04 -9.187427254558e-02 -1.873695640417e-01 7.096107343509e-02
4.447547547548e-01 -9.406168788060e-02 7.770256724417e-04 -9.200954858837e-02 -1.879232003859e-01 7.115557491656e-02
4.456456456456e-01 -9.420092924827e-02 7.792074911625e-04 -9.214257785116e-02 -1.884691100649e-01 7.134668192276e-02
4.465365365365e-01 -9.433784068600e-02 7.813511047768e-04 -9.227336441402e-02 -1.890072887650e-01 7.153439150244e-02
4.474274274274e-01 -9.447242609543e-02 7.834564590481e-04 -9.240191228440e-02 -1.895377321982e-01 7.171870080397e-02
4.483183183183e-01 -9.460468930711e-02 7.855235012478e-04 -9.252822539738e-02 -1.900604361023e-01 7.189960707533e-02
4.492092092092e-01 -9.473463408083e-02 7.875521801536e-04 -9.265230761605e-02 -1.905753962416e-01 7.207710766400e-02
4.501001001001e-01 -9.486226410589e-02 7.895424460487e-04 -9.277416273175e-02 -1.910826084066e-01 7.225120001693e-02
4.509909909910e-01 -9.498758300147e-02 7.914942507197e-04 -9.289379446446e-02 -1.915820684150e-01 7.242188168042e-02
4.518818818819e-01 -9.511059431687e-02 7.934075474560e-04 -9.301120646301e-02 -1.920737721114e-01 7.258915030007e-02
4.527727727728e-01 -9.523130153180e-02 7.952822910482e-04 -9.312640230544e-02 -1.925577153677e-01 7.275300362071e-02
4.536636636637e-01 -9.534970805672e-02 7.971184377863e-04 -9.323938549923e-02 -1.930338940835e-01 7.291343948630e-02
4.545545545546e-01 -9.546581723307e-02 7.989159454593e-04 -9.335015948164e-02 -1.935023041865e-01 7.307045583988e-02
4.554454454454e-01 -9.557963233355e-02 8.006747733528e-04 -9.345872761992e-02 -1.939629416323e-01 7.322405072349e-02
4.563363363363e-01 -9.569115656242e-02 8.023948822484e-04 -9.356509321163e-02 -1.944158024050e-01 7.337422227806e-02
4.572272272272e-01 -9.580039305572e-02 8.040762344217e-04 -9.366925948486e-02 -1.948608825175e-01 7.352096874337e-02
4.581181181181e-01 -9.590734488155e-02 8.057187936416e-04 -9.377122959853e-02 -1.952981780116e-01 7.366428845796e-02
4.590090090090e-01 -9.601201504031e-02 8.073225251681e-04 -9.387100664258e-02 -1.957276849581e-01 7.380417985902e-02
4.598998998999e-01 -9.611440646497e-02 8.088873957515e-04 -9.396859363829e-02 -1.961493994576e-01 7.394064148234e-02
4.607907907908e-01 -9.621452202126e-02 8.104133736306e-04 -9.406399353845e-02 -1.965633176402e-01 7.407367196224e-02
4.616816816817e-01 -9.631236450795e-02 8.119004285316e-04 -9.415720922764e-02 -1.969694356659e-01 7.420327003144e-02
4.625725725726e-01 -9.640793665707e-02 8.133485316662e-04 -9.424824352243e-02 -1.973677497249e-01 7.432943452100e-02
4.634634634635e-01 -9.650124113410e-02 8.147576557307e-04 -9.433709917160e-02 -1.977582560380e-01 7.445216436027e-02
4.643543543544e-01 -9.659228053822e-02 8.161277749038e-04 -9.442377885639e-02 -1.981409508565e-01 7.457145857674e-02
4.652452452452e-01 -9.668105740251e-02 8.174588648461e-04 -9.450828519068e-02 -1.985158304625e-01 7.468731629598e-02
4.661361361361e-01 -9.676757419416e-02 8.187509026976e-04 -9.459062072120e-02 -1.988828911693e-01 7.479973674159e-02
4.670270270270e-01 -9.685183331465e-02 8.200038670770e-04 -9.467078792772e-02 -1.992421293217e-01 7.490871923506e-02
4.679179179179e-01 -9.693383709999e-02 8.212177380796e-04 -9.474878922329e-02 -1.995935412959e-01 7.501426319569e-02
4.688088088088e-01 -9.701358782086e-02 8.223924972763e-04 -9.482462695436e-02 -1.999371234997e-01 7.511636814054e-02
4.696996996997e-01 -9.709108768281e-02 8.235281277117e-04 -9.489830340102e-02 -2.002728723733e-01 7.521503368428e-02
4.705905905906e-01 -9.716633882646e-02 8.246246139026e-04 -9.496982077716e-02 -2.006007843887e-01 7.531025953915e-02
4.714814814815e-01 -9.723934332765e-02 8.256819418368e-04 -9.503918123063e-02 -2.009208560506e-01 7.540204551484e-02
4.723723723724e-01 -9.731010319762e-02 8.267000989713e-04 -9.510638684343e-02 -2.012330838960e-01 7.549039151841e-02
4.732632632633e-01 -9.737862038315e-02 8.276790742304e-04 -9.517143963184e-02 -2.015374644951e-01 7.557529755420e-02
4.741541541542e-01 -9.744489676676e-02 8.286188580049e-04 -9.523434154662e-02 -2.018339944507e-01 7.565676372371e-02
4.750450450450e-01 -9.750893416684e-02 8.295194421498e-04 -9.529509447314e-02 -2.021226703991e-01 7.573479022554e-02
4.759359359359e-01 -9.757073433776e-02 8.303808199833e-04 -9.535370023149e-02 -2.024034890097e-01 7.580937735526e-02
4.768268268268e-01 -9.763029897009e-02 8.312029862847e-04 -9.541016057671e-02 -2.026764469856e-01 7.588052550536e-02
4.777177177177e-01 -9.768762969067e-02 8.319859372932e-04 -9.546447719884e-02 -2.029415410636e-01 7.594823516511e-02
4.786086086086e-01 -9.774272806279e-02 8.327296707060e-04 -9.551665172309e-02 -2.031987680146e-01 7.601250692048e-02
4.794994994995e-01 -9.779559558626e-02 8.334341856768e-04 -9.556668570997e-02 -2.034481246431e-01 7.607334145403e-02
4.803903903904e-01 -9.784623369760e-02 8.340994828143e-04 -9.561458065539e-02 -2.036896077883e-01 7.613073954486e-02
4.812812812813e-01 -9.789464377010e-02 8.347255641804e-04 -9.566033799080e-02 -2.039232143236e-01 7.618470206844e-02
4.821721721722e-01 -9.794082711397e-02 8.353124332886e-04 -9.570395908329e-02 -2.041489411569e-01 7.623522999656e-02
4.830630630631e-01 -9.798478497641e-02 8.358600951023e-04 -9.574544523567e-02 -2.043667852309e-01 7.628232439721e-02
4.839539539540e-01 -9.802651854176e-02 8.363685560335e-04 -9.578479768663e-02 -2.045767435230e-01 7.632598643449e-02
4.848448448448e-01 -9.806602893154e-02 8.368378239406e-04 -9.582201761078e-02 -2.047788130459e-01 7.636621736850e-02
4.857357357357e-01 -9.810331720459e-02 8.372679081270e-04 -9.585710611877e-02 -2.049729908471e-01 7.640301855526e-02
4.866266266266e-01 -9.813838435714e-02 8.376588193397e-04 -9.589006425736e-02 -2.051592740094e-01 7.643639144656e-02
4.875175175175e-01 -9.817123132286e-02 8.380105697671e-04 -9.592089300953e-02 -2.053376596511e-01 7.646633758991e-02
4.884084084084e-01 -9.820185897300e-02 8.383231730377e-04 -9.594959329450e-02 -2.055081449260e-01 7.649285862844e-02
4.892992992993e-01 -9.823026811641e-02 8.385966442184e-04 -9.597616596786e-02 -2.056707270233e-01 7.651595630073e-02
4.901901901902e-01 -9.825645949961e-02 8.388309998126e-04 -9.600061182161e-02 -2.058254031683e-01 7.653563244079e-02
4.910810810811e-01 -9.828043380691e-02 8.390262577588e-04 -9.602293158421e-02 -2.059721706218e-01 7.655188897791e-02
4.919719719720e-01 -9.830219166037e-02 8.391824374285e-04 -9.604312592067e-02 -2.061110266805e-01 7.656472793656e-02
4.928628628629e-01 -9.832173361993e-02 8.392995596249e-04 -9.606119543256e-02 -2.062419686775e-01 7.657415143629e-02
4.937537537538e-01 -9.833906018344e-02 8.393776465812e-04 -9.607714065808e-02 -2.063649939817e-01 7.658016169165e-02
4.946446446446e-01 -9.835417178668e-02 8.394167219586e-04 -9.609096207212e-02 -2.064800999983e-01 7.658276101207e-02
4.955355355355e-01 -9.836706880340e-02 8.394168108446e-04 -9.610266008623e-02 -2.065872841687e-01 7.658195180172e-02
4.964264264264e-01 -9.837775154540e-02 8.393779397519e-04 -9.611223504874e-02 -2.066865439707e-01 7.657773655948e-02
4.973173173173e-01 -9.838622026249e-02 8.393001366158e-04 -9.611968724472e-02 -2.067778769185e-01 7.657011787878e-02
4.982082082082e-01 -9.839247514256e-02 8.391834307933e-04 -9.612501689604e-02 -2.068612805629e-01 7.655909844752e-02
4.990990990991e-01 -9.839651631156e-02 8.390278530609e-04 -9.612822416134e-02 -2.069367524910e-01 7.654468104796e-02
4.999899899900e-01 -9.839834383355e-02 8.388334356131e-04 -9.612930913611e-02 -2.070042903267e-01 7.652686855662e-02
5.008808808809e-01 -9.839795771071e-02 8.386002120607e-04 -9.612827185265e-02 -2.070638917304e-01 7.650566394417e-02
5.017717717718e-01 -9.839535788329e-02 8.383282174288e-04 -9.612511228008e-02 -2.071155543991e-01 7.648107027536e-02
5.026626626627e-01 -9.839054422967e-02 8.380174881559e-04 -9.611983032435e-02 -2.071592760667e-01 7.645309070888e-02
5.035535535536e-01 -9.838351656631e-02 8.376680620913e-04 -9.611242582820e-02 -2.071950545036e-01 7.642172849727e-02
5.044444444444e-01 -9.837427464778e-02 8.372799784938e-04 -9.610289857120e-02 -2.072228875170e-01 7.638698698683e-02
5.053353353353e-01 -9.836281816668e-02 8.368532780303e-04 -9.609124826970e-02 -2.072427729508e-01 7.634886961750e-02
5.062262262262e-01 -9.834914675371e-02 8.363880027737e-04 -9.607747457680e-02 -2.072547086858e-01 7.630737992281e-02
5.071171171171e-01 -9.833325997754e-02 8.358841962013e-04 -9.606157708236e-02 -2.072586926394e-01 7.626252152971e-02
5.080080080080e-01 -9.831515734487e-02 8.353419031935e-04 -9.604355531291e-02 -2.072547227658e-01 7.621429815852e-02
5.088988988989e-01 -9.829483830033e-02 8.347611700316e-04 -9.602340873169e-02 -2.072427970559e-01 7.616271362284e-02
5.097897897898e-01 -9.827230222649e-02 8.341420443968e-04 -9.600113673854e-02 -2.072229135373e-01 7.610777182942e-02
5.106806806807e-01 -9.824754844376e-02 8.334845753680e-04 -9.597673866988e-02 -2.071950702742e-01 7.604947677809e-02
5.115715715716e-01 -9.822057621038e-02 8.327888134205e-04 -9.595021379868e-02 -2.071592653677e-01 7.598783256166e-02
5.124624624625e-01 -9.819138472236e-02 8.320548104243e-04 -9.592156133437e-02 -2.071154969552e-01 7.592284336583e-02
5.133533533534e-01 -9.815997311341e-02 8.312826196424e-04 -9.589078042279e-02 -2.070637632107e-01 7.585451346910e-02
5.142442442442e-01 -9.812634045486e-02 8.304722957297e-04 -9.585787014613e-02 -2.070040623447e-01 7.578284724267e-02
5.151351351351e-01 -9.809048575562e-02 8.296238947307e-04 -9.582282952287e-02 -2.069363926044e-01 7.570784915039e-02
5.160260260260e-01 -9.805240796209e-02 8.287374740787e-04 -9.578565750767e-02 -2.068607522729e-01 7.562952374861e-02
5.169169169169e-01 -9.801210595808e-02 8.278130925936e-04 -9.574635299132e-02 -2.067771396699e-01 7.554787568617e-02
5.178078078078e-01 -9.796957856471e-02 8.268508104811e-04 -9.570491480065e-02 -2.066855531512e-01 7.546290970426e-02
5.186986986987e-01 -9.792482454036e-02 8.258506893305e-04 -9.566134169842e-02 -2.065859911087e-01 7.537463063636e-02
5.195895895896e-01 -9.787784258053e-02 8.248127921139e-04 -9.561563238324e-02 -2.064784519702e-01 7.528304340818e-02
5.204804804805e-01 -9.782863131776e-02 8.237371831841e-04 -9.556778548948e-02 -2.063629341996e-01 7.518815303757e-02
5.213713713714e-01 -9.777718932153e-02 8.226239282739e-04 -9.551779958714e-02 -2.062394362964e-01 7.508996463444e-02
5.222622622623e-01 -9.772351509814e-02 8.214730944942e-04 -9.546567318175e-02 -2.061079567957e-01 7.498848340069e-02
5.231531531532e-01 -9.766760709059e-02 8.202847503327e-04 -9.541140471426e-02 -2.059684942684e-01 7.488371463018e-02
5.240440440440e-01 -9.760946367848e-02 8.190589656528e-04 -9.535499256091e-02 -2.058210473205e-01 7.477566370861e-02
5.249349349349e-01 -9.754908317785e-02 8.177958116923e-04 -9.529643503312e-02 -2.056656145932e-01 7.466433611350e-02
5.258258258258e-01 -9.748646384108e-02 8.164953610617e-04 -9.523573037732e-02 -2.055021947632e-01 7.454973741410e-02
5.267167167167e-01 -9.742160385675e-02 8.151576877436e-04 -9.517287677488e-02 -2.053307865415e-01 7.443187327138e-02
5.276076076076e-01 -9.735450134947e-02 8.137828670912e-04 -9.510787234188e-02 -2.051513886744e-01 7.431074943795e-02
5.284984984985e-01 -9.728515437979e-02 8.123709758270e-04 -9.504071512906e-02 -2.049639999423e-01 7.418637175799e-02
5.293893893894e-01 -9.721356094397e-02 8.109220920419e-04 -9.497140312160e-02 -2.047686191604e-01 7.405874616726e-02
5.302802802803e-01 -9.713971897390e-02 8.094362951943e-04 -9.489993423898e-02 -2.045652451777e-01 7.392787869303e-02
5.311711711712e-01 -9.706362633689e-02 8.079136661087e-04 -9.482630633482e-02 -2.043538768773e-01 7.379377545406e-02
5.320620620621e-01 -9.698528083551e-02 8.063542869751e-04 -9.475051719673e-02 -2.041345131761e-01 7.365644266055e-02
5.329529529530e-01 -9.690468020743e-02 8.047582413477e-04 -9.467256454612e-02 -2.039071530246e-01 7.351588661413e-02
5.338438438438e-01 -9.682182212523e-02 8.031256141445e-04 -9.459244603800e-02 -2.036717954065e-01 7.337211370785e-02
5.347347347347e-01 -9.673670419624e-02 8.014564916462e-04 -9.451015926086e-02 -2.034284393383e-01 7.322513042615e-02
5.356256256256e-01 -9.664932396231e-02 7.997509614955e-04 -9.442570173640e-02 -2.031770838699e-01 7.307494334487e-02
5.365165165165e-01 -9.655967889963e-02 7.980091126965e-04 -9.433907091940e-02 -2.029177280832e-01 7.292155913121e-02
5.374074074074e-01 -9.646776641857e-02 7.962310356139e-04 -9.425026419750e-02 -2.026503710927e-01 7.276498454381e-02
5.382982982983e-01 -9.637358386342e-02 7.944168219729e-04 -9.415927889098e-02 -2.023750120447e-01 7.260522643267e-02
5.391891891892e-01 -9.627712851219e-02 7.925665648581e-04 -9.406611225257e-02 -2.020916501173e-01 7.244229173924e-02
5.400800800801e-01 -9.617839757644e-02 7.906803587139e-04 -9.397076146723e-02 -2.018002845202e-01 7.227618749640e-02
5.409709709710e-01 -9.607738820097e-02 7.887582993432e-04 -9.387322365191e-02 -2.015009144940e-01 7.210692082854e-02
5.418618618619e-01 -9.597409746370e-02 7.868004839083e-04 -9.377349585535e-02 -2.011935393100e-01 7.193449895154e-02
5.427527527528e-01 -9.586852237533e-02 7.848070109297e-04 -9.367157505783e-02 -2.008781582703e-01 7.175892917289e-02
5.436436436436e-01 -9.576065987920e-02 7.827779802870e-04 -9.356745817094e-02 -2.005547707069e-01 7.158021889168e-02
5.445345345345e-01 -9.565050685095e-02 7.807134932181e-04 -9.346114203731e-02 -2.002233759817e-01 7.139837559874e-02
5.454254254254e-01 -9.553806009834e-02 7.786136523200e-04 -9.335262343042e-02 -1.998839734861e-01 7.121340687665e-02
5.463163163163e-01 -9.542331636098e-02 7.764785615489e-04 -9.324189905426e-02 -1.995365626405e-01 7.102532039987e-02
5.472072072072e-01 -9.530627231003e-02 7.743083262205e-04 -9.312896554316e-02 -1.991811428939e-01 7.083412393484e-02
5.480980980981e-01 -9.518692454797e-02 7.721030530103e-04 -9.301381946143e-02 -1.988177137239e-01 7.063982534006e-02
5.489889889890e-01 -9.506526960832e-02 7.698628499548e-04 -9.289645730318e-02 -1.984462746358e-01 7.044243256626e-02
5.498798798799e-01 -9.494130395535e-02 7.675878264516e-04 -9.277687549195e-02 -1.980668251627e-01 7.024195365647e-02
5.507707707708e-01 -9.481502398378e-02 7.652780932609e-04 -9.265507038049e-02 -1.976793648645e-01 7.003839674623e-02
5.516616616617e-01 -9.468642601854e-02 7.629337625060e-04 -9.253103825046e-02 -1.972838933279e-01 6.983177006374e-02
5.525525525526e-01 -9.455550631441e-02 7.605549476748e-04 -9.240477531210e-02 -1.968804101661e-01 6.962208192998e-02
5.534434434434e-01 -9.442226105574e-02 7.581417636210e-04 -9.227627770394e-02 -1.964689150178e-01 6.940934075898e-02
5.543343343343e-01 -9.428668635616e-02 7.556943265658e-04 -9.214554149251e-02 -1.960494075473e-01 6.919355505798e-02
5.552252252252e-01 -9.414877825824e-02 7.532127540994e-04 -9.201256267202e-02 -1.956218874435e-01 6.897473342765e-02
5.561161161161e-01 -9.400853273316e-02 7.506971651828e-04 -9.187733716401e-02 -1.951863544201e-01 6.875288456235e-02
5.570070070070e-01 -9.386594568039e-02 7.481476801501e-04 -9.173986081704e-02 -1.947428082144e-01 6.852801725039e-02
5.578978978979e-01 -9.372101292737e-02 7.455644207106e-04 -9.160012940636e-02 -1.942912485872e-01 6.830014037430e-02
5.587887887888e-01 -9.357373022914e-02 7.429475099510e-04 -9.145813863358e-02 -1.938316753225e-01 6.806926291109e-02
5.596796796797e-01 -9.342409326800e-02 7.402970723387e-04 -9.131388412628e-02 -1.933640882263e-01 6.783539393265e-02
5.605705705706e-01 -9.327209765318e-02 7.376132337242e-04 -9.116736143768e-02 -1.928884871267e-01 6.759854260600e-02
5.614614614615e-01 -9.311773892042e-02 7.348961213444e-04 -9.101856604631e-02 -1.924048718731e-01 6.735871819373e-02
5.623523523524e-01 -9.296101253167e-02 7.321458638259e-04 -9.086749335558e-02 -1.919132423355e-01 6.711593005432e-02
5.632432432432e-01 -9.280191387464e-02 7.293625911889e-04 -9.071413869347e-02 -1.914135984044e-01 6.687018764262e-02
5.641341341341e-01 -9.264043826251e-02 7.265464348509e-04 -9.055849731208e-02 -1.909059399898e-01 6.662150051021e-02
5.650250250250e-01 -9.247658093344e-02 7.236975276312e-04 -9.040056438731e-02 -1.903902670204e-01 6.636987830595e-02
5.659159159159e-01 -9.231033705024e-02 7.208160037551e-04 -9.024033501842e-02 -1.898665794439e-01 6.611533077639e-02
5.668068068068e-01 -9.214170169995e-02 7.179019988589e-04 -9.007780422765e-02 -1.893348772255e-01 6.585786776638e-02
5.676976976977e-01 -9.197066989342e-02 7.149556499954e-04 -8.991296695980e-02 -1.887951603476e-01 6.559749921957e-02
5.685885885886e-01 -9.179723656491e-02 7.119770956389e-04 -8.974581808182e-02 -1.882474288091e-01 6.533423517900e-02
5.694794794795e-01 -9.162139657165e-02 7.089664756917e-04 -8.957635238238e-02 -1.876916826249e-01 6.506808578779e-02
5.703703703704e-01 -9.144314469341e-02 7.059239314898e-04 -8.940456457145e-02 -1.871279218253e-01 6.479906128973e-02
5.712612612613e-01 -9.126247563205e-02 7.028496058102e-04 -8.923044927986e-02 -1.865561464548e-01 6.452717203002e-02
5.721521521522e-01 -9.107938401112e-02 6.997436428778e-04 -8.905400105885e-02 -1.859763565722e-01 6.425242845602e-02
5.730430430430e-01 -9.089386437534e-02 6.966061883729e-04 -8.887521437960e-02 -1.853885522490e-01 6.397484111803e-02
5.739339339339e-01 -9.070591119018e-02 6.934373894396e-04 -8.869408363282e-02 -1.847927335697e-01 6.369442067010e-02
5.748248248248e-01 -9.051551884139e-02 6.902373946941e-04 -8.851060312825e-02 -1.841889006301e-01 6.341117787098e-02
5.757157157157e-01 -9.032268163450e-02 6.870063542339e-04 -8.832476709415e-02 -1.835770535372e-01 6.312512358495e-02
5.766066066066e-01 -9.012739379435e-02 6.837444196474e-04 -8.813656967690e-02 -1.829571924084e-01 6.283626878292e-02
5.774974974975e-01 -8.992964946461e-02 6.804517440246e-04 -8.794600494044e-02 -1.823293173703e-01 6.254462454337e-02
5.783883883884e-01 -8.972944270724e-02 6.771284819672e-04 -8.775306686580e-02 -1.816934285584e-01 6.225020205351e-02
5.792792792793e-01 -8.952676750202e-02 6.737747896008e-04 -8.755774935058e-02 -1.810495261162e-01 6.195301261043e-02
5.801701701702e-01 -8.932161774601e-02 6.703908245868e-04 -8.736004620845e-02 -1.803976101941e-01 6.165306762230e-02
5.810610610611e-01 -8.911398725305e-02 6.669767461351e-04 -8.715995116862e-02 -1.797376809489e-01 6.135037860971e-02
5.819519519520e-01 -8.890386975320e-02 6.635327150182e-04 -8.695745787531e-02 -1.790697385430e-01 6.104495720699e-02
5.828428428428e-01 -8.869125889219e-02 6.600588935855e-04 -8.675255988720e-02 -1.783937831434e-01 6.073681516371e-02
5.837337337337e-01 -8.847614823092e-02 6.565554457785e-04 -8.654525067691e-02 -1.777098149208e-01 6.042596434612e-02
5.846246246246e-01 -8.825853124483e-02 6.530225371469e-04 -8.633552363040e-02 -1.770178340488e-01 6.011241673886e-02
5.855155155155e-01 -8.803840132341e-02 6.494603348662e-04 -8.612337204645e-02 -1.763178407031e-01 5.979618444657e-02
5.864064064064e-01 -8.781575176956e-02 6.458690077551e-04 -8.590878913605e-02 -1.756098350604e-01 5.947727969574e-02
5.872972972973e-01 -8.759057579903e-02 6.422487262953e-04 -8.569176802184e-02 -1.748938172980e-01 5.915571483658e-02
5.881881881882e-01 -8.736286653983e-02 6.385996626512e-04 -8.547230173752e-02 -1.741697875919e-01 5.883150234502e-02
5.890790790791e-01 -8.713261703162e-02 6.349219906919e-04 -8.525038322723e-02 -1.734377461169e-01 5.850465482480e-02
5.899699699700e-01 -8.689982022511e-02 6.312158860131e-04 -8.502600534494e-02 -1.726976930450e-01 5.817518500973e-02
5.908608608609e-01 -8.666446898140e-02 6.274815259617e-04 -8.479916085386e-02 -1.719496285446e-01 5.784310576603e-02
5.917517517518e-01 -8.642655607141e-02 6.237190896605e-04 -8.456984242578e-02 -1.711935527797e-01 5.750843009478e-02
5.926426426426e-01 -8.618607417518e-02 6.199287580355e-04 -8.433804264046e-02 -1.704294659086e-01 5.717117113459e-02
5.935335335335e-01 -8.594301588126e-02 6.161107138436e-04 -8.410375398496e-02 -1.696573680830e-01 5.683134216433e-02
5.944244244244e-01 -8.569737368602e-02 6.122651417029e-04 -8.386696885297e-02 -1.688772594471e-01 5.648895660607e-02
5.953153153153e-01 -8.544913999302e-02 6.083922281243e-04 -8.362767954420e-02 -1.680891401363e-01 5.614402802817e-02
5.962062062062e-01 -8.519830711229e-02 6.044921615444e-04 -8.338587826363e-02 -1.672930102764e-01 5.579657014851e-02
5.970970970971e-01 -8.494486725965e-02 6.005651323616e-04 -8.314155712089e-02 -1.664888699824e-01 5.544659683800e-02
5.979879879880e-01 -8.468881255605e-02 5.966113329729e-04 -8.289470812952e-02 -1.656767193573e-01 5.509412212416e-02
5.988788788789e-01 -8.443013502678e-02 5.926309578138e-04 -8.264532320627e-02 -1.648565584913e-01 5.473916019502e-02
5.997697697698e-01 -8.416882660084e-02 5.886242033997e-04 -8.239339417040e-02 -1.640283874604e-01 5.438172540316e-02
6.006606606607e-01 -8.390487911013e-02 5.845912683708e-04 -8.213891274292e-02 -1.631922063252e-01 5.402183227004e-02
6.015515515516e-01 -8.363828428877e-02 5.805323535386e-04 -8.188187054589e-02 -1.623480151300e-01 5.365949549055e-02
6.024424424424e-01 -8.336903377232e-02 5.764476619355e-04 -8.162225910164e-02 -1.614958139018e-01 5.329472993782e-02
6.033333333333e-01 -8.309711909699e-02 5.723373988675e-04 -8.136006983201e-02 -1.606356026483e-01 5.292755066834e-02
6.042242242242e-01 -8.282253169891e-02 5.682017719699e-04 -8.109529405762e-02 -1.597673813577e-01 5.255797292737e-02
6.051151151151e-01 -8.254526291335e-02 5.640409912659e-04 -8.082792299701e-02 -1.588911499967e-01 5.218601215463e-02
6.060060060060e-01 -8.226530397385e-02 5.598552692295e-04 -8.055794776593e-02 -1.580069085097e-01 5.181168399039e-02
6.068968968969e-01 -8.198264601151e-02 5.556448208518e-04 -8.028535937647e-02 -1.571146568176e-01 5.143500428188e-02
6.077877877878e-01 -8.169728005408e-02 5.514098637108e-04 -8.001014873628e-02 -1.562143948159e-01 5.105598909010e-02
6.086786786787e-01 -8.140919702520e-02 5.471506180461e-04 -7.973230664772e-02 -1.553061223743e-01 5.067465469704e-02
6.095695695696e-01 -8.111838774349e-02 5.428673068381e-04 -7.945182380702e-02 -1.543898393348e-01 5.029101761332e-02
6.104604604605e-01 -8.082484292177e-02 5.385601558917e-04 -7.916869080345e-02 -1.534655455104e-01 4.990509458635e-02
6.113513513514e-01 -8.052855316610e-02 5.342293939252e-04 -7.888289811842e-02 -1.525332406840e-01 4.951690260888e-02
6.122422422422e-01 -8.022950897500e-02 5.298752526653e-04 -7.859443612462e-02 -1.515929246071e-01 4.912645892826e-02
6.131331331331e-01 -7.992770073845e-02 5.254979669472e-04 -7.830329508515e-02 -1.506445969980e-01 4.873378105607e-02
6.140240240240e-01 -7.962311873707e-02 5.210977748215e-04 -7.800946515256e-02 -1.496882575408e-01 4.833888677849e-02
6.149149149149e-01 -7.931575314117e-02 5.166749176680e-04 -7.771293636798e-02 -1.487239058838e-01 4.794179416731e-02
6.158058058058e-01 -7.900559400979e-02 5.122296403161e-04 -7.741369866020e-02 -1.477515416381e-01 4.754252159157e-02
6.166966966967e-01 -7.869263128981e-02 5.077621911735e-04 -7.711174184467e-02 -1.467711643763e-01 4.714108773004e-02
6.175875875876e-01 -7.837685481494e-02 5.032728223634e-04 -7.680705562260e-02 -1.457827736308e-01 4.673751158441e-02
6.184784784785e-01 -7.805825430477e-02 4.987617898695e-04 -7.649962957996e-02 -1.447863688925e-01 4.633181249343e-02
6.193693693694e-01 -7.773681936379e-02 4.942293536920e-04 -7.618945318651e-02 -1.437819496090e-01 4.592401014790e-02
6.202602602603e-01 -7.741253948035e-02 4.896757780132e-04 -7.587651579478e-02 -1.427695151836e-01 4.551412460672e-02
6.211511511512e-01 -7.708540402572e-02 4.851013313736e-04 -7.556080663909e-02 -1.417490649733e-01 4.510217631390e-02
6.220420420420e-01 -7.675540225298e-02 4.805062868608e-04 -7.524231483451e-02 -1.407205982873e-01 4.468818611689e-02
6.229329329329e-01 -7.642252329602e-02 4.758909223109e-04 -7.492102937579e-02 -1.396841143856e-01 4.427217528596e-02
6.238238238238e-01 -7.608675616846e-02 4.712555205231e-04 -7.459693913635e-02 -1.386396124773e-01 4.385416553501e-02
6.247147147147e-01 -7.574808976262e-02 4.666003694898e-04 -7.427003286719e-02 -1.375870917189e-01 4.343417904384e-02
6.256056056056e-01 -7.540651284837e-02 4.619257626427e-04 -7.394029919579e-02 -1.365265512129e-01 4.301223848184e-02
6.264964964965e-01 -7.506201407205e-02 4.572319991152e-04 -7.360772662502e-02 -1.354579900056e-01 4.258836703352e-02
6.273873873874e-01 -7.471458195537e-02 4.525193840249e-04 -7.327230353202e-02 -1.343814070862e-01 4.216258842567e-02
6.282782782783e-01 -7.436420489426e-02 4.477882287745e-04 -7.293401816708e-02 -1.332968013845e-01 4.173492695659e-02
6.291691691692e-01 -7.401087115770e-02 4.430388513761e-04 -7.259285865246e-02 -1.322041717692e-01 4.130540752739e-02
6.300600600601e-01 -7.365456888656e-02 4.382715767981e-04 -7.224881298125e-02 -1.311035170466e-01 4.087405567552e-02
6.309509509510e-01 -7.329528609244e-02 4.334867373374e-04 -7.190186901618e-02 -1.299948359582e-01 4.044089761083e-02
6.318418418418e-01 -7.293301065644e-02 4.286846730203e-04 -7.155201448841e-02 -1.288781271796e-01 4.000596025429e-02
6.327327327327e-01 -7.256773032795e-02 4.238657320321e-04 -7.119923699634e-02 -1.277533893179e-01 3.956927127960e-02
6.336236236236e-01 -7.219943272340e-02 4.190302711804e-04 -7.084352400432e-02 -1.266206209107e-01 3.913085915797e-02
6.345145145145e-01 -7.182810532503e-02 4.141786563929e-04 -7.048486284148e-02 -1.254798204235e-01 3.869075320631e-02
6.354054054054e-01 -7.145373547961e-02 4.093112632541e-04 -7.012324070037e-02 -1.243309862485e-01 3.824898363914e-02
6.362962962963e-01 -7.107631039714e-02 4.044284775840e-04 -6.975864463576e-02 -1.231741167020e-01 3.780558162460e-02
6.371871871872e-01 -7.069581714954e-02 3.995306960618e-04 -6.939106156327e-02 -1.220092100230e-01 3.736057934482e-02
6.380780780781e-01 -7.031224266934e-02 3.946183269001e-04 -6.902047825805e-02 -1.208362643710e-01 3.691401006116e-02
6.389689689690e-01 -6.992557374833e-02 3.896917905728e-04 -6.864688135349e-02 -1.196552778242e-01 3.646590818468e-02
6.398598598599e-01 -6.953579703618e-02 3.847515206026e-04 -6.827025733978e-02 -1.184662483773e-01 3.601630935234e-02
6.407507507508e-01 -6.914289903906e-02 3.797979644129e-04 -6.789059256258e-02 -1.172691739397e-01 3.556525050956e-02
6.416416416416e-01 -6.874686611825e-02 3.748315842514e-04 -6.750787322162e-02 -1.160640523333e-01 3.511276999955e-02
6.425325325325e-01 -6.834768448871e-02 3.698528581901e-04 -6.712208536922e-02 -1.148508812902e-01 3.465890766024e-02
6.434234234234e-01 -6.794534021761e-02 3.648622812118e-04 -6.673321490893e-02 -1.136296584513e-01 3.420370492945e-02
6.443143143143e-01 -6.753981922292e-02 3.598603663893e-04 -6.634124759398e-02 -1.124003813635e-01 3.374720495913e-02
6.452052052052e-01 -6.713110727184e-02 3.548476461669e-04 -6.594616902588e-02 -1.111630474778e-01 3.328945273955e-02
6.460960960961e-01 -6.671918997939e-02 3.498246737555e-04 -6.554796465283e-02 -1.099176541472e-01 3.283049523440e-02
6.469869869870e-01 -6.630405280681e-02 3.447920246517e-04 -6.514661976826e-02 -1.086641986245e-01 3.237038152801e-02
6.478778778779e-01 -6.588568106002e-02 3.397502982927e-04 -6.474211950924e-02 -1.074026780598e-01 3.190916298580e-02
6.487687687688e-01 -6.546405988808e-02 3.347001198635e-04 -6.433444885491e-02 -1.061330894987e-01 3.144689342937e-02
6.496596596597e-01 -6.503917428155e-02 3.296421422693e-04 -6.392359262491e-02 -1.048554298796e-01 3.098362932775e-02
6.505505505506e-01 -6.461100907089e-02 3.245770482925e-04 -6.350953547773e-02 -1.035696960318e-01 3.051943000649e-02
6.514414414414e-01 -6.417954892484e-02 3.195055529524e-04 -6.309226190909e-02 -1.022758846726e-01 3.005435787658e-02
6.523323323323e-01 -6.374477834872e-02 3.144284060907e-04 -6.267175625026e-02 -1.009739924056e-01 2.958847868510e-02
6.532232232232e-01 -6.330668168272e-02 3.093463952056e-04 -6.224800266638e-02 -9.966401571799e-02 2.912186179019e-02
6.541141141141e-01 -6.286524310027e-02 3.042603485628e-04 -6.182098515474e-02 -9.834595097794e-02 2.865458046287e-02
6.550050050050e-01 -6.242044660621e-02 2.991711386132e-04 -6.139068754303e-02 -9.701979443251e-02 2.818671221864e-02
6.558958958959e-01 -6.197227603506e-02 2.940796857518e-04 -6.095709348760e-02 -9.568554220499e-02 2.771833918232e-02
6.567867867868e-01 -6.152071504924e-02 2.889869624551e-04 -6.052018647163e-02 -9.434319029240e-02 2.724954848965e-02
6.576776776777e-01 -6.106574713724e-02 2.838939978408e-04 -6.007994980337e-02 -9.299273456303e-02 2.678043272995e-02
6.585685685686e-01 -6.060735561178e-02 2.788018826964e-04 -5.963636661423e-02 -9.163417075381e-02 2.631109043447e-02
6.594594594595e-01 -6.014552360793e-02 2.737117750318e-04 -5.918941985695e-02 -9.026749446773e-02 2.584162661564e-02
6.603503503504e-01 -5.968023408122e-02 2.686249062151e-04 -5.873909230371e-02 -8.889270117122e-02 2.537215336316e-02
6.612412412412e-01 -5.921146980572e-02 2.635425877581e-04 -5.828536654416e-02 -8.750978619149e-02 2.490279050335e-02
6.621321321321e-01 -5.873921337208e-02 2.584662188297e-04 -5.782822498349e-02 -8.611874471382e-02 2.443366632930e-02
6.630230230230e-01 -5.826344718555e-02 2.533972945780e-04 -5.736764984047e-02 -8.471957177890e-02 2.396491841000e-02
6.639139139139e-01 -5.778415346395e-02 2.483374153582e-04 -5.690362314539e-02 -8.331226227998e-02 2.349669448754e-02
6.648048048048e-01 -5.730131423567e-02 2.432882969694e-04 -5.643612673804e-02 -8.189681096011e-02 2.302915347287e-02
6.656956956957e-01 -5.681491133755e-02 2.382517820182e-04 -5.596514226565e-02 -8.047321240947e-02 2.256246655141e-02
6.665865865866e-01 -5.632492641282e-02 2.332298525383e-04 -5.549065118075e-02 -7.904146106219e-02 2.209681841117e-02
6.674774774775e-01 -5.583134090892e-02 2.282246440081e-04 -5.501263473907e-02 -7.760155119382e-02 2.163240860755e-02
6.683683683684e-01 -5.533413607538e-02 2.232384609259e-04 -5.453107399735e-02 -7.615347691810e-02 2.116945308019e-02
6.692592592593e-01 -5.483329296161e-02 2.182737941112e-04 -5.404594981115e-02 -7.469723218421e-02 2.070818583861e-02
6.701501501502e-01 -5.432879241465e-02 2.133333399196e-04 -5.355724283262e-02 -7.323281077363e-02 2.024886083513e-02
6.710410410410e-01 -5.382061507693e-02 2.084200215687e-04 -5.306493350820e-02 -7.176020629721e-02 1.979175404449e-02
6.719319319319e-01 -5.330874138395e-02 2.035370127843e-04 -5.256900207638e-02 -7.027941219204e-02 1.933716577087e-02
6.728228228228e-01 -5.279315156198e-02 1.986877639828e-04 -5.206942856530e-02 -6.879042171836e-02 1.888542320384e-02
6.737137137137e-01 -5.227382562567e-02 1.938760312045e-04 -5.156619279044e-02 -6.729322795631e-02 1.843688324460e-02
6.746046046046e-01 -5.175074337563e-02 1.891059080059e-04 -5.105927435216e-02 -6.578782380304e-02 1.799193562347e-02
6.754954954955e-01 -5.122388439606e-02 1.843818604932e-04 -5.054865263328e-02 -6.427420196898e-02 1.755100632712e-02
6.763863863864e-01 -5.069322805218e-02 1.797087656382e-04 -5.003430679662e-02 -6.275235497520e-02 1.711456135052e-02
6.772772772773e-01 -5.015875348780e-02 1.750919529495e-04 -4.951621578243e-02 -6.122227514951e-02 1.668311078157e-02
6.781681681682e-01 -4.962043962271e-02 1.705372494610e-04 -4.899435830590e-02 -5.968395462350e-02 1.625721321670e-02
6.790590590591e-01 -4.907826515015e-02 1.660510278507e-04 -4.846871285450e-02 -5.813738532897e-02 1.583748049082e-02
6.799499499499e-01 -4.853220853411e-02 1.616402572802e-04 -4.793925768540e-02 -5.658255899463e-02 1.542458268404e-02
6.808408408408e-01 -4.798224800672e-02 1.573125562461e-04 -4.740597082275e-02 -5.501946714241e-02 1.501925333904e-02
6.817317317317e-01 -4.742836156550e-02 1.530762463360e-04 -4.686883005499e-02 -5.344810108423e-02 1.462229478434e-02
6.826226226226e-01 -4.687052697065e-02 1.489404052572e-04 -4.632781293209e-02 -5.186845191813e-02 1.423458340841e-02
6.835135135135e-01 -4.630872174220e-02 1.449149168412e-04 -4.578289676273e-02 -5.028051052493e-02 1.385707466529e-02
6.844044044044e-01 -4.574292315724e-02 1.410105149115e-04 -4.523405861147e-02 -4.868426756434e-02 1.349080751337e-02
6.852952952953e-01 -4.517310824698e-02 1.372388169208e-04 -4.468127529588e-02 -4.707971347147e-02 1.313690789394e-02
6.861861861862e-01 -4.459925379385e-02 1.336123421598e-04 -4.412452338356e-02 -4.546683845287e-02 1.279659074828e-02
6.870770770771e-01 -4.402133632854e-02 1.301445081483e-04 -4.356377918919e-02 -4.384563248302e-02 1.247115995626e-02
6.879679679680e-01 -4.343933212697e-02 1.268495976745e-04 -4.299901877153e-02 -4.221608530009e-02 1.216200546611e-02
6.888588588589e-01 -4.285321720723e-02 1.237426880158e-04 -4.243021793028e-02 -4.057818640239e-02 1.187059679271e-02
6.897497497497e-01 -4.226296732646e-02 1.208395334248e-04 -4.185735220303e-02 -3.893192504422e-02 1.159847201436e-02
6.906406406406e-01 -4.166855797769e-02 1.181563923455e-04 -4.128039686202e-02 -3.727729023207e-02 1.134722143061e-02
6.915315315315e-01 -4.106996438667e-02 1.157097924294e-04 -4.069932691100e-02 -3.561427072020e-02 1.111846519329e-02
6.924224224224e-01 -4.046716150855e-02 1.135162296339e-04 -4.011411708188e-02 -3.394285500699e-02 1.091382452844e-02
6.933133133133e-01 -3.986012402460e-02 1.115918027641e-04 -3.952474183145e-02 -3.226303133049e-02 1.073488665287e-02
6.942042042042e-01 -3.924882633885e-02 1.099517917292e-04 -3.893117533801e-02 -3.057478766424e-02 1.058316415363e-02
6.950950950951e-01 -3.863324257467e-02 1.086101960489e-04 -3.833339149792e-02 -2.887811171310e-02 1.046005039790e-02
6.959859859860e-01 -3.801334657129e-02 1.075792587371e-04 -3.773136392212e-02 -2.717299090884e-02 1.036677337481e-02
6.968768768769e-01 -3.738911188028e-02 1.068690080545e-04 -3.712506593258e-02 -2.545941240569e-02 1.030435109178e-02
6.977677677678e-01 -3.676051176197e-02 1.064868539497e-04 -3.651447055876e-02 -2.373736307613e-02 1.027355208001e-02
6.986586586587e-01 -3.612751918180e-02 1.064372756724e-04 -3.589955053386e-02 -2.200682950611e-02 1.027486454816e-02
6.995495495495e-01 -3.549010680663e-02 1.067216311762e-04 -3.528027829119e-02 -2.026779799071e-02 1.030847717416e-02
7.004404404404e-01 -3.484824700100e-02 1.073381078616e-04 -3.465662596037e-02 -1.852025452929e-02 1.037427347087e-02
7.013313313313e-01 -3.420191182328e-02 1.082818196137e-04 -3.402856536348e-02 -1.676418482103e-02 1.047184026059e-02
7.022222222222e-01 -3.355107302179e-02 1.095450395830e-04 -3.339606801117e-02 -1.499957425999e-02 1.060048929679e-02
7.031131131131e-01 -3.289570203090e-02 1.111175446385e-04 -3.275910509872e-02 -1.322640793042e-02 1.075928975982e-02
7.040040040040e-01 -3.223576996698e-02 1.129870382060e-04 -3.211764750200e-02 -1.144467060170e-02 1.094710845023e-02
7.048948948949e-01 -3.157124762435e-02 1.151396144560e-04 -3.147166577338e-02 -9.654346723597e-03 1.116265412580e-02
7.057857857858e-01 -3.090210547113e-02 1.175602283546e-04 -3.082113013757e-02 -7.855420421073e-03 1.140452256144e-02
7.066766766767e-01 -3.022831364505e-02 1.202331417266e-04 -3.016601048741e-02 -6.047875489260e-03 1.167123944128e-02
7.075675675676e-01 -2.954984194916e-02 1.231423234366e-04 -2.950627637955e-02 -4.231695388254e-03 1.196129895095e-02
7.084584584585e-01 -2.886665984750e-02 1.262717903453e-04 -2.884189703010e-02 -2.406863237849e-03 1.227319675742e-02
7.093493493493e-01 -2.817873646065e-02 1.296058834730e-04 -2.817284131021e-02 -5.733618124026e-04 1.260545681287e-02
7.102402402402e-01 -2.748604056128e-02 1.331294799992e-04 -2.749907774151e-02 1.268826464935e-03 1.295665201879e-02
7.111311311311e-01 -2.678854056959e-02 1.368281460611e-04 -2.682057449156e-02 3.119719527337e-03 1.332541920762e-02
7.120220220220e-01 -2.608620454862e-02 1.406882378747e-04 -2.613729936919e-02 4.979335669993e-03 1.371046915078e-02
7.129129129129e-01 -2.537900019958e-02 1.446969598077e-04 -2.544921981972e-02 6.847693555804e-03 1.411059241267e-02
7.138038038038e-01 -2.466689485702e-02 1.488423880773e-04 -2.475630292017e-02 8.724812221045e-03 1.452466187845e-02
7.146946946947e-01 -2.394985548399e-02 1.531134681073e-04 -2.405851537436e-02 1.061071108107e-02 1.495163272494e-02
7.155855855856e-01 -2.322784866706e-02 1.574999925667e-04 -2.335582350790e-02 1.250540993645e-02 1.539054050886e-02
7.164764764765e-01 -2.250084061126e-02 1.619925659591e-04 -2.264819326312e-02 1.440892897868e-02 1.584049793725e-02
7.173673673674e-01 -2.176879713498e-02 1.665825604858e-04 -2.193559019397e-02 1.632128879650e-02 1.630069077584e-02
7.182582582583e-01 -2.103168366475e-02 1.712620668633e-04 -2.121797946067e-02 1.824251038181e-02 1.677037325114e-02
7.191491491491e-01 -2.028946522993e-02 1.760238428704e-04 -2.049532582449e-02 2.017261513615e-02 1.724886321534e-02
7.200400400400e-01 -1.954210645733e-02 1.808612616508e-04 -1.976759364225e-02 2.211162487687e-02 1.773553727128e-02
7.209309309309e-01 -1.878957156569e-02 1.857682611958e-04 -1.903474686082e-02 2.405956184368e-02 1.822982599642e-02
7.218218218218e-01 -1.803182436014e-02 1.907392959636e-04 -1.829674901151e-02 2.601644870523e-02 1.873120936002e-02
7.227127127127e-01 -1.726882822650e-02 1.957692912317e-04 -1.755356320438e-02 2.798230856563e-02 1.923921239244e-02
7.236036036036e-01 -1.650054612552e-02 2.008536005166e-04 -1.680515212238e-02 2.995716497137e-02 1.975340114056e-02
7.244944944945e-01 -1.572694058698e-02 2.059879661990e-04 -1.605147801548e-02 3.194104191802e-02 2.027337892381e-02
7.253853853854e-01 -1.494797370374e-02 2.111684833615e-04 -1.529250269465e-02 3.393396385729e-02 2.079878289272e-02
7.262762762763e-01 -1.416360712566e-02 2.163915667499e-04 -1.452818752574e-02 3.593595570412e-02 2.132928088254e-02
7.271671671672e-01 -1.337380205340e-02 2.216539207127e-04 -1.375849342324e-02 3.794704284387e-02 2.186456854869e-02
7.280580580581e-01 -1.257851923212e-02 2.269525119358e-04 -1.298338084395e-02 3.996725113958e-02 2.240436676727e-02
7.289489489489e-01 -1.177771894509e-02 2.322845447724e-04 -1.220280978055e-02 4.199660693945e-02 2.294841928198e-02
7.298398398398e-01 -1.097136100716e-02 2.376474389605e-04 -1.141673975501e-02 4.403513708436e-02 2.349649057797e-02
7.307307307307e-01 -1.015940475814e-02 2.430388095228e-04 -1.062512981194e-02 4.608286891562e-02 2.404836396341e-02
7.316216216216e-01 -9.341809056035e-03 2.484564486520e-04 -9.827938511782e-03 4.813983028265e-02 2.460383984010e-02
7.325125125125e-01 -8.518532270168e-03 2.538983093927e-04 -9.025123923868e-03 5.020604955105e-02 2.516273414534e-02
7.334034034034e-01 -7.689532274207e-03 2.593624909472e-04 -8.216643619416e-03 5.228155561053e-02 2.572487694868e-02
7.342942942943e-01 -6.854766439028e-03 2.648472254426e-04 -7.402454664336e-03 5.436637788324e-02 2.629011118807e-02
7.351851851852e-01 -6.014191625474e-03 2.703508660129e-04 -6.582513611942e-03 5.646054633201e-02 2.685829153169e-02
7.360760760761e-01 -5.167764176973e-03 2.758718760608e-04 -5.756776495515e-03 5.856409146893e-02 2.742928335239e-02
7.369669669670e-01 -4.315439912031e-03 2.814088195792e-04 -4.925198820743e-03 6.067704436380e-02 2.800296180347e-02
7.378578578579e-01 -3.457174116581e-03 2.869603524217e-04 -4.087735558015e-03 6.279943665317e-02 2.857921098520e-02
7.387487487487e-01 -2.592921536195e-03 2.925252144249e-04 -3.244341134579e-03 6.493130054912e-02 2.915792319288e-02
7.396396396396e-01 -1.722636368158e-03 2.981022222933e-04 -2.394969426554e-03 6.707266884830e-02 2.973899823777e-02
7.405305305305e-01 -8.462722533927e-04 3.036902631677e-04 -1.539573750794e-03 6.922357494126e-02 3.032234283368e-02
7.414214214214e-01 3.621773176657e-05 3.092882888080e-04 -6.781068566085e-04 7.138405282184e-02 3.090787004220e-02
7.423123123123e-01 9.248810839436e-04 3.148953103245e-04 1.894790826801e-04 7.352626843645e-02 3.148356555533e-02
7.432032032032e-01 1.819765881252e-03 3.205103934045e-04 1.063232478326e-03 7.557298863660e-02 3.201699782850e-02
7.440940940941e-01 2.720920791983e-03 3.261326539808e-04 1.943202334917e-03 7.762101237410e-02 3.255001413461e-02
7.449849849850e-01 3.628395083453e-03 3.317612542994e-04 2.829438259291e-03 7.967026033351e-02 3.308252048078e-02
7.458758758759e-01 4.542238631020e-03 3.373953993452e-04 3.721990469618e-03 8.172065264981e-02 3.361442735626e-02
7.467667667668e-01 5.462501927265e-03 3.430343335896e-04 4.620909804661e-03 8.377210890098e-02 3.414564939290e-02
7.476576576577e-01 6.389236091351e-03 3.486773380295e-04 5.526247733201e-03 8.582454810060e-02 3.467610505599e-02
7.485485485485e-01 7.322492878555e-03 3.543237274865e-04 6.438056363649e-03 8.787788869011e-02 3.520571636239e-02
7.494394394394e-01 8.262324689978e-03 3.599728481437e-04 7.356388453832e-03 8.993204853110e-02 3.573440862337e-02
7.503303303303e-01 9.208784582447e-03 3.656240752950e-04 8.281297420978e-03 9.198694489726e-02 3.626211020974e-02
7.512212212212e-01 1.016192627860e-02 3.712768112868e-04 9.212837351879e-03 9.404249446631e-02 3.678875233702e-02
7.521121121121e-01 1.112180417716e-02 3.769304836351e-04 1.015106301326e-02 9.609861331157e-02 3.731426886893e-02
7.530030030030e-01 1.208847336344e-02 3.825845432993e-04 1.109602986232e-02 9.815521689363e-02 3.783859613724e-02
7.538938938939e-01 1.306198961995e-02 3.882384630999e-04 1.204779405755e-02 1.002122200515e-01 3.836167277667e-02
7.547847847848e-01 1.404240943739e-02 3.938917362659e-04 1.300641246964e-02 1.022695369939e-01 3.888343957326e-02
7.556756756757e-01 1.502979002565e-02 3.995438750995e-04 1.397194269274e-02 1.043270812901e-01 3.940383932503e-02
7.565665665666e-01 1.602418932516e-02 4.051944097489e-04 1.494444305580e-02 1.063847658607e-01 3.992281671389e-02
7.574574574575e-01 1.702566601844e-02 4.108428870775e-04 1.592397263426e-02 1.084425029684e-01 4.044031818761e-02
7.583483483483e-01 1.803427954183e-02 4.164888696223e-04 1.691059126187e-02 1.105002042080e-01 4.095629185113e-02
7.592392392392e-01 1.905009009748e-02 4.221319346334e-04 1.790435954280e-02 1.125577804970e-01 4.147068736625e-02
7.601301301301e-01 2.007315866562e-02 4.277716731869e-04 1.890533886397e-02 1.146151420650e-01 4.198345585900e-02
7.610210210210e-01 2.110354701696e-02 4.334076893649e-04 1.991359140764e-02 1.166721984442e-01 4.249454983404e-02
7.619119119119e-01 2.214131772549e-02 4.390395994971e-04 2.092918016421e-02 1.187288584582e-01 4.300392309548e-02
7.628028028028e-01 2.318653418136e-02 4.446670314592e-04 2.195216894535e-02 1.207850302119e-01 4.351153067350e-02
7.636936936937e-01 2.423926060421e-02 4.502896240215e-04 2.298262239731e-02 1.228406210800e-01 4.401732875640e-02
7.645845845846e-01 2.529956205656e-02 4.559070262455e-04 2.402060601456e-02 1.248955376966e-01 4.452127462746e-02
7.654754754755e-01 2.636750445769e-02 4.615188969235e-04 2.506618615366e-02 1.269496859431e-01 4.502332660638e-02
7.663663663664e-01 2.744315459759e-02 4.671249040572e-04 2.611943004747e-02 1.290029709372e-01 4.552344399478e-02
7.672572572573e-01 2.852658015137e-02 4.727247243732e-04 2.718040581958e-02 1.310552970206e-01 4.602158702551e-02
7.681481481481e-01 2.961784969383e-02 4.783180428712e-04 2.824918249912e-02 1.331065677470e-01 4.651771681536e-02
7.690390390390e-01 3.071703271443e-02 4.839045524032e-04 2.932583003575e-02 1.351566858702e-01 4.701179532106e-02
7.699299299299e-01 3.182419963250e-02 4.894839532805e-04 3.041041931510e-02 1.372055533307e-01 4.750378529808e-02
7.708208208208e-01 3.293942181278e-02 4.950559529068e-04 3.150302217443e-02 1.392530712436e-01 4.799365026223e-02
7.717117117117e-01 3.406277158130e-02 5.006202654344e-04 3.260371141864e-02 1.412991398848e-01 4.848135445365e-02
7.726026026026e-01 3.519432224159e-02 5.061766114433e-04 3.371256083667e-02 1.433436586783e-01 4.896686280310e-02
7.734934934935e-01 3.633414809121e-02 5.117247176391e-04 3.482964521813e-02 1.453865261818e-01 4.945014090037e-02
7.743843843844e-01 3.748232443861e-02 5.172643165706e-04 3.595504037037e-02 1.474276400733e-01 4.993115496457e-02
7.752752752753e-01 3.863892762041e-02 5.227951463632e-04 3.708882313592e-02 1.494668971362e-01 5.040987181623e-02
7.761661661662e-01 3.980403501897e-02 5.283169504694e-04 3.823107141021e-02 1.515041932455e-01 5.088625885101e-02
7.770570570571e-01 4.097772508039e-02 5.338294774321e-04 3.938186415973e-02 1.535394233523e-01 5.136028401493e-02
7.779479479479e-01 4.216007733283e-02 5.393324806624e-04 4.054128144058e-02 1.555724814690e-01 5.183191578096e-02
7.788388388388e-01 4.335117240531e-02 5.448257182294e-04 4.170940441741e-02 1.576032606535e-01 5.230112312696e-02
7.797297297297e-01 4.455109204684e-02 5.503089526604e-04 4.288631538275e-02 1.596316529935e-01 5.276787551464e-02
7.806206206206e-01 4.575991914597e-02 5.557819507524e-04 4.407209777674e-02 1.616575495907e-01 5.323214286982e-02
7.815115115115e-01 4.697773775080e-02 5.612444833926e-04 4.526683620737e-02 1.636808405435e-01 5.369389556345e-02
7.824024024024e-01 4.820463308940e-02 5.666963253877e-04 4.647061647107e-02 1.657014149310e-01 5.415310439377e-02
7.832932932933e-01 4.944069159066e-02 5.721372553010e-04 4.768352557378e-02 1.677191607953e-01 5.460974056910e-02
7.841841841842e-01 5.068600090563e-02 5.775670552974e-04 4.890565175250e-02 1.697339651239e-01 5.506377569159e-02
7.850750750751e-01 5.194064992930e-02 5.829855109939e-04 5.013708449731e-02 1.717457138325e-01 5.551518174153e-02
7.859659659660e-01 5.320472882289e-02 5.883924113176e-04 5.137791457385e-02 1.737542917455e-01 5.596393106241e-02
7.868568568569e-01 5.447832903658e-02 5.937875483680e-04 5.262823404631e-02 1.757595825785e-01 5.640999634652e-02
7.877477477477e-01 5.576154333282e-02 5.991707172855e-04 5.388813630098e-02 1.777614689184e-01 5.685335062111e-02
7.886386386386e-01 5.705446581012e-02 6.045417161233e-04 5.515771607022e-02 1.797598322044e-01 5.729396723504e-02
7.895295295295e-01 5.835719192732e-02 6.099003457241e-04 5.643706945709e-02 1.817545527077e-01 5.773181984588e-02
7.904204204204e-01 5.966981852854e-02 6.152464096008e-04 5.772629396046e-02 1.837455095117e-01 5.816688240746e-02
7.913113113113e-01 6.099244386854e-02 6.205797138192e-04 5.902548850070e-02 1.857325804907e-01 5.859912915767e-02
7.922022022022e-01 6.232516763881e-02 6.259000668854e-04 6.033475344596e-02 1.877156422891e-01 5.902853460676e-02
7.930930930931e-01 6.366809099409e-02 6.312072796342e-04 6.165419063909e-02 1.896945702996e-01 5.945507352580e-02
7.939839839840e-01 6.502131657964e-02 6.365011651205e-04 6.298390342507e-02 1.916692386412e-01 5.987872093543e-02
7.948748748749e-01 6.638494855908e-02 6.417815385129e-04 6.432399667921e-02 1.936395201366e-01 6.029945209498e-02
7.957657657658e-01 6.775909264283e-02 6.470482169881e-04 6.567457683591e-02 1.956052862890e-01 6.071724249153e-02
7.966566566567e-01 6.914385611730e-02 6.523010196272e-04 6.703575191807e-02 1.975664072588e-01 6.113206782946e-02
7.975475475475e-01 7.053934787467e-02 6.575397673131e-04 6.840763156730e-02 1.995227518395e-01 6.154390401990e-02
7.984384384384e-01 7.194567844343e-02 6.627642826285e-04 6.979032707472e-02 2.014741874329e-01 6.195272717045e-02
7.993293293293e-01 7.336296001963e-02 6.679743897544e-04 7.118395141254e-02 2.034205800243e-01 6.235851357497e-02
8.002202202202e-01 7.479130649880e-02 6.731699143694e-04 7.258861926636e-02 2.053617941569e-01 6.276123970343e-02
8.011111111111e-01 7.623083350875e-02 6.783506835484e-04 7.400444706828e-02 2.072976929052e-01 6.316088219189e-02
8.020020020020e-01 7.768165844300e-02 6.835165256619e-04 7.543155303076e-02 2.092281378488e-01 6.355741783246e-02
8.028928928929e-01 7.914390049517e-02 6.886672702743e-04 7.687005718130e-02 2.111529890445e-01 6.395082356332e-02
8.037837837838e-01 8.061768069403e-02 6.938027480424e-04 7.832008139797e-02 2.130721049991e-01 6.434107645876e-02
8.046746746747e-01 8.210312193956e-02 6.989227906125e-04 7.978174944575e-02 2.149853426399e-01 6.472815371915e-02
8.055655655656e-01 8.360034903974e-02 7.040272305172e-04 8.125518701384e-02 2.168925572866e-01 6.511203266100e-02
8.064564564565e-01 8.510948874833e-02 7.091159010703e-04 8.274052175376e-02 2.187936026207e-01 6.549269070688e-02
8.073473473473e-01 8.663066980353e-02 7.141886362612e-04 8.423788331850e-02 2.206883306554e-01 6.587010537534e-02
8.082382382382e-01 8.816402296760e-02 7.192452706479e-04 8.574740340259e-02 2.225765917045e-01 6.624425427073e-02
8.091291291291e-01 8.970968106747e-02 7.242856392470e-04 8.726921578309e-02 2.244582343504e-01 6.661511507298e-02
8.100200200200e-01 9.126777903632e-02 7.293095774242e-04 8.880345636171e-02 2.263331054119e-01 6.698266552727e-02
8.109109109109e-01 9.283845395625e-02 7.343169207804e-04 9.035026320791e-02 2.282010499105e-01 6.734688343358e-02
8.118018018018e-01 9.442184510195e-02 7.393075050376e-04 9.190977660310e-02 2.300619110371e-01 6.770774663613e-02
8.126926926927e-01 9.601809398555e-02 7.442811659214e-04 9.348213908596e-02 2.319155301166e-01 6.806523301273e-02
8.135835835836e-01 9.762734440251e-02 7.492377390415e-04 9.506749549888e-02 2.337617465728e-01 6.841932046391e-02
8.144744744745e-01 9.924974247875e-02 7.541770597695e-04 9.666599303561e-02 2.356003978921e-01 6.876998690202e-02
8.153653653654e-01 1.008854367189e-01 7.590989631139e-04 9.827778129008e-02 2.374313195861e-01 6.911721024004e-02
8.162562562563e-01 1.025345780560e-01 7.640032835921e-04 9.990301230656e-02 2.392543451541e-01 6.946096838029e-02
8.171471471471e-01 1.041973199020e-01 7.688898550998e-04 1.015418406310e-01 2.410693060438e-01 6.980123920298e-02
8.180380380380e-01 1.058738182002e-01 7.737585107765e-04 1.031944233638e-01 2.428760316120e-01 7.013800055453e-02
8.189289289289e-01 1.075642314786e-01 7.786090828683e-04 1.048609202138e-01 2.446743490837e-01 7.047123023571e-02
8.198198198198e-01 1.092687209047e-01 7.834414025866e-04 1.065414935540e-01 2.464640835110e-01 7.080090598956e-02
8.207107107107e-01 1.109874503421e-01 7.882552999636e-04 1.082363084783e-01 2.482450577300e-01 7.112700548911e-02
8.216016016016e-01 1.127205864077e-01 7.930506037038e-04 1.099455328601e-01 2.500170923181e-01 7.144950632490e-02
8.224924924925e-01 1.144682985318e-01 7.978271410314e-04 1.116693374124e-01 2.517800055488e-01 7.176838599223e-02
8.233833833834e-01 1.162307590185e-01 8.025847375338e-04 1.134078957491e-01 2.535336133468e-01 7.208362187820e-02
8.242742742743e-01 1.180081431082e-01 8.073232170007e-04 1.151613844486e-01 2.552777292411e-01 7.239519124847e-02
8.251651651652e-01 1.198006290423e-01 8.120424012589e-04 1.169299831187e-01 2.570121643176e-01 7.270307123384e-02
8.260560560561e-01 1.216083981285e-01 8.167421100027e-04 1.187138744633e-01 2.587367271702e-01 7.300723881650e-02
8.269469469469e-01 1.234316348090e-01 8.214221606187e-04 1.205132443507e-01 2.604512238510e-01 7.330767081604e-02
8.278378378378e-01 1.252705267302e-01 8.260823680071e-04 1.223282818846e-01 2.621554578191e-01 7.360434387521e-02
8.287287287287e-01 1.271252648137e-01 8.307225443968e-04 1.241591794760e-01 2.638492298887e-01 7.389723444540e-02
8.296196196196e-01 1.289960433301e-01 8.353424991561e-04 1.260061329174e-01 2.655323381749e-01 7.418631877180e-02
8.305105105105e-01 1.308830599746e-01 8.399420385976e-04 1.278693414599e-01 2.672045780396e-01 7.447157287832e-02
8.314014014014e-01 1.327865159442e-01 8.445209657775e-04 1.297490078910e-01 2.688657420350e-01 7.475297255220e-02
8.322922922923e-01 1.347066160180e-01 8.490790802899e-04 1.316453386157e-01 2.705156198462e-01 7.503049332829e-02
8.331831831832e-01 1.366435686389e-01 8.536161780549e-04 1.335585437398e-01 2.721539982325e-01 7.530411047309e-02
8.340740740741e-01 1.385975859980e-01 8.581320511004e-04 1.354888371545e-01 2.737806609667e-01 7.557379896846e-02
8.349649649650e-01 1.405688841217e-01 8.626264873383e-04 1.374364366250e-01 2.753953887739e-01 7.583953349498e-02
8.358558558559e-01 1.425576829601e-01 8.670992703342e-04 1.394015638803e-01 2.769979592679e-01 7.610128841506e-02
8.367467467467e-01 1.445642064798e-01 8.715501790707e-04 1.413844447064e-01 2.785881468865e-01 7.635903775567e-02
8.376376376376e-01 1.465886827577e-01 8.759789877038e-04 1.433853090419e-01 2.801657228248e-01 7.661275519079e-02
8.385285285285e-01 1.486313440784e-01 8.803854653129e-04 1.454043910762e-01 2.817304549676e-01 7.686241402355e-02
8.394194194194e-01 1.506924270342e-01 8.847693756437e-04 1.474419293507e-01 2.832821078192e-01 7.710798716798e-02
8.403103103103e-01 1.527721726282e-01 8.891304768439e-04 1.494981668636e-01 2.848204424322e-01 7.734944713048e-02
8.412012012012e-01 1.548708263802e-01 8.934685211915e-04 1.515733511765e-01 2.863452163339e-01 7.758676599096e-02
8.420920920921e-01 1.569886384358e-01 8.977832548157e-04 1.536677345255e-01 2.878561834515e-01 7.781991538361e-02
8.429829829830e-01 1.591258636792e-01 9.020744174104e-04 1.557815739347e-01 2.893530940345e-01 7.804886647737e-02
8.438738738739e-01 1.612827618484e-01 9.063417419394e-04 1.579151313336e-01 2.908356945761e-01 7.827358995608e-02
8.447647647648e-01 1.634595976551e-01 9.105849543341e-04 1.600686736777e-01 2.923037277320e-01 7.849405599819e-02
8.456556556557e-01 1.656566409074e-01 9.148037731823e-04 1.622424730733e-01 2.937569322372e-01 7.871023425630e-02
8.465465465465e-01 1.678741666363e-01 9.189979094094e-04 1.644368069055e-01 2.951950428205e-01 7.892209383621e-02
8.474374374374e-01 1.701124552266e-01 9.231670659506e-04 1.666519579705e-01 2.966177901174e-01 7.912960327573e-02
8.483283283283e-01 1.723717925514e-01 9.273109374141e-04 1.688882146119e-01 2.980249005796e-01 7.933273052308e-02
8.492192192192e-01 1.746524701108e-01 9.314292097362e-04 1.711458708613e-01 2.994160963837e-01 7.953144291506e-02
8.501101101101e-01 1.769547851753e-01 9.355215598261e-04 1.734252265833e-01 3.007910953357e-01 7.972570715478e-02
8.510010010010e-01 1.792790409330e-01 9.395876552025e-04 1.757265876247e-01 3.021496107742e-01 7.991548928912e-02
8.518918918919e-01 1.816255466424e-01 9.436271536202e-04 1.780502659692e-01 3.034913514710e-01 8.010075468586e-02
8.527827827828e-01 1.839946177895e-01 9.476397026863e-04 1.803965798964e-01 3.048160215278e-01 8.028146801048e-02
8.536736736737e-01 1.863865762495e-01 9.516249394680e-04 1.827658541457e-01 3.061233202718e-01 8.045759320262e-02
8.545645645646e-01 1.888017504548e-01 9.555824900893e-04 1.851584200865e-01 3.074129421474e-01 8.062909345229e-02
8.554554554555e-01 1.912404755678e-01 9.595119693169e-04 1.875746158928e-01 3.086845766051e-01 8.079593117570e-02
8.563463463463e-01 1.937030936588e-01 9.634129801370e-04 1.900147867241e-01 3.099379079874e-01 8.095806799083e-02
8.572372372372e-01 1.961899538910e-01 9.672851133205e-04 1.924792849119e-01 3.111726154117e-01 8.111546469270e-02
8.581281281281e-01 1.987014127108e-01 9.711279469773e-04 1.949684701532e-01 3.123883726498e-01 8.126808122835e-02
8.590190190190e-01 2.012378340441e-01 9.749410460997e-04 1.974827097090e-01 3.135848480040e-01 8.141587667155e-02
8.599099099099e-01 2.037995895001e-01 9.787239620950e-04 2.000223786107e-01 3.147617041799e-01 8.155880919721e-02
8.608008008008e-01 2.063870585814e-01 9.824762323050e-04 2.025878598729e-01 3.159185981553e-01 8.169683605561e-02
8.616916916917e-01 2.090006289008e-01 9.861973795164e-04 2.051795447134e-01 3.170551810457e-01 8.182991354628e-02
8.625825825826e-01 2.116406964067e-01 9.898869114566e-04 2.077978327809e-01 3.181710979659e-01 8.195799699172e-02
8.634734734735e-01 2.143076656148e-01 9.935443202792e-04 2.104431323904e-01 3.192659878869e-01 8.208104071086e-02
8.643643643644e-01 2.170019498490e-01 9.971690820369e-04 2.131158607664e-01 3.203394834903e-01 8.219899799240e-02
8.652552552553e-01 2.197239714896e-01 1.000760656142e-03 2.158164442955e-01 3.213912110163e-01 8.231182106781e-02
8.661461461461e-01 2.224741622313e-01 1.004318484812e-03 2.185453187866e-01 3.224207901093e-01 8.241946108427e-02
8.670370370370e-01 2.252529633492e-01 1.007841992507e-03 2.213029297411e-01 3.234278336573e-01 8.252186807747e-02
8.679279279279e-01 2.280608259748e-01 1.011330585352e-03 2.240897326325e-01 3.244119476276e-01 8.261899094419e-02
8.688188188188e-01 2.308982113822e-01 1.014783650543e-03 2.269061931958e-01 3.253727308973e-01 8.271077741484e-02
8.697097097097e-01 2.337655912832e-01 1.018200555743e-03 2.297527877275e-01 3.263097750782e-01 8.279717402587e-02
8.706006006006e-01 2.366634481350e-01 1.021580648465e-03 2.326300033964e-01 3.272226643372e-01 8.287812609215e-02
8.714914914915e-01 2.395922754572e-01 1.024923255440e-03 2.355383385654e-01 3.281109752106e-01 8.295357767932e-02
8.723823823824e-01 2.425525781619e-01 1.028227681972e-03 2.384783031256e-01 3.289742764130e-01 8.302347157609e-02
8.732732732733e-01 2.455448728949e-01 1.031493211277e-03 2.414504188425e-01 3.298121286402e-01 8.308774926659e-02
8.741641641642e-01 2.485696883904e-01 1.034719103813e-03 2.444552197148e-01 3.306240843663e-01 8.314635090282e-02
8.750550550551e-01 2.516275658381e-01 1.037904596588e-03 2.474932523473e-01 3.314096876333e-01 8.319921527712e-02
8.759459459459e-01 2.547190592653e-01 1.041048902464e-03 2.505650763369e-01 3.321684738359e-01 8.324627979484e-02
8.768368368368e-01 2.578447359320e-01 1.044151209437e-03 2.536712646743e-01 3.328999694976e-01 8.328748044717e-02
8.777277277277e-01 2.610051767425e-01 1.047210679911e-03 2.568124041602e-01 3.336036920414e-01 8.332275178417e-02
8.786186186186e-01 2.642009766719e-01 1.050226449950e-03 2.599890958379e-01 3.342791495512e-01 8.335202688809e-02
8.795095095095e-01 2.674327452097e-01 1.053197628523e-03 2.632019554429e-01 3.349258405270e-01 8.337523734705e-02
8.804004004004e-01 2.707011068201e-01 1.056123296732e-03 2.664516138692e-01 3.355432536317e-01 8.339231322902e-02
8.812912912913e-01 2.740067014211e-01 1.059002507023e-03 2.697387176554e-01 3.361308674290e-01 8.340318305630e-02
8.821821821822e-01 2.773501848823e-01 1.061834282389e-03 2.730639294883e-01 3.366881501134e-01 8.340777378051e-02
8.830730730731e-01 2.807322295421e-01 1.064617615555e-03 2.764279287283e-01 3.372145592305e-01 8.340601075811e-02
8.839639639640e-01 2.841535247466e-01 1.067351468150e-03 2.798314119547e-01 3.377095413883e-01 8.339781772660e-02
8.848548548549e-01 2.876147774095e-01 1.070034769869e-03 2.832750935337e-01 3.381725319589e-01 8.338311678147e-02
8.857457457457e-01 2.911167125955e-01 1.072666417618e-03 2.867597062095e-01 3.386029547690e-01 8.336182835391e-02
8.866366366366e-01 2.946600741273e-01 1.075245274649e-03 2.902860017199e-01 3.390002217810e-01 8.333387118948e-02
8.875275275275e-01 2.982456252178e-01 1.077770169685e-03 2.938547514368e-01 3.393637327626e-01 8.329916232777e-02
8.884184184184e-01 3.018741491289e-01 1.080239896028e-03 2.974667470344e-01 3.396928749440e-01 8.325761708319e-02
8.893093093093e-01 3.055464498581e-01 1.082653210662e-03 3.011228011851e-01 3.399870226643e-01 8.320914902698e-02
8.902002002002e-01 3.092633528540e-01 1.085008833347e-03 3.048237482847e-01 3.402455370047e-01 8.315366997060e-02
8.910910910911e-01 3.130257057626e-01 1.087305445696e-03 3.085704452090e-01 3.404677654084e-01 8.309108995060e-02
8.919819819820e-01 3.168343792057e-01 1.089541690255e-03 3.123637721033e-01 3.406530412871e-01 8.302131721515e-02
8.928728728729e-01 3.206902675934e-01 1.091716169569e-03 3.162046332056e-01 3.408006836130e-01 8.294425821236e-02
8.937637637638e-01 3.245942899716e-01 1.093827445248e-03 3.200939577066e-01 3.409099964962e-01 8.285981758059e-02
8.946546546547e-01 3.285473909082e-01 1.095874037024e-03 3.240327006472e-01 3.409802687455e-01 8.276789814090e-02
8.955455455455e-01 3.325505414173e-01 1.097854421811e-03 3.280218438565e-01 3.410107734140e-01 8.266840089187e-02
8.964364364364e-01 3.366047399265e-01 1.099767032764e-03 3.320623969317e-01 3.410007673266e-01 8.256122500698e-02
8.973273273273e-01 3.407110132865e-01 1.101610258342e-03 3.361553982626e-01 3.409494905905e-01 8.244626783487e-02
8.982182182182e-01 3.448704178284e-01 1.103382441370e-03 3.403019161032e-01 3.408561660860e-01 8.232342490254e-02
8.991091091091e-01 3.490840404687e-01 1.105081878123e-03 3.445030496920e-01 3.407199989379e-01 8.219258992203e-02
9.000000000000e-01 3.533529998663e-01 1.106706817401e-03 3.487599304258e-01 3.405401759673e-01 8.205365480064e-02


==> plot_data/curvy2_raw_z0.5.dat <==
run_id prediction_at_z0.5 exact_at_z0.5 percent_error_at_z0.5
0 -9.841303073949e-02 -9.612929748124e-02 -2.083452438951e-01
1 -9.815252094016e-02 -9.612929748124e-02 -1.845789053866e-01
2 -9.780158793532e-02 -9.612929748124e-02 -1.525632475949e-01
3 -9.832827574311e-02 -9.612929748124e-02 -2.006130359730e-01
4 -9.802729386136e-02 -9.612929748124e-02 -1.731544247998e-01
5 -9.797742745785e-02 -9.612929748124e-02 -1.686051071577e-01
6 -9.821447175760e-02 -9.612929748124e-02 -1.902306854805e-01
7 -9.849623960936e-02 -9.612929748124e-02 -2.159363985210e-01
8 -9.988763649407e-02 -9.612929748124e-02 -3.428736939578e-01
9 -9.808010119428e-02 -9.612929748124e-02 -1.779720437650e-01
10 -1.001035738861e-01 -9.612929748124e-02 -3.625736866961e-01
11 -9.831216066404e-02 -9.612929748124e-02 -1.991428554840e-01
12 -9.840376230770e-02 -9.612929748124e-02 -2.074996838132e-01
13 -9.789920654418e-02 -9.612929748124e-02 -1.614690043411e-01
14 -9.823733985986e-02 -9.612929748124e-02 -1.923169450413e-01
15 -9.830954662272e-02 -9.612929748124e-02 -1.989043761974e-01
16 -9.745933570743e-02 -9.612929748124e-02 -1.213395380674e-01
17 -9.737066109800e-02 -9.612929748124e-02 -1.132497434023e-01
18 -9.789816525505e-02 -9.612929748124e-02 -1.613740074156e-01
19 -9.854593575227e-02 -9.612929748124e-02 -2.204701832693e-01
20 -9.770038328627e-02 -9.612929748124e-02 -1.433303359960e-01
21 -9.923903010133e-02 -9.612929748124e-02 -2.837012592608e-01
22 -9.769663148323e-02 -9.612929748124e-02 -1.429880585796e-01
23 -9.850205218395e-02 -9.612929748124e-02 -2.164666803594e-01
24 -9.875802665185e-02 -9.612929748124e-02 -2.398192600677e-01
25 -9.840399769180e-02 -9.612929748124e-02 -2.075211579311e-01
26 -9.860209816799e-02 -9.612929748124e-02 -2.255938868182e-01
27 -9.918771755735e-02 -9.612929748124e-02 -2.790200100599e-01
28 -1.013689585343e-01 -9.612929748124e-02 -4.780148715209e-01
29 -9.803812169647e-02 -9.612929748124e-02 -1.741422494242e-01
30 -1.010955889415e-01 -9.612929748124e-02 -4.530753326007e-01
31 -9.886823909588e-02 -9.612929748124e-02 -2.498739538240e-01
32 -9.771809205039e-02 -9.612929748124e-02 -1.449459085522e-01
33 -9.750053672518e-02 -9.612929748124e-02 -1.250983115852e-01
34 -9.732371995320e-02 -9.612929748124e-02 -1.089672974436e-01
35 -9.924958110938e-02 -9.612929748124e-02 -2.846638289213e-01
36 -9.705362584171e-02 -9.612929748124e-02 -8.432658105085e-02
37 -9.751966416041e-02 -9.612929748124e-02 -1.268433096682e-01
38 -9.759362564535e-02 -9.612929748124e-02 -1.335908243186e-01
39 -9.872632395975e-02 -9.612929748124e-02 -2.369270198755e-01
40 -9.821396309500e-02 -9.612929748124e-02 -1.901842801340e-01
41 -9.882746578010e-02 -9.612929748124e-02 -2.461541996055e-01
42 -9.938850469436e-02 -9.612929748124e-02 -2.973378433186e-01
43 -1.004560911067e-01 -9.612929748124e-02 -3.947338726721e-01
44 -9.824149834180e-02 -9.612929748124e-02 -1.926963238197e-01
45 -9.898223424081e-02 -9.612929748124e-02 -2.602737438109e-01
46 -9.843104317269e-02 -9.612929748124e-02 -2.099885202172e-01
47 -9.837525472100e-02 -9.612929748124e-02 -2.048989334481e-01
48 -9.840960102955e-02 -9.612929748124e-02 -2.080323510693e-01
49 -9.760779799619e-02 -9.612929748124e-02 -1.348837694922e-01
50 -9.843246792395e-02 -9.612929748124e-02 -2.101185004360e-01
51 -9.948791602634e-02 -9.612929748124e-02 -3.064071503983e-01
52 -9.890384936249e-02 -9.612929748124e-02 -2.531226824810e-01
53 -9.830706144024e-02 -9.612929748124e-02 -1.986776527185e-01
54 -9.934413853340e-02 -9.612929748124e-02 -2.932903134281e-01
55 -9.829413019640e-02 -9.612929748124e-02 -1.974979338775e-01
56 -9.820009923408e-02 -9.612929748124e-02 -1.889194785316e-01
57 -9.927454523290e-02 -9.612929748124e-02 -2.869413087386e-01
58 -9.803051155419e-02 -9.612929748124e-02 -1.734479752817e-01
59 -9.828072549936e-02 -9.612929748124e-02 -1.962750218485e-01
60 -9.823322038107e-02 -9.612929748124e-02 -1.919411245244e-01
61 -9.791674215761e-02 -9.612929748124e-02 -1.630687803413e-01
62 -9.811746564483e-02 -9.612929748124e-02 -1.813808068226e-01
63 -9.781406851965e-02 -9.612929748124e-02 -1.537018527175e-01
64 -9.789137048003e-02 -9.612929748124e-02 -1.607541193210e-01
65 -9.814828844476e-02 -9.612929748124e-02 -1.841927743517e-01
66 -9.913332572049e-02 -9.612929748124e-02 -2.740578366211e-01
67 -9.791229596772e-02 -9.612929748124e-02 -1.626631539343e-01
68 -9.854641642503e-02 -9.612929748124e-02 -2.205140350995e-01
69 -9.868957998945e-02 -9.612929748124e-02 -2.335748633022e-01
70 -9.755825836859e-02 -9.612929748124e-02 -1.303642636527e-01
71 -9.794085066619e-02 -9.612929748124e-02 -1.652682023106e-01
72 -9.844177907753e-02 -9.612929748124e-02 -2.109679580319e-01
73 -9.910077861658e-02 -9.612929748124e-02 -2.710885606437e-01
74 -9.912035387034e-02 -9.612929748124e-02 -2.728744132625e-01
75 -9.771748087873e-02 -9.612929748124e-02 -1.448901512928e-01
76 -9.887621003985e-02 -9.612929748124e-02 -2.506011439447e-01
77 -9.874633746815e-02 -9.612929748124e-02 -2.387528545144e-01
78 -9.591511076378e-02 -9.612929748124e-02 1.954027850140e-02
79 -9.791253993549e-02 -9.612929748124e-02 -1.626854111412e-01
80 -9.991138056031e-02 -9.612929748124e-02 -3.450398678105e-01
81 -9.806438545041e-02 -9.612929748124e-02 -1.765382946715e-01
82 -9.862279104687e-02 -9.612929748124e-02 -2.274817005038e-01
83 -9.818947341092e-02 -9.612929748124e-02 -1.879500834815e-01
84 -9.694402239696e-02 -9.612929748124e-02 -7.432744636895e-02
85 -9.873364502109e-02 -9.612929748124e-02 -2.375949211314e-01
86 -9.834082640696e-02 -9.612929748124e-02 -2.017580344579e-01
87 -9.792598243616e-02 -9.612929748124e-02 -1.639117720004e-01
88 -1.008030301186e-01 -9.612929748124e-02 -4.263851580386e-01
89 -9.834911013033e-02 -9.612929748124e-02 -2.025137594798e-01
90 -9.796153174524e-02 -9.612929748124e-02 -1.671549394958e-01
91 -9.822242280916e-02 -9.612929748124e-02 -1.909560608157e-01
92 -9.861064624925e-02 -9.612929748124e-02 -2.263737292401e-01
93 -9.769328536447e-02 -9.612929748124e-02 -1.426827917857e-01
94 -9.751390142501e-02 -9.612929748124e-02 -1.263175746643e-01
95 -9.905178524008e-02 -9.612929748124e-02 -2.666188893550e-01
96 -9.722513977668e-02 -9.612929748124e-02 -9.997381677060e-02
97 -9.841590999473e-02 -9.612929748124e-02 -2.086079186772e-01
98 -9.850101793184e-02 -9.612929748124e-02 -2.163723254225e-01
99 -9.746800112984e-02 -9.612929748124e-02 -1.221300855354e-01


==> plot_data/epsilon_four_pt_function_anchor_0.3_ensemble_comparison.dat <==
z Bootstrap Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.003539 1.002930 0.000144 1.002786 1.003074
0.011152 1.004132 1.003425 0.000168 1.003258 1.003593
0.012304 1.004752 1.003944 0.000192 1.003752 1.004136
0.013456 1.005398 1.004485 0.000217 1.004268 1.004703
0.014608 1.006068 1.005048 0.000243 1.004805 1.005291
0.015760 1.006761 1.005632 0.000270 1.005362 1.005901
0.016912 1.007477 1.006235 0.000297 1.005938 1.006532
0.018063 1.008214 1.006858 0.000325 1.006533 1.007184
0.019215 1.008973 1.007500 0.000354 1.007147 1.007854
0.020367 1.009752 1.008161 0.000383 1.007778 1.008544
0.021519 1.010551 1.008840 0.000412 1.008428 1.009252
0.022671 1.011369 1.009536 0.000442 1.009094 1.009979
0.023823 1.012206 1.010250 0.000473 1.009777 1.010723
0.024975 1.013061 1.010981 0.000504 1.010478 1.011485
0.026127 1.013935 1.011729 0.000535 1.011194 1.012265
0.027279 1.014826 1.012494 0.000567 1.011927 1.013061
0.028431 1.015735 1.013275 0.000599 1.012675 1.013874
0.029583 1.016661 1.014072 0.000632 1.013440 1.014703
0.030735 1.017604 1.014885 0.000664 1.014220 1.015549
0.031886 1.018563 1.015713 0.000697 1.015016 1.016411
0.033038 1.019538 1.016557 0.000731 1.015827 1.017288
0.034190 1.020530 1.017417 0.000764 1.016653 1.018182
0.035342 1.021538 1.018292 0.000798 1.017494 1.019091
0.036494 1.022561 1.019183 0.000832 1.018350 1.020015
0.037646 1.023600 1.020088 0.000867 1.019222 1.020955
0.038798 1.024654 1.021008 0.000901 1.020107 1.021909
0.039950 1.025724 1.021944 0.000936 1.021008 1.022879
0.041102 1.026808 1.022894 0.000971 1.021923 1.023864
0.042254 1.027907 1.023858 0.001006 1.022853 1.024864
0.043406 1.029022 1.024838 0.001041 1.023797 1.025878
0.044558 1.030151 1.025832 0.001076 1.024756 1.026908
0.045710 1.031294 1.026840 0.001111 1.025729 1.027952
0.046861 1.032452 1.027863 0.001147 1.026716 1.029010
0.048013 1.033624 1.028900 0.001183 1.027718 1.030083
0.049165 1.034811 1.029952 0.001218 1.028733 1.031170
0.050317 1.036011 1.031018 0.001254 1.029763 1.032272
0.051469 1.037226 1.032098 0.001290 1.030808 1.033388
0.052621 1.038455 1.033192 0.001326 1.031866 1.034518
0.053773 1.039698 1.034301 0.001362 1.032939 1.035662
0.054925 1.040954 1.035423 0.001398 1.034025 1.036821
0.056077 1.042225 1.036560 0.001434 1.035126 1.037994
0.057229 1.043509 1.037711 0.001470 1.036241 1.039181
0.058381 1.044807 1.038876 0.001506 1.037370 1.040382
0.059533 1.046118 1.040055 0.001542 1.038513 1.041597
0.060684 1.047443 1.041248 0.001578 1.039670 1.042826
0.061836 1.048782 1.042455 0.001614 1.040841 1.044069
0.062988 1.050135 1.043677 0.001650 1.042027 1.045327
0.064140 1.051500 1.044912 0.001686 1.043226 1.046598
0.065292 1.052880 1.046161 0.001722 1.044439 1.047883
0.066444 1.054272 1.047425 0.001758 1.045667 1.049183
0.067596 1.055678 1.048702 0.001794 1.046909 1.050496
0.068748 1.057098 1.049994 0.001829 1.048164 1.051823
0.069900 1.058531 1.051299 0.001865 1.049434 1.053164
0.071052 1.059977 1.052619 0.001901 1.050718 1.054520
0.072204 1.061437 1.053953 0.001936 1.052017 1.055889
0.073356 1.062909 1.055301 0.001971 1.053329 1.057272
0.074508 1.064396 1.056663 0.002007 1.054656 1.058669
0.075659 1.065895 1.058039 0.002042 1.055997 1.060081
0.076811 1.067408 1.059429 0.002077 1.057352 1.061506
0.077963 1.068934 1.060834 0.002112 1.058722 1.062945
0.079115 1.070474 1.062252 0.002147 1.060106 1.064399
0.080267 1.072026 1.063685 0.002181 1.061504 1.065866
0.081419 1.073592 1.065132 0.002216 1.062917 1.067348
0.082571 1.075172 1.066594 0.002250 1.064344 1.068844
0.083723 1.076764 1.068070 0.002284 1.065786 1.070354
0.084875 1.078370 1.069560 0.002318 1.067242 1.071878
0.086027 1.079990 1.071064 0.002352 1.068713 1.073416
0.087179 1.081622 1.072583 0.002385 1.070198 1.074969
0.088331 1.083268 1.074117 0.002419 1.071698 1.076535
0.089482 1.084928 1.075664 0.002452 1.073212 1.078116
0.090634 1.086601 1.077227 0.002485 1.074742 1.079712
0.091786 1.088287 1.078804 0.002518 1.076286 1.081322
0.092938 1.089987 1.080395 0.002551 1.077845 1.082946
0.094090 1.091700 1.082001 0.002583 1.079418 1.084584
0.095242 1.093426 1.083622 0.002615 1.081007 1.086237
0.096394 1.095167 1.085258 0.002647 1.082611 1.087905
0.097546 1.096920 1.086908 0.002679 1.084229 1.089587
0.098698 1.098688 1.088573 0.002710 1.085863 1.091283
0.099850 1.100469 1.090253 0.002741 1.087512 1.092994
0.101002 1.102263 1.091948 0.002772 1.089176 1.094720
0.102154 1.104071 1.093658 0.002803 1.090855 1.096461
0.103306 1.105893 1.095383 0.002833 1.092550 1.098216
0.104457 1.107729 1.097123 0.002863 1.094260 1.099986
0.105609 1.109578 1.098878 0.002893 1.095985 1.101771
0.106761 1.111441 1.100649 0.002922 1.097726 1.103571
0.107913 1.113319 1.102434 0.002952 1.099482 1.105386
0.109065 1.115210 1.104235 0.002981 1.101254 1.107216
0.110217 1.117115 1.106051 0.003009 1.103042 1.109060
0.111369 1.119033 1.107883 0.003038 1.104845 1.110920
0.112521 1.120966 1.109730 0.003066 1.106664 1.112796
0.113673 1.122913 1.111593 0.003093 1.108499 1.114686
0.114825 1.124875 1.113471 0.003121 1.110350 1.116591
0.115977 1.126850 1.115365 0.003148 1.112217 1.118512
0.117129 1.128840 1.117274 0.003174 1.114100 1.120449
0.118280 1.130843 1.119200 0.003201 1.115999 1.122400
0.119432 1.132862 1.121141 0.003227 1.117915 1.124368
0.120584 1.134894 1.123098 0.003252 1.119846 1.126351
0.121736 1.136941 1.125072 0.003277 1.121794 1.128349
0.122888 1.139003 1.127061 0.003302 1.123759 1.130363
0.124040 1.141079 1.129066 0.003327 1.125739 1.132393
0.125192 1.143170 1.131088 0.003351 1.127737 1.134439
0.126344 1.145275 1.133126 0.003375 1.129751 1.136501
0.127496 1.147395 1.135180 0.003398 1.131782 1.138578
0.128648 1.149530 1.137251 0.003421 1.133830 1.140672
0.129800 1.151680 1.139338 0.003444 1.135894 1.142782
0.130952 1.153845 1.141442 0.003466 1.137976 1.144908
0.132104 1.156025 1.143563 0.003488 1.140075 1.147050
0.133255 1.158220 1.145700 0.003509 1.142191 1.149209
0.134407 1.160430 1.147854 0.003530 1.144324 1.151384
0.135559 1.162655 1.150025 0.003551 1.146474 1.153575
0.136711 1.164895 1.152213 0.003571 1.148642 1.155784
0.137863 1.167151 1.154418 0.003590 1.150828 1.158008
0.139015 1.169423 1.156640 0.003610 1.153031 1.160250
0.140167 1.171710 1.158880 0.003628 1.155251 1.162508
0.141319 1.174012 1.161137 0.003647 1.157490 1.164783
0.142471 1.176330 1.163411 0.003665 1.159746 1.167075
0.143623 1.178664 1.165703 0.003682 1.162021 1.169385
0.144775 1.181014 1.168012 0.003699 1.164313 1.171711
0.145927 1.183379 1.170339 0.003716 1.166624 1.174055
0.147078 1.185761 1.172684 0.003732 1.168952 1.176415
0.148230 1.188159 1.175047 0.003747 1.171300 1.178794
0.149382 1.190573 1.177427 0.003762 1.173665 1.181190
0.150534 1.193003 1.179826 0.003777 1.176049 1.183603
0.151686 1.195449 1.182243 0.003791 1.178452 1.186034
0.152838 1.197912 1.184678 0.003805 1.180874 1.188483
0.153990 1.200392 1.187132 0.003818 1.183314 1.190950
0.155142 1.202888 1.189604 0.003830 1.185774 1.193434
0.156294 1.205400 1.192095 0.003842 1.188253 1.195937
0.157446 1.207930 1.194604 0.003854 1.190750 1.198458
0.158598 1.210476 1.197132 0.003865 1.193267 1.200997
0.159750 1.213040 1.199679 0.003876 1.195804 1.203555
0.160902 1.215620 1.202245 0.003886 1.198360 1.206131
0.162053 1.218218 1.204830 0.003895 1.200935 1.208725
0.163205 1.220833 1.207435 0.003904 1.203531 1.211339
0.164357 1.223466 1.210058 0.003912 1.206146 1.213971
0.165509 1.226116 1.212701 0.003920 1.208781 1.216621
0.166661 1.228783 1.215364 0.003928 1.211436 1.219291
0.167813 1.231468 1.218046 0.003934 1.214112 1.221980
0.168965 1.234171 1.220748 0.003940 1.216808 1.224688
0.170117 1.236892 1.223470 0.003946 1.219524 1.227416
0.171269 1.239631 1.226212 0.003951 1.222261 1.230163
0.172421 1.242389 1.228974 0.003956 1.225018 1.232929
0.173573 1.245164 1.231756 0.003960 1.227796 1.235715
0.174725 1.247958 1.234558 0.003963 1.230596 1.238521
0.175876 1.250770 1.237381 0.003966 1.233416 1.241347
0.177028 1.253601 1.240225 0.003968 1.236257 1.244193
0.178180 1.256451 1.243089 0.003969 1.239120 1.247059
0.179332 1.259319 1.245975 0.003970 1.242004 1.249945
0.180484 1.262207 1.248881 0.003971 1.244910 1.252852
0.181636 1.265113 1.251808 0.003970 1.247838 1.255779
0.182788 1.268039 1.254757 0.003970 1.250787 1.258726
0.183940 1.270984 1.257726 0.003968 1.253758 1.261695
0.185092 1.273949 1.260718 0.003966 1.256752 1.264684
0.186244 1.276933 1.263731 0.003963 1.259768 1.267694
0.187396 1.279937 1.266766 0.003960 1.262806 1.270726
0.188548 1.282961 1.269822 0.003956 1.265866 1.273778
0.189699 1.286005 1.272901 0.003951 1.268950 1.276852
0.190851 1.289068 1.276002 0.003946 1.272056 1.279948
0.192003 1.292153 1.279125 0.003940 1.275185 1.283065
0.193155 1.295257 1.282271 0.003934 1.278337 1.286205
0.194307 1.298382 1.285439 0.003926 1.281513 1.289366
0.195459 1.301528 1.288630 0.003919 1.284712 1.292549
0.196611 1.304695 1.291844 0.003910 1.287934 1.295754
0.197763 1.307882 1.295081 0.003901 1.291180 1.298982
0.198915 1.311091 1.298341 0.003891 1.294450 1.302232
0.200067 1.314321 1.301625 0.003880 1.297744 1.305505
0.201219 1.317572 1.304932 0.003869 1.301062 1.308801
0.202371 1.320845 1.308262 0.003857 1.304405 1.312120
0.203523 1.324140 1.311617 0.003845 1.307772 1.315462
0.204674 1.327456 1.314995 0.003832 1.311164 1.318827
0.205826 1.330795 1.318398 0.003818 1.314580 1.322215
0.206978 1.334156 1.321825 0.003803 1.318022 1.325628
0.208130 1.337539 1.325276 0.003788 1.321488 1.329063
0.209282 1.340944 1.328752 0.003772 1.324980 1.332523
0.210434 1.344372 1.332252 0.003755 1.328498 1.336007
0.211586 1.347824 1.335778 0.003737 1.332041 1.339515
0.212738 1.351298 1.339329 0.003719 1.335610 1.343048
0.213890 1.354795 1.342905 0.003700 1.339204 1.346605
0.215042 1.358315 1.346506 0.003680 1.342826 1.350186
0.216194 1.361859 1.350133 0.003660 1.346473 1.353793
0.217346 1.365427 1.353786 0.003639 1.350147 1.357425
0.218497 1.369018 1.357465 0.003617 1.353847 1.361082
0.219649 1.372634 1.361170 0.003595 1.357575 1.364764
0.220801 1.376274 1.364901 0.003571 1.361330 1.368472
0.221953 1.379938 1.368659 0.003547 1.365111 1.372206
0.223105 1.383627 1.372443 0.003522 1.368921 1.375965
0.224257 1.387340 1.376254 0.003497 1.372758 1.379751
0.225409 1.391078 1.380093 0.003470 1.376622 1.383563
0.226561 1.394842 1.383959 0.003443 1.380515 1.387402
0.227713 1.398631 1.387852 0.003415 1.384436 1.391267
0.228865 1.402445 1.391772 0.003387 1.388386 1.395159
0.230017 1.406285 1.395721 0.003357 1.392364 1.399079
0.231169 1.410151 1.399698 0.003327 1.396371 1.403025
0.232321 1.414043 1.403703 0.003296 1.400406 1.406999
0.233472 1.417961 1.407736 0.003265 1.404471 1.411001
0.234624 1.421906 1.411798 0.003232 1.408566 1.415030
0.235776 1.425878 1.415889 0.003199 1.412690 1.419088
0.236928 1.429876 1.420009 0.003165 1.416844 1.423173
0.238080 1.433902 1.424158 0.003130 1.421028 1.427288
0.239232 1.437955 1.428336 0.003094 1.425242 1.431430
0.240384 1.442035 1.432545 0.003058 1.429487 1.435602
0.241536 1.446143 1.436783 0.003020 1.433763 1.439803
0.242688 1.450280 1.441051 0.002982 1.438069 1.444033
0.243840 1.454444 1.445350 0.002943 1.442407 1.448293
0.244992 1.458637 1.449679 0.002903 1.446776 1.452583
0.246144 1.462858 1.454039 0.002863 1.451176 1.456902
0.247295 1.467109 1.458430 0.002821 1.455609 1.461252
0.248447 1.471388 1.462852 0.002779 1.460073 1.465632
0.249599 1.475697 1.467306 0.002736 1.464570 1.470042
0.250751 1.480035 1.471792 0.002692 1.469099 1.474484
0.251903 1.484404 1.476309 0.002648 1.473661 1.478957
0.253055 1.488802 1.480859 0.002602 1.478257 1.483461
0.254207 1.493230 1.485441 0.002556 1.482885 1.487996
0.255359 1.497690 1.490055 0.002508 1.487547 1.492564
0.256511 1.502179 1.494703 0.002460 1.492242 1.497163
0.257663 1.506700 1.499384 0.002411 1.496972 1.501795
0.258815 1.511253 1.504098 0.002362 1.501736 1.506459
0.259967 1.515836 1.508846 0.002311 1.506535 1.511157
0.261119 1.520452 1.513627 0.002260 1.511368 1.515887
0.262270 1.525100 1.518443 0.002207 1.516236 1.520650
0.263422 1.529780 1.523294 0.002154 1.521140 1.525448
0.264574 1.534492 1.528179 0.002100 1.526079 1.530278
0.265726 1.539238 1.533099 0.002045 1.531054 1.535144
0.266878 1.544016 1.538054 0.001989 1.536065 1.540043
0.268030 1.548828 1.543045 0.001932 1.541112 1.544977
0.269182 1.553674 1.548071 0.001875 1.546196 1.549946
0.270334 1.558553 1.553134 0.001816 1.551317 1.554950
0.271486 1.563467 1.558233 0.001757 1.556476 1.559990
0.272638 1.568416 1.563368 0.001697 1.561672 1.565065
0.273790 1.573399 1.568541 0.001636 1.566905 1.570177
0.274942 1.578417 1.573751 0.001574 1.572177 1.575324
0.276093 1.583471 1.578998 0.001511 1.577487 1.580509
0.277245 1.588561 1.584283 0.001447 1.582836 1.585730
0.278397 1.593686 1.589606 0.001382 1.588224 1.590988
0.279549 1.598848 1.594967 0.001317 1.593651 1.596284
0.280701 1.604047 1.600367 0.001250 1.599117 1.601618
0.281853 1.609282 1.605807 0.001183 1.604624 1.606989
0.283005 1.614555 1.611285 0.001115 1.610171 1.612400
0.284157 1.619865 1.616803 0.001045 1.615758 1.617848
0.285309 1.625213 1.622361 0.000975 1.621386 1.623336
0.286461 1.630600 1.627959 0.000904 1.627055 1.628864
0.287613 1.636025 1.633598 0.000832 1.632766 1.634430
0.288765 1.641489 1.639278 0.000759 1.638519 1.640037
0.289917 1.646992 1.644999 0.000686 1.644314 1.645685
0.291068 1.652535 1.650762 0.000611 1.650151 1.651372
0.292220 1.658117 1.656566 0.000535 1.656031 1.657101
0.293372 1.663740 1.662413 0.000459 1.661954 1.662871
0.294524 1.669403 1.668302 0.000381 1.667921 1.668683
0.295676 1.675108 1.674234 0.000303 1.673932 1.674537
0.296828 1.680853 1.680210 0.000223 1.679987 1.680433
0.297980 1.686641 1.686229 0.000143 1.686086 1.686372
0.299132 1.692470 1.692293 0.000062 1.692231 1.692354
0.300284 1.698342 1.698400 0.000020 1.698380 1.698421
0.301436 1.704257 1.704553 0.000103 1.704449 1.704656
0.302588 1.710214 1.710750 0.000187 1.710563 1.710938
0.303740 1.716216 1.716993 0.000272 1.716721 1.717265
0.304891 1.722261 1.723282 0.000358 1.722924 1.723640
0.306043 1.728351 1.729617 0.000445 1.729172 1.730062
0.307195 1.734485 1.735999 0.000533 1.735466 1.736532
0.308347 1.740664 1.742427 0.000622 1.741806 1.743049
0.309499 1.746889 1.748904 0.000711 1.748192 1.749615
0.310651 1.753160 1.755428 0.000802 1.754626 1.756230
0.311803 1.759477 1.762000 0.000894 1.761106 1.762893
0.312955 1.765841 1.768621 0.000986 1.767634 1.769607
0.314107 1.772252 1.775290 0.001080 1.774211 1.776370
0.315259 1.778711 1.782010 0.001174 1.780836 1.783184
0.316411 1.785217 1.788779 0.001270 1.787510 1.790049
0.317563 1.791773 1.795599 0.001366 1.794233 1.796964
0.318715 1.798377 1.802469 0.001463 1.801006 1.803932
0.319866 1.805030 1.809390 0.001561 1.807829 1.810952
0.321018 1.811733 1.816363 0.001661 1.814703 1.818024
0.322170 1.818486 1.823388 0.001761 1.821628 1.825149
0.323322 1.825291 1.830466 0.001862 1.828604 1.832328
0.324474 1.832146 1.837597 0.001964 1.835632 1.839561
0.325626 1.839053 1.844781 0.002067 1.842713 1.846848
0.326778 1.846012 1.852018 0.002171 1.849847 1.854190
0.327930 1.853023 1.859311 0.002276 1.857034 1.861587
0.329082 1.860088 1.866658 0.002382 1.864276 1.869040
0.330234 1.867206 1.874060 0.002489 1.871571 1.876549
0.331386 1.874378 1.881518 0.002597 1.878921 1.884115
0.332538 1.881605 1.889032 0.002706 1.886327 1.891738
0.333689 1.888887 1.896604 0.002816 1.893788 1.899419
0.334841 1.896224 1.904232 0.002926 1.901306 1.907158
0.335993 1.903617 1.911918 0.003038 1.908880 1.914956
0.337145 1.911067 1.919663 0.003151 1.916512 1.922813
0.338297 1.918575 1.927466 0.003264 1.924202 1.930730
0.339449 1.926140 1.935329 0.003379 1.931950 1.938708
0.340601 1.933763 1.943251 0.003494 1.939757 1.946746
0.341753 1.941444 1.951234 0.003611 1.947623 1.954845
0.342905 1.949185 1.959278 0.003728 1.955550 1.963006
0.344057 1.956986 1.967383 0.003847 1.963536 1.971230
0.345209 1.964848 1.975551 0.003966 1.971584 1.979517
0.346361 1.972770 1.983781 0.004087 1.979694 1.987867
0.347513 1.980754 1.992074 0.004208 1.987866 1.996282
0.348664 1.988800 2.000431 0.004330 1.996100 2.004761
0.349816 1.996909 2.008852 0.004453 2.004398 2.013305
0.350968 2.005081 2.017338 0.004578 2.012760 2.021915
0.352120 2.013317 2.025889 0.004703 2.021187 2.030592
0.353272 2.021618 2.034507 0.004829 2.029678 2.039336
0.354424 2.029984 2.043191 0.004956 2.038235 2.048147
0.355576 2.038415 2.051943 0.005084 2.046859 2.057026
0.356728 2.046914 2.060762 0.005213 2.055550 2.065975
0.357880 2.055479 2.069650 0.005343 2.064308 2.074993
0.359032 2.064112 2.078607 0.005473 2.073134 2.084081
0.360184 2.072813 2.087635 0.005605 2.082029 2.093240
0.361336 2.081583 2.096732 0.005738 2.090994 2.102470
0.362487 2.090423 2.105901 0.005871 2.100029 2.111772
0.363639 2.099333 2.115141 0.006006 2.109135 2.121147
0.364791 2.108315 2.124454 0.006142 2.118312 2.130595
0.365943 2.117368 2.133840 0.006278 2.127562 2.140118
0.367095 2.126493 2.143300 0.006415 2.136884 2.149715
0.368247 2.135692 2.152834 0.006554 2.146280 2.159388
0.369399 2.144965 2.162443 0.006693 2.155750 2.169136
0.370551 2.154312 2.172129 0.006833 2.165296 2.178962
0.371703 2.163734 2.181891 0.006974 2.174917 2.188865
0.372855 2.173233 2.191730 0.007116 2.184614 2.198846
0.374007 2.182808 2.201648 0.007259 2.194389 2.208907
0.375159 2.192461 2.211644 0.007403 2.204241 2.219047
0.376311 2.202192 2.221720 0.007548 2.214172 2.229267
0.377462 2.212003 2.231876 0.007693 2.224183 2.239569
0.378614 2.221893 2.242113 0.007840 2.234274 2.249953
0.379766 2.231864 2.252433 0.007987 2.244445 2.260420
0.380918 2.241916 2.262834 0.008136 2.254699 2.270970
0.382070 2.252051 2.273320 0.008285 2.265035 2.281605
0.383222 2.262269 2.283889 0.008435 2.275455 2.292324
0.384374 2.272571 2.294544 0.008586 2.285958 2.303130
0.385526 2.282957 2.305285 0.008738 2.296547 2.314023
0.386678 2.293429 2.316112 0.008891 2.307222 2.325003
0.387830 2.303988 2.327027 0.009044 2.317983 2.336071
0.388982 2.314634 2.338031 0.009199 2.328832 2.347229
0.390134 2.325368 2.349123 0.009354 2.339769 2.358477
0.391285 2.336192 2.360306 0.009510 2.350796 2.369817
0.392437 2.347105 2.371580 0.009667 2.361913 2.381248
0.393589 2.358110 2.382946 0.009825 2.373121 2.392772
0.394741 2.369206 2.394405 0.009984 2.384421 2.404389
0.395893 2.380395 2.405958 0.010144 2.395814 2.416102
0.397045 2.391678 2.417605 0.010304 2.407301 2.427909
0.398197 2.403056 2.429348 0.010465 2.418883 2.439814
0.399349 2.414529 2.441188 0.010628 2.430560 2.451815
0.400501 2.426099 2.453125 0.010790 2.442335 2.463916
0.401653 2.437767 2.465161 0.010954 2.454207 2.476115
0.402805 2.449533 2.477296 0.011119 2.466178 2.488415
0.403957 2.461399 2.489532 0.011284 2.478248 2.500816
0.405109 2.473366 2.501870 0.011450 2.490419 2.513320
0.406260 2.485434 2.514310 0.011617 2.502692 2.525927
0.407412 2.497605 2.526853 0.011785 2.515068 2.538638
0.408564 2.509880 2.539501 0.011953 2.527548 2.551455
0.409716 2.522260 2.552255 0.012123 2.540133 2.564378
0.410868 2.534747 2.565116 0.012293 2.552823 2.577409
0.412020 2.547340 2.578085 0.012463 2.565621 2.590548
0.413172 2.560041 2.591162 0.012635 2.578527 2.603797
0.414324 2.572852 2.604350 0.012807 2.591543 2.617157
0.415476 2.585773 2.617649 0.012980 2.604669 2.630629
0.416628 2.598806 2.631060 0.013154 2.617906 2.644214
0.417780 2.611952 2.644585 0.013328 2.631256 2.657913
0.418932 2.625212 2.658224 0.013503 2.644721 2.671728
0.420083 2.638587 2.671979 0.013679 2.658300 2.685659
0.421235 2.652079 2.685852 0.013856 2.671996 2.699708
0.422387 2.665688 2.699842 0.014033 2.685809 2.713875
0.423539 2.679416 2.713952 0.014211 2.699742 2.728163
0.424691 2.693265 2.728183 0.014389 2.713794 2.742573
0.425843 2.707235 2.742536 0.014569 2.727968 2.757105
0.426995 2.721327 2.757012 0.014749 2.742264 2.771761
0.428147 2.735544 2.771613 0.014929 2.756684 2.786542
0.429299 2.749886 2.786340 0.015110 2.771230 2.801450
0.430451 2.764355 2.801194 0.015292 2.785902 2.816486
0.431603 2.778952 2.816176 0.015474 2.800702 2.831651
0.432755 2.793679 2.831289 0.015657 2.815631 2.846946
0.433907 2.808537 2.846532 0.015841 2.830692 2.862373
0.435058 2.823526 2.861909 0.016025 2.845884 2.877934
0.436210 2.838650 2.877419 0.016210 2.861210 2.893629
0.437362 2.853909 2.893065 0.016395 2.876670 2.909460
0.438514 2.869304 2.908848 0.016581 2.892268 2.925429
0.439666 2.884837 2.924770 0.016767 2.908003 2.941537
0.440818 2.900510 2.940831 0.016954 2.923877 2.957785
0.441970 2.916325 2.957034 0.017141 2.939893 2.974175
0.443122 2.932282 2.973380 0.017329 2.956051 2.990709
0.444274 2.948383 2.989870 0.017517 2.972353 3.007387
0.445426 2.964630 3.006507 0.017706 2.988801 3.024213
0.446578 2.981024 3.023291 0.017895 3.005396 3.041186
0.447730 2.997568 3.040224 0.018085 3.022139 3.058309
0.448881 3.014262 3.057308 0.018275 3.039033 3.075583
0.450033 3.031109 3.074545 0.018466 3.056080 3.093011
0.451185 3.048110 3.091936 0.018656 3.073280 3.110593
0.452337 3.065266 3.109483 0.018848 3.090636 3.128331
0.453489 3.082580 3.127188 0.019040 3.108148 3.146227
0.454641 3.100053 3.145052 0.019232 3.125820 3.164284
0.455793 3.117687 3.163077 0.019424 3.143653 3.182501
0.456945 3.135484 3.181265 0.019617 3.161648 3.200882
0.458097 3.153446 3.199618 0.019810 3.179808 3.219428
0.459249 3.171574 3.218137 0.020003 3.198134 3.238140
0.460401 3.189870 3.236825 0.020197 3.216628 3.257022
0.461553 3.208337 3.255683 0.020391 3.235292 3.276074
0.462705 3.226976 3.274713 0.020585 3.254128 3.295298
0.463856 3.245789 3.293918 0.020779 3.273138 3.314697
0.465008 3.264778 3.313298 0.020974 3.292324 3.334272
0.466160 3.283945 3.332856 0.021169 3.311688 3.354025
0.467312 3.303292 3.352595 0.021364 3.331231 3.373959
0.468464 3.322821 3.372516 0.021559 3.350957 3.394074
0.469616 3.342534 3.392621 0.021754 3.370867 3.414375
0.470768 3.362434 3.412912 0.021949 3.390962 3.434861
0.471920 3.382522 3.433391 0.022145 3.411246 3.455536
0.473072 3.402801 3.454061 0.022341 3.431721 3.476402
0.474224 3.423272 3.474924 0.022536 3.452388 3.497461
0.475376 3.443938 3.495982 0.022732 3.473250 3.518714
0.476528 3.464802 3.517237 0.022928 3.494309 3.540165
0.477679 3.485865 3.538691 0.023124 3.515568 3.561815
0.478831 3.507130 3.560348 0.023319 3.537028 3.583667
0.479983 3.528599 3.582208 0.023515 3.558693 3.605723
0.481135 3.550275 3.604275 0.023711 3.580564 3.627985
0.482287 3.572159 3.626550 0.023906 3.602644 3.650457
0.483439 3.594255 3.649037 0.024102 3.624935 3.673139
0.484591 3.616565 3.671738 0.024297 3.647440 3.696035
0.485743 3.639091 3.694655 0.024493 3.670162 3.719147
0.486895 3.661836 3.717790 0.024688 3.693103 3.742478
0.488047 3.684802 3.741147 0.024883 3.716265 3.766030
0.489199 3.707992 3.764728 0.025077 3.739651 3.789806
0.490351 3.731409 3.788536 0.025272 3.763264 3.813808
0.491503 3.755055 3.812573 0.025466 3.787107 3.838039
0.492654 3.778933 3.836842 0.025660 3.811182 3.862502
0.493806 3.803046 3.861346 0.025853 3.835492 3.887199
0.494958 3.827397 3.886087 0.026047 3.860040 3.912134
0.496110 3.851988 3.911069 0.026240 3.884829 3.937309
0.497262 3.876822 3.936294 0.026432 3.909862 3.962726
0.498414 3.901903 3.961765 0.026624 3.935141 3.988390
0.499566 3.927232 3.987486 0.026816 3.960670 4.014302
0.500718 3.952814 4.013458 0.027007 3.986452 4.040465
0.501870 3.978650 4.039686 0.027198 4.012489 4.066884
0.503022 4.004745 4.066173 0.027388 4.038785 4.093560
0.504174 4.031102 4.092920 0.027577 4.065343 4.120498
0.505326 4.057722 4.119933 0.027766 4.092166 4.147699
0.506477 4.084611 4.147213 0.027955 4.119258 4.175167
0.507629 4.111770 4.174764 0.028142 4.146622 4.202906
0.508781 4.139203 4.202590 0.028329 4.174260 4.230919
0.509933 4.166914 4.230693 0.028516 4.202178 4.259209
0.511085 4.194906 4.259078 0.028701 4.230377 4.287779
0.512237 4.223182 4.287748 0.028886 4.258862 4.316634
0.513389 4.251746 4.316706 0.029070 4.287636 4.345776
0.514541 4.280602 4.345955 0.029253 4.316702 4.375208
0.515693 4.309752 4.375500 0.029435 4.346065 4.404936
0.516845 4.339201 4.405344 0.029617 4.375728 4.434961
0.517997 4.368952 4.435491 0.029797 4.405694 4.465288
0.519149 4.399009 4.465945 0.029977 4.435968 4.495922
0.520301 4.429376 4.496709 0.030155 4.466554 4.526864
0.521452 4.460057 4.527788 0.030332 4.497455 4.558120
0.522604 4.491055 4.559184 0.030509 4.528676 4.589693
0.523756 4.522374 4.590904 0.030684 4.560220 4.621587
0.524908 4.554019 4.622949 0.030858 4.592092 4.653807
0.526060 4.585994 4.655326 0.031030 4.624295 4.686356
0.527212 4.618302 4.688037 0.031202 4.656835 4.719238
0.528364 4.650949 4.721087 0.031372 4.689715 4.752459
0.529516 4.683937 4.754480 0.031541 4.722940 4.786021
0.530668 4.717272 4.788222 0.031708 4.756513 4.819930
0.531820 4.750958 4.822315 0.031874 4.790441 4.854190
0.532972 4.784999 4.856766 0.032039 4.824727 4.888805
0.534124 4.819400 4.891578 0.032202 4.859375 4.923780
0.535275 4.854166 4.926755 0.032364 4.894392 4.959119
0.536427 4.889300 4.962304 0.032524 4.929780 4.994828
0.537579 4.924808 4.998229 0.032682 4.965546 5.030911
0.538731 4.960695 5.034534 0.032839 5.001695 5.067372
0.539883 4.996965 5.071224 0.032994 5.038230 5.104218
0.541035 5.033624 5.108305 0.033147 5.075158 5.141452
0.542187 5.070676 5.145782 0.033298 5.112483 5.179080
0.543339 5.108126 5.183659 0.033448 5.150211 5.217107
0.544491 5.145980 5.221943 0.033596 5.188348 5.255539
0.545643 5.184243 5.260639 0.033741 5.226897 5.294380
0.546795 5.222919 5.299751 0.033885 5.265866 5.333636
0.547947 5.262016 5.339286 0.034026 5.305259 5.373312
0.549098 5.301537 5.379249 0.034166 5.345083 5.413415
0.550250 5.341489 5.419646 0.034303 5.385343 5.453949
0.551402 5.381877 5.460483 0.034438 5.426045 5.494921
0.552554 5.422707 5.501765 0.034571 5.467194 5.536336
0.553706 5.463984 5.543499 0.034701 5.508798 5.578201
0.554858 5.505716 5.585691 0.034830 5.550862 5.620521
0.556010 5.547907 5.628347 0.034955 5.593392 5.663302
0.557162 5.590563 5.671473 0.035078 5.636394 5.706551
0.558314 5.633692 5.715075 0.035199 5.679876 5.750274
0.559466 5.677298 5.759161 0.035317 5.723844 5.794477
0.560618 5.721390 5.803736 0.035432 5.768304 5.839168
0.561770 5.765972 5.848807 0.035544 5.813263 5.884352
0.562922 5.811052 5.894382 0.035654 5.858728 5.930036
0.564073 5.856636 5.940467 0.035761 5.904706 5.976228
0.565225 5.902731 5.987069 0.035865 5.951204 6.022934
0.566377 5.949344 6.034195 0.035966 5.998230 6.070161
0.567529 5.996482 6.081853 0.036064 6.045790 6.117917
0.568681 6.044152 6.130050 0.036158 6.093892 6.166208
0.569833 6.092361 6.178794 0.036250 6.142544 6.215043
0.570985 6.141117 6.228091 0.036338 6.191753 6.264429
0.572137 6.190427 6.277951 0.036423 6.241528 6.314374
0.573289 6.240298 6.328380 0.036504 6.291876 6.364884
0.574441 6.290739 6.379387 0.036582 6.342805 6.415970
0.575593 6.341756 6.430980 0.036657 6.394324 6.467637
0.576745 6.393359 6.483168 0.036728 6.446440 6.519895
0.577896 6.445555 6.535958 0.036795 6.499163 6.572753
0.579048 6.498352 6.589359 0.036858 6.552501 6.626218
0.580200 6.551759 6.643381 0.036918 6.606463 6.680299
0.581352 6.605784 6.698031 0.036973 6.661058 6.735005
0.582504 6.660435 6.753320 0.037025 6.716295 6.790345
0.583656 6.715722 6.809255 0.037072 6.772183 6.846328
0.584808 6.771653 6.865847 0.037116 6.828732 6.902963
0.585960 6.828237 6.923105 0.037155 6.885950 6.960260
0.587112 6.885484 6.981039 0.037190 6.943849 7.018228
0.588264 6.943402 7.039658 0.037220 7.002438 7.076877
0.589416 7.002001 7.098972 0.037246 7.061726 7.136218
0.590568 7.061292 7.158992 0.037267 7.121725 7.196259
0.591720 7.121283 7.219728 0.037283 7.182445 7.257011
0.592871 7.181984 7.281190 0.037295 7.243895 7.318485
0.594023 7.243406 7.343390 0.037302 7.306088 7.380692
0.595175 7.305560 7.406338 0.037304 7.369034 7.443641
0.596327 7.368454 7.470044 0.037301 7.432744 7.507345
0.597479 7.432100 7.534522 0.037293 7.497229 7.571814
0.598631 7.496510 7.599781 0.037279 7.562502 7.637060
0.599783 7.561693 7.665834 0.037260 7.628573 7.703094
0.600935 7.627661 7.732692 0.037236 7.695456 7.769928
0.602087 7.694425 7.800368 0.037206 7.763162 7.837574
0.603239 7.761997 7.868874 0.037170 7.831703 7.906044
0.604391 7.830388 7.938222 0.037129 7.901093 7.975351
0.605543 7.899611 8.008425 0.037082 7.971343 8.045507
0.606694 7.969678 8.079497 0.037029 8.042468 8.116526
0.607846 8.040601 8.151450 0.036970 8.114481 8.188420
0.608998 8.112392 8.224298 0.036904 8.187394 8.261203
0.610150 8.185064 8.298055 0.036833 8.261222 8.334888
0.611302 8.258631 8.372734 0.036755 8.335980 8.409489
0.612454 8.333105 8.448351 0.036670 8.411681 8.485021
0.613606 8.408500 8.524918 0.036579 8.488339 8.561497
0.614758 8.484830 8.602452 0.036481 8.565971 8.638932
0.615910 8.562108 8.680966 0.036376 8.644590 8.717342
0.617062 8.640349 8.760477 0.036264 8.724213 8.796741
0.618214 8.719567 8.841000 0.036145 8.804855 8.877145
0.619366 8.799776 8.922550 0.036019 8.886532 8.958569
0.620518 8.880993 9.005145 0.035885 8.969260 9.041030
0.621669 8.963230 9.088800 0.035744 9.053056 9.124544
0.622821 9.046506 9.173532 0.035595 9.137937 9.209127
0.623973 9.130834 9.259358 0.035438 9.223920 9.294796
0.625125 9.216231 9.346296 0.035274 9.311022 9.381570
0.626277 9.302713 9.434364 0.035101 9.399262 9.469465
0.627429 9.390296 9.523578 0.034920 9.488658 9.558499
0.628581 9.478999 9.613959 0.034731 9.579228 9.648690
0.629733 9.568837 9.705524 0.034533 9.670991 9.740058
0.630885 9.659828 9.798294 0.034327 9.763966 9.832621
0.632037 9.751990 9.892286 0.034112 9.858174 9.926398
0.633189 9.845341 9.987521 0.033888 9.953633 10.021409
0.634341 9.939899 10.084020 0.033655 10.050365 10.117675
0.635492 10.035684 10.181803 0.033413 10.148391 10.215216
0.636644 10.132713 10.280891 0.033161 10.247730 10.314052
0.637796 10.231008 10.381305 0.032899 10.348406 10.414205
0.638948 10.330587 10.483068 0.032628 10.450440 10.515697
0.640100 10.431470 10.586202 0.032347 10.553854 10.618549
0.641252 10.533679 10.690729 0.032056 10.658672 10.722785
0.642404 10.637233 10.796672 0.031755 10.764917 10.828427
0.643556 10.742155 10.904056 0.031444 10.872612 10.935499
0.644708 10.848466 11.012904 0.031121 10.981782 11.044025
0.645860 10.956188 11.123240 0.030789 11.092452 11.154029
0.647012 11.065343 11.235091 0.030445 11.204647 11.265536
0.648164 11.175955 11.348482 0.030090 11.318392 11.378571
0.649316 11.288047 11.463438 0.029723 11.433715 11.493161
0.650467 11.401642 11.579986 0.029345 11.550641 11.609332
0.651619 11.516764 11.698154 0.028956 11.669198 11.727110
0.652771 11.633440 11.817969 0.028555 11.789415 11.846524
0.653923 11.751692 11.939460 0.028141 11.911319 11.967601
0.655075 11.871548 12.062655 0.027715 12.034939 12.090370
0.656227 11.993033 12.187583 0.027277 12.160306 12.214860
0.657379 12.116173 12.314276 0.026826 12.287450 12.341102
0.658531 12.240997 12.442762 0.026362 12.416400 12.469125
0.659683 12.367531 12.573075 0.025885 12.547190 12.598960
0.660835 12.495804 12.705245 0.025395 12.679850 12.730640
0.661987 12.625844 12.839306 0.024891 12.814414 12.864197
0.663139 12.757680 12.975290 0.024374 12.950916 12.999663
0.664290 12.891343 13.113231 0.023842 13.089389 13.137073
0.665442 13.026863 13.253165 0.023296 13.229869 13.276461
0.666594 13.164270 13.395127 0.022736 13.372391 13.417862
0.667746 13.303597 13.539152 0.022161 13.516991 13.561313
0.668898 13.444875 13.685278 0.021571 13.663707 13.706849
0.670050 13.588137 13.833543 0.020966 13.812577 13.854509
0.671202 13.733417 13.983985 0.020346 13.963639 14.004330
0.672354 13.880749 14.136643 0.019710 14.116934 14.156353
0.673506 14.030168 14.291558 0.019058 14.272501 14.310616
0.674658 14.181709 14.448771 0.018389 14.430381 14.467160
0.675810 14.335408 14.608323 0.017705 14.590618 14.626028
0.676962 14.491303 14.770259 0.017004 14.753255 14.787262
0.678114 14.649430 14.934620 0.016286 14.918334 14.950906
0.679265 14.809829 15.101453 0.015551 15.085902 15.117004
0.680417 14.972539 15.270802 0.014799 15.256004 15.285601
0.681569 15.137599 15.442716 0.014029 15.428687 15.456745
0.682721 15.305050 15.617241 0.013241 15.603999 15.630482
0.683873 15.474935 15.794426 0.012436 15.781990 15.806862
0.685025 15.647294 15.974321 0.011613 15.962709 15.985934
0.686177 15.822173 16.156978 0.010771 16.146207 16.167749
0.687329 15.999614 16.342449 0.009912 16.332537 16.352360
0.688481 16.179664 16.530786 0.009034 16.521752 16.539821
0.689633 16.362368 16.722045 0.008139 16.713906 16.730185
0.690785 16.547773 16.916282 0.007228 16.909054 16.923509
0.691937 16.735928 17.113553 0.006301 17.107252 17.119853
0.693088 16.926880 17.313916 0.005362 17.308555 17.319278
0.694240 17.120681 17.517433 0.004416 17.513016 17.521849
0.695392 17.317381 17.724163 0.003478 17.720685 17.727640
0.696544 17.517032 17.934169 0.002578 17.931590 17.936747
0.697696 17.719688 18.147515 0.001818 18.145697 18.149333
0.698848 17.925403 18.364267 0.001488 18.362779 18.365754
0.700000 18.134233 18.584491 0.001876 18.582616 18.586367


==> plot_data/epsilon_four_pt_function_anchor_0.3_histogram_z0.500.dat <==
BinCenter Count
3.937571 1.000000
3.944178 5.000000
3.950785 5.000000
3.957392 10.000000
3.963999 5.000000
3.970607 8.000000
3.977214 2.000000
3.983821 14.000000
3.990428 12.000000
3.997035 5.000000
4.003642 9.000000
4.010249 9.000000
4.016856 3.000000
4.023463 4.000000
4.030070 3.000000
4.036677 2.000000
4.043285 2.000000
4.049892 0.000000
4.056499 0.000000
4.063106 1.000000


==> plot_data/epsilon_four_pt_function_anchor_0.3_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.030383 0.007197 -0.037580 -0.023187
0.011152 -0.035258 0.008366 -0.043625 -0.026892
0.012304 -0.040300 0.009580 -0.049879 -0.030720
0.013456 -0.045492 0.010833 -0.056325 -0.034658
0.014608 -0.050821 0.012124 -0.062945 -0.038697
0.015760 -0.056275 0.013449 -0.069724 -0.042826
0.016912 -0.061844 0.014806 -0.076650 -0.047038
0.018063 -0.067518 0.016192 -0.083711 -0.051326
0.019215 -0.073288 0.017607 -0.090895 -0.055682
0.020367 -0.079146 0.019047 -0.098193 -0.060100
0.021519 -0.085085 0.020511 -0.105596 -0.064574
0.022671 -0.091098 0.021998 -0.113095 -0.069100
0.023823 -0.097177 0.023506 -0.120683 -0.073671
0.024975 -0.103319 0.025034 -0.128353 -0.078285
0.026127 -0.109516 0.026580 -0.136096 -0.082936
0.027279 -0.115764 0.028144 -0.143908 -0.087621
0.028431 -0.122058 0.029724 -0.151782 -0.092335
0.029583 -0.128393 0.031318 -0.159711 -0.097075
0.030735 -0.134765 0.032927 -0.167692 -0.101838
0.031886 -0.141169 0.034549 -0.175718 -0.106620
0.033038 -0.147601 0.036183 -0.183784 -0.111419
0.034190 -0.154059 0.037828 -0.191886 -0.116231
0.035342 -0.160537 0.039483 -0.200020 -0.121054
0.036494 -0.167033 0.041148 -0.208181 -0.125885
0.037646 -0.173543 0.042821 -0.216365 -0.130722
0.038798 -0.180065 0.044503 -0.224567 -0.135562
0.039950 -0.186594 0.046191 -0.232785 -0.140403
0.041102 -0.193129 0.047886 -0.241015 -0.145243
0.042254 -0.199666 0.049587 -0.249252 -0.150079
0.043406 -0.206202 0.051292 -0.257494 -0.154910
0.044558 -0.212735 0.053002 -0.265738 -0.159733
0.045710 -0.219263 0.054716 -0.273979 -0.164547
0.046861 -0.225782 0.056433 -0.282215 -0.169349
0.048013 -0.232291 0.058153 -0.290444 -0.174139
0.049165 -0.238788 0.059874 -0.298662 -0.178914
0.050317 -0.245269 0.061597 -0.306866 -0.183672
0.051469 -0.251733 0.063320 -0.315053 -0.188413
0.052621 -0.258178 0.065044 -0.323222 -0.193134
0.053773 -0.264601 0.066768 -0.331369 -0.197834
0.054925 -0.271002 0.068491 -0.339492 -0.202511
0.056077 -0.277377 0.070212 -0.347589 -0.207165
0.057229 -0.283725 0.071932 -0.355657 -0.211793
0.058381 -0.290044 0.073649 -0.363694 -0.216395
0.059533 -0.296333 0.075364 -0.371697 -0.220969
0.060684 -0.302590 0.077075 -0.379665 -0.225514
0.061836 -0.308812 0.078783 -0.387596 -0.230029
0.062988 -0.314999 0.080487 -0.395486 -0.234512
0.064140 -0.321149 0.082186 -0.403335 -0.238963
0.065292 -0.327260 0.083880 -0.411141 -0.243380
0.066444 -0.333331 0.085569 -0.418900 -0.247762
0.067596 -0.339361 0.087252 -0.426613 -0.252109
0.068748 -0.345347 0.088928 -0.434275 -0.256419
0.069900 -0.351289 0.090598 -0.441887 -0.260690
0.071052 -0.357185 0.092261 -0.449446 -0.264924
0.072204 -0.363034 0.093917 -0.456951 -0.269117
0.073356 -0.368834 0.095565 -0.464399 -0.273270
0.074508 -0.374585 0.097204 -0.471789 -0.277381
0.075659 -0.380285 0.098835 -0.479120 -0.281450
0.076811 -0.385933 0.100457 -0.486390 -0.285476
0.077963 -0.391528 0.102070 -0.493597 -0.289458
0.079115 -0.397068 0.103673 -0.500741 -0.293395
0.080267 -0.402553 0.105266 -0.507818 -0.297287
0.081419 -0.407981 0.106848 -0.514829 -0.301132
0.082571 -0.413351 0.108420 -0.521771 -0.304931
0.083723 -0.418663 0.109981 -0.528644 -0.308681
0.084875 -0.423915 0.111531 -0.535446 -0.312384
0.086027 -0.429106 0.113069 -0.542175 -0.316037
0.087179 -0.434236 0.114595 -0.548831 -0.319641
0.088331 -0.439303 0.116109 -0.555411 -0.323194
0.089482 -0.444306 0.117610 -0.561916 -0.326696
0.090634 -0.449245 0.119098 -0.568343 -0.330147
0.091786 -0.454118 0.120573 -0.574691 -0.333546
0.092938 -0.458926 0.122034 -0.580960 -0.336892
0.094090 -0.463666 0.123482 -0.587148 -0.340184
0.095242 -0.468339 0.124915 -0.593254 -0.343423
0.096394 -0.472942 0.126334 -0.599277 -0.346608
0.097546 -0.477477 0.127739 -0.605216 -0.349738
0.098698 -0.481941 0.129128 -0.611069 -0.352813
0.099850 -0.486334 0.130502 -0.616837 -0.355832
0.101002 -0.490656 0.131861 -0.622517 -0.358795
0.102154 -0.494905 0.133204 -0.628109 -0.361701
0.103306 -0.499081 0.134531 -0.633611 -0.364550
0.104457 -0.503183 0.135841 -0.639024 -0.367342
0.105609 -0.507211 0.137135 -0.644346 -0.370076
0.106761 -0.511163 0.138412 -0.649575 -0.372751
0.107913 -0.515040 0.139672 -0.654712 -0.375368
0.109065 -0.518841 0.140915 -0.659756 -0.377926
0.110217 -0.522565 0.142140 -0.664704 -0.380425
0.111369 -0.526211 0.143347 -0.669558 -0.382864
0.112521 -0.529779 0.144536 -0.674315 -0.385243
0.113673 -0.533269 0.145707 -0.678976 -0.387562
0.114825 -0.536679 0.146859 -0.683538 -0.389820
0.115977 -0.540010 0.147992 -0.688003 -0.392018
0.117129 -0.543261 0.149107 -0.692368 -0.394154
0.118280 -0.546431 0.150202 -0.696633 -0.396229
0.119432 -0.549519 0.151278 -0.700797 -0.398242
0.120584 -0.552527 0.152334 -0.704861 -0.400193
0.121736 -0.555452 0.153370 -0.708822 -0.402082
0.122888 -0.558294 0.154386 -0.712680 -0.403908
0.124040 -0.561054 0.155382 -0.716436 -0.405672
0.125192 -0.563730 0.156357 -0.720087 -0.407373
0.126344 -0.566323 0.157311 -0.723634 -0.409011
0.127496 -0.568831 0.158245 -0.727076 -0.410586
0.128648 -0.571255 0.159157 -0.730412 -0.412098
0.129800 -0.573594 0.160048 -0.733642 -0.413546
0.130952 -0.575848 0.160917 -0.736766 -0.414931
0.132104 -0.578016 0.161765 -0.739782 -0.416251
0.133255 -0.580099 0.162591 -0.742690 -0.417508
0.134407 -0.582095 0.163394 -0.745489 -0.418701
0.135559 -0.584005 0.164176 -0.748180 -0.419829
0.136711 -0.585828 0.164934 -0.750762 -0.420893
0.137863 -0.587564 0.165670 -0.753234 -0.421893
0.139015 -0.589212 0.166384 -0.755596 -0.422829
0.140167 -0.590773 0.167074 -0.757847 -0.423700
0.141319 -0.592247 0.167741 -0.759987 -0.424506
0.142471 -0.593632 0.168384 -0.762016 -0.425248
0.143623 -0.594929 0.169004 -0.763933 -0.425925
0.144775 -0.596137 0.169601 -0.765738 -0.426537
0.145927 -0.597257 0.170173 -0.767430 -0.427084
0.147078 -0.598288 0.170721 -0.769009 -0.427567
0.148230 -0.599230 0.171245 -0.770475 -0.427984
0.149382 -0.600082 0.171745 -0.771828 -0.428337
0.150534 -0.600846 0.172220 -0.773066 -0.428625
0.151686 -0.601520 0.172671 -0.774191 -0.428849
0.152838 -0.602104 0.173097 -0.775201 -0.429007
0.153990 -0.602598 0.173498 -0.776096 -0.429101
0.155142 -0.603003 0.173873 -0.776876 -0.429130
0.156294 -0.603317 0.174224 -0.777541 -0.429094
0.157446 -0.603542 0.174549 -0.778091 -0.428993
0.158598 -0.603676 0.174848 -0.778525 -0.428828
0.159750 -0.603721 0.175122 -0.778843 -0.428599
0.160902 -0.603675 0.175370 -0.779045 -0.428304
0.162053 -0.603538 0.175592 -0.779130 -0.427946
0.163205 -0.603311 0.175788 -0.779100 -0.427523
0.164357 -0.602994 0.175958 -0.778953 -0.427036
0.165509 -0.602587 0.176102 -0.778689 -0.426485
0.166661 -0.602089 0.176219 -0.778308 -0.425870
0.167813 -0.601500 0.176310 -0.777810 -0.425191
0.168965 -0.600821 0.176374 -0.777195 -0.424448
0.170117 -0.600052 0.176411 -0.776463 -0.423641
0.171269 -0.599192 0.176421 -0.775614 -0.422771
0.172421 -0.598242 0.176405 -0.774647 -0.421838
0.173573 -0.597202 0.176361 -0.773563 -0.420841
0.174725 -0.596071 0.176290 -0.772361 -0.419782
0.175876 -0.594851 0.176192 -0.771042 -0.418659
0.177028 -0.593540 0.176066 -0.769606 -0.417474
0.178180 -0.592139 0.175913 -0.768052 -0.416226
0.179332 -0.590648 0.175732 -0.766380 -0.414916
0.180484 -0.589067 0.175524 -0.764591 -0.413544
0.181636 -0.587397 0.175288 -0.762685 -0.412109
0.182788 -0.585637 0.175024 -0.760661 -0.410613
0.183940 -0.583788 0.174732 -0.758520 -0.409056
0.185092 -0.581849 0.174412 -0.756261 -0.407437
0.186244 -0.579821 0.174064 -0.753885 -0.405757
0.187396 -0.577704 0.173688 -0.751392 -0.404016
0.188548 -0.575498 0.173284 -0.748782 -0.402214
0.189699 -0.573204 0.172851 -0.746055 -0.400353
0.190851 -0.570821 0.172390 -0.743211 -0.398431
0.192003 -0.568349 0.171901 -0.740250 -0.396449
0.193155 -0.565790 0.171383 -0.737172 -0.394407
0.194307 -0.563142 0.170836 -0.733979 -0.392306
0.195459 -0.560407 0.170261 -0.730668 -0.390146
0.196611 -0.557585 0.169657 -0.727242 -0.387928
0.197763 -0.554675 0.169025 -0.723700 -0.385651
0.198915 -0.551679 0.168363 -0.720042 -0.383315
0.200067 -0.548595 0.167673 -0.716268 -0.380922
0.201219 -0.545425 0.166954 -0.712380 -0.378471
0.202371 -0.542169 0.166206 -0.708376 -0.375963
0.203523 -0.538827 0.165430 -0.704257 -0.373398
0.204674 -0.535400 0.164624 -0.700024 -0.370776
0.205826 -0.531887 0.163789 -0.695676 -0.368098
0.206978 -0.528289 0.162925 -0.691214 -0.365363
0.208130 -0.524606 0.162032 -0.686638 -0.362574
0.209282 -0.520839 0.161110 -0.681949 -0.359729
0.210434 -0.516988 0.160159 -0.677147 -0.356829
0.211586 -0.513053 0.159179 -0.672232 -0.353874
0.212738 -0.509035 0.158170 -0.667205 -0.350865
0.213890 -0.504934 0.157131 -0.662065 -0.347803
0.215042 -0.500750 0.156063 -0.656813 -0.344686
0.216194 -0.496484 0.154966 -0.651450 -0.341517
0.217346 -0.492135 0.153840 -0.645976 -0.338295
0.218497 -0.487706 0.152685 -0.640391 -0.335021
0.219649 -0.483195 0.151501 -0.634696 -0.331695
0.220801 -0.478604 0.150287 -0.628891 -0.328317
0.221953 -0.473932 0.149044 -0.622976 -0.324888
0.223105 -0.469180 0.147772 -0.616952 -0.321408
0.224257 -0.464349 0.146471 -0.610820 -0.317879
0.225409 -0.459439 0.145140 -0.604579 -0.314299
0.226561 -0.454450 0.143781 -0.598231 -0.310670
0.227713 -0.449384 0.142392 -0.591775 -0.306992
0.228865 -0.444239 0.140974 -0.585213 -0.303265
0.230017 -0.439017 0.139527 -0.578545 -0.299490
0.231169 -0.433719 0.138052 -0.571770 -0.295667
0.232321 -0.428344 0.136547 -0.564891 -0.291798
0.233472 -0.422894 0.135013 -0.557906 -0.287881
0.234624 -0.417368 0.133450 -0.550818 -0.283918
0.235776 -0.411768 0.131858 -0.543626 -0.279909
0.236928 -0.406093 0.130238 -0.536331 -0.275855
0.238080 -0.400345 0.128588 -0.528933 -0.271756
0.239232 -0.394523 0.126910 -0.521433 -0.267613
0.240384 -0.388629 0.125203 -0.513832 -0.263426
0.241536 -0.382663 0.123468 -0.506130 -0.259195
0.242688 -0.376625 0.121704 -0.498329 -0.254921
0.243840 -0.370516 0.119911 -0.490427 -0.250605
0.244992 -0.364337 0.118090 -0.482427 -0.246247
0.246144 -0.358088 0.116240 -0.474328 -0.241847
0.247295 -0.351769 0.114363 -0.466132 -0.237407
0.248447 -0.345382 0.112456 -0.457839 -0.232926
0.249599 -0.338927 0.110522 -0.449450 -0.228405
0.250751 -0.332405 0.108560 -0.440965 -0.223845
0.251903 -0.325816 0.106569 -0.432385 -0.219246
0.253055 -0.319160 0.104551 -0.423711 -0.214609
0.254207 -0.312439 0.102505 -0.414944 -0.209934
0.255359 -0.305653 0.100431 -0.406084 -0.205222
0.256511 -0.298802 0.098329 -0.397132 -0.200473
0.257663 -0.291888 0.096200 -0.388088 -0.195688
0.258815 -0.284911 0.094044 -0.378954 -0.190867
0.259967 -0.277871 0.091860 -0.369731 -0.186012
0.261119 -0.270770 0.089648 -0.360419 -0.181122
0.262270 -0.263608 0.087410 -0.351018 -0.176198
0.263422 -0.256385 0.085145 -0.341530 -0.171241
0.264574 -0.249103 0.082852 -0.331956 -0.166251
0.265726 -0.241762 0.080533 -0.322295 -0.161229
0.266878 -0.234363 0.078188 -0.312550 -0.156175
0.268030 -0.226906 0.075815 -0.302721 -0.151090
0.269182 -0.219392 0.073417 -0.292809 -0.145975
0.270334 -0.211822 0.070992 -0.282814 -0.140830
0.271486 -0.204197 0.068541 -0.272738 -0.135656
0.272638 -0.196517 0.066064 -0.262581 -0.130453
0.273790 -0.188783 0.063561 -0.252345 -0.125222
0.274942 -0.180997 0.061033 -0.242029 -0.119964
0.276093 -0.173157 0.058479 -0.231636 -0.114679
0.277245 -0.165267 0.055899 -0.221166 -0.109367
0.278397 -0.157325 0.053295 -0.210620 -0.104030
0.279549 -0.149333 0.050665 -0.199998 -0.098668
0.280701 -0.141292 0.048010 -0.189303 -0.093282
0.281853 -0.133203 0.045331 -0.178534 -0.087872
0.283005 -0.125066 0.042627 -0.167693 -0.082439
0.284157 -0.116882 0.039899 -0.156781 -0.076983
0.285309 -0.108652 0.037146 -0.145798 -0.071506
0.286461 -0.100377 0.034370 -0.134746 -0.066007
0.287613 -0.092057 0.031569 -0.123626 -0.060487
0.288765 -0.083693 0.028745 -0.112439 -0.054948
0.289917 -0.075287 0.025898 -0.101185 -0.049389
0.291068 -0.066839 0.023027 -0.089866 -0.043812
0.292220 -0.058350 0.020133 -0.078483 -0.038216
0.293372 -0.049820 0.017217 -0.067036 -0.032603
0.294524 -0.041251 0.014277 -0.055528 -0.026974
0.295676 -0.032643 0.011315 -0.043959 -0.021328
0.296828 -0.023998 0.008331 -0.032330 -0.015667
0.297980 -0.015316 0.005325 -0.020642 -0.009991
0.299132 -0.006598 0.002298 -0.008896 -0.004300
0.300284 0.002155 0.000757 0.001398 0.002912
0.301436 0.010942 0.003824 0.007118 0.014767
0.302588 0.019763 0.006916 0.012847 0.026679
0.303740 0.028616 0.010029 0.018587 0.038645
0.304891 0.037500 0.013162 0.024338 0.050663
0.306043 0.046415 0.016316 0.030099 0.062732
0.307195 0.055360 0.019491 0.035870 0.074851
0.308347 0.064334 0.022685 0.041649 0.087018
0.309499 0.073335 0.025899 0.047437 0.099234
0.310651 0.082363 0.029132 0.053232 0.111495
0.311803 0.091418 0.032384 0.059034 0.123802
0.312955 0.100497 0.035656 0.064842 0.136153
0.314107 0.109601 0.038946 0.070655 0.148547
0.315259 0.118727 0.042254 0.076473 0.160982
0.316411 0.127876 0.045581 0.082296 0.173457
0.317563 0.137047 0.048925 0.088122 0.185972
0.318715 0.146237 0.052287 0.093950 0.198524
0.319866 0.155447 0.055666 0.099781 0.211114
0.321018 0.164676 0.059063 0.105613 0.223738
0.322170 0.173922 0.062476 0.111446 0.236397
0.323322 0.183184 0.065905 0.117279 0.249089
0.324474 0.192462 0.069351 0.123111 0.261813
0.325626 0.201754 0.072812 0.128942 0.274566
0.326778 0.211060 0.076289 0.134771 0.287349
0.327930 0.220379 0.079781 0.140598 0.300160
0.329082 0.229709 0.083288 0.146421 0.312998
0.330234 0.239050 0.086810 0.152240 0.325860
0.331386 0.248400 0.090346 0.158054 0.338747
0.332538 0.257760 0.093896 0.163863 0.351656
0.333689 0.267126 0.097460 0.169667 0.364586
0.334841 0.276500 0.101037 0.175463 0.377536
0.335993 0.285879 0.104627 0.181252 0.390505
0.337145 0.295262 0.108230 0.187033 0.403492
0.338297 0.304650 0.111845 0.192805 0.416494
0.339449 0.314040 0.115472 0.198568 0.429511
0.340601 0.323431 0.119110 0.204321 0.442541
0.341753 0.332823 0.122760 0.210063 0.455584
0.342905 0.342215 0.126421 0.215793 0.468636
0.344057 0.351605 0.130093 0.221512 0.481698
0.345209 0.360993 0.133775 0.227218 0.494768
0.346361 0.370377 0.137467 0.232911 0.507844
0.347513 0.379757 0.141168 0.238589 0.520926
0.348664 0.389132 0.144879 0.244253 0.534011
0.349816 0.398500 0.148598 0.249901 0.547098
0.350968 0.407860 0.152326 0.255534 0.560187
0.352120 0.417212 0.156062 0.261150 0.573274
0.353272 0.426554 0.159806 0.266748 0.586360
0.354424 0.435886 0.163557 0.272329 0.599443
0.355576 0.445206 0.167315 0.277891 0.612521
0.356728 0.454513 0.171080 0.283433 0.625593
0.357880 0.463807 0.174851 0.288956 0.638658
0.359032 0.473086 0.178627 0.294459 0.651713
0.360184 0.482349 0.182409 0.299940 0.664759
0.361336 0.491596 0.186197 0.305399 0.677792
0.362487 0.500825 0.189988 0.310836 0.690813
0.363639 0.510035 0.193784 0.316251 0.703819
0.364791 0.519225 0.197584 0.321641 0.716809
0.365943 0.528394 0.201387 0.327007 0.729781
0.367095 0.537542 0.205193 0.332349 0.742735
0.368247 0.546666 0.209002 0.337665 0.755668
0.369399 0.555767 0.212813 0.342955 0.768580
0.370551 0.564843 0.216625 0.348218 0.781468
0.371703 0.573893 0.220439 0.353454 0.794332
0.372855 0.582916 0.224254 0.358662 0.807170
0.374007 0.591911 0.228069 0.363842 0.819981
0.375159 0.600878 0.231885 0.368993 0.832763
0.376311 0.609814 0.235700 0.374114 0.845514
0.377462 0.618720 0.239514 0.379205 0.858234
0.378614 0.627593 0.243327 0.384266 0.870920
0.379766 0.636434 0.247139 0.389295 0.883572
0.380918 0.645240 0.250948 0.394292 0.896188
0.382070 0.654012 0.254755 0.399258 0.908767
0.383222 0.662748 0.258558 0.404190 0.921306
0.384374 0.671447 0.262359 0.409088 0.933806
0.385526 0.680108 0.266155 0.413953 0.946264
0.386678 0.688731 0.269947 0.418784 0.958678
0.387830 0.697313 0.273735 0.423579 0.971048
0.388982 0.705855 0.277517 0.428339 0.983372
0.390134 0.714356 0.281293 0.433063 0.995649
0.391285 0.722813 0.285063 0.437750 1.007876
0.392437 0.731227 0.288827 0.442400 1.020054
0.393589 0.739597 0.292583 0.447013 1.032180
0.394741 0.747921 0.296332 0.451588 1.044253
0.395893 0.756198 0.300073 0.456125 1.056272
0.397045 0.764428 0.303806 0.460622 1.068234
0.398197 0.772610 0.307530 0.465081 1.080140
0.399349 0.780743 0.311244 0.469499 1.091987
0.400501 0.788826 0.314948 0.473878 1.103774
0.401653 0.796858 0.318642 0.478216 1.115500
0.402805 0.804838 0.322325 0.482512 1.127163
0.403957 0.812765 0.325997 0.486767 1.138762
0.405109 0.820638 0.329658 0.490981 1.150296
0.406260 0.828457 0.333305 0.495152 1.161763
0.407412 0.836221 0.336941 0.499280 1.173161
0.408564 0.843928 0.340563 0.503366 1.184491
0.409716 0.851579 0.344171 0.507408 1.195750
0.410868 0.859171 0.347765 0.511406 1.206936
0.412020 0.866705 0.351345 0.515360 1.218049
0.413172 0.874179 0.354909 0.519270 1.229088
0.414324 0.881592 0.358458 0.523134 1.240050
0.415476 0.888945 0.361991 0.526954 1.250935
0.416628 0.896235 0.365507 0.530729 1.261742
0.417780 0.903463 0.369006 0.534457 1.272469
0.418932 0.910627 0.372487 0.538140 1.283115
0.420083 0.917727 0.375951 0.541777 1.293678
0.421235 0.924762 0.379396 0.545367 1.304158
0.422387 0.931731 0.382822 0.548910 1.314553
0.423539 0.938634 0.386228 0.552406 1.324862
0.424691 0.945469 0.389615 0.555855 1.335084
0.425843 0.952237 0.392981 0.559256 1.345217
0.426995 0.958935 0.396326 0.562610 1.355261
0.428147 0.965565 0.399649 0.565915 1.365214
0.429299 0.972124 0.402951 0.569173 1.375075
0.430451 0.978613 0.406230 0.572383 1.384843
0.431603 0.985030 0.409486 0.575544 1.394516
0.432755 0.991375 0.412719 0.578656 1.404094
0.433907 0.997648 0.415928 0.581720 1.413576
0.435058 1.003848 0.419113 0.584735 1.422960
0.436210 1.009973 0.422273 0.587701 1.432246
0.437362 1.016025 0.425407 0.590618 1.441432
0.438514 1.022001 0.428516 0.593485 1.450517
0.439666 1.027902 0.431598 0.596304 1.459500
0.440818 1.033727 0.434654 0.599074 1.468381
0.441970 1.039476 0.437682 0.601794 1.477157
0.443122 1.045147 0.440682 0.604464 1.485829
0.444274 1.050741 0.443655 0.607086 1.494395
0.445426 1.056256 0.446598 0.609658 1.502855
0.446578 1.061694 0.449513 0.612181 1.511206
0.447730 1.067052 0.452397 0.614654 1.519449
0.448881 1.072331 0.455252 0.617079 1.527583
0.450033 1.077530 0.458076 0.619454 1.535606
0.451185 1.082649 0.460869 0.621780 1.543518
0.452337 1.087687 0.463630 0.624057 1.551317
0.453489 1.092644 0.466360 0.626285 1.559004
0.454641 1.097521 0.469057 0.628464 1.566577
0.455793 1.102315 0.471721 0.630595 1.574036
0.456945 1.107028 0.474351 0.632677 1.581379
0.458097 1.111658 0.476948 0.634710 1.588606
0.459249 1.116206 0.479510 0.636696 1.595716
0.460401 1.120671 0.482038 0.638634 1.602709
0.461553 1.125054 0.484530 0.640524 1.609584
0.462705 1.129353 0.486987 0.642366 1.616340
0.463856 1.133569 0.489407 0.644161 1.622976
0.465008 1.137701 0.491791 0.645910 1.629492
0.466160 1.141750 0.494138 0.647611 1.635888
0.467312 1.145714 0.496448 0.649266 1.642162
0.468464 1.149595 0.498720 0.650876 1.648315
0.469616 1.153392 0.500953 0.652439 1.654345
0.470768 1.157105 0.503148 0.653957 1.660252
0.471920 1.160734 0.505303 0.655430 1.666037
0.473072 1.164278 0.507419 0.656859 1.671697
0.474224 1.167738 0.509495 0.658244 1.677233
0.475376 1.171115 0.511530 0.659584 1.682645
0.476528 1.174407 0.513525 0.660882 1.687931
0.477679 1.177615 0.515478 0.662137 1.693093
0.478831 1.180739 0.517390 0.663349 1.698129
0.479983 1.183779 0.519259 0.664520 1.703038
0.481135 1.186736 0.521086 0.665650 1.707822
0.482287 1.189609 0.522871 0.666739 1.712480
0.483439 1.192399 0.524612 0.667787 1.717010
0.484591 1.195106 0.526309 0.668797 1.721415
0.485743 1.197729 0.527962 0.669767 1.725692
0.486895 1.200271 0.529571 0.670699 1.729842
0.488047 1.202729 0.531135 0.671594 1.733865
0.489199 1.205106 0.532655 0.672452 1.737761
0.490351 1.207401 0.534128 0.673273 1.741529
0.491503 1.209615 0.535556 0.674059 1.745171
0.492654 1.211748 0.536937 0.674810 1.748685
0.493806 1.213800 0.538272 0.675528 1.752072
0.494958 1.215772 0.539560 0.676212 1.755333
0.496110 1.217665 0.540801 0.676864 1.758466
0.497262 1.219478 0.541995 0.677484 1.761473
0.498414 1.221213 0.543140 0.678073 1.764353
0.499566 1.222870 0.544237 0.678633 1.767107
0.500718 1.224450 0.545286 0.679164 1.769735
0.501870 1.225952 0.546285 0.679667 1.772238
0.503022 1.227379 0.547236 0.680143 1.774615
0.504174 1.228730 0.548137 0.680593 1.776867
0.505326 1.230006 0.548988 0.681018 1.778994
0.506477 1.231208 0.549790 0.681418 1.780997
0.507629 1.232337 0.550540 0.681796 1.782877
0.508781 1.233393 0.551241 0.682152 1.784634
0.509933 1.234377 0.551890 0.682487 1.786268
0.511085 1.235291 0.552489 0.682803 1.787780
0.512237 1.236135 0.553035 0.683099 1.789170
0.513389 1.236909 0.553531 0.683379 1.790440
0.514541 1.237616 0.553974 0.683642 1.791590
0.515693 1.238255 0.554365 0.683890 1.792620
0.516845 1.238829 0.554704 0.684125 1.793532
0.517997 1.239337 0.554990 0.684347 1.794327
0.519149 1.239781 0.555223 0.684558 1.795004
0.520301 1.240163 0.555403 0.684759 1.795566
0.521452 1.240482 0.555530 0.684952 1.796013
0.522604 1.240741 0.555604 0.685138 1.796345
0.523756 1.240941 0.555624 0.685318 1.796565
0.524908 1.241083 0.555590 0.685493 1.796673
0.526060 1.241168 0.555502 0.685666 1.796669
0.527212 1.241197 0.555359 0.685838 1.796557
0.528364 1.241172 0.555163 0.686010 1.796335
0.529516 1.241095 0.554912 0.686183 1.796007
0.530668 1.240966 0.554606 0.686360 1.795572
0.531820 1.240787 0.554245 0.686542 1.795033
0.532972 1.240560 0.553830 0.686730 1.794390
0.534124 1.240286 0.553359 0.686927 1.793645
0.535275 1.239967 0.552833 0.687133 1.792800
0.536427 1.239604 0.552252 0.687352 1.791856
0.537579 1.239199 0.551616 0.687583 1.790814
0.538731 1.238753 0.550924 0.687830 1.789677
0.539883 1.238269 0.550176 0.688093 1.788445
0.541035 1.237748 0.549373 0.688376 1.787121
0.542187 1.237192 0.548513 0.688679 1.785706
0.543339 1.236603 0.547598 0.689004 1.784201
0.544491 1.235982 0.546627 0.689355 1.782610
0.545643 1.235332 0.545601 0.689731 1.780932
0.546795 1.234654 0.544518 0.690136 1.779172
0.547947 1.233951 0.543379 0.690572 1.777330
0.549098 1.233224 0.542184 0.691040 1.775408
0.550250 1.232475 0.540933 0.691542 1.773408
0.551402 1.231707 0.539626 0.692081 1.771333
0.552554 1.230922 0.538263 0.692660 1.769185
0.553706 1.230122 0.536844 0.693279 1.766966
0.554858 1.229310 0.535368 0.693941 1.764678
0.556010 1.228486 0.533837 0.694649 1.762323
0.557162 1.227655 0.532250 0.695405 1.759905
0.558314 1.226818 0.530606 0.696211 1.757424
0.559466 1.225977 0.528907 0.697070 1.754884
0.560618 1.225135 0.527152 0.697983 1.752287
0.561770 1.224295 0.525341 0.698954 1.749636
0.562922 1.223458 0.523474 0.699984 1.746933
0.564073 1.222629 0.521552 0.701077 1.744181
0.565225 1.221808 0.519574 0.702234 1.741382
0.566377 1.221000 0.517541 0.703459 1.738541
0.567529 1.220206 0.515452 0.704753 1.735658
0.568681 1.219429 0.513308 0.706121 1.732737
0.569833 1.218672 0.511109 0.707563 1.729782
0.570985 1.217939 0.508855 0.709083 1.726794
0.572137 1.217231 0.506546 0.710685 1.723777
0.573289 1.216552 0.504183 0.712369 1.720735
0.574441 1.215905 0.501765 0.714140 1.717670
0.575593 1.215293 0.499292 0.716000 1.714585
0.576745 1.214718 0.496766 0.717953 1.711484
0.577896 1.214185 0.494185 0.720000 1.708370
0.579048 1.213696 0.491550 0.722145 1.705246
0.580200 1.213254 0.488862 0.724392 1.702116
0.581352 1.212863 0.486121 0.726742 1.698983
0.582504 1.212526 0.483326 0.729200 1.695852
0.583656 1.212246 0.480478 0.731767 1.692724
0.584808 1.212027 0.477578 0.734449 1.689605
0.585960 1.211872 0.474625 0.737247 1.686497
0.587112 1.211785 0.471620 0.740165 1.683405
0.588264 1.211769 0.468563 0.743207 1.680332
0.589416 1.211829 0.465454 0.746375 1.677282
0.590568 1.211967 0.462294 0.749673 1.674260
0.591720 1.212187 0.459082 0.753105 1.671269
0.592871 1.212493 0.455820 0.756673 1.668313
0.594023 1.212890 0.452507 0.760383 1.665397
0.595175 1.213380 0.449144 0.764236 1.662524
0.596327 1.213968 0.445731 0.768237 1.659699
0.597479 1.214658 0.442268 0.772390 1.656926
0.598631 1.215453 0.438756 0.776697 1.654210
0.599783 1.216359 0.435196 0.781163 1.651555
0.600935 1.217379 0.431586 0.785793 1.648965
0.602087 1.218517 0.427929 0.790588 1.646445
0.603239 1.219777 0.424223 0.795554 1.644000
0.604391 1.221165 0.420470 0.800694 1.641635
0.605543 1.222683 0.416670 0.806013 1.639353
0.606694 1.224338 0.412823 0.811514 1.637161
0.607846 1.226132 0.408930 0.817202 1.635063
0.608998 1.228072 0.404991 0.823080 1.633063
0.610150 1.230161 0.401007 0.829154 1.631167
0.611302 1.232404 0.396977 0.835426 1.629381
0.612454 1.234805 0.392903 0.841902 1.627709
0.613606 1.237371 0.388785 0.848586 1.626156
0.614758 1.240105 0.384623 0.855482 1.624727
0.615910 1.243012 0.380417 0.862595 1.623429
0.617062 1.246098 0.376169 0.869929 1.622267
0.618214 1.249367 0.371878 0.877489 1.621245
0.619366 1.252825 0.367546 0.885279 1.620371
0.620518 1.256477 0.363172 0.893305 1.619648
0.621669 1.260327 0.358757 0.901571 1.619084
0.622821 1.264382 0.354301 0.910081 1.618683
0.623973 1.268647 0.349806 0.918841 1.618453
0.625125 1.273127 0.345271 0.927856 1.618398
0.626277 1.277828 0.340697 0.937131 1.618524
0.627429 1.282754 0.336085 0.946670 1.618839
0.628581 1.287913 0.331434 0.956479 1.619348
0.629733 1.293310 0.326747 0.966563 1.620057
0.630885 1.298950 0.322023 0.976927 1.620973
0.632037 1.304839 0.317262 0.987577 1.622101
0.633189 1.310984 0.312466 0.998519 1.623450
0.634341 1.317390 0.307634 1.009756 1.625024
0.635492 1.324064 0.302768 1.021296 1.626832
0.636644 1.331011 0.297868 1.033143 1.628879
0.637796 1.338238 0.292934 1.045304 1.631172
0.638948 1.345751 0.287967 1.057784 1.633719
0.640100 1.353557 0.282969 1.070588 1.636526
0.641252 1.361662 0.277938 1.083724 1.639600
0.642404 1.370072 0.272876 1.097196 1.642949
0.643556 1.378795 0.267784 1.111011 1.646579
0.644708 1.387837 0.262662 1.125175 1.650499
0.645860 1.397205 0.257511 1.139694 1.654716
0.647012 1.406905 0.252331 1.154574 1.659236
0.648164 1.416945 0.247123 1.169822 1.664069
0.649316 1.427332 0.241888 1.185445 1.669220
0.650467 1.438073 0.236626 1.201448 1.674699
0.651619 1.449176 0.231337 1.217838 1.680513
0.652771 1.460647 0.226024 1.234623 1.686670
0.653923 1.472493 0.220685 1.251808 1.693179
0.655075 1.484724 0.215323 1.269401 1.700046
0.656227 1.497345 0.209936 1.287409 1.707282
0.657379 1.510366 0.204527 1.305838 1.714893
0.658531 1.523793 0.199096 1.324697 1.722889
0.659683 1.537635 0.193644 1.343991 1.731279
0.660835 1.551899 0.188170 1.363729 1.740070
0.661987 1.566595 0.182677 1.383918 1.749271
0.663139 1.581729 0.177164 1.404565 1.758893
0.664290 1.597310 0.171633 1.425678 1.768943
0.665442 1.613348 0.166083 1.447265 1.779431
0.666594 1.629849 0.160516 1.469333 1.790366
0.667746 1.646824 0.154933 1.491891 1.801757
0.668898 1.664280 0.149334 1.514946 1.813614
0.670050 1.682227 0.143720 1.538507 1.825947
0.671202 1.700674 0.138092 1.562582 1.838766
0.672354 1.719629 0.132450 1.587179 1.852079
0.673506 1.739103 0.126796 1.612307 1.865898
0.674658 1.759103 0.121129 1.637974 1.880233
0.675810 1.779641 0.115452 1.664189 1.895093
0.676962 1.800725 0.109765 1.690960 1.910489
0.678114 1.822365 0.104068 1.718297 1.926433
0.679265 1.844571 0.098363 1.746208 1.942934
0.680417 1.867353 0.092651 1.774702 1.960004
0.681569 1.890721 0.086933 1.803788 1.977655
0.682721 1.914686 0.081210 1.833476 1.995896
0.683873 1.939257 0.075484 1.863773 2.014742
0.685025 1.964446 0.069756 1.894690 2.034203
0.686177 1.990263 0.064029 1.926234 2.054292
0.687329 2.016719 0.058304 1.958415 2.075023
0.688481 2.043825 0.052586 1.991239 2.096411
0.689633 2.071592 0.046878 2.024713 2.118470
0.690785 2.100031 0.041188 2.058843 2.141218
0.691937 2.129153 0.035526 2.093628 2.164679
0.693088 2.158972 0.029909 2.129063 2.188881
0.694240 2.189497 0.024372 2.165125 2.213869
0.695392 2.220742 0.018985 2.201757 2.239727
0.696544 2.252718 0.013924 2.238793 2.266642
0.697696 2.285437 0.009714 2.275724 2.295151
0.698848 2.318913 0.007860 2.311053 2.326773
0.700000 2.353157 0.009802 2.343354 2.362959


==> plot_data/figure7_relative_error.dat <==
z	err_anchor_0p4	err_anchor_0p3	err_anchor_0p2	err_anchor_0p1
0.	0.004736937387186453	0.004814221205478399	0.004963179157580662	0.006189957696268976
0.001	0.06016585374346887	0.06083433121685326	0.062366438068648146	0.07656745169142823
0.002	0.06809451076793133	0.06874268131542442	0.07021622677567271	0.08530579708355548
0.003	0.07265849283213872	0.07325044138032821	0.07458162625059021	0.08977278027721454
0.004	0.07574713680677395	0.07626889302868929	0.07742639750179009	0.09239446604779385
0.005	0.07799846890852279	0.07844351385581215	0.07941261241293925	0.09398486070122644
0.006	0.07970921528916296	0.08007412949008186	0.08084729805193404	0.09491967640563298
0.007	0.08104230709608705	0.08132527676962245	0.08189866747835403	0.09540381722268261
0.008	0.08209717550280098	0.08229732018557524	0.08266915940578559	0.0955614467271451
0.009000000000000001	0.08293901552965378	0.0830559896697628	0.08322574988943983	0.09547337437450297
0.01	0.08361290096187117	0.08364671980126803	0.08361466134286319	0.09519509329061933
0.011	0.08415131691140969	0.08410222464131516	0.08386910920757337	0.09476628725016238
0.012	0.08457842643447785	0.08444680923219165	0.08401374675897014	0.09421623479802739
0.013000000000000001	0.08491269591698934	0.08469905214083175	0.08406736420210308	0.09356723000203986
0.014	0.08516853266128721	0.08487343226493185	0.08404459250541818	0.09283633481108046
0.015	0.08535740833435103	0.08498146139460284	0.08395704029617798	0.09203721279257521
0.016	0.08548858236557746	0.08503243176449007	0.08381406088381353	0.09118064528372094
0.017	0.08556964046879775	0.08503394762836326	0.08362329390503266	0.0902757913640831
0.018000000000000002	0.08560686838803983	0.0849923063065936	0.08339105449984574	0.08932969447476008
0.019	0.08560553082164103	0.08491277659317817	0.08312261435592198	0.08834828047788959
0.02	0.08557007721088591	0.08479980949766353	0.08282242830785452	0.08733667142155306
0.021	0.0855043001099729	0.08465719286664813	0.08249425326934472	0.086299047630852
0.022	0.08541145613713567	0.08448817920188935	0.08214134878820238	0.08523911493588086
0.023	0.08529435934170967	0.08429557651412053	0.08176647774655166	0.0841602152990995
0.024	0.08515545876569806	0.08408182423433014	0.08137207545417803	0.08306363647707221
0.025	0.08499689541568059	0.0838490519248056	0.08096024094664003	0.08195279627281152
0.026000000000000002	0.08482055117579573	0.08359910810773831	0.08053279720235165	0.08083047357694101
0.027	0.08462809055133008	0.08333373430269604	0.08009145948947699	0.07969944728008428
0.028	0.08442098310036976	0.08305430995425699	0.07963758064758705	0.0785587579307915
0.029	0.08420054340446154	0.08276215334451463	0.07917245232968191	0.07740636245030798
0.03	0.0839679364324255	0.08245843728583734	0.0786972208204067	0.07624698886603368
0.031	0.08372424438567232	0.08214416304140891	0.07821286126238765	0.07508221183250241
0.032	0.08347040032393095	0.08182034471503816	0.0777203616042658	0.07391360600424798
0.033	0.08320724297114322	0.08148770944710713	0.07722042486547824	0.07274274603580418
0.034	0.08293555503064932	0.08114715728236285	0.07671392406534179	0.0715712065817048
0.035	0.08265603366309678	0.08079941273481803	0.07620155918100696	0.07040056229648364
0.036000000000000004	0.08236933936440678	0.08044501376566643	0.07568384536442947	0.06923238783467452
0.037	0.08207603585259686	0.08008449833610182	0.07516129776756501	0.0680682578508112
0.038	0.08177665392874066	0.07971840348962292	0.07463443063633858	0.06689049404839767
0.039	0.08147168429765411	0.07934722854851381	0.07410372098438307	0.06570689854549253
0.04	0.08116156447710408	0.07897141029798803	0.07356958416050384	0.0645228801910382
0.041	0.08084672455782502	0.0785913486999326	0.07303239928111653	0.06333907974979555
0.042	0.08052750177265032	0.07820742915635515	0.07249253119989613	0.06215613798652546
0.043000000000000003	0.0802042314987197	0.07781991527834038	0.07195022524892025	0.06097469566598876
0.044	0.07987729767794301	0.07742918263243666	0.07140583662417556	0.059795393552946344
0.045	0.0795470650947623	0.07703557486037972	0.07085968919325622	0.058618872412159045
0.046	0.0792137706600502	0.07663943560390533	0.07031210682375642	0.057445773008387754
0.047	0.07887725024813567	0.07624066024166377	0.06976297567679868	0.056276736106393326
0.048	0.07853804276543581	0.07583950746452998	0.06921253666971251	0.05511240247093662
0.049	0.07819641581738163	0.0754363426588245	0.06866113490259106	0.05395341286677851
0.05	0.07785263700940413	0.07503141646663836	0.06810900343352914	0.05280040805867985
0.051000000000000004	0.07750697394693432	0.07462497953006259	0.06755637532062164	0.05165402881140152
0.052000000000000005	0.07715969423540321	0.07421728249118825	0.06700348362196341	0.050514915889704366
0.053	0.07681106548024182	0.0738085759921064	0.06645056139564932	0.04938371005834927
0.054	0.07646135528688117	0.07339911067490806	0.06589784169977421	0.04826105208209708
0.055	0.07611012673313886	0.0729891371816843	0.06534555759243293	0.04714758272570866
0.056	0.07575613005996883	0.07257721028335201	0.0647923023195053	0.04602056021963412
0.057	0.07540088134803703	0.0721637753546488	0.06423849723462259	0.044887944240506183
0.058	0.07504453696755682	0.07174960642766118	0.06368488148462093	0.0437591866603953
0.059000000000000004	0.07468725328874155	0.07133484816683053	0.0631315856531578	0.04263430450091
0.06	0.07432918668180462	0.07091964523659826	0.06257874032389066	0.04151331478365882
0.061	0.07397049351695936	0.07050414230140575	0.062026476080477025	0.04039623453025029
0.062	0.07361133016441916	0.0700884840256944	0.06147492350657436	0.03928308076229294
0.063	0.07325185299439736	0.06967281507390558	0.06092421318584015	0.03817387050139531
0.064	0.07289221837710734	0.06925728011048068	0.060374475701931885	0.03706862076916592
0.065	0.07253258268276247	0.06884202379986112	0.05982584163850704	0.035967348587213316
0.066	0.0721731022815761	0.06842719080648826	0.0592784415792231	0.03487007097714603
0.067	0.0718139335437616	0.06801292579480352	0.05873240610773756	0.03377680496057259
0.068	0.07145523283953234	0.06759937342924825	0.05818786580770789	0.03268756755910152
0.069	0.07109715653910167	0.06718667837426387	0.05764495126279158	0.031602375794341366
0.07	0.07073986101268298	0.06677498529429175	0.05710379305664611	0.03052124668790066
0.07100000000000001	0.0703835026304896	0.06636443885377329	0.05656452177292897	0.02944419726138793
0.07200000000000001	0.07002823776273494	0.06595518371714988	0.05602726799529764	0.02837124453641171
0.073	0.06967094256251619	0.06554736454886291	0.05549216230740961	0.027302405534580545
0.074	0.0693129438074421	0.0651370049938022	0.05495535780536563	0.02623769683310712
0.075	0.0689551266015908	0.06472701982016375	0.054419676473469965	0.025177128013941195
0.076	0.06859752301467834	0.0643175639695149	0.05388526185038754	0.02412070301710506
0.077	0.06824016511642077	0.06390866506443975	0.05335213431019874	0.023068424228494398
0.078	0.06788308497653418	0.06350035072752243	0.0528203142269839	0.022020293400978136
0.079	0.06752631466473463	0.06309264858134707	0.05228982197482341	0.020976307675669666
0.08	0.06716988625073819	0.0626855862484978	0.051760677927797635	0.019936470356646294
0.081	0.06681383180426091	0.0622791913515587	0.051232902459986934	0.018900776519165916
0.082	0.0664581833950189	0.06187349151311393	0.050706515945471674	0.017869221238486423
0.083	0.06610297309272817	0.06146851435574759	0.05018153875833222	0.01684179959087541
0.084	0.06574823296710483	0.06106428750204381	0.04965799127264895	0.01581850639661605
0.085	0.06539399508786493	0.060660838574586706	0.04913589386250222	0.014799335233461771
0.08600000000000001	0.06504029152472454	0.0602581951959604	0.048615266901972404	0.013784278530390465
0.08700000000000001	0.06468715434739973	0.059856384988749005	0.048096130765139855	0.012773328632459141
0.088	0.06433461562560658	0.059455435575536654	0.04757850582608496	0.01176647604042512
0.089	0.06398270742906112	0.05905537457890746	0.047062412458888064	0.010763712359705722
0.09	0.06363146182747945	0.05865622962144553	0.04654787103762954	0.009765028154707778
0.091	0.06328091089057761	0.05825802832573501	0.04603490193638977	0.008770412171157621
0.092	0.0629319294400383	0.05786079831436	0.04552352552924909	0.007779853154781582
0.093	0.06258396508990287	0.057465341657172465	0.04501444372673796	0.006793339845203778
0.094	0.06223674802749439	0.05707116865384536	0.04450722164350843	0.005810860674598685
0.095	0.06189029026845327	0.056678010061814554	0.044001618403549735	0.004832403491529935
0.096	0.06154460382841991	0.05628587514123216	0.043497638221460196	0.0038579558218241844
0.097	0.06119970072303475	0.05589477315225028	0.04299528531183813	0.002887504849088859
0.098	0.06085559296793819	0.055504713355021024	0.04249456388928184	0.0019210374943835872
0.099	0.06051229257877065	0.055115705009696515	0.04199547816838964	0.0009585404060040617
0.1	0.06016981157117256	0.05472775737642885	0.04149803236375984	0.00009693001030743857
0.101	0.059828161960784325	0.05434087971537013	0.04100223068999075	0.0009545975212372581
0.10200000000000001	0.05948735576324636	0.053955081286672486	0.04050807736168068	0.0019052661485838016
0.10300000000000001	0.0591474049941991	0.05357037135048801	0.04001557659342795	0.0028520200475478054
0.10400000000000001	0.05880832166928294	0.05318675916696882	0.039524732599830865	0.0037948735442525543
0.105	0.058470117804138313	0.05280425399626702	0.03903554959548774	0.00473384110053483
0.106	0.05813280541440563	0.05242286509853472	0.03854803179499687	0.0056689372588836825
0.107	0.05779639651572531	0.052042601733924033	0.03806218341295658	0.006600176774788947
0.108	0.05746090312373777	0.05166347316258706	0.03757800866396518	0.007527574251691076
0.109	0.057126338066652196	0.05128548864467592	0.03709551176262098	0.008451144656103783
0.11	0.056793165841606194	0.05090865744034272	0.03661469692352229	0.009370902954540777
0.111	0.05646094113368035	0.05053331406094251	0.03613583011856414	0.010286864114322648
0.112	0.05612966798874202	0.05015922633630561	0.03565872126283786	0.011199043139131584
0.113	0.05579935045265855	0.04978631059892804	0.03518329978415595	0.012107455088196727
0.114	0.055469992571297304	0.04941456904879332	0.03470956421519879	0.013012115052764462
0.115	0.05514159839052563	0.04904400388588501	0.03423751308864677	0.01391303811532003
0.116	0.0548141719562109	0.04867461731018663	0.03376714493718028	0.014810239412781789
0.117	0.054487717314220446	0.048306411521681726	0.0332984582934797	0.015703734044580687
0.11800000000000001	0.05416223851042164	0.04793938872035384	0.03283145169022544	0.01659353711507468
0.11900000000000001	0.053837739590681825	0.047573551106186496	0.03236612366009786	0.017479663730830146
0.12	0.053514224600868375	0.047208900879163254	0.03190247273577737	0.018362128969885882
0.121	0.05319169758684862	0.04684544023926762	0.03144049744994435	0.01924094739992755
0.122	0.05287016259448993	0.04648317138648317	0.03098019633527918	0.020116134332145676
0.123	0.05254962366965966	0.04612209652079341	0.030521567924462253	0.020987704802226736
0.124	0.05223008485822516	0.04576221784218189	0.03006461075017396	0.021855673845857203
0.125	0.051911550206053786	0.04540353755063215	0.02960932334509469	0.022720056498723558
0.126	0.0515940237590129	0.04504605784612773	0.02915570424190482	0.023580867796512278
0.127	0.05127750956296984	0.04468978092865216	0.02870375197328475	0.024438122774909834
0.128	0.05096201166379198	0.04433470899818899	0.028253465071914865	0.02529183646960271
0.129	0.05064768837105113	0.04398084425472174	0.02780484207047555	0.026142023916277374
0.13	0.050334433432809265	0.04362824827981018	0.027357902047269365	0.026988696370294857
0.131	0.050022200656329244	0.04327697663396395	0.026912667808455054	0.027831862825436288
0.132	0.04971099075834358	0.0429269146798798	0.026469099165726602	0.02867154397642758
0.133	0.04940080445558481	0.04257806181391814	0.02602719221858891	0.029507754418214023
0.134	0.049091642464785465	0.04223041743243937	0.025586943066546877	0.0303405087457409
0.135	0.04878350550267807	0.04188398093180389	0.02514834780910541	0.031169821553953505
0.136	0.04847639428599515	0.04153875170837212	0.02471140254576941	0.03199570743779712
0.137	0.048170309531469245	0.04119472915850444	0.024276103376043773	0.03281818099221703
0.138	0.04786525195583287	0.04085191267856126	0.023842446399433406	0.03363725681215854
0.139	0.04756122227581855	0.04051030166490299	0.02341042771544321	0.034452949492566914
0.14	0.04725822120815883	0.04016989551389003	0.022980043423578084	0.03526527362838745
0.14100000000000001	0.04695624946958622	0.03983069362188278	0.022551289623342935	0.03607424381456544
0.14200000000000002	0.04665530777683327	0.03949269538524165	0.02212416241424266	0.03687987464604617
0.14300000000000002	0.046355396846632486	0.03915590020032703	0.021698657895782163	0.03768218071777492
0.14400000000000002	0.04605651739571641	0.038820307463499334	0.021274772167466347	0.03848117662469698
0.145	0.045758670140817574	0.038485916571118974	0.02085250132880012	0.03927687696175763
0.146	0.04546185579866849	0.03815272691954633	0.02043184147928837	0.04006929632390218
0.147	0.04516607508600169	0.037820737905141816	0.020012788718436	0.040858449306075906
0.148	0.044871401799205186	0.03748994892426583	0.019595339145747917	0.0416443505032241
0.149	0.044577771309895	0.03716037570456507	0.019179487661872954	0.042427012268195445
0.15	0.04428517313902505	0.03683204992841106	0.01876522860715504	0.04320643397537539
0.151	0.04399360650271911	0.03650492043152125	0.018352562027257806	0.043982628762836734
0.152	0.04370307061710092	0.036178985451177585	0.017941483929553904	0.04475560883681737
0.153	0.043413564698294264	0.03585424322466201	0.01753199032141598	0.045525386403555176
0.154	0.0431250879624229	0.03553069198925646	0.017124077210216686	0.04629197366928803
0.155	0.04283763962561058	0.03520832998224288	0.016717740603328667	0.04705538284025382
0.156	0.04255121890398108	0.03488715544090321	0.016312976508124574	0.04781562612269042
0.157	0.04226582501365815	0.03456716660251939	0.015909780931977056	0.04857271572283572
0.158	0.041981457170765575	0.03424836170437337	0.01550814988225876	0.04932666384692758
0.159	0.041698114591427096	0.03393073898374709	0.015108079366342337	0.05007748270120391
0.16	0.04141579649176648	0.033614296677922484	0.014709565391600435	0.05082518449190257
0.161	0.0411345020879075	0.0332990330241815	0.014312603965405705	0.05156978142526145
0.162	0.04085423059597391	0.03298494625980608	0.013917191095130794	0.05231128570751843
0.163	0.040574981232089476	0.03267203462207817	0.013523322788148351	0.053049709544911394
0.164	0.04029675321237796	0.0323602963482797	0.013130995051831025	0.053785065143678215
0.165	0.0400195552381635	0.03204972967569262	0.012740203893551466	0.054517364710056776
0.166	0.03974340282126643	0.03174033284159887	0.012350945320682321	0.055246620450284965
0.167	0.03946826891076993	0.03143211420399814	0.011963215340588829	0.05597288485751826
0.168	0.039194152094373824	0.031125074799631787	0.011577009961779142	0.056696181281630106
0.169	0.03892105095977789	0.03081919956863229	0.011192325197475546	0.05741646899771483
0.17	0.03864896409468192	0.030514486346281924	0.010809157068921797	0.05813375861179498
0.171	0.03837789008678573	0.030210932967862963	0.01042750159680412	0.05884806072989315
0.17200000000000001	0.0381078275237891	0.02990853726865768	0.0100473548354514	0.05955938595803187
0.17300000000000001	0.037838774993391826	0.02960729708394835	0.009668712789348133	0.06026774490223374
0.17400000000000002	0.03757073108329371	0.029307210249017245	0.009291571503383177	0.0609731481685213
0.17500000000000002	0.03730369438119453	0.029008274599146636	0.008915927051757533	0.06167560636291714
0.176	0.03703766347479411	0.028710487969618805	0.00854177550867221	0.0623751300914438
0.177	0.03677263695179222	0.02841384819571601	0.008169112948511338	0.06307172996012388
0.178	0.03650861339988866	0.028118353112720533	0.007797935454496015	0.06376541657497992
0.179	0.03624559140678323	0.027824000555914646	0.007428239125747078	0.0644562005420345
0.18	0.035983569560175725	0.02753078836058062	0.0070600200760218045	0.0651440924673102
0.181	0.03572254644776593	0.027238714362000732	0.006693274414966595	0.06582910295682956
0.182	0.03546252065725366	0.02694777639545725	0.006327998333855224	0.06651124261661517
0.183	0.03520349077633869	0.026657972296232454	0.005964187891611501	0.06719052205268958
0.184	0.03494545755789988	0.026369299899608612	0.005601839280567833	0.06786695187107536
0.185	0.034688428004581405	0.026081757040868	0.005240948697681401	0.0685405426777951
0.186	0.034432389763161715	0.025795342055561894	0.004881512339940889	0.06921131549603855
0.187	0.03417734119462497	0.025510055722932287	0.004523526406170305	0.06987934223428802
0.188	0.03392328065995531	0.025225892327512284	0.004166987114215925	0.07054455956084998
0.189	0.033670206520136914	0.024942849636017828	0.003811890702529147	0.07120697665398125
0.19	0.03341811713615393	0.024660925415164854	0.003458233416527031	0.07186660269193858
0.191	0.03316701086899053	0.0243801174316693	0.0031060115312113064	0.07252344685297872
0.192	0.03291688607963086	0.024100423452247107	0.002755221329663933	0.07317751831535847
0.193	0.032667741129059076	0.023821841243614215	0.002405859114257157	0.07382882625733458
0.194	0.032419574378259354	0.023544368572486554	0.002057921197424538	0.07447737985716384
0.195	0.03217238418821584	0.02326800320558007	0.0017114039170550007	0.075123188293103
0.196	0.03192616891991269	0.022992742909610696	0.0013663036266464137	0.07576626074340882
0.197	0.03168092693433408	0.02271858545129437	0.0010226166941163068	0.07640660638633812
0.198	0.031436656592464154	0.022445528597347036	0.0006803395061242344	0.07704423440014761
0.199	0.03119335625528708	0.022173570114484627	0.0003394684673107786	0.07767915396309409
0.2	0.030951024283787012	0.02190270776942308	0.0000165240762661736	0.07831137425343433
0.201	0.03070965903894811	0.021632939328878338	0.0003380694554836834	0.0789409044494251
0.202	0.030469259466058152	0.021364262559566336	0.0006747434405846446	0.07956775372932318
0.203	0.030229824476437996	0.02109667522820301	0.0010100254782643321	0.0801919312713853
0.20400000000000001	0.0299913512478671	0.020830174663933658	0.0013439190740999652	0.08081345276680939
0.20500000000000002	0.029753838107926676	0.020564754987356937	0.0016764277136729737	0.08143238166382522
0.20600000000000002	0.029517283384197908	0.02030041815283119	0.002007554864724076	0.08204866481048373
0.20700000000000002	0.029281685404261997	0.020037162012667312	0.002337303972390942	0.08266231011101903
0.20800000000000002	0.02904704249570014	0.019774984419176203	0.0026656784750896715	0.08327332546966526
0.209	0.028813352986093537	0.01951388322466876	0.0029926817627049154	0.08388171879065652
0.21	0.028580615203023376	0.019253856281455862	0.003318317215990558	0.08448749797822698
0.211	0.028348827474070852	0.018994901441848414	0.003642588247870283	0.08509067093661074
0.212	0.02811798812681717	0.01873701655815731	0.0039654982594260054	0.08569124557004193
0.213	0.027888095488843523	0.018480199482693447	0.004287050542142944	0.08628922978275468
0.214	0.027659147887731102	0.018224448067767712	0.004607248085003663	0.0868846314789831
0.215	0.027431143651061113	0.017969760165691007	0.004926094421124447	0.08747745856296132
0.216	0.027204081106414743	0.017716133628774222	0.005243592872725951	0.08806771893892348
0.217	0.026977958581373196	0.017463566309328254	0.005559746762028837	0.08865542051110371
0.218	0.02675277440351766	0.017212056059663996	0.005874559411253764	0.08924057118373611
0.219	0.02652852690042934	0.016961600732092345	0.006188034142621392	0.08982317886105483
0.22	0.026305211316426106	0.016712198178924192	0.006500174278352379	0.09040325144729397
0.221	0.026082828569860526	0.016463846252470434	0.006810983140667387	0.09098079684668768
0.222	0.025861377569343286	0.01621653913800917	0.007120462574685702	0.09155584872473038
0.223	0.025640856707506987	0.015970273332847833	0.007428614410142152	0.09212842450468658
0.224	0.02542126437698423	0.01572505185294292	0.007735443479820168	0.0926984958156804
0.225	0.025202598970407622	0.015480872704427096	0.008040952939876903	0.09326606948133309
0.226	0.02498485888040977	0.015237733893433029	0.008345145946469519	0.09383115232526595
0.227	0.024768042499623277	0.014995633426093388	0.00864802565575517	0.09439375117110023
0.228	0.024552148220680744	0.01475456930854084	0.008949595223891018	0.09495387284245721
0.229	0.024337174436214776	0.014514539546908059	0.00924985780703422	0.09551152416295819
0.23	0.024123119538857977	0.014275542147327708	0.009548816561341931	0.0960667119562244
0.231	0.023909981921242954	0.014037575115932456	0.00984647464297131	0.09661944304587716
0.232	0.02369775997600231	0.013800636458854975	0.010142835208079518	0.09716972425553773
0.233	0.023486452095768648	0.013564724182227931	0.010437901412823709	0.09771756240882738
0.234	0.02327605667317457	0.013329836292183993	0.010731676413361042	0.09826296432936739
0.23500000000000001	0.023066572100852684	0.013095970794855832	0.011024163365848678	0.09880593684077903
0.23600000000000002	0.022857996771435594	0.012863125696376114	0.01131536542644377	0.09934648676668358
0.23700000000000002	0.022650329077555903	0.012631299002877508	0.011605285751303478	0.09988462093070231
0.23800000000000002	0.022443567411846214	0.012400488720492684	0.01189392749658496	0.1004203461564565
0.23900000000000002	0.022237704483454263	0.01217069285535431	0.012181293818445373	0.10095366926756742
0.24	0.022032743811022534	0.01194190941359506	0.01246738787304187	0.10148459708765635
0.241	0.02182868461025165	0.011714133814571656	0.012752211661571745	0.10201314969462456
0.242	0.021625525388608006	0.01148735874855742	0.013035763332305734	0.10253936114981707
0.243	0.021423264653558004	0.011261590434400576	0.013318047642327567	0.10306319619604327
0.244	0.021221900912568037	0.011036827063701918	0.013599067208465529	0.10358466070661157
0.245	0.021021432673104495	0.010813066828062233	0.013878824647547907	0.10410376055483038
0.246	0.020821858442633775	0.010590307919082317	0.014157322576402995	0.10462050161400813
0.247	0.020623176728622277	0.010368548528362961	0.014434563611859078	0.10513488975745322
0.248	0.020425386038536386	0.010147786847504956	0.014710550370744448	0.1056469308584741
0.249	0.020228484879842506	0.009928021068109092	0.01498528546988739	0.10615663079037914
0.25	0.020032471760007026	0.009709249381776162	0.015258771526116195	0.1066639954264768
0.251	0.01983734518649634	0.00949146998010696	0.015531011156259152	0.10716903064007546
0.252	0.019643103666776844	0.009274681054702276	0.01580200697714455	0.10767174230448356
0.253	0.019449745708314932	0.0090588807971629	0.016071761605600674	0.10817213629300952
0.254	0.019257269818577002	0.008844067399089627	0.016340277658455818	0.10867021847896174
0.255	0.019065674505029443	0.008630239052083244	0.01660755775253827	0.10916599473564866
0.256	0.01887495675563093	0.008417393947744546	0.016873604504676315	0.10965947093637868
0.257	0.018685110215982553	0.008205530277674327	0.017138420531698246	0.11015065295446021
0.258	0.01849613987215331	0.007994646233473374	0.01740200845043235	0.11063954666320167
0.259	0.01830804437109222	0.007784739134684144	0.017664377503676783	0.11112617490985117
0.26	0.018120822359748292	0.007575805599098158	0.017925535968645684	0.11161055806809217
0.261	0.017934472485070546	0.007367845232778879	0.01818547389826529	0.11209266982591984
0.262	0.017748993394007997	0.007160856474450382	0.018444193582555345	0.11257251521944764
0.263	0.017564383733509655	0.006954837762836747	0.018701697311535592	0.11305009928478903
0.264	0.01738064215052454	0.006749787536662053	0.018957987375225766	0.11352542705805747
0.265	0.01719776729200166	0.006545704234650375	0.019213066063645617	0.11399850357536642
0.266	0.01701575780489004	0.006342586295525793	0.019466935666814886	0.11446933387282933
0.267	0.016834612336138685	0.006140432158012384	0.019719598474753304	0.11493792298655967
0.268	0.016654329532696615	0.005939240260834228	0.019971056777480626	0.11540427595267087
0.269	0.016474908041512845	0.0057390090427154004	0.020221312865016584	0.11586839780727642
0.27	0.016296346509536385	0.005539736942379981	0.020470369027380926	0.11633029358648977
0.271	0.016118643583716254	0.0053414223985520475	0.020718227554593387	0.11678996832642438
0.272	0.01594179791100147	0.005144063849955678	0.020964890736673715	0.11724742706319369
0.273	0.01576580813834104	0.0049476597353149505	0.02121036086364165	0.11770267483291118
0.274	0.015590672912683982	0.004752208493353942	0.021454640225516925	0.11815571667169028
0.275	0.01541639080226026	0.004557708562796732	0.021697731112319294	0.11860655761564448
0.276	0.01524295193019352	0.004364158382367397	0.021939635814068492	0.11905520270088721
0.277	0.015070363708940934	0.0041715563907900165	0.022180356620784263	0.11950165696353195
0.278	0.014898624930184479	0.003979901026788668	0.022419895822486345	0.11994592543969214
0.279	0.014727734385606137	0.0037891907310837764	0.022658273035121725	0.12038805500292275
0.28	0.01455769086688789	0.0035994239772771863	0.022895473751708837	0.12082801012910922
0.281	0.014388493165711719	0.0034105992679830817	0.02313149911975194	0.12126579309549824
0.28200000000000003	0.014220140073759607	0.003222715115688753	0.023366351133109014	0.12170140822305252
0.28300000000000003	0.014052630382713536	0.0030357700421843794	0.023600031785638034	0.12213485983273469
0.28400000000000003	0.013885962884255485	0.002849762594139789	0.023832543071196973	0.12256615224550743
0.28500000000000003	0.013720136370067438	0.0026646912719983542	0.024063886983643815	0.12299528978233343
0.28600000000000003	0.013555149631831374	0.0024805546501117095	0.024294065516836535	0.12342227676417535
0.28700000000000003	0.013391001461229278	0.00229735130283149	0.024523080664633108	0.12384711751199584
0.28800000000000003	0.013227690649943129	0.0021150798044856883	0.02475093442089151	0.12426981634675761
0.289	0.013065215989654919	0.001933738733125321	0.024977628779469713	0.12469037758942329
0.29	0.012903576272046611	0.001753326681410873	0.025203165734225715	0.1251088055609556
0.291	0.012742770288800194	0.0015738422539288432	0.025427547279017478	0.1255251045823172
0.292	0.012582796831597652	0.0013952840602032305	0.02565077540770298	0.12593927897447074
0.293	0.012423654692120966	0.0012176507285845146	0.025872852114140203	0.1263513330583789
0.294	0.012265341225479592	0.0010409408917266194	0.02609377939218712	0.12676127115500435
0.295	0.01210785003148997	0.0008651531942457608	0.02631355923570171	0.12716909758530975
0.296	0.011951186766664084	0.0006902862870491763	0.026532193638541948	0.12757481667025783
0.297	0.011795350370473918	0.0005163388344374967	0.026749684594565813	0.1279784327308112
0.298	0.011640339782391453	0.00034330951237653847	0.02696604825329266	0.12837998275891094
0.299	0.01148615394188867	0.0001711970031128597	0.027181273460362317	0.1287794407296998
0.3	0.011332791788437553	0.00001776290595247502	0.02739536055387045	0.12917680714267474
0.301	0.011180252261510083	0.00017028279376541506	0.027608311250557214	0.12957208567921613
0.302	0.01102853430057824	0.0003396526651401438	0.027820127267162764	0.12996528002070434
0.303	0.01087763684511401	0.0005081108911934492	0.02803081032042725	0.13035639384851977
0.304	0.010727558834589371	0.0006756587385780453	0.02824036212709083	0.13074543084404275
0.305	0.010578299208476307	0.0008422974670842446	0.028448784403893652	0.13113239468865368
0.306	0.0104298569062468	0.0010080283241633394	0.028656078867575877	0.13151728906373295
0.307	0.01028223086737283	0.001172852546514396	0.028862247234877653	0.1319001176506609
0.308	0.010135420031326382	0.0013367713635350723	0.02906729122253913	0.13228088413081793
0.309	0.009989423337579436	0.001499785992576111	0.029271212547300474	0.13265959218558437
0.31	0.009844239725603974	0.001661897646070546	0.029474012925901825	0.13303624549634066
0.311	0.009699868134871977	0.0018231075100281424	0.029675694075083345	0.13341084774446713
0.312	0.009556302650664204	0.0019834167981380053	0.029876257711585183	0.13378340261134414
0.313	0.009413544030848896	0.002142826692641604	0.030075705552147492	0.13415391377835212
0.314	0.009271594409156465	0.002301338351072239	0.03027403931351043	0.13452238492687138
0.315	0.009130452866831971	0.002458952930940095	0.030471262896558993	0.13488882460026846
0.316	0.008990118485120479	0.0026156715886146206	0.030667387917148087	0.13525325851571432
0.317	0.008850590345267048	0.0027714954687655634	0.030862403845696593	0.13561566309383136
0.318	0.00871186752851674	0.0029264257034072516	0.031056312148990937	0.13597604145959385
0.319	0.008573949116114619	0.003080463418474237	0.031249114293817545	0.13633439673797604
0.32	0.008436834189305745	0.003233609729759305	0.03144081174696284	0.1366907320539522
0.321	0.008300521829335182	0.0033858657168603363	0.03163140597521325	0.13704505053249658
0.322	0.00816501111744799	0.0035372324986646785	0.031820898445355204	0.13739735529858343
0.323	0.008030301134889234	0.0036877111821223326	0.032009290624175124	0.137747649477187
0.324	0.007896390962903971	0.003837302874183301	0.03219658397845943	0.1380959361932816
0.325	0.007763279682737267	0.003986008532073607	0.03238277997499456	0.13844221857184139
0.326	0.007630966375634183	0.004133829127155935	0.03256788008056693	0.1387864997378407
0.327	0.007499450122839781	0.004280765821582061	0.03275188576196297	0.13912878281625377
0.328	0.007368730005599122	0.004426819680731357	0.032934798485969106	0.13946907093205485
0.329	0.007238805105157268	0.004571991769983201	0.03311661971937176	0.1398073672102182
0.33	0.007109674502759283	0.004716283154716971	0.033297350928957366	0.14014367477571807
0.331	0.006981332907867004	0.0048596949003120405	0.03347699358151234	0.14047799675352873
0.332	0.006853780511408291	0.005002228072147788	0.03365554914382311	0.1408103362686244
0.333	0.006727019930525635	0.005143883735603588	0.03383301908267611	0.1411406964459794
0.334	0.006601050384277342	0.005284662956058818	0.034009404864857755	0.14146908041056794
0.335	0.006475871091721727	0.005424564914609575	0.034184719843134745	0.14179551697458076
0.336	0.006351481271917097	0.005563591668057569	0.034358954737253485	0.1421199860371801
0.337	0.006227880143921766	0.005701744395946567	0.03453210933649188	0.14244248709801663
0.338	0.0061050669267940436	0.005839024085139218	0.034704184875485905	0.142763022780356
0.339	0.00598304083959224	0.005975431722498166	0.03487518258887155	0.14308159570746382
0.34	0.005861801101374665	0.00611096829488606	0.03504510371128481	0.14339820850260576
0.341	0.005741346931199632	0.006245634789165545	0.03521394947736165	0.14371286378904746
0.342	0.00562167754812545	0.006379432192199268	0.035381721121738076	0.1440255641900546
0.343	0.005502792171210431	0.006512361490849875	0.03554841987905006	0.14433631232889282
0.34400000000000003	0.005384690019512884	0.006644423671980013	0.035714046983933594	0.14464511082882775
0.34500000000000003	0.0052673703120911216	0.006775619722452328	0.03587860367102466	0.14495196231312504
0.34600000000000003	0.005150832268003453	0.0069059506291294665	0.03604209117495925	0.14525686940505034
0.34700000000000003	0.0050350751063081905	0.007035417378874076	0.03620451073037334	0.1455598347278693
0.34800000000000003	0.004920098046063644	0.007164020958548801	0.036365863571902926	0.14586086090484757
0.34900000000000003	0.004805898743774635	0.00729176235501629	0.03652615093418398	0.1461599505592508
0.35000000000000003	0.004692476863137039	0.007418642555139189	0.03668537405185251	0.14645710631434464
0.35100000000000003	0.004579832128638872	0.007544662545780144	0.03684353415954447	0.14675233079339475
0.352	0.004467963928388344	0.007669823313801794	0.03700063249189587	0.14704562661966672
0.353	0.004356871650493649	0.007794123971391169	0.03715668203241973	0.14733702118554146
0.354	0.004246554683063	0.007917565393713907	0.03731167327392099	0.14762649446823514
0.355	0.004137012414204603	0.008040148416804465	0.037465606133292084	0.14791404631293156
0.356	0.004028244232026663	0.008161873774945611	0.03761848162537186	0.14819967887951757
0.357	0.003920249524637387	0.00828274220242012	0.03777030076499918	0.14848339432788007
0.358	0.003813027680144982	0.008402754433510764	0.0379210645670129	0.14876519481790587
0.359	0.0037065780866576527	0.008521911202500317	0.03807077404625187	0.14904508250948187
0.36	0.0036009001322836057	0.008640213243671549	0.03821943021755496	0.14932305956249492
0.361	0.0034959932051310473	0.008757661291307233	0.03836703409576101	0.14959912813683185
0.362	0.0033918566933081834	0.008874256079690144	0.03851358669570889	0.14987329039237954
0.363	0.00328848998492322	0.008989998343103052	0.03865908903223744	0.15014554848902487
0.364	0.0031858924680843634	0.00910488881582873	0.03880354212018553	0.15041590458665466
0.365	0.00308406353089982	0.009218928232149952	0.03894694697439201	0.1506843608451558
0.366	0.0029830025614777955	0.009332117326349488	0.03908930460969574	0.15095091942441513
0.367	0.0028827089479264963	0.009444456832710111	0.03923061604093557	0.15121558248431952
0.368	0.0027831820783027917	0.009555947485514596	0.03937088228295036	0.1514783521847558
0.369	0.0026844213514878546	0.009666590019045714	0.039510104350578966	0.15173923068561088
0.37	0.002586426192555706	0.009776385167586235	0.039648283258660245	0.15199822014677158
0.371	0.002489196038021165	0.009885333665418937	0.03978542002203306	0.15225532272812478
0.372	0.002392730323142573	0.009993437370901434	0.03992151720030187	0.15251054385458973
0.373	0.002297028515766137	0.010100697976533016	0.04005657710306517	0.15276388836518626
0.374	0.0022020900393030433	0.010207114838519086	0.04019059884685795	0.15301535439587613
0.375	0.002107914362141064	0.010312688498200547	0.04032358318658786	0.15326494357074674
0.376	0.0020145009630125697	0.010417419496918308	0.040455530877162534	0.15351265751388554
0.377	0.0019218493206624905	0.010521308376013273	0.04058644267348961	0.15375849784937995
0.378	0.0018299589144227448	0.010624355676826345	0.040716319330476744	0.1540024662013174
0.379	0.0017388292316320474	0.010726561940698431	0.04084516160303156	0.15424456419378538
0.38	0.0016484597691568464	0.010827927708970439	0.04097297024606171	0.15448479345087124
0.381	0.0015588500289162113	0.01092845352298327	0.04109974601447483	0.15472315559666244
0.382	0.0014699995245765255	0.011028139924077834	0.041225489663178565	0.15495965225524644
0.383	0.0013819077705650436	0.011126987453595033	0.041350201947080556	0.15519428505071065
0.384	0.0012945742722005465	0.011224996652875772	0.04147388362108844	0.15542705560714248
0.385	0.0012079985721736635	0.011322168063260958	0.04159653544010986	0.1556579655486294
0.386	0.001122180213175023	0.011418502226091497	0.04171815815905247	0.15588701649925885
0.387	0.0010371187379116422	0.011513999682708291	0.041838752532823896	0.1561142100831182
0.388	0.0009528136931260238	0.01160866097445225	0.04195831931633179	0.15633954792429497
0.389	0.0008692646358673435	0.011702486642664277	0.042076859264483776	0.15656303164687652
0.39	0.0007864711271760978	0.011795477228685276	0.04219437313218752	0.15678466287495033
0.391	0.0007044327385268271	0.01188763327387114	0.04231086167437058	0.1570044432326443
0.392	0.0006231490472166047	0.011978955312786114	0.04242632563692337	0.1572223743257337
0.393	0.0005426196360314388	0.0120694438499651	0.042540765725752216	0.15743845767883682
0.394	0.0004628440958546532	0.012159099375046193	0.04265418262695369	0.15765269477644556
0.395	0.000383822020858112	0.012247922377870802	0.042766577026894154	0.15786508710359767
0.396	0.00030555301679051214	0.012335913318797655	0.042877949572861354	0.1580756360664517
0.397	0.00022803669275400397	0.012423072670621892	0.04298830092862713	0.15828434310443848
0.398	0.00015127266549176194	0.012509400909645346	0.043097631762611326	0.1584912096663705
0.399	0.00007526055796910063	0.01259489850946969	0.04320594273965482	0.15869623719383644
0.4	6.780035610778477e-6	0.012679565825223178	0.04331323436832318	0.15889942681515581
0.401	0.00007450937204982645	0.012763403284903968	0.04341950725281421	0.15910077984902535
0.402	0.0001482679152462753	0.01284641148928322	0.04352476222540781	0.159300298071839
0.403	0.0002212759800710675	0.012928590823515126	0.04362899983416125	0.15949798269075918
0.404	0.0002935339104319446	0.013009941672753874	0.04373222062713181	0.15969383491294817
0.405	0.0003650420436802495	0.013090464422153652	0.043834425152376746	0.15988785594556829
0.406	0.00043580071044140565	0.013170159456868653	0.043935613957953354	0.1600800469957819
0.40700000000000003	0.0005058102344129505	0.013249027162053062	0.044035787591918896	0.16027040927075134
0.40800000000000003	0.0005750709329240521	0.013327067922861072	0.04413494660233065	0.16045894397763893
0.40900000000000003	0.000643583118207725	0.013404282124480615	0.04423309153729027	0.16064565232369565
0.41000000000000003	0.0007113470840410088	0.013480670147080433	0.04433022293829834	0.16083053550299226
0.41100000000000003	0.0007783631573051504	0.01355623235497073	0.04442634132600833	0.16101359466798054
0.41200000000000003	0.0008446316158084675	0.013630969100635224	0.04452144720553484	0.16119483094014878
0.41300000000000003	0.000910152737359278	0.013704880737480196	0.04461554108320468	0.16137424544339946
0.41400000000000003	0.0009749267997784851	0.013777967588472521	0.044708623425508645	0.1615518392407137
0.41500000000000004	0.0010389540786940332	0.01385023001228521	0.044800694745520904	0.1617276133804738
0.41600000000000004	0.001102234840665527	0.013921668336235224	0.044891755515339485	0.16190156895982197
0.417	0.0011647693424347428	0.013992282865612148	0.04498180617826142	0.16207370705775065
0.418	0.0012265578410664544	0.014062073905705576	0.04507084717758375	0.1622440287532523
0.419	0.0012876005691366795	0.01413104176166805	0.0451588789564222	0.16241253437609016
0.42	0.0013478977866086964	0.014199186732502892	0.0452459019498017	0.16257922559556967
0.421	0.0014074497292035915	0.014266509106474173	0.04533191657875556	0.16274410346462254
0.422	0.0014662566128331228	0.014333009162866572	0.045416923252558236	0.16290716882105244
0.423	0.001524318653409049	0.014398687183519781	0.045500922383835025	0.163068422502663
0.424	0.0015816360666629885	0.014463543405071827	0.045583914326291365	0.16322786534725786
0.425	0.0016382090627401725	0.014527578132776255	0.045665899522941256	0.16338549819264067
0.426	0.001694037842245547	0.014590791602922993	0.045746878327020825	0.16354132187661508
0.427	0.0017491226000033702	0.014653184049570948	0.04582685108886079	0.1636953372369847
0.428	0.0018034635208121381	0.014714755706762839	0.04590581815877071	0.16384754511147884
0.429	0.0018570607902188409	0.014775506807624609	0.04598377988586179	0.16399794633361484
0.43	0.0019099145951085197	0.014835437575918087	0.04606073660703737	0.16414654169761259
0.431	0.0019620250937264	0.014894548224928366	0.04613668864559105	0.16429333196530446
0.432	0.002013392444317708	0.014952838964989765	0.04621163632098509	0.16443831789097596
0.433	0.002064016804823656	0.015010309984388728	0.04628557992406272	0.1645815001727957
0.434	0.0021138983268995386	0.01506696149548227	0.04635851977683049	0.16472287956994755
0.435	0.0021630371532253925	0.015122793684681403	0.04643045616766703	0.16486245677573422
0.436	0.002211433421353208	0.015177806719295172	0.04650138936017389	0.1650002324348885
0.437	0.002259087256560376	0.015232000766618506	0.04657131961793435	0.16513620719210756
0.438	0.002305998790517478	0.015285375993206295	0.04664024720357459	0.16527038169021457
0.439	0.002352168149294769	0.015337932556984492	0.04670817236852787	0.1654027565501564
0.44	0.0023975954338539976	0.015389670605563482	0.04677509535085832	0.16553333236673598
0.441	0.002442280745156914	0.015440590283155028	0.0468410163842424	0.16566210972615664
0.442	0.0024862241837470865	0.01549069171335542	0.04690593567570088	0.16578908916261054
0.443	0.002529425843572942	0.01553997504097666	0.04696985345961509	0.1659142712636162
0.444	0.0025718858094438087	0.015588440388239158	0.04703276994119478	0.16603765655983838
0.445	0.0026136041623557042	0.015636087856676598	0.04709468529892094	0.16615924552979805
0.446	0.002654580966790657	0.015682917547811818	0.04715559971126049	0.16627903865198912
0.447	0.0026948163040361865	0.015728929562500018	0.04721551335581505	0.1663970364032353
0.448	0.002734310235283413	0.01577412399324243	0.047274426399388274	0.16651323923938138
0.449	0.00277306280529339	0.015818500922133202	0.047332338995359644	0.16662764759011472
0.45	0.002811074058820127	0.015862060428068696	0.04738925129298033	0.16674026187711205
0.451	0.0028483440395386836	0.015904802568483416	0.04744516341387892	0.16685108246832805
0.452	0.002884872783210515	0.015946727424755558	0.047500075510402175	0.1669601097914933
0.453	0.002920660316234731	0.01598783505042322	0.04755398769909662	0.16706734420479963
0.454	0.0029557066646412515	0.016028125482495156	0.04760690007524835	0.16717278602510208
0.455	0.002990011829081758	0.01606759875797166	0.047658812734132465	0.1672764355692348
0.456	0.003023575843706084	0.016106254912611338	0.04770972576940977	0.16737829315094907
0.457	0.003056398703442214	0.016144093972994253	0.04775963926290041	0.16747835906113992
0.458	0.00308848039685588	0.01618111595508638	0.04780855328279599	0.16757663356423866
0.459	0.0031198209125269704	0.01621732087429488	0.047856467896569395	0.16767311692328452
0.46	0.0031504202367580287	0.016252708718078428	0.04790338313577983	0.1677678093318688
0.461	0.0031802783469024503	0.016287279509792255	0.04794929907804916	0.16786071107265388
0.462	0.003209395213204014	0.016321033231439623	0.047994215747921995	0.16795182232570818
0.463	0.003237770802139247	0.01635396985548752	0.048038133157697116	0.1680411432474235
0.464	0.0032654050685595876	0.016386089354411104	0.048081051319683786	0.16812867399421155
0.465	0.0032922979644698235	0.016417391698681533	0.04812297024362153	0.1682144147175649
0.466	0.003318449434030501	0.01644787684901603	0.04816388992671913	0.1682983655448245
0.467	0.003343859417789094	0.016477544756549424	0.04820381035389293	0.168380526579614
0.468	0.003368527847054313	0.01650639537041956	0.04824273150754774	0.16846089792068314
0.46900000000000003	0.0033924546457760074	0.016534428624889144	0.048280653350947174	0.1685394796299463
0.47000000000000003	0.0034156397337515325	0.016561644451278716	0.048317575843622625	0.1686162717621472
0.47100000000000003	0.0034380830227066805	0.016588042772657775	0.04835349893452672	0.16869127435165213
0.47200000000000003	0.003459784421872035	0.016613623505638865	0.04838842256435223	0.16876448741693878
0.47300000000000003	0.003480743828475457	0.016638386560513897	0.04842234666570171	0.16883591096085593
0.47400000000000003	0.003500961135588879	0.016662331835735775	0.0484552711559987	0.1689055449572354
0.47500000000000003	0.003520436230292784	0.016685459226174752	0.04848719594811472	0.16897338937105608
0.47600000000000003	0.0035391689919453107	0.016707768617757055	0.04851812094344585	0.1690394441468583
0.47700000000000004	0.003557159297549396	0.016729259892393537	0.04854804603828564	0.1691037092069328
0.47800000000000004	0.0035744070113007276	0.016749932921052108	0.04857697111491909	0.1691661844794389
0.47900000000000004	0.003590911994598089	0.016769787566817573	0.048604896045557226	0.16922686978519338
0.48	0.003606674101739231	0.01678882368773846	0.04863182069597935	0.16928576510704013
0.481	0.0036216931805783436	0.016807041132736948	0.04865774492031854	0.1693428702638151
0.482	0.00363596907243908	0.016824439747866595	0.048682668568987	0.16939818506749166
0.483	0.00364950161179179	0.01684101936564075	0.048706591475162424	0.16945170933000675
0.484	0.003662290626741403	0.016856779813447464	0.04872951346549755	0.16950344286084565
0.485	0.003674335938170604	0.016871720912329528	0.048751434358497936	0.16955338544643692
0.486	0.0036856373637097063	0.016885842475173652	0.04877235396228434	0.16960153684895207
0.487	0.0036961947092570145	0.016899144307682752	0.04879227207581439	0.16964789682232384
0.488	0.0037060077774043678	0.016911626207719785	0.04881118848804193	0.1696924650872852
0.489	0.0037150763633669176	0.016923287966128076	0.04882910297891655	0.1697352413556962
0.49	0.0037234002561405983	0.01693412936631484	0.04884601531756549	0.16977622531776335
0.491	0.0037309792375988314	0.01694415018389761	0.04886192526832002	0.16981541665399183
0.492	0.003737813083410251	0.016953350187103956	0.04887683258022267	0.16985281501575467
0.493	0.0037439015624143447	0.016961729136994952	0.04889073699437983	0.16988842003929996
0.494	0.003749244436850191	0.016969286786886292	0.048903638243787705	0.1699222313453671
0.495	0.003753841462324167	0.016976022882651466	0.048915536051204876	0.16995424853518507
0.496	0.0037576923878084897	0.016981937162703027	0.048926430129853836	0.16998447119180252
0.497	0.003760796955590569	0.01698702935798625	0.048936320183451426	0.17001289888012422
0.498	0.0037631549013011443	0.01699129919171436	0.04894520590587788	0.17003953114663584
0.499	0.0037647659538695235	0.016994746379761554	0.04895308698167644	0.17006436751900533
0.5	0.0037656298355322857	0.016997370630377737	0.048959963085698104	0.17008740750806087
0.501	0.0037657462618241985	0.016999171644263508	0.04896583388318601	0.17010865060463579
0.502	0.003765114941557576	0.017000149114537975	0.04897069902974817	0.1701280962826886
0.503	0.0037637355768015	0.017000302726730768	0.048974558171350734	0.17014574399697827
0.504	0.0037616078628881465	0.01699963215875743	0.048977410944272826	0.17016159318401763
0.505	0.0037587314883911743	0.01699813708095017	0.048979256975169354	0.17017564326209692
0.506	0.003755106135103334	0.01699581715596465	0.04898009588092981	0.17018789363091494
0.507	0.0037507314780322017	0.0169926720388626	0.04897992726880734	0.17019834367183362
0.508	0.0037456071853838604	0.016988701376996908	0.048978750736259014	0.17020699274762724
0.509	0.0037397329186905177	0.01698390481008908	0.04897656587105144	0.17021384020262723
0.51	0.0037331083321655045	0.01697828197013984	0.048973372251180924	0.1702188853626528
0.511	0.0037257330738173352	0.016971832481457526	0.04896916944481481	0.17022212753486532
0.512	0.0037176067846223086	0.01696455596073939	0.04896395701038972	0.17022356600791497
0.513	0.0037087290983640673	0.016956452016533206	0.04895773449648133	0.17022320005176858
0.514	0.003699099642125742	0.01694752025023705	0.048950501441831475	0.17022102891775048
0.515	0.003688718036430054	0.016937760255050928	0.04894225737532137	0.17021705183849195
0.516	0.0036775838943305544	0.016927171616621817	0.04893300181609209	0.17021126802789638
0.517	0.003665696822047607	0.01691575391240772	0.048922734273272386	0.17020367668108094
0.518	0.0036530564192437487	0.016903506711752146	0.04891145424563951	0.17019427697439815
0.519	0.003639662278334498	0.0168904295782531	0.048899161222946436	0.1701830680653293
0.52	0.0036255139846119795	0.01687652206677884	0.04888585468430265	0.17017004909253503
0.521	0.003610611116500954	0.016861783721101982	0.04887153409909931	0.17015521917564114
0.522	0.0035949532445512665	0.016846214080577595	0.048856198926755766	0.1701385774158259
0.523	0.0035785399360617363	0.01682981267485277	0.048839848616077264	0.17012012289388337
0.524	0.003561370746624323	0.016812579029650616	0.04882248260686819	0.17009985467363806
0.525	0.0035434452256246146	0.01679451265788206	0.04880410032785844	0.1700777717979462
0.526	0.0035247629168632653	0.01677561306501848	0.048784701198337055	0.17005387329181176
0.527	0.003505323355328572	0.016755879750454162	0.04876428462691696	0.17002815815999817
0.528	0.0034851260709869935	0.01673531220365324	0.048742850010838584	0.17000062538588623
0.529	0.003464170579903946	0.01671390991147952	0.04872039674412331	0.16997127394648784
0.53	0.003442456401172003	0.01669167234500621	0.04869692420073849	0.169940102781138
0.531	0.0034199830595919435	0.016668598970696617	0.04867243174881463	0.16990711081811996
0.532	0.003396750041580749	0.016644689247433328	0.04864691874692028	0.16987229696753145
0.533	0.0033727568335554015	0.01661994262340391	0.04862038454006987	0.1698356601155171
0.534	0.0033480029218993603	0.01659435854396651	0.04859282846969804	0.16979719914301558
0.535	0.0033224877886130944	0.01656793643084345	0.048564249847371635	0.16975691289031097
0.536	0.00329621090475353	0.016540675725807537	0.04853464800994396	0.16971480018993518
0.537	0.0032691717335378953	0.016512575857621135	0.048504022277814966	0.169670859853079
0.538	0.0032413697306935686	0.01648363622051484	0.04847237192775398	0.16962509067122392
0.539	0.0032128043423981416	0.01645385620871925	0.048439696236530314	0.16957749142242526
0.54	0.003183475030003354	0.016423235216368626	0.04840599448079056	0.16952806085013297
0.541	0.0031533812148076623	0.01639177263159605	0.0483712659295573	0.1694767976887083
0.542	0.003122522318109524	0.016359467830140292	0.048335509836183316	0.16942370064822848
0.543	0.0030908977609674783	0.016326320179080353	0.048298725443089295	0.16936876842863677
0.544	0.003058506957965086	0.01629232903567042	0.04826091198026453	0.16931199969599386
0.545	0.003025349312886489	0.016257493749072285	0.04822206866745235	0.16925339310156928
0.546	0.0029914242234633003	0.016221813683633478	0.04818219474362026	0.1691929472781833
0.547	0.0029567310724518277	0.016185288157987376	0.048141289389923306	0.1691306608359688
0.548	0.002921269252132212	0.016147916490767363	0.0480993517875165	0.16906653237282127
0.549	0.002885038145216248	0.016109698000391182	0.04805638111728395	0.16900056045209963
0.55	0.002848037106294617	0.016070631998315498	0.048012376551327965	0.16893274362634617
0.551	0.002810265489946381	0.01603071778347469	0.04796733724589429	0.1688630804235796
0.552	0.002771722650162097	0.01598995464726224	0.04792126234772027	0.1687915693539313
0.553	0.0027324079324108365	0.01594834186632794	0.04787415098492512	0.16871820889243577
0.554	0.0026923206715832476	0.015905878721186952	0.04782600229046475	0.1686429975232708
0.555	0.0026514601963415125	0.01586256449214532	0.047776815397012055	0.16856593373009146
0.556	0.002609825823704325	0.015818398420549044	0.04772658938806604	0.168487015903769
0.557	0.002567416863535364	0.015773379747744128	0.047675323347125674	0.16840624243517457
0.558	0.0025242326468432113	0.015727507714698812	0.047623016357210106	0.16832361171427707
0.559	0.002480272454366685	0.01568078155404803	0.047569667490775944	0.16823912211115674
0.56	0.002435535566844603	0.01563320048608749	0.0475152758046967	0.16815277196649073
0.561	0.0023900212650343885	0.015584763721830317	0.04745984034412739	0.16806455959885372
0.562	0.002343728826097204	0.015535470469148849	0.04740336015024141	0.1679744833193415
0.5630000000000001	0.002296657515804878	0.015485319897453952	0.04734583421558217	0.16788254134744093
0.5640000000000001	0.0022488065883064195	0.015434311241140279	0.04728726161494683	0.1677887320573469
0.5650000000000001	0.0022001752991053364	0.015382443655861952	0.04722764132351693	0.16769305363576542
0.5660000000000001	0.0021507628668100817	0.015329716297273099	0.047166972316474015	0.1675955042694026
0.5670000000000001	0.0021005685590872155	0.015276128321023057	0.04710525356899362	0.167496082144953
0.5680000000000001	0.002049591595526621	0.015221678880782314	0.04704248405377372	0.16739478544437958
0.5690000000000001	0.001997831179743674	0.01516636711742631	0.04697866272736745	0.16729161231915607
0.5700000000000001	0.0019452865153537508	0.015110192158835661	0.04691378852988495	0.16718656088981787
0.5710000000000001	0.0018919568054212156	0.01505315312966772	0.04684786039737272	0.16707962926921183
0.5720000000000001	0.0018378412441900059	0.014995249128418446	0.04678087723278898	0.16697081550787346
0.5730000000000001	0.0017829390137998045	0.014936479273321108	0.046712837964088684	0.16686011770334788
0.5740000000000001	0.0017272492909162051	0.01487684267338249	0.04664374150757377	0.16674753393119604
0.5750000000000001	0.0016707712320190031	0.01481633839433263	0.046573586724815444	0.16663306216389287
0.5760000000000001	0.001613504011612243	0.014754965501901564	0.046502372477384916	0.16651670037391328
0.577	0.001555446785285594	0.014692723061784246	0.046430097626809344	0.1663984465336483
0.578	0.0014965986810148294	0.014629610133697226	0.04635676102709084	0.16627829860121968
0.579	0.001436958826763363	0.014565625763062884	0.04628236151416306	0.16615625450073104
0.58	0.0013765263497497351	0.014500768984187826	0.04620689790990316	0.16603231212975042
0.581	0.0013153003675191004	0.014435038829984348	0.046130369034427084	0.16590646938254025
0.582	0.0012532799852587617	0.014368434288749357	0.046052773651480666	0.16577872404705182
0.583	0.0011904643041388036	0.014300954386321367	0.04597411057224222	0.16564907400068857
0.584	0.0011268523999511367	0.014232598138235953	0.04589437859487268	0.1655175170963047
0.585	0.0010624433763394192	0.014163364560028698	0.04581357651753297	0.1653840511867543
0.586	0.000997236305698848	0.01409325241213383	0.04573170281587496	0.16524867351626288
0.587	0.0009312302382006411	0.014022260840873737	0.04564875645346785	0.16511138225003383
0.588	0.0008644242240012859	0.0139503889167569	0.04556473629800126	0.16497217537222458
0.589	0.0007968173120179074	0.013877635537786741	0.04547964099906501	0.1648310504553633
0.59	0.0007284085402311626	0.013803999601966677	0.04539346920624898	0.16468800507197814
0.591	0.0006591969347333247	0.013729480007300128	0.04530621956914302	0.1645430367945973
0.592	0.0005891815170258153	0.013654075651790512	0.04521789073733697	0.16439614319574894
0.593	0.0005183612928414226	0.01357778543344125	0.04512848136042069	0.16424732184796123
0.594	0.00044673526288968254	0.01350060825025576	0.04503799008798404	0.16409657032376235
0.595	0.0003743024171284901	0.013422543000170997	0.04494641556953295	0.16394388619552175
0.596	0.0003010617403273809	0.013343588570457515	0.044853756441096536	0.1637892670101536
0.597	0.00022701220164826963	0.013263743826648498	0.04476001131119863	0.16363271026272608
0.598	0.00015215276443021844	0.013183007622242842	0.044665178773154256	0.16347421341948942
0.599	0.00007648238250911186	0.013101378806677362	0.0445692574151351	0.1633137739370139
0.6	7.786270672447304e-6	0.013018856186633626	0.04447224577123191	0.16315138916974742
0.601	0.0000772954484469561	0.012935438605841149	0.04437414242239827	0.16298705656062365
0.602	0.0001554050377052866	0.012851124897736672	0.04427494593656817	0.16282077352799287
0.603	0.0002343298522721493	0.012765913895756938	0.04417465488167563	0.16265253749020536
0.604	0.00031407098723480964	0.012679804103155105	0.0440732674076935	0.16248234507532483
0.605	0.0003946295425604853	0.012592794617390136	0.043970782416905094	0.16231019433430235
0.606	0.00047600663530855886	0.012504884241889645	0.0438671984392948	0.1621360826138465
0.607	0.0005582033878066894	0.012416071684010611	0.0437625138832223	0.1619600070306543
0.608	0.0006412209330789816	0.01232635565111001	0.04365672715704724	0.16178196470142286
0.609	0.0007250604164064237	0.012235734850544822	0.04354983666912932	0.16160195274284922
0.61	0.0008097229801606382	0.012144207989672024	0.043441840827828204	0.16141996827163044
0.611	0.0008952098202343799	0.012051773775848592	0.04333273804150355	0.1612360084044636
0.612	0.000981522092982337	0.011958430916431506	0.04322252671851504	0.16105007025804574
0.613	0.0010686609622675121	0.011864178117644375	0.04311120526578873	0.16086215094636455
0.614	0.0011566275932722231	0.011769014066950972	0.04299877206649857	0.16067224753848539
0.615	0.0012454232110504677	0.011672937431527829	0.042885225478103285	0.16048035705478578
0.616	0.0013350492557304206	0.011575946867496767	0.04277056384407782	0.1602864764891902
0.617	0.001425506790753553	0.011478041027585222	0.04265478550358557	0.1600906028274453
0.618	0.0015167970264138796	0.011379218506288577	0.042537888721999775	0.15989273291555126
0.619	0.0016089211730054166	0.011279477952341556	0.042419871833426444	0.15969286372967928
0.62	0.001701880440822179	0.011178817998912493	0.04230073315224568	0.15949099220864238
0.621	0.0017956760401581819	0.011077237279169727	0.04218047099283758	0.15928711529125342
0.622	0.0018903091813074412	0.010974734291008079	0.04205908349808828	0.15908122959134807
0.623	0.001985781074563972	0.010871307420361784	0.04193656866894509	0.1588733314537911
0.624	0.00208209293022179	0.010766955396245156	0.041812924941297513	0.15866341804765305
0.625	0.002179247678330864	0.010661676798539941	0.0416881505619712	0.15845148618373267
0.626	0.0022772460848150483	0.010555470207127883	0.04156224377779179	0.15823753267282864
0.627	0.0023760889571847314	0.010448334201890728	0.04143520283558492	0.15802155432573972
0.628	0.0024757775962486375	0.010340267362710216	0.041307025982176226	0.15780354795326462
0.629	0.002576313302815492	0.010231268269468095	0.041177711464391364	0.15758351036620205
0.63	0.002677697377694019	0.01012133550204611	0.041047257529055955	0.15736143837535077
0.631	0.0027799311216929433	0.010010467640326001	0.04091566242299565	0.15713732879150943
0.632	0.00288301583562099	0.009898660983591247	0.04078292149883552	0.15691117293258197
0.633	0.0029869528202868824	0.009785914997510177	0.04064903412751152	0.15668296974281276
0.634	0.003091743376499346	0.009672228607269346	0.04051399899405947	0.1564527168646784
0.635	0.0031973888050671057	0.009557600285570539	0.04037781420928794	0.1562204108508312
0.636	0.0033038904067988857	0.009442028505115538	0.04024047788400549	0.15598604825392343
0.637	0.003411249482503411	0.009325511738606128	0.040101988129020695	0.1557496256266074
0.638	0.0035194673329894052	0.009208048458744091	0.03996234305514211	0.15551113952153547
0.639	0.003628545259065594	0.009089637138231212	0.0398215407731783	0.1552705864913599
0.64	0.0037384845615407018	0.008970276249769274	0.03967957939393785	0.15502796308873307
0.641	0.0038492865412234527	0.008849964266060061	0.039536457028229305	0.15478326586630722
0.642	0.003960952529657061	0.008728699659805356	0.03939217178686124	0.15453649137673472
0.643	0.004073485380862963	0.008606480903706942	0.03924672178064222	0.15428763617266783
0.644	0.004186887223628208	0.008483306470466603	0.03910010512038082	0.1540366968067589
0.645	0.0043011596990616815	0.008359174832786124	0.038952319916885594	0.15378366983166022
0.646	0.0044163044482722616	0.008234084463367288	0.03880336428096511	0.15352855180002414
0.647	0.004532323112368831	0.008108033834911878	0.03865323632342794	0.1532713392645029
0.648	0.00464921733246027	0.007981021420121677	0.03850193415508264	0.1530120287777489
0.649	0.004766988749655461	0.007853045691698469	0.03834945588673779	0.15275061689241437
0.65	0.004885639005063284	0.007724092258078741	0.038195797768655684	0.15248709674768918
0.651	0.0050051697397926215	0.00759417049914305	0.038040956137130835	0.1522214613998679
0.652	0.005125582594952355	0.007463279271017214	0.03788492860880057	0.1519537064500735
0.653	0.005246879211651364	0.007331416567076199	0.03772771277773686	0.1516838274652509
0.654	0.005369061230998532	0.007198580380694979	0.03756930623801166	0.15141182001234485
0.655	0.00549213029410274	0.0070647687052485175	0.03740970658369695	0.15113767965830024
0.656	0.005616088042072868	0.006929979534111786	0.037248911408864695	0.15086140197006184
0.657	0.005740936116017798	0.006794210860659755	0.03708691830758684	0.1505829825145745
0.658	0.005866676157046412	0.00665746067826739	0.03692372487393537	0.15030241685878307
0.659	0.0059933098062675905	0.0065197269803096616	0.03675932870198223	0.15001970056963235
0.66	0.006120838704790216	0.006381007760161539	0.0365937273857994	0.14973482921406714
0.661	0.006249264493723167	0.00624130101119799	0.03642691851945884	0.14944779835903232
0.662	0.006378576150377159	0.0061006047267939826	0.03625889969703251	0.1491586035714727
0.663	0.0065087869567370905	0.005958916900324488	0.03608966851259239	0.1488672404183331
0.664	0.006639900150404781	0.005816235525164473	0.03591922256021042	0.14857370446655835
0.665	0.006771917618948505	0.005672558594688908	0.03574755943395859	0.14827799128309327
0.666	0.006904841249936537	0.005527884102272761	0.035574676727908844	0.1479800964348827
0.667	0.00703867293093715	0.005382210041291	0.03540057203613315	0.14768001548887144
0.668	0.007173414549518618	0.005235534405118595	0.03522524295270348	0.14737774401200435
0.669	0.0073090679932492145	0.005087855187144508	0.03504869942684767	0.1470733013179038
0.67	0.007445635149697215	0.004939170353221205	0.03487093612179291	0.1467666773404149
0.671	0.007583117906430891	0.004789477809977789	0.03469194045328143	0.14645784808367668
0.672	0.007721518151018519	0.004638775440392733	0.034511709635801205	0.14614680838507144
0.673	0.00786083777102837	0.004487061127391492	0.034330240883840187	0.14583355308198143
0.674	0.008001078654028722	0.004334332675558534	0.03414753141188634	0.14551807701178895
0.675	0.008142242687587843	0.004180588007226328	0.03396357843442762	0.14520037501187627
0.676	0.008284331759274014	0.004025824906817158	0.033778379165952	0.1448804419196257
0.677	0.008427347756655502	0.0038700411587533103	0.03359193082094742	0.14455827257241954
0.678	0.008571292567300586	0.0037132345474824593	0.03340423061390187	0.14423386180764
0.679	0.008716167936490951	0.003555402849493021	0.03321527575930328	0.1439072044626694
0.68	0.008861961181441317	0.003396543816665351	0.03302506347163963	0.14357829537489006
0.681	0.009008689223587536	0.003236655178267224	0.032833590965398875	0.1432471293816842
0.682	0.009156354235662141	0.003075734666737979	0.03264085545506898	0.14291370132043413
0.683	0.00930495839039766	0.002913779920866371	0.03244685415513789	0.14257800602852214
0.684	0.009454503860526629	0.0027507887177598517	0.032251584280093594	0.14224003834333052
0.685	0.009604992818781577	0.0025867586822614784	0.032055043044424025	0.1418997931022415
0.686	0.009756427437895036	0.002421687437995422	0.03185722766261716	0.14155726514263742
0.687	0.009908809890599536	0.0022555726086200714	0.031658146414844206	0.14121247073728613
0.6880000000000001	0.010062142349627611	0.002088411810064866	0.03145779792284785	0.14086540744956952
0.6890000000000001	0.01021642698771179	0.0019202026309578712	0.031256166223226384	0.1405160445899195
0.6900000000000001	0.010371665977584606	0.001750942645283917	0.03105324808526098	0.14016437613330632
0.6910000000000001	0.010527861491978591	0.0015806294032465606	0.030849040278232813	0.13981039605470008
0.6920000000000001	0.010685015703626274	0.0014092604335623224	0.03064353957142306	0.13945409832907102
0.6930000000000001	0.010843130785260188	0.0012368332506479626	0.03043674273411289	0.1390954769313893
0.6940000000000001	0.011002208909612865	0.001063345345976902	0.030228646535583478	0.1387345258366251
0.6950000000000001	0.011162252249416835	0.000888794201538154	0.030019247745116	0.13837123901974857
0.6960000000000001	0.01132326297740463	0.0007131772640509454	0.02980854313199163	0.13800561045572995
0.6970000000000001	0.011485234953128084	0.0005364919704052363	0.02959652946549154	0.1376376341195394
0.6980000000000001	0.011648169158291071	0.00035873573508012324	0.029383203514896903	0.13726730398614706
0.6990000000000001	0.01181207758071672	0.00017990595352329513	0.029168562049488898	0.13689461403052314
0.7000000000000001	0.01197696271351832	0.000018205487810807308	0.028952601838548694	0.13651955822763784
0.7010000000000001	0.012142827049809164	0.00018098477138962096	0.028735319651357467	0.1361421305524613
0.7020000000000001	0.012309673082702545	0.00036305102713394134	0.028516712257196392	0.13576232497996374
0.7030000000000001	0.012477503305311756	0.0005462014518621674	0.028296776425346643	0.13538013548511532
0.704	0.012646320210750068	0.0007304387604996217	0.028075508925089414	0.13499555604288627
0.705	0.012816126292130813	0.0009157656766998181	0.027852927555464133	0.13460862175444227
0.706	0.012986924042567266	0.0011021849517917166	0.02762901583814445	0.1342193006874801
0.707	0.013158715955172718	0.0012896993586197845	0.027403762137562165	0.13382757038028648
0.708	0.013331504523060462	0.0014783116963929222	0.027177162714911707	0.13343342381420756
0.709	0.01350529223934379	0.0016680247574466197	0.026949213831387497	0.1330368539705893
0.71	0.013680081597135995	0.001858841449135986	0.026719911748183948	0.13263785383077784
0.711	0.01385587508955037	0.0020507646020446564	0.026489252726495487	0.13223641637611916
0.712	0.014032675209700207	0.0022437970539125078	0.026257233027516532	0.13183253458795935
0.713	0.014210484450698797	0.002437941648134448	0.026023848912441503	0.13142620144764447
0.714	0.014389305305659433	0.0026332012927944926	0.02578909664246482	0.13101740993652056
0.715	0.01456914026769541	0.0028295795622879025	0.0255529724787809	0.13060615303593368
0.716	0.014749982596581277	0.00302707902579288	0.025315472682584172	0.1301924237272299
0.717	0.014931832350530388	0.003225702628666788	0.025076593515069048	0.1297762149917552
0.718	0.015114704391533782	0.0034254533162669876	0.02483633123742995	0.12935751981085572
0.719	0.015298601589616004	0.0036263340339508423	0.0245946821108613	0.12893633116587747
0.72	0.015483526814801606	0.003828347727075714	0.024351642396557516	0.12851264203816654
0.721	0.015669482937115134	0.004031497340998965	0.02410720835571302	0.12808644540906894
0.722	0.01585647282658114	0.004235785821077959	0.023861376249522233	0.12765773425993074
0.723	0.01604449935322417	0.004441216112670057	0.023614142339179574	0.127226501572098
0.724	0.016233565387068775	0.004647793708666221	0.02336551985192202	0.12679277389429014
0.725	0.016423673798139502	0.004855523056853519	0.023115505598540798	0.12635654529523238
0.726	0.016614827456460902	0.0050644050387960125	0.02286407716006921	0.125917771797508
0.727	0.016807029232057527	0.0052744428088704245	0.02261123018892377	0.12547644517799378
0.728	0.01700028199495392	0.005485639521453472	0.022356960337520975	0.12503255721356663
0.729	0.01719458861517463	0.005697998330921877	0.022101263258277343	0.12458609968110343
0.73	0.01738995196274421	0.005911522391652359	0.021844134603609375	0.12413706435748102
0.731	0.01758637490768721	0.006126214858021637	0.021585570025933584	0.12368544301957629
0.732	0.017783860320028173	0.006342078884406431	0.021325565177666473	0.12323122744426608
0.733	0.017982411069791652	0.006559117625183463	0.021064115711224553	0.12277440940842728
0.734	0.018182012795423117	0.006777334234729451	0.020801217279024332	0.12231498068893674
0.735	0.018382677416519146	0.006996731867421114	0.020536865533482315	0.12185293306267134
0.736	0.01858441651280316	0.007217313677635173	0.02027105612701501	0.12138825830650793
0.737	0.01878723340154859	0.00743908281974835	0.020003784712038928	0.1209209481973234
0.738	0.01899113140002884	0.007662042448137361	0.01973504694097057	0.12045099451199458
0.739	0.019196113825517336	0.007886195717178928	0.01946483846622645	0.11997838902739837
0.74	0.019402183995287488	0.008111545781249771	0.019193154940223077	0.11950312352041162
0.741	0.019609345226612715	0.008338095794726611	0.018919992015376957	0.1190251897679112
0.742	0.01981760083676643	0.008565849282271401	0.01864536804544826	0.11854462511466882
0.743	0.02002695414302206	0.008794813576790874	0.018369276242839485	0.11806141643977625
0.744	0.02023740846265301	0.009024993512530444	0.0180916912409051	0.1175755133290215
0.745	0.020448967112932703	0.009256393082401585	0.017812607953750257	0.11708690607728571
0.746	0.020661633411134556	0.009489016279315764	0.017532021295480104	0.11659558497945001
0.747	0.020875410674531983	0.00972286709618445	0.01724992618019979	0.11610154033039553
0.748	0.0210903022203984	0.009957949525919114	0.016966317522014468	0.11560476242500344
0.749	0.021306311366007226	0.010194267561431226	0.016681190235029283	0.11510524155815485
0.75	0.021523441428631874	0.010431825195632252	0.01639453923334938	0.1146029680247309
0.751	0.021741695725545764	0.010670626421433665	0.016106359431079922	0.11409793211961275
0.752	0.021961077574022315	0.010910675231746934	0.015816645742326045	0.1135901241376815
0.753	0.02218157693795705	0.011151975619483527	0.015525393081192905	0.11307953437381833
0.754	0.022403192953231493	0.011394531577554913	0.015232596361785651	0.11256615312290436
0.755	0.02262594726708497	0.011638347098872565	0.01493825049820943	0.11204997067982073
0.756	0.022849843711317923	0.01188342617634795	0.014642350404569394	0.11153097733944857
0.757	0.023074886117730793	0.012129772802892534	0.014344890994970688	0.11100916339666902
0.758	0.02330107831812402	0.012377390971417794	0.014045867183518466	0.11048451914636323
0.759	0.02352842414429805	0.012626284674835194	0.013745273884317876	0.10995703488341234
0.76	0.023756927428053312	0.012876457906056205	0.013443106011474066	0.10942670090269747
0.761	0.02398659200119026	0.013127911967313962	0.013139359105162125	0.10889351485764379
0.762	0.024217421695509327	0.013380616038742632	0.012834039337979438	0.10835756225011077
0.763	0.02444942034281096	0.013634612388611658	0.012527134803155187	0.10781872869843663
0.764	0.024682591774895592	0.013889905661290742	0.012218639278400736	0.10727700271587591
0.765	0.02491693982356367	0.01414650050114958	0.011908546541427435	0.10673237281568317
0.766	0.025152468320615635	0.014404401552557873	0.011596850369946645	0.10618482751111295
0.767	0.025389181097851928	0.01466361345988532	0.01128354454166972	0.10563435531541981
0.768	0.025627081987072985	0.014924140867501618	0.010968622834308021	0.10508094474185832
0.769	0.02586617482007925	0.01518598841977647	0.010652079025572901	0.10452458430368301
0.77	0.026106463428671164	0.015449160761079571	0.010333906893175721	0.10396526251414845
0.771	0.02634795164464917	0.01571366253578062	0.010014100214827836	0.10340296788650917
0.772	0.026590625104010106	0.015979498388249316	0.009692652768240603	0.10283768893401975
0.773	0.026834490399981398	0.01624667296285536	0.009369558331125377	0.10226941416993474
0.774	0.02707956800558913	0.016515190903968455	0.00904481068119352	0.10169813210750867
0.775	0.027325862369701644	0.01678505685595829	0.008718403596156386	0.1011238312599961
0.776	0.027573377941187263	0.01705627546319457	0.008390330853725331	0.10054650014065161
0.777	0.027822119168914326	0.017328851370046992	0.008060586231611716	0.09996612726272973
0.778	0.028072090501751173	0.01760278922088526	0.007729163507526894	0.09938270113948501
0.779	0.028323296388566132	0.017878093660079062	0.007396056459182223	0.09879621028417203
0.78	0.02857574127822754	0.018154769331998107	0.007061258864289061	0.0982066432100453
0.781	0.028829429619603733	0.01843277793733456	0.006724764488329113	0.09761411077290993
0.782	0.029084365861563044	0.018712166404459794	0.0063865669210176985	0.09701848102282522
0.783	0.02934055445297381	0.01899294193045	0.006046659598581952	0.09641973520062191
0.784	0.029597999842704364	0.019275109952194856	0.005705035918573958	0.09581785956173869
0.785	0.029856706479623043	0.019558675906584045	0.00536168913717233	0.09521284036161427
0.786	0.03011667881259818	0.019843645230507245	0.00501661263709761	0.09460466385568736
0.787	0.03037792129049811	0.020130023360854135	0.004669799671276692	0.09399331629939665
0.788	0.030640438362191165	0.020417815734514396	0.0043212432917162005	0.09337878394818087
0.789	0.030904234476545688	0.020707027788377703	0.003970936550339595	0.09276105305747871
0.79	0.031169277742425255	0.020997664959333737	0.0036188724936456985	0.09214010988272887
0.791	0.031435605480986895	0.021289732684272176	0.003265044097793812	0.09151594067937006
0.792	0.03170322661496183	0.021583236400082702	0.002909444253543079	0.090888531702841
0.793	0.03197214630642691	0.021878181543654993	0.0025520658210772236	0.09025786920858037
0.794	0.03224236971745896	0.022174573551878726	0.002192901543366257	0.08962393945202687
0.795	0.03251390201013483	0.022472417861643584	0.0018319441294366438	0.08898672868861923
0.796	0.03278674834653135	0.02277171990983924	0.0014691862205848036	0.08834622317379616
0.797	0.03306091388872537	0.02307248513335538	0.0011046203849492857	0.08770240916299633
0.798	0.03333640379879372	0.023374711572399294	0.0007382391242911491	0.08705529517000701
0.799	0.03361322323881324	0.02367836594956287	0.0003700348745792931	0.08640498395065022
0.8	0.03389137737086077	0.023983500406201286	0.000011628077931178591	0.08575132121569655
0.801	0.03417087135701316	0.024290121310133844	0.00037187320450246823	0.08509429041919961
0.802	0.03445171035934724	0.024598235029179835	0.0007455925134986822	0.08443387501521299
0.803	0.03473389953993985	0.024907847931158564	0.00112116577819974	0.08377005845779026
0.804	0.03501744406086783	0.025218966383889325	0.0014986009150500298	0.08310282420098503
0.805	0.035302349084208026	0.025531596755191423	0.0018779059188638804	0.0824321556988509
0.806	0.03558861977203726	0.02584574541288415	0.0022590888704629693	0.08175803640544144
0.807	0.03587626128643239	0.026161418724786806	0.0026421578678981535	0.08108044977481024
0.808	0.036165278789470255	0.02647862305871869	0.0030271211691225387	0.08039937926101091
0.809	0.03645564084714562	0.026797364782499104	0.003413987061348814	0.07971480831809703
0.81	0.03674738062905796	0.02711765026394734	0.0038027639118137554	0.0790267204001222
0.811	0.037040513693157716	0.027439485870882702	0.004193460200670446	0.07833509896113999
0.812	0.037335046016923286	0.027762877971124485	0.004586084397582794	0.07763992745520401
0.8130000000000001	0.03763098357783307	0.02808783293249199	0.0049806453127819745	0.07694118933636784
0.8140000000000001	0.03792833235336549	0.028414357122804514	0.005377151333942936	0.07623886805868509
0.8150000000000001	0.038227098320998944	0.028742456909881357	0.005775611224966497	0.07553294707620932
0.8160000000000001	0.03852728745821183	0.029072138661541815	0.006176033983626903	0.07482340984299414
0.8170000000000001	0.03882890574248255	0.02940340874560519	0.006578428607698402	0.07411023981309314
0.8180000000000001	0.03913195915128952	0.029736222568255907	0.0069828040972516785	0.07339358586922186
0.8190000000000001	0.03943645366211114	0.030070627044332596	0.007389169527618983	0.07267329984408438
0.8200000000000001	0.039742395252425816	0.030406641384619543	0.007797534101268563	0.0719493235016567
0.8210000000000001	0.040049789899711946	0.03074427304048911	0.008207907103826576	0.07122163677862617
0.8220000000000001	0.040358643581447945	0.03108352946331367	0.00862029788609293	0.07049021961168012
0.8230000000000001	0.04066896227511221	0.0314244181044656	0.009034716129292351	0.06975505193750589
0.8240000000000001	0.04098075195818315	0.03176694641531726	0.009451171197229534	0.06901611369279081
0.8250000000000001	0.04129401860813916	0.03211112184724103	0.00986967254564471	0.06827338481422222
0.8260000000000001	0.04160876820245865	0.03245695185160927	0.010290229630278105	0.06752684523848747
0.8270000000000001	0.04192496020319374	0.03280444387979435	0.010712853990674374	0.06677647490227387
0.8280000000000001	0.04224264565051832	0.03315360538316865	0.011137555174452694	0.06602225374226876
0.8290000000000001	0.04256183392785853	0.033504443813104544	0.011564342646796606	0.0652641616951595
0.8300000000000001	0.042882531957703765	0.033856966620974385	0.0119932262570796	0.06450217869763342
0.8310000000000001	0.04320474666254342	0.03421118125815055	0.012424215854675165	0.06373628468637782
0.8320000000000001	0.04352848496486689	0.03456709517600542	0.012857321288956785	0.06296645959808009
0.833	0.04385375378716353	0.03492471582591131	0.013292552409297905	0.06219268336942761
0.834	0.044180560051922814	0.03528405065924067	0.013729919065072106	0.061414935937107576
0.835	0.04450891068163411	0.03564510712736585	0.01416943110565283	0.060633197237807385
0.836	0.044838812598786804	0.036007840269952594	0.014611113567611347	0.05984763831050766
0.837	0.04517027272587029	0.036372295532451436	0.015054971856175443	0.05905810055880958
0.838	0.045503297985373975	0.03673849720409371	0.0155010129098525	0.05826450252560755
0.839	0.045837895299787254	0.037106454016907195	0.015949247421183796	0.057466819478094275
0.84	0.046174071591599516	0.037476174702919654	0.0163996860827106	0.056665026683462405
0.841	0.04651183378330016	0.03784766799415887	0.01685233958697419	0.05585909940890461
0.842	0.04685118879737859	0.038220942622652604	0.017307218626515835	0.05504901292161356
0.843	0.047192143556324194	0.038596007320428644	0.017764333893876817	0.05423474248878193
0.844	0.047534680001718434	0.03897287081951476	0.018223696081598406	0.053416263377602385
0.845	0.047878800487830525	0.03935154185193872	0.018685315882221873	0.0525935508552676
0.846	0.04822454243472488	0.039732029149728294	0.0191492039882885	0.05176658018897024
0.847	0.048571913750868334	0.04011434144491127	0.019615371092339552	0.05093532664590298
0.848	0.04892092234472768	0.04049848746951541	0.02008382788691631	0.05009976549325848
0.849	0.04927157612476974	0.04088447595556849	0.02055458506456005	0.04925987199822942
0.85	0.049623882999461334	0.04127231563509829	0.021027653317812037	0.04841562142800846
0.851	0.049977850877269275	0.04166201524013257	0.021503043339213553	0.04756698904978828
0.852	0.05033348766666037	0.04205358350269912	0.02198076582130587	0.046713950130761545
0.853	0.05069080127610144	0.04244702264491612	0.02246083115263247	0.04585648251914685
0.854	0.051049799614059296	0.04284227734646493	0.022943258665310304	0.04499461065047519
0.855	0.051410490589000754	0.04323942769582854	0.02342807458295764	0.04412829651949575
0.856	0.05177288210939263	0.043638483785582216	0.02391529308935146	0.043257507589777304
0.857	0.05213698208370174	0.04403945570830125	0.024404928368268727	0.04238221132488859
0.858	0.05250279842039489	0.04444235355656091	0.02489699460348642	0.04150237518839838
0.859	0.052870339027938903	0.04484718742293648	0.025391505978781512	0.040617966643875424
0.86	0.05323961181480059	0.04525396740000323	0.025888476677930976	0.039728953154888474
0.861	0.053610624689446766	0.045662703580336444	0.02638792088471179	0.03883530218500629
0.862	0.053983385560344245	0.04607340605651139	0.026889852782900923	0.037936981197797634
0.863	0.0543578928838698	0.04648608492110334	0.02739428655627535	0.037033957656831255
0.864	0.05473415106454224	0.04690075026668759	0.02790123638861204	0.03612619902567592
0.865	0.05511217826939036	0.0473174121858394	0.028410716463687976	0.03521367276790037
0.866	0.055491983495375596	0.04773608077113405	0.028922740965280126	0.03429634634707337
0.867	0.0558735757394594	0.04815676611514682	0.029437324077165466	0.03337418722676368
0.868	0.05625696399860322	0.048579478310452985	0.02995447998312097	0.03244716287054005
0.869	0.056642157269768505	0.04900422744962782	0.030474222866923605	0.03151524074197125
0.87	0.0570291645499167	0.04943102362524661	0.030996566912350355	0.030578388304626017
0.871	0.05741799483600926	0.04985987692988461	0.031521526303178185	0.029636573022073124
0.872	0.057808657125007636	0.05029079745611712	0.03204911522318407	0.02868976235788132
0.873	0.05820116041387327	0.05072376875072053	0.03257930910797096	0.02773792371036827
0.874	0.058595513699567614	0.05115882005955312	0.033112144247378225	0.02678102322527932
0.875	0.05899172597905211	0.05159596579828685	0.03364764192801712	0.025819025798066726
0.876	0.05938980624928821	0.05203521755910716	0.03418581967970893	0.02485189595744799
0.877	0.05978976350723737	0.05247658693419953	0.034726695032274935	0.023879597299789727
0.878	0.060191606749861036	0.05292008551574943	0.03527028551553642	0.022902093973127497
0.879	0.06059534497412065	0.05336572489594232	0.03581660865931465	0.02191934974102166
0.88	0.06100098717697767	0.05381351666696366	0.03636568199343092	0.020931326380834815
0.881	0.06140854235654627	0.05426347242099892	0.0369175230477065	0.019937985669929555
0.882	0.06181801957169982	0.05471560375023357	0.03747214935196268	0.018939289357655386
0.883	0.06222942795669321	0.05516992224685307	0.03802957843602072	0.017935198690631173
0.884	0.06264277666316315	0.05562643950304289	0.03858982782970192	0.016925674181642182
0.885	0.06305807483869877	0.05608516711098849	0.039152915062827545	0.01591067596985452
0.886	0.06347533159103244	0.05654611666287534	0.03971885766521888	0.014890162970901497
0.887	0.06389455619499368	0.057009299750888906	0.04028767316669721	0.013864095093837757
0.888	0.0643157577800275	0.057474727967214645	0.04085937909708381	0.012832431386256461
0.889	0.06473894545588132	0.05794241290403803	0.04143399298619995	0.011795128803169684
0.89	0.06516412833230256	0.05841236615354453	0.04201153236386692	0.010752144299589496
0.891	0.06559131551810266	0.05888459931441246	0.0425920147877433	0.009703434796907892
0.892	0.06602051609495978	0.059359124083054986	0.043175458247880945	0.008648956619318707
0.893	0.06645173908830236	0.059835952223275535	0.04376188109583436	0.007588665240475459
0.894	0.06688499352014067	0.06031509550766832	0.04435130183069855	0.006522515949351302
0.895	0.06732028831617622	0.060796565705534995	0.04494373889533965	0.005450462914815387
0.896	0.06775763234105539	0.061280374437103664	0.045539211564584334	0.004372459784286203
0.897	0.06819703441411329	0.06176653376191938	0.04613773789728411	0.003288459756636477
0.898	0.06863850325804578	0.062255055310909135	0.046739337123501874	0.0021984153412341724
0.899	0.06908204751426214	0.06274595071273738	0.04734402848068468	0.0011022783547994276
0.9	0.0695276757156964	0.06323923159606852	0.047951831206279626	8.174819738687578e-6

==> plot_data/fuzzy_ising_epsilon.dat <==
nm  Oe_feee  Oe_ee_pi  Oe_eeee_pi  nx_feee  nx_ee_pi  nx_eeee_pi
8  2.010    0.2022    5.260       2.915    0.2465    8.104
12  1.846    0.1724    4.785       2.462    0.1948    6.564
16  1.770    0.1615    4.576       2.245    0.1761    5.886
20  1.725    0.1558    4.455       2.115    0.1666    5.502
24  1.696    0.1522    4.376       2.029    0.1609    5.252
28  1.674    nan       nan         1.966    0.1570    5.075
32  1.658    nan       nan         1.919    0.1542    4.944
36  1.645    nan       nan         1.881    0.1521    4.841
40  nan      nan       nan         1.851    0.1503    4.759

==> plot_data/gfb_1.618_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.000001 1.000001 0.000000 1.000001 1.000001
0.010656 1.000001 1.000001 0.000000 1.000001 1.000001
0.011313 1.000001 1.000001 0.000000 1.000001 1.000001
0.011969 1.000001 1.000001 0.000000 1.000001 1.000001
0.012625 1.000001 1.000001 0.000000 1.000001 1.000001
0.013281 1.000002 1.000002 0.000000 1.000001 1.000002
0.013938 1.000002 1.000002 0.000000 1.000002 1.000002
0.014594 1.000002 1.000002 0.000000 1.000002 1.000002
0.015250 1.000003 1.000002 0.000000 1.000002 1.000003
0.015907 1.000003 1.000003 0.000000 1.000003 1.000003
0.016563 1.000004 1.000003 0.000000 1.000003 1.000003
0.017219 1.000004 1.000004 0.000000 1.000003 1.000004
0.017875 1.000005 1.000004 0.000000 1.000004 1.000004
0.018532 1.000005 1.000005 0.000000 1.000004 1.000005
0.019188 1.000006 1.000005 0.000000 1.000005 1.000005
0.019844 1.000006 1.000006 0.000000 1.000006 1.000006
0.020501 1.000007 1.000006 0.000000 1.000006 1.000007
0.021157 1.000008 1.000007 0.000000 1.000007 1.000007
0.021813 1.000009 1.000008 0.000000 1.000008 1.000008
0.022469 1.000010 1.000009 0.000000 1.000008 1.000009
0.023126 1.000011 1.000009 0.000000 1.000009 1.000010
0.023782 1.000012 1.000010 0.000000 1.000010 1.000011
0.024438 1.000013 1.000011 0.000000 1.000011 1.000012
0.025095 1.000014 1.000012 0.000000 1.000012 1.000013
0.025751 1.000015 1.000014 0.000000 1.000013 1.000014
0.026407 1.000016 1.000015 0.000000 1.000014 1.000015
0.027063 1.000018 1.000016 0.000001 1.000015 1.000016
0.027720 1.000019 1.000017 0.000001 1.000017 1.000018
0.028376 1.000021 1.000019 0.000001 1.000018 1.000019
0.029032 1.000022 1.000020 0.000001 1.000019 1.000021
0.029689 1.000024 1.000022 0.000001 1.000021 1.000022
0.030345 1.000026 1.000023 0.000001 1.000023 1.000024
0.031001 1.000028 1.000025 0.000001 1.000024 1.000026
0.031657 1.000030 1.000027 0.000001 1.000026 1.000028
0.032314 1.000032 1.000029 0.000001 1.000028 1.000030
0.032970 1.000034 1.000031 0.000001 1.000030 1.000032
0.033626 1.000036 1.000033 0.000001 1.000032 1.000034
0.034283 1.000039 1.000035 0.000001 1.000034 1.000036
0.034939 1.000041 1.000037 0.000001 1.000036 1.000038
0.035595 1.000044 1.000039 0.000001 1.000038 1.000041
0.036251 1.000046 1.000042 0.000001 1.000041 1.000043
0.036908 1.000049 1.000045 0.000001 1.000043 1.000046
0.037564 1.000052 1.000047 0.000001 1.000046 1.000049
0.038220 1.000055 1.000050 0.000001 1.000049 1.000051
0.038877 1.000058 1.000053 0.000002 1.000051 1.000054
0.039533 1.000062 1.000056 0.000002 1.000054 1.000058
0.040189 1.000065 1.000059 0.000002 1.000057 1.000061
0.040845 1.000069 1.000062 0.000002 1.000061 1.000064
0.041502 1.000072 1.000066 0.000002 1.000064 1.000068
0.042158 1.000076 1.000069 0.000002 1.000067 1.000071
0.042814 1.000080 1.000073 0.000002 1.000071 1.000075
0.043471 1.000084 1.000077 0.000002 1.000075 1.000079
0.044127 1.000089 1.000081 0.000002 1.000078 1.000083
0.044783 1.000093 1.000085 0.000002 1.000082 1.000087
0.045439 1.000098 1.000089 0.000003 1.000087 1.000092
0.046096 1.000103 1.000093 0.000003 1.000091 1.000096
0.046752 1.000108 1.000098 0.000003 1.000095 1.000101
0.047408 1.000113 1.000103 0.000003 1.000100 1.000106
0.048065 1.000118 1.000107 0.000003 1.000104 1.000111
0.048721 1.000123 1.000112 0.000003 1.000109 1.000116
0.049377 1.000129 1.000118 0.000003 1.000114 1.000121
0.050033 1.000135 1.000123 0.000003 1.000120 1.000126
0.050690 1.000141 1.000128 0.000004 1.000125 1.000132
0.051346 1.000147 1.000134 0.000004 1.000130 1.000138
0.052002 1.000153 1.000140 0.000004 1.000136 1.000144
0.052659 1.000160 1.000146 0.000004 1.000142 1.000150
0.053315 1.000166 1.000152 0.000004 1.000148 1.000156
0.053971 1.000173 1.000159 0.000004 1.000154 1.000163
0.054627 1.000181 1.000165 0.000004 1.000161 1.000170
0.055284 1.000188 1.000172 0.000005 1.000167 1.000177
0.055940 1.000195 1.000179 0.000005 1.000174 1.000184
0.056596 1.000203 1.000186 0.000005 1.000181 1.000191
0.057253 1.000211 1.000194 0.000005 1.000188 1.000199
0.057909 1.000219 1.000201 0.000005 1.000196 1.000207
0.058565 1.000228 1.000209 0.000006 1.000203 1.000215
0.059221 1.000236 1.000217 0.000006 1.000211 1.000223
0.059878 1.000245 1.000225 0.000006 1.000219 1.000231
0.060534 1.000254 1.000234 0.000006 1.000228 1.000240
0.061190 1.000264 1.000242 0.000006 1.000236 1.000249
0.061846 1.000273 1.000251 0.000007 1.000245 1.000258
0.062503 1.000283 1.000260 0.000007 1.000254 1.000267
0.063159 1.000293 1.000270 0.000007 1.000263 1.000277
0.063815 1.000304 1.000279 0.000007 1.000272 1.000287
0.064472 1.000314 1.000289 0.000007 1.000282 1.000297
0.065128 1.000325 1.000299 0.000008 1.000292 1.000307
0.065784 1.000336 1.000310 0.000008 1.000302 1.000318
0.066440 1.000348 1.000320 0.000008 1.000312 1.000329
0.067097 1.000360 1.000331 0.000008 1.000323 1.000340
0.067753 1.000372 1.000343 0.000009 1.000334 1.000351
0.068409 1.000384 1.000354 0.000009 1.000345 1.000363
0.069066 1.000396 1.000366 0.000009 1.000357 1.000375
0.069722 1.000409 1.000378 0.000009 1.000368 1.000387
0.070378 1.000422 1.000390 0.000010 1.000380 1.000400
0.071034 1.000436 1.000402 0.000010 1.000393 1.000412
0.071691 1.000449 1.000415 0.000010 1.000405 1.000425
0.072347 1.000464 1.000428 0.000010 1.000418 1.000439
0.073003 1.000478 1.000442 0.000011 1.000431 1.000453
0.073660 1.000493 1.000456 0.000011 1.000445 1.000467
0.074316 1.000508 1.000470 0.000011 1.000458 1.000481
0.074972 1.000523 1.000484 0.000012 1.000472 1.000496
0.075628 1.000539 1.000499 0.000012 1.000487 1.000510
0.076285 1.000555 1.000514 0.000012 1.000501 1.000526
0.076941 1.000571 1.000529 0.000013 1.000516 1.000541
0.077597 1.000588 1.000545 0.000013 1.000532 1.000557
0.078254 1.000605 1.000560 0.000013 1.000547 1.000574
0.078910 1.000622 1.000577 0.000013 1.000563 1.000590
0.079566 1.000640 1.000593 0.000014 1.000580 1.000607
0.080222 1.000658 1.000610 0.000014 1.000596 1.000625
0.080879 1.000676 1.000628 0.000014 1.000613 1.000642
0.081535 1.000695 1.000645 0.000015 1.000631 1.000660
0.082191 1.000714 1.000664 0.000015 1.000648 1.000679
0.082848 1.000734 1.000682 0.000016 1.000666 1.000697
0.083504 1.000754 1.000701 0.000016 1.000685 1.000717
0.084160 1.000774 1.000720 0.000016 1.000704 1.000736
0.084816 1.000795 1.000739 0.000017 1.000723 1.000756
0.085473 1.000816 1.000759 0.000017 1.000742 1.000776
0.086129 1.000838 1.000780 0.000017 1.000762 1.000797
0.086785 1.000860 1.000800 0.000018 1.000783 1.000818
0.087442 1.000882 1.000822 0.000018 1.000803 1.000840
0.088098 1.000905 1.000843 0.000019 1.000825 1.000862
0.088754 1.000928 1.000865 0.000019 1.000846 1.000884
0.089410 1.000952 1.000887 0.000019 1.000868 1.000907
0.090067 1.000976 1.000910 0.000020 1.000890 1.000930
0.090723 1.001000 1.000933 0.000020 1.000913 1.000954
0.091379 1.001025 1.000957 0.000021 1.000936 1.000978
0.092036 1.001051 1.000981 0.000021 1.000960 1.001002
0.092692 1.001077 1.001006 0.000021 1.000984 1.001027
0.093348 1.001103 1.001031 0.000022 1.001009 1.001052
0.094004 1.001130 1.001056 0.000022 1.001034 1.001078
0.094661 1.001157 1.001082 0.000023 1.001059 1.001105
0.095317 1.001185 1.001108 0.000023 1.001085 1.001131
0.095973 1.001213 1.001135 0.000024 1.001111 1.001159
0.096630 1.001242 1.001162 0.000024 1.001138 1.001186
0.097286 1.001271 1.001190 0.000025 1.001165 1.001215
0.097942 1.001301 1.001218 0.000025 1.001193 1.001243
0.098598 1.001331 1.001247 0.000025 1.001221 1.001272
0.099255 1.001362 1.001276 0.000026 1.001250 1.001302
0.099911 1.001393 1.001306 0.000026 1.001279 1.001332
0.100567 1.001425 1.001336 0.000027 1.001309 1.001363
0.101224 1.001457 1.001367 0.000027 1.001339 1.001394
0.101880 1.001490 1.001398 0.000028 1.001370 1.001426
0.102536 1.001524 1.001430 0.000028 1.001402 1.001458
0.103192 1.001558 1.001462 0.000029 1.001433 1.001491
0.103849 1.001592 1.001495 0.000029 1.001466 1.001525
0.104505 1.001627 1.001529 0.000030 1.001499 1.001558
0.105161 1.001663 1.001562 0.000030 1.001532 1.001593
0.105818 1.001699 1.001597 0.000031 1.001566 1.001628
0.106474 1.001736 1.001632 0.000031 1.001601 1.001664
0.107130 1.001773 1.001668 0.000032 1.001636 1.001700
0.107786 1.001811 1.001704 0.000033 1.001671 1.001736
0.108443 1.001849 1.001741 0.000033 1.001708 1.001774
0.109099 1.001889 1.001778 0.000034 1.001744 1.001812
0.109755 1.001928 1.001816 0.000034 1.001782 1.001850
0.110412 1.001969 1.001855 0.000035 1.001820 1.001889
0.111068 1.002010 1.001894 0.000035 1.001859 1.001929
0.111724 1.002051 1.001934 0.000036 1.001898 1.001970
0.112380 1.002093 1.001974 0.000036 1.001938 1.002010
0.113037 1.002136 1.002015 0.000037 1.001978 1.002052
0.113693 1.002180 1.002057 0.000038 1.002019 1.002094
0.114349 1.002224 1.002099 0.000038 1.002061 1.002137
0.115006 1.002269 1.002142 0.000039 1.002103 1.002181
0.115662 1.002314 1.002186 0.000039 1.002146 1.002225
0.116318 1.002360 1.002230 0.000040 1.002190 1.002270
0.116974 1.002407 1.002275 0.000041 1.002234 1.002315
0.117631 1.002455 1.002320 0.000041 1.002279 1.002362
0.118287 1.002503 1.002367 0.000042 1.002325 1.002408
0.118943 1.002552 1.002414 0.000042 1.002371 1.002456
0.119600 1.002602 1.002461 0.000043 1.002418 1.002504
0.120256 1.002652 1.002510 0.000044 1.002466 1.002553
0.120912 1.002703 1.002559 0.000044 1.002515 1.002603
0.121568 1.002755 1.002609 0.000045 1.002564 1.002653
0.122225 1.002807 1.002659 0.000045 1.002614 1.002705
0.122881 1.002860 1.002710 0.000046 1.002664 1.002756
0.123537 1.002914 1.002762 0.000047 1.002716 1.002809
0.124194 1.002969 1.002815 0.000047 1.002768 1.002862
0.124850 1.003025 1.002869 0.000048 1.002821 1.002917
0.125506 1.003081 1.002923 0.000049 1.002874 1.002971
0.126162 1.003138 1.002978 0.000049 1.002928 1.003027
0.126819 1.003196 1.003034 0.000050 1.002984 1.003084
0.127475 1.003255 1.003090 0.000051 1.003040 1.003141
0.128131 1.003314 1.003148 0.000051 1.003096 1.003199
0.128788 1.003374 1.003206 0.000052 1.003154 1.003258
0.129444 1.003435 1.003265 0.000053 1.003212 1.003317
0.130100 1.003497 1.003324 0.000053 1.003271 1.003378
0.130756 1.003560 1.003385 0.000054 1.003331 1.003439
0.131413 1.003623 1.003446 0.000055 1.003392 1.003501
0.132069 1.003688 1.003509 0.000055 1.003453 1.003564
0.132725 1.003753 1.003572 0.000056 1.003516 1.003628
0.133382 1.003819 1.003636 0.000057 1.003579 1.003692
0.134038 1.003886 1.003701 0.000057 1.003643 1.003758
0.134694 1.003954 1.003766 0.000058 1.003708 1.003824
0.135350 1.004023 1.003833 0.000059 1.003774 1.003892
0.136007 1.004093 1.003900 0.000059 1.003841 1.003960
0.136663 1.004163 1.003969 0.000060 1.003909 1.004029
0.137319 1.004235 1.004038 0.000061 1.003977 1.004099
0.137976 1.004307 1.004108 0.000062 1.004047 1.004170
0.138632 1.004380 1.004179 0.000062 1.004117 1.004242
0.139288 1.004455 1.004251 0.000063 1.004188 1.004314
0.139944 1.004530 1.004324 0.000064 1.004261 1.004388
0.140601 1.004606 1.004398 0.000064 1.004334 1.004463
0.141257 1.004683 1.004473 0.000065 1.004408 1.004538
0.141913 1.004761 1.004549 0.000066 1.004483 1.004615
0.142570 1.004840 1.004626 0.000067 1.004559 1.004692
0.143226 1.004920 1.004703 0.000067 1.004636 1.004771
0.143882 1.005001 1.004782 0.000068 1.004714 1.004850
0.144538 1.005083 1.004862 0.000069 1.004793 1.004931
0.145195 1.005166 1.004943 0.000069 1.004873 1.005012
0.145851 1.005250 1.005025 0.000070 1.004954 1.005095
0.146507 1.005336 1.005108 0.000071 1.005037 1.005178
0.147164 1.005422 1.005191 0.000072 1.005120 1.005263
0.147820 1.005509 1.005276 0.000072 1.005204 1.005349
0.148476 1.005597 1.005362 0.000073 1.005289 1.005436
0.149132 1.005687 1.005449 0.000074 1.005376 1.005523
0.149789 1.005777 1.005538 0.000075 1.005463 1.005612
0.150445 1.005869 1.005627 0.000075 1.005551 1.005702
0.151101 1.005961 1.005717 0.000076 1.005641 1.005793
0.151758 1.006055 1.005809 0.000077 1.005732 1.005885
0.152414 1.006150 1.005901 0.000078 1.005823 1.005979
0.153070 1.006246 1.005995 0.000078 1.005916 1.006073
0.153726 1.006343 1.006090 0.000079 1.006010 1.006169
0.154383 1.006441 1.006186 0.000080 1.006106 1.006265
0.155039 1.006541 1.006283 0.000081 1.006202 1.006363
0.155695 1.006641 1.006381 0.000081 1.006300 1.006462
0.156352 1.006743 1.006480 0.000082 1.006398 1.006562
0.157008 1.006846 1.006581 0.000083 1.006498 1.006664
0.157664 1.006950 1.006683 0.000084 1.006599 1.006766
0.158320 1.007055 1.006786 0.000084 1.006702 1.006870
0.158977 1.007162 1.006890 0.000085 1.006805 1.006975
0.159633 1.007270 1.006996 0.000086 1.006910 1.007081
0.160289 1.007379 1.007102 0.000087 1.007016 1.007189
0.160945 1.007489 1.007210 0.000087 1.007123 1.007298
0.161602 1.007601 1.007320 0.000088 1.007232 1.007408
0.162258 1.007713 1.007430 0.000089 1.007342 1.007519
0.162914 1.007827 1.007542 0.000089 1.007453 1.007632
0.163571 1.007943 1.007655 0.000090 1.007565 1.007745
0.164227 1.008060 1.007770 0.000091 1.007679 1.007861
0.164883 1.008178 1.007885 0.000092 1.007794 1.007977
0.165539 1.008297 1.008002 0.000092 1.007910 1.008095
0.166196 1.008418 1.008121 0.000093 1.008028 1.008214
0.166852 1.008540 1.008241 0.000094 1.008147 1.008335
0.167508 1.008663 1.008362 0.000095 1.008267 1.008456
0.168165 1.008788 1.008484 0.000095 1.008389 1.008580
0.168821 1.008914 1.008608 0.000096 1.008512 1.008704
0.169477 1.009041 1.008734 0.000097 1.008637 1.008830
0.170133 1.009170 1.008860 0.000098 1.008763 1.008958
0.170790 1.009301 1.008988 0.000098 1.008890 1.009087
0.171446 1.009433 1.009118 0.000099 1.009019 1.009217
0.172102 1.009566 1.009249 0.000100 1.009149 1.009349
0.172759 1.009700 1.009381 0.000100 1.009281 1.009482
0.173415 1.009837 1.009515 0.000101 1.009414 1.009617
0.174071 1.009974 1.009651 0.000102 1.009549 1.009753
0.174727 1.010113 1.009788 0.000103 1.009685 1.009890
0.175384 1.010254 1.009926 0.000103 1.009823 1.010029
0.176040 1.010396 1.010066 0.000104 1.009962 1.010170
0.176696 1.010540 1.010208 0.000105 1.010103 1.010312
0.177353 1.010685 1.010351 0.000105 1.010245 1.010456
0.178009 1.010832 1.010495 0.000106 1.010389 1.010601
0.178665 1.010980 1.010642 0.000107 1.010535 1.010748
0.179321 1.011130 1.010789 0.000107 1.010682 1.010897
0.179978 1.011281 1.010939 0.000108 1.010831 1.011047
0.180634 1.011434 1.011090 0.000109 1.010981 1.011199
0.181290 1.011589 1.011242 0.000109 1.011133 1.011352
0.181947 1.011745 1.011397 0.000110 1.011287 1.011507
0.182603 1.011903 1.011553 0.000111 1.011442 1.011663
0.183259 1.012063 1.011710 0.000111 1.011599 1.011822
0.183915 1.012224 1.011870 0.000112 1.011757 1.011982
0.184572 1.012387 1.012030 0.000113 1.011918 1.012143
0.185228 1.012552 1.012193 0.000113 1.012080 1.012307
0.185884 1.012718 1.012358 0.000114 1.012244 1.012472
0.186541 1.012886 1.012524 0.000115 1.012409 1.012638
0.187197 1.013056 1.012692 0.000115 1.012576 1.012807
0.187853 1.013228 1.012861 0.000116 1.012745 1.012977
0.188509 1.013401 1.013033 0.000117 1.012916 1.013149
0.189166 1.013576 1.013206 0.000117 1.013089 1.013323
0.189822 1.013753 1.013381 0.000118 1.013263 1.013499
0.190478 1.013932 1.013558 0.000118 1.013440 1.013676
0.191135 1.014112 1.013737 0.000119 1.013618 1.013856
0.191791 1.014294 1.013917 0.000120 1.013798 1.014037
0.192447 1.014479 1.014100 0.000120 1.013980 1.014220
0.193103 1.014665 1.014284 0.000121 1.014163 1.014405
0.193760 1.014853 1.014470 0.000121 1.014349 1.014592
0.194416 1.015043 1.014659 0.000122 1.014537 1.014780
0.195072 1.015234 1.014849 0.000122 1.014726 1.014971
0.195729 1.015428 1.015041 0.000123 1.014918 1.015164
0.196385 1.015624 1.015235 0.000123 1.015111 1.015358
0.197041 1.015821 1.015431 0.000124 1.015307 1.015555
0.197697 1.016021 1.015629 0.000125 1.015504 1.015753
0.198354 1.016222 1.015829 0.000125 1.015704 1.015954
0.199010 1.016426 1.016031 0.000126 1.015905 1.016156
0.199666 1.016632 1.016235 0.000126 1.016109 1.016361
0.200323 1.016839 1.016441 0.000127 1.016314 1.016567
0.200979 1.017049 1.016649 0.000127 1.016522 1.016776
0.201635 1.017261 1.016859 0.000127 1.016732 1.016987
0.202291 1.017474 1.017072 0.000128 1.016944 1.017200
0.202948 1.017690 1.017286 0.000128 1.017158 1.017415
0.203604 1.017908 1.017503 0.000129 1.017374 1.017632
0.204260 1.018129 1.017722 0.000129 1.017593 1.017851
0.204917 1.018351 1.017943 0.000130 1.017813 1.018073
0.205573 1.018575 1.018166 0.000130 1.018036 1.018296
0.206229 1.018802 1.018392 0.000131 1.018261 1.018522
0.206885 1.019031 1.018619 0.000131 1.018488 1.018750
0.207542 1.019262 1.018849 0.000131 1.018718 1.018981
0.208198 1.019495 1.019081 0.000132 1.018950 1.019213
0.208854 1.019731 1.019316 0.000132 1.019184 1.019448
0.209511 1.019969 1.019553 0.000132 1.019420 1.019685
0.210167 1.020209 1.019792 0.000133 1.019659 1.019925
0.210823 1.020451 1.020033 0.000133 1.019900 1.020166
0.211479 1.020696 1.020277 0.000133 1.020144 1.020410
0.212136 1.020943 1.020523 0.000134 1.020389 1.020657
0.212792 1.021192 1.020772 0.000134 1.020638 1.020906
0.213448 1.021444 1.021023 0.000134 1.020888 1.021157
0.214105 1.021699 1.021276 0.000135 1.021141 1.021411
0.214761 1.021955 1.021532 0.000135 1.021397 1.021667
0.215417 1.022214 1.021790 0.000135 1.021655 1.021925
0.216073 1.022476 1.022051 0.000135 1.021916 1.022186
0.216730 1.022740 1.022314 0.000136 1.022179 1.022450
0.217386 1.023006 1.022580 0.000136 1.022444 1.022716
0.218042 1.023275 1.022849 0.000136 1.022713 1.022985
0.218699 1.023547 1.023120 0.000136 1.022983 1.023256
0.219355 1.023821 1.023393 0.000136 1.023257 1.023530
0.220011 1.024098 1.023669 0.000137 1.023533 1.023806
0.220667 1.024377 1.023948 0.000137 1.023811 1.024085
0.221324 1.024659 1.024230 0.000137 1.024093 1.024366
0.221980 1.024943 1.024514 0.000137 1.024377 1.024651
0.222636 1.025230 1.024801 0.000137 1.024663 1.024938
0.223293 1.025520 1.025090 0.000137 1.024953 1.025227
0.223949 1.025812 1.025382 0.000137 1.025245 1.025520
0.224605 1.026108 1.025677 0.000137 1.025540 1.025815
0.225261 1.026406 1.025975 0.000137 1.025838 1.026113
0.225918 1.026706 1.026276 0.000137 1.026138 1.026413
0.226574 1.027010 1.026579 0.000137 1.026442 1.026717
0.227230 1.027316 1.026885 0.000137 1.026748 1.027023
0.227887 1.027625 1.027194 0.000137 1.027057 1.027332
0.228543 1.027937 1.027506 0.000137 1.027369 1.027644
0.229199 1.028252 1.027821 0.000137 1.027684 1.027959
0.229855 1.028569 1.028139 0.000137 1.028002 1.028277
0.230512 1.028890 1.028460 0.000137 1.028323 1.028597
0.231168 1.029213 1.028784 0.000137 1.028647 1.028921
0.231824 1.029540 1.029110 0.000137 1.028973 1.029248
0.232481 1.029869 1.029440 0.000137 1.029303 1.029577
0.233137 1.030201 1.029773 0.000137 1.029636 1.029910
0.233793 1.030537 1.030109 0.000137 1.029972 1.030246
0.234449 1.030875 1.030448 0.000137 1.030311 1.030584
0.235106 1.031217 1.030790 0.000136 1.030654 1.030926
0.235762 1.031561 1.031135 0.000136 1.030999 1.031271
0.236418 1.031909 1.031484 0.000136 1.031348 1.031620
0.237075 1.032260 1.031835 0.000136 1.031700 1.031971
0.237731 1.032614 1.032190 0.000135 1.032055 1.032325
0.238387 1.032971 1.032548 0.000135 1.032413 1.032683
0.239043 1.033331 1.032909 0.000135 1.032775 1.033044
0.239700 1.033695 1.033274 0.000134 1.033139 1.033408
0.240356 1.034062 1.033642 0.000134 1.033508 1.033776
0.241012 1.034432 1.034013 0.000134 1.033879 1.034147
0.241669 1.034805 1.034388 0.000133 1.034254 1.034521
0.242325 1.035182 1.034766 0.000133 1.034633 1.034899
0.242981 1.035562 1.035147 0.000133 1.035014 1.035280
0.243637 1.035945 1.035532 0.000132 1.035400 1.035664
0.244294 1.036332 1.035920 0.000132 1.035788 1.036052
0.244950 1.036722 1.036312 0.000131 1.036181 1.036443
0.245606 1.037116 1.036707 0.000131 1.036576 1.036838
0.246263 1.037513 1.037106 0.000130 1.036976 1.037236
0.246919 1.037914 1.037508 0.000130 1.037379 1.037638
0.247575 1.038318 1.037914 0.000129 1.037785 1.038043
0.248231 1.038726 1.038324 0.000129 1.038195 1.038453
0.248888 1.039138 1.038737 0.000128 1.038609 1.038865
0.249544 1.039553 1.039154 0.000127 1.039027 1.039282
0.250200 1.039971 1.039575 0.000127 1.039448 1.039702
0.250857 1.040394 1.039999 0.000126 1.039873 1.040125
0.251513 1.040820 1.040428 0.000125 1.040302 1.040553
0.252169 1.041250 1.040860 0.000125 1.040735 1.040984
0.252825 1.041683 1.041295 0.000124 1.041172 1.041419
0.253482 1.042120 1.041735 0.000123 1.041612 1.041858
0.254138 1.042562 1.042179 0.000122 1.042056 1.042301
0.254794 1.043007 1.042626 0.000122 1.042504 1.042748
0.255451 1.043455 1.043077 0.000121 1.042957 1.043198
0.256107 1.043908 1.043533 0.000120 1.043413 1.043653
0.256763 1.044365 1.043992 0.000119 1.043873 1.044111
0.257419 1.044825 1.044456 0.000118 1.044337 1.044574
0.258076 1.045290 1.044923 0.000117 1.044806 1.045040
0.258732 1.045759 1.045394 0.000116 1.045278 1.045511
0.259388 1.046231 1.045870 0.000115 1.045755 1.045985
0.260044 1.046708 1.046350 0.000114 1.046236 1.046464
0.260701 1.047189 1.046834 0.000113 1.046721 1.046947
0.261357 1.047674 1.047322 0.000112 1.047210 1.047434
0.262013 1.048163 1.047815 0.000111 1.047704 1.047926
0.262670 1.048656 1.048311 0.000110 1.048201 1.048421
0.263326 1.049154 1.048812 0.000109 1.048704 1.048921
0.263982 1.049656 1.049318 0.000108 1.049210 1.049426
0.264638 1.050162 1.049828 0.000107 1.049721 1.049934
0.265295 1.050672 1.050342 0.000105 1.050237 1.050447
0.265951 1.051187 1.050861 0.000104 1.050756 1.050965
0.266607 1.051706 1.051384 0.000103 1.051281 1.051486
0.267264 1.052230 1.051911 0.000102 1.051810 1.052013
0.267920 1.052758 1.052443 0.000100 1.052343 1.052544
0.268576 1.053291 1.052980 0.000099 1.052881 1.053079
0.269232 1.053828 1.053522 0.000098 1.053424 1.053619
0.269889 1.054370 1.054068 0.000096 1.053971 1.054164
0.270545 1.054916 1.054618 0.000095 1.054524 1.054713
0.271201 1.055467 1.055174 0.000093 1.055080 1.055267
0.271858 1.056023 1.055734 0.000092 1.055642 1.055826
0.272514 1.056583 1.056299 0.000090 1.056209 1.056389
0.273170 1.057148 1.056869 0.000089 1.056780 1.056957
0.273826 1.057718 1.057443 0.000087 1.057356 1.057531
0.274483 1.058292 1.058023 0.000086 1.057937 1.058108
0.275139 1.058872 1.058607 0.000084 1.058523 1.058691
0.275795 1.059456 1.059197 0.000082 1.059114 1.059279
0.276452 1.060045 1.059791 0.000081 1.059711 1.059872
0.277108 1.060640 1.060391 0.000079 1.060312 1.060470
0.277764 1.061239 1.060995 0.000077 1.060918 1.061073
0.278420 1.061843 1.061605 0.000076 1.061530 1.061681
0.279077 1.062452 1.062220 0.000074 1.062146 1.062294
0.279733 1.063067 1.062840 0.000072 1.062768 1.062912
0.280389 1.063686 1.063465 0.000070 1.063395 1.063535
0.281046 1.064311 1.064096 0.000068 1.064028 1.064164
0.281702 1.064941 1.064732 0.000066 1.064666 1.064798
0.282358 1.065576 1.065373 0.000064 1.065309 1.065437
0.283014 1.066217 1.066020 0.000062 1.065958 1.066082
0.283671 1.066863 1.066672 0.000060 1.066612 1.066732
0.284327 1.067514 1.067330 0.000058 1.067271 1.067388
0.284983 1.068170 1.067993 0.000056 1.067936 1.068049
0.285640 1.068833 1.068661 0.000054 1.068607 1.068715
0.286296 1.069500 1.069336 0.000052 1.069284 1.069388
0.286952 1.070173 1.070016 0.000050 1.069966 1.070065
0.287608 1.070852 1.070701 0.000048 1.070654 1.070749
0.288265 1.071536 1.071392 0.000045 1.071347 1.071438
0.288921 1.072227 1.072090 0.000043 1.072047 1.072133
0.289577 1.072922 1.072793 0.000041 1.072752 1.072833
0.290234 1.073624 1.073501 0.000038 1.073463 1.073540
0.290890 1.074331 1.074216 0.000036 1.074180 1.074252
0.291546 1.075044 1.074937 0.000034 1.074903 1.074970
0.292202 1.075763 1.075663 0.000031 1.075632 1.075695
0.292859 1.076488 1.076396 0.000029 1.076367 1.076425
0.293515 1.077219 1.077135 0.000026 1.077108 1.077161
0.294171 1.077956 1.077880 0.000024 1.077856 1.077903
0.294828 1.078699 1.078631 0.000021 1.078609 1.078652
0.295484 1.079448 1.079388 0.000019 1.079369 1.079407
0.296140 1.080203 1.080152 0.000016 1.080135 1.080168
0.296796 1.080965 1.080921 0.000014 1.080908 1.080935
0.297453 1.081733 1.081698 0.000011 1.081687 1.081709
0.298109 1.082507 1.082480 0.000008 1.082472 1.082489
0.298765 1.083287 1.083269 0.000006 1.083263 1.083275
0.299422 1.084074 1.084065 0.000004 1.084061 1.084069
0.300078 1.084867 1.084867 0.000004 1.084863 1.084871
0.300734 1.085667 1.085676 0.000005 1.085671 1.085681
0.301390 1.086473 1.086491 0.000008 1.086484 1.086499
0.302047 1.087286 1.087313 0.000010 1.087303 1.087324
0.302703 1.088105 1.088142 0.000013 1.088129 1.088155
0.303359 1.088931 1.088978 0.000016 1.088962 1.088994
0.304016 1.089764 1.089820 0.000019 1.089801 1.089839
0.304672 1.090604 1.090670 0.000022 1.090648 1.090692
0.305328 1.091450 1.091526 0.000025 1.091501 1.091551
0.305984 1.092303 1.092389 0.000028 1.092361 1.092418
0.306641 1.093164 1.093260 0.000032 1.093228 1.093291
0.307297 1.094031 1.094137 0.000035 1.094103 1.094172
0.307953 1.094905 1.095022 0.000038 1.094984 1.095060
0.308610 1.095787 1.095914 0.000041 1.095873 1.095956
0.309266 1.096675 1.096813 0.000045 1.096769 1.096858
0.309922 1.097571 1.097720 0.000048 1.097672 1.097768
0.310578 1.098474 1.098634 0.000052 1.098582 1.098685
0.311235 1.099385 1.099555 0.000055 1.099500 1.099610
0.311891 1.100302 1.100484 0.000059 1.100426 1.100543
0.312547 1.101227 1.101421 0.000062 1.101358 1.101483
0.313204 1.102160 1.102365 0.000066 1.102299 1.102430
0.313860 1.103100 1.103316 0.000069 1.103247 1.103386
0.314516 1.104048 1.104276 0.000073 1.104203 1.104349
0.315172 1.105003 1.105243 0.000077 1.105166 1.105320
0.315829 1.105966 1.106218 0.000080 1.106138 1.106298
0.316485 1.106937 1.107201 0.000084 1.107117 1.107285
0.317141 1.107916 1.108192 0.000088 1.108104 1.108280
0.317798 1.108903 1.109191 0.000092 1.109099 1.109282
0.318454 1.109897 1.110198 0.000096 1.110102 1.110293
0.319110 1.110900 1.111213 0.000100 1.111113 1.111312
0.319766 1.111910 1.112236 0.000104 1.112132 1.112340
0.320423 1.112929 1.113268 0.000108 1.113160 1.113375
0.321079 1.113956 1.114308 0.000112 1.114196 1.114419
0.321735 1.114991 1.115356 0.000116 1.115240 1.115472
0.322392 1.116035 1.116413 0.000120 1.116293 1.116533
0.323048 1.117086 1.117478 0.000124 1.117354 1.117602
0.323704 1.118147 1.118552 0.000128 1.118423 1.118680
0.324360 1.119215 1.119634 0.000133 1.119502 1.119767
0.325017 1.120293 1.120725 0.000137 1.120588 1.120862
0.325673 1.121379 1.121825 0.000141 1.121684 1.121967
0.326329 1.122473 1.122934 0.000146 1.122788 1.123080
0.326986 1.123577 1.124052 0.000150 1.123902 1.124202
0.327642 1.124689 1.125178 0.000155 1.125024 1.125333
0.328298 1.125810 1.126314 0.000159 1.126155 1.126473
0.328954 1.126940 1.127459 0.000164 1.127295 1.127622
0.329611 1.128079 1.128613 0.000168 1.128445 1.128781
0.330267 1.129228 1.129776 0.000173 1.129603 1.129949
0.330923 1.130385 1.130949 0.000177 1.130771 1.131126
0.331580 1.131552 1.132131 0.000182 1.131948 1.132313
0.332236 1.132728 1.133322 0.000187 1.133135 1.133509
0.332892 1.133913 1.134523 0.000192 1.134331 1.134714
0.333548 1.135108 1.135733 0.000196 1.135537 1.135930
0.334205 1.136312 1.136953 0.000201 1.136752 1.137155
0.334861 1.137526 1.138183 0.000206 1.137977 1.138390
0.335517 1.138750 1.139423 0.000211 1.139212 1.139634
0.336174 1.139983 1.140673 0.000216 1.140456 1.140889
0.336830 1.141226 1.141932 0.000221 1.141711 1.142153
0.337486 1.142479 1.143202 0.000226 1.142976 1.143428
0.338142 1.143742 1.144482 0.000231 1.144250 1.144713
0.338799 1.145015 1.145771 0.000237 1.145535 1.146008
0.339455 1.146298 1.147072 0.000242 1.146830 1.147313
0.340111 1.147591 1.148382 0.000247 1.148135 1.148629
0.340768 1.148895 1.149703 0.000252 1.149451 1.149955
0.341424 1.150209 1.151035 0.000258 1.150777 1.151292
0.342080 1.151533 1.152377 0.000263 1.152114 1.152640
0.342736 1.152868 1.153729 0.000268 1.153461 1.153998
0.343393 1.154214 1.155093 0.000274 1.154819 1.155367
0.344049 1.155570 1.156467 0.000279 1.156188 1.156746
0.344705 1.156936 1.157852 0.000285 1.157567 1.158137
0.345362 1.158314 1.159248 0.000290 1.158958 1.159539
0.346018 1.159703 1.160656 0.000296 1.160359 1.160952
0.346674 1.161102 1.162074 0.000302 1.161772 1.162376
0.347330 1.162513 1.163504 0.000307 1.163196 1.163811
0.347987 1.163935 1.164944 0.000313 1.164631 1.165258
0.348643 1.165368 1.166397 0.000319 1.166078 1.166716
0.349299 1.166812 1.167861 0.000325 1.167536 1.168185
0.349956 1.168268 1.169336 0.000331 1.169006 1.169667
0.350612 1.169736 1.170823 0.000337 1.170487 1.171160
0.351268 1.171215 1.172322 0.000343 1.171980 1.172665
0.351924 1.172705 1.173833 0.000348 1.173484 1.174181
0.352581 1.174208 1.175356 0.000355 1.175001 1.175710
0.353237 1.175722 1.176890 0.000361 1.176530 1.177251
0.353893 1.177248 1.178437 0.000367 1.178070 1.178804
0.354549 1.178787 1.179996 0.000373 1.179623 1.180369
0.355206 1.180337 1.181568 0.000379 1.181188 1.181947
0.355862 1.181900 1.183151 0.000385 1.182766 1.183537
0.356518 1.183475 1.184748 0.000392 1.184356 1.185139
0.357175 1.185062 1.186356 0.000398 1.185958 1.186754
0.357831 1.186662 1.187978 0.000404 1.187574 1.188382
0.358487 1.188275 1.189612 0.000411 1.189202 1.190023
0.359143 1.189900 1.191259 0.000417 1.190842 1.191677
0.359800 1.191538 1.192920 0.000424 1.192496 1.193343
0.360456 1.193189 1.194593 0.000430 1.194163 1.195023
0.361112 1.194853 1.196279 0.000437 1.195843 1.196716
0.361769 1.196531 1.197979 0.000443 1.197536 1.198423
0.362425 1.198221 1.199692 0.000450 1.199242 1.200142
0.363081 1.199925 1.201419 0.000457 1.200962 1.201876
0.363737 1.201642 1.203159 0.000464 1.202696 1.203623
0.364394 1.203372 1.204913 0.000470 1.204443 1.205383
0.365050 1.205117 1.206681 0.000477 1.206204 1.207158
0.365706 1.206875 1.208462 0.000484 1.207978 1.208946
0.366363 1.208646 1.210258 0.000491 1.209767 1.210749
0.367019 1.210432 1.212068 0.000498 1.211570 1.212565
0.367675 1.212232 1.213891 0.000505 1.213387 1.214396
0.368331 1.214046 1.215730 0.000512 1.215218 1.216242
0.368988 1.215874 1.217582 0.000519 1.217064 1.218101
0.369644 1.217717 1.219450 0.000526 1.218924 1.219976
0.370300 1.219574 1.221332 0.000533 1.220798 1.221865
0.370957 1.221445 1.223228 0.000540 1.222688 1.223769
0.371613 1.223332 1.225140 0.000548 1.224592 1.225688
0.372269 1.225233 1.227067 0.000555 1.226512 1.227621
0.372925 1.227149 1.229008 0.000562 1.228446 1.229570
0.373582 1.229081 1.230965 0.000569 1.230396 1.231535
0.374238 1.231027 1.232938 0.000577 1.232361 1.233514
0.374894 1.232989 1.234925 0.000584 1.234341 1.235510
0.375551 1.234966 1.236929 0.000592 1.236337 1.237521
0.376207 1.236958 1.238948 0.000599 1.238349 1.239547
0.376863 1.238967 1.240983 0.000607 1.240376 1.241590
0.377519 1.240991 1.243034 0.000614 1.242419 1.243648
0.378176 1.243031 1.245101 0.000622 1.244479 1.245723
0.378832 1.245087 1.247184 0.000630 1.246554 1.247814
0.379488 1.247159 1.249283 0.000637 1.248646 1.249921
0.380145 1.249248 1.251399 0.000645 1.250754 1.252045
0.380801 1.251352 1.253532 0.000653 1.252879 1.254185
0.381457 1.253474 1.255681 0.000661 1.255021 1.256342
0.382113 1.255612 1.257847 0.000669 1.257179 1.258516
0.382770 1.257767 1.260030 0.000676 1.259354 1.260707
0.383426 1.259938 1.262231 0.000684 1.261546 1.262915
0.384082 1.262127 1.264448 0.000692 1.263756 1.265140
0.384739 1.264333 1.266683 0.000700 1.265983 1.267383
0.385395 1.266556 1.268935 0.000708 1.268227 1.269644
0.386051 1.268797 1.271205 0.000716 1.270489 1.271922
0.386707 1.271056 1.273493 0.000725 1.272768 1.274217
0.387364 1.273332 1.275798 0.000733 1.275066 1.276531
0.388020 1.275626 1.278122 0.000741 1.277381 1.278863
0.388676 1.277937 1.280464 0.000749 1.279715 1.281213
0.389333 1.280268 1.282824 0.000757 1.282067 1.283582
0.389989 1.282616 1.285203 0.000766 1.284437 1.285969
0.390645 1.284983 1.287600 0.000774 1.286826 1.288374
0.391301 1.287368 1.290016 0.000782 1.289234 1.290799
0.391958 1.289772 1.292451 0.000791 1.291661 1.293242
0.392614 1.292195 1.294905 0.000799 1.294106 1.295705
0.393270 1.294637 1.297379 0.000808 1.296571 1.298186
0.393927 1.297099 1.299871 0.000816 1.299055 1.300687
0.394583 1.299579 1.302383 0.000825 1.301559 1.303208
0.395239 1.302079 1.304915 0.000833 1.304082 1.305749
0.395895 1.304599 1.307467 0.000842 1.306625 1.308309
0.396552 1.307138 1.310039 0.000850 1.309188 1.310889
0.397208 1.309698 1.312630 0.000859 1.311771 1.313489
0.397864 1.312277 1.315242 0.000868 1.314374 1.316110
0.398521 1.314877 1.317875 0.000877 1.316998 1.318751
0.399177 1.317497 1.320528 0.000885 1.319643 1.321413
0.399833 1.320138 1.323202 0.000894 1.322308 1.324096
0.400489 1.322799 1.325897 0.000903 1.324994 1.326800
0.401146 1.325482 1.328612 0.000912 1.327701 1.329524
0.401802 1.328185 1.331350 0.000921 1.330429 1.332270
0.402458 1.330910 1.334108 0.000930 1.333179 1.335038
0.403115 1.333656 1.336888 0.000939 1.335950 1.337827
0.403771 1.336424 1.339690 0.000948 1.338743 1.340638
0.404427 1.339213 1.342514 0.000957 1.341558 1.343471
0.405083 1.342024 1.345360 0.000966 1.344395 1.346326
0.405740 1.344858 1.348228 0.000975 1.347254 1.349203
0.406396 1.347714 1.351119 0.000984 1.350135 1.352103
0.407052 1.350592 1.354033 0.000993 1.353040 1.355026
0.407709 1.353493 1.356969 0.001002 1.355967 1.357971
0.408365 1.356416 1.359928 0.001011 1.358917 1.360939
0.409021 1.359363 1.362910 0.001020 1.361890 1.363931
0.409677 1.362333 1.365916 0.001030 1.364887 1.366946
0.410334 1.365326 1.368946 0.001039 1.367907 1.369985
0.410990 1.368343 1.371999 0.001048 1.370950 1.373047
0.411646 1.371383 1.375076 0.001058 1.374018 1.376133
0.412303 1.374447 1.378177 0.001067 1.377110 1.379244
0.412959 1.377536 1.381302 0.001076 1.380226 1.382378
0.413615 1.380649 1.384452 0.001086 1.383366 1.385538
0.414271 1.383786 1.387627 0.001095 1.386532 1.388722
0.414928 1.386948 1.390826 0.001105 1.389722 1.391931
0.415584 1.390135 1.394051 0.001114 1.392937 1.395165
0.416240 1.393347 1.397301 0.001124 1.396177 1.398424
0.416897 1.396584 1.400576 0.001133 1.399443 1.401709
0.417553 1.399847 1.403877 0.001143 1.402734 1.405020
0.418209 1.403135 1.407204 0.001152 1.406052 1.408356
0.418865 1.406450 1.410557 0.001162 1.409395 1.411719
0.419522 1.409790 1.413936 0.001171 1.412765 1.415108
0.420178 1.413157 1.417342 0.001181 1.416161 1.418523
0.420834 1.416551 1.420775 0.001191 1.419584 1.421966
0.421491 1.419971 1.424235 0.001200 1.423034 1.425435
0.422147 1.423418 1.427721 0.001210 1.426511 1.428931
0.422803 1.426892 1.431235 0.001220 1.430016 1.432455
0.423459 1.430394 1.434777 0.001229 1.433548 1.436007
0.424116 1.433923 1.438347 0.001239 1.437108 1.439586
0.424772 1.437481 1.441944 0.001249 1.440696 1.443193
0.425428 1.441066 1.445570 0.001259 1.444312 1.446829
0.426085 1.444680 1.449225 0.001268 1.447956 1.450493
0.426741 1.448322 1.452908 0.001278 1.451630 1.454186
0.427397 1.451993 1.456620 0.001288 1.455332 1.457908
0.428053 1.455693 1.460361 0.001298 1.459063 1.461659
0.428710 1.459422 1.464132 0.001308 1.462824 1.465440
0.429366 1.463181 1.467932 0.001318 1.466615 1.469250
0.430022 1.466969 1.471763 0.001328 1.470435 1.473090
0.430679 1.470787 1.475623 0.001338 1.474285 1.476961
0.431335 1.474636 1.479514 0.001347 1.478166 1.480861
0.431991 1.478515 1.483435 0.001357 1.482078 1.484793
0.432647 1.482425 1.487388 0.001367 1.486020 1.488755
0.433304 1.486365 1.491371 0.001377 1.489994 1.492748
0.433960 1.490337 1.495386 0.001387 1.493999 1.496773
0.434616 1.494341 1.499433 0.001397 1.498035 1.500830
0.435273 1.498376 1.503511 0.001407 1.502104 1.504918
0.435929 1.502443 1.507621 0.001417 1.506204 1.509039
0.436585 1.506542 1.511764 0.001427 1.510337 1.513192
0.437241 1.510674 1.515940 0.001437 1.514503 1.517377
0.437898 1.514838 1.520149 0.001447 1.518701 1.521596
0.438554 1.519036 1.524391 0.001457 1.522933 1.525848
0.439210 1.523267 1.528666 0.001467 1.527198 1.530133
0.439867 1.527531 1.532975 0.001477 1.531497 1.534452
0.440523 1.531829 1.537318 0.001488 1.535831 1.538806
0.441179 1.536162 1.541695 0.001498 1.540198 1.543193
0.441835 1.540528 1.546108 0.001508 1.544600 1.547615
0.442492 1.544930 1.550554 0.001518 1.549037 1.552072
0.443148 1.549366 1.555036 0.001528 1.553509 1.556564
0.443804 1.553838 1.559554 0.001538 1.558016 1.561092
0.444461 1.558345 1.564107 0.001548 1.562559 1.565655
0.445117 1.562889 1.568696 0.001558 1.567138 1.570255
0.445773 1.567468 1.573322 0.001568 1.571754 1.574890
0.446429 1.572084 1.577984 0.001578 1.576406 1.579563
0.447086 1.576736 1.582683 0.001588 1.581095 1.584272
0.447742 1.581426 1.587420 0.001599 1.585821 1.589018
0.448398 1.586153 1.592194 0.001609 1.590585 1.593802
0.449055 1.590917 1.597005 0.001619 1.595387 1.598624
0.449711 1.595720 1.601855 0.001629 1.600227 1.603484
0.450367 1.600561 1.606744 0.001639 1.605105 1.608383
0.451023 1.605440 1.611671 0.001649 1.610022 1.613320
0.451680 1.610358 1.616637 0.001659 1.614978 1.618296
0.452336 1.615316 1.621643 0.001669 1.619974 1.623312
0.452992 1.620313 1.626688 0.001679 1.625009 1.628368
0.453648 1.625351 1.631774 0.001689 1.630085 1.633463
0.454305 1.630428 1.636900 0.001699 1.635200 1.638599
0.454961 1.635546 1.642067 0.001710 1.640357 1.643776
0.455617 1.640705 1.647274 0.001720 1.645555 1.648994
0.456274 1.645905 1.652524 0.001730 1.650794 1.654253
0.456930 1.651147 1.657815 0.001740 1.656075 1.659554
0.457586 1.656431 1.663148 0.001750 1.661398 1.664898
0.458242 1.661757 1.668523 0.001760 1.666764 1.670283
0.458899 1.667125 1.673942 0.001770 1.672172 1.675712
0.459555 1.672537 1.679404 0.001780 1.677624 1.681183
0.460211 1.677992 1.684909 0.001790 1.683119 1.686699
0.460868 1.683491 1.690458 0.001800 1.688658 1.692258
0.461524 1.689034 1.696051 0.001810 1.694241 1.697861
0.462180 1.694621 1.701689 0.001820 1.699869 1.703509
0.462836 1.700254 1.707372 0.001830 1.705542 1.709202
0.463493 1.705931 1.713100 0.001840 1.711261 1.714940
0.464149 1.711654 1.718875 0.001850 1.717025 1.720724
0.464805 1.717423 1.724695 0.001860 1.722835 1.726555
0.465462 1.723239 1.730562 0.001869 1.728692 1.732431
0.466118 1.729101 1.736476 0.001879 1.734596 1.738355
0.466774 1.735011 1.742437 0.001889 1.740548 1.744326
0.467430 1.740968 1.748446 0.001899 1.746547 1.750345
0.468087 1.746973 1.754503 0.001909 1.752594 1.756411
0.468743 1.753026 1.760608 0.001919 1.758689 1.762527
0.469399 1.759128 1.766763 0.001928 1.764834 1.768691
0.470056 1.765280 1.772966 0.001938 1.771028 1.774905
0.470712 1.771481 1.779220 0.001948 1.777272 1.781168
0.471368 1.777732 1.785524 0.001958 1.783566 1.787481
0.472024 1.784033 1.791878 0.001967 1.789911 1.793845
0.472681 1.790386 1.798283 0.001977 1.796306 1.800261
0.473337 1.796789 1.804740 0.001987 1.802754 1.806727
0.473993 1.803245 1.811249 0.001996 1.809253 1.813246
0.474650 1.809753 1.817810 0.002006 1.815804 1.819816
0.475306 1.816313 1.824424 0.002016 1.822409 1.826440
0.475962 1.822926 1.831091 0.002025 1.829066 1.833117
0.476618 1.829593 1.837812 0.002035 1.835778 1.839847
0.477275 1.836314 1.844587 0.002044 1.842543 1.846631
0.477931 1.843090 1.851417 0.002054 1.849363 1.853471
0.478587 1.849920 1.858302 0.002063 1.856239 1.860365
0.479244 1.856806 1.865242 0.002072 1.863170 1.867314
0.479900 1.863748 1.872238 0.002082 1.870156 1.874320
0.480556 1.870746 1.879291 0.002091 1.877200 1.881382
0.481212 1.877801 1.886401 0.002101 1.884300 1.888501
0.481869 1.884914 1.893568 0.002110 1.891458 1.895678
0.482525 1.892084 1.900793 0.002119 1.898674 1.902912
0.483181 1.899312 1.908077 0.002128 1.905949 1.910205
0.483838 1.906600 1.915420 0.002137 1.913282 1.917557
0.484494 1.913946 1.922822 0.002147 1.920675 1.924968
0.485150 1.921353 1.930284 0.002156 1.928128 1.932439
0.485806 1.928820 1.937806 0.002165 1.935641 1.939971
0.486463 1.936347 1.945390 0.002174 1.943216 1.947564
0.487119 1.943937 1.953035 0.002183 1.950852 1.955218
0.487775 1.951588 1.960742 0.002192 1.958550 1.962934
0.488432 1.959302 1.968512 0.002201 1.966311 1.970713
0.489088 1.967078 1.976345 0.002210 1.974135 1.978555
0.489744 1.974919 1.984241 0.002219 1.982023 1.986460
0.490400 1.982823 1.992202 0.002227 1.989975 1.994430
0.491057 1.990792 2.000228 0.002236 1.997992 2.002464
0.491713 1.998827 2.008319 0.002245 2.006074 2.010564
0.492369 2.006927 2.016476 0.002253 2.014222 2.018729
0.493026 2.015093 2.024699 0.002262 2.022437 2.026962
0.493682 2.023327 2.032990 0.002271 2.030719 2.035261
0.494338 2.031628 2.041348 0.002279 2.039069 2.043627
0.494994 2.039997 2.049775 0.002288 2.047487 2.052062
0.495651 2.048435 2.058270 0.002296 2.055974 2.060566
0.496307 2.056943 2.066834 0.002305 2.064530 2.069139
0.496963 2.065520 2.075469 0.002313 2.073156 2.077782
0.497620 2.074168 2.084175 0.002321 2.081853 2.086496
0.498276 2.082887 2.092951 0.002330 2.090622 2.095281
0.498932 2.091678 2.101800 0.002338 2.099462 2.104138
0.499588 2.100541 2.110721 0.002346 2.108375 2.113067
0.500245 2.109478 2.119715 0.002354 2.117361 2.122069
0.500901 2.118488 2.128783 0.002362 2.126421 2.131145
0.501557 2.127573 2.137926 0.002370 2.135556 2.140296
0.502214 2.136732 2.147143 0.002378 2.144765 2.149522
0.502870 2.145967 2.156437 0.002386 2.154051 2.158823
0.503526 2.155279 2.165807 0.002394 2.163413 2.168201
0.504182 2.164668 2.175254 0.002402 2.172852 2.177655
0.504839 2.174134 2.184778 0.002409 2.182369 2.187188
0.505495 2.183679 2.194382 0.002417 2.191964 2.196799
0.506151 2.193303 2.204064 0.002425 2.201639 2.206489
0.506808 2.203007 2.213826 0.002432 2.211394 2.216258
0.507464 2.212791 2.223669 0.002440 2.221229 2.226109
0.508120 2.222657 2.233593 0.002447 2.231146 2.236040
0.508776 2.232604 2.243599 0.002455 2.241145 2.246054
0.509433 2.242634 2.253688 0.002462 2.251226 2.256150
0.510089 2.252748 2.263860 0.002469 2.261391 2.266330
0.510745 2.262946 2.274117 0.002476 2.271640 2.276593
0.511402 2.273228 2.284458 0.002484 2.281975 2.286942
0.512058 2.283597 2.294886 0.002491 2.292395 2.297376
0.512714 2.294051 2.305399 0.002498 2.302901 2.307897
0.513370 2.304593 2.316000 0.002505 2.313495 2.318505
0.514027 2.315223 2.326689 0.002512 2.324177 2.329201
0.514683 2.325942 2.337467 0.002519 2.334948 2.339985
0.515339 2.336751 2.348334 0.002525 2.345809 2.350860
0.515996 2.347649 2.359292 0.002532 2.356760 2.361824
0.516652 2.358639 2.370341 0.002539 2.367802 2.372880
0.517308 2.369721 2.381482 0.002545 2.378937 2.384027
0.517964 2.380896 2.392716 0.002552 2.390164 2.395268
0.518621 2.392165 2.404044 0.002558 2.401486 2.406602
0.519277 2.403528 2.415466 0.002565 2.412901 2.418031
0.519933 2.414987 2.426984 0.002571 2.424413 2.429555
0.520590 2.426541 2.438597 0.002577 2.436020 2.441175
0.521246 2.438193 2.450308 0.002583 2.447725 2.452892
0.521902 2.449943 2.462118 0.002590 2.459528 2.464707
0.522558 2.461792 2.474025 0.002596 2.471430 2.476621
0.523215 2.473741 2.486033 0.002602 2.483432 2.488635
0.523871 2.485790 2.498141 0.002607 2.495534 2.500749
0.524527 2.497941 2.510351 0.002613 2.507738 2.512965
0.525184 2.510195 2.522664 0.002619 2.520045 2.525283
0.525840 2.522552 2.535080 0.002625 2.532455 2.537705
0.526496 2.535013 2.547600 0.002630 2.544970 2.550231
0.527152 2.547580 2.560226 0.002636 2.557590 2.562862
0.527809 2.560253 2.572958 0.002641 2.570317 2.575599
0.528465 2.573034 2.585797 0.002647 2.583151 2.588444
0.529121 2.585922 2.598745 0.002652 2.596093 2.601397
0.529778 2.598920 2.611802 0.002657 2.609144 2.614459
0.530434 2.612029 2.624969 0.002663 2.622306 2.627631
0.531090 2.625248 2.638247 0.002668 2.635579 2.640915
0.531746 2.638580 2.651638 0.002673 2.648965 2.654310
0.532403 2.652026 2.665142 0.002678 2.662464 2.667819
0.533059 2.665586 2.678760 0.002683 2.676077 2.681442
0.533715 2.679261 2.692493 0.002687 2.689806 2.695181
0.534372 2.693053 2.706344 0.002692 2.703651 2.709036
0.535028 2.706962 2.720311 0.002697 2.717614 2.723008
0.535684 2.720990 2.734397 0.002701 2.731696 2.737099
0.536340 2.735138 2.748603 0.002706 2.745897 2.751309
0.536997 2.749407 2.762930 0.002710 2.760220 2.765640
0.537653 2.763797 2.777379 0.002715 2.774664 2.780094
0.538309 2.778311 2.791951 0.002719 2.789231 2.794670
0.538966 2.792950 2.806646 0.002723 2.803923 2.809370
0.539622 2.807713 2.821468 0.002727 2.818740 2.824195
0.540278 2.822604 2.836416 0.002731 2.833684 2.839147
0.540934 2.837622 2.851491 0.002735 2.848756 2.854227
0.541591 2.852769 2.866696 0.002739 2.863956 2.869435
0.542247 2.868046 2.882030 0.002743 2.879287 2.884773
0.542903 2.883455 2.897496 0.002747 2.894749 2.900243
0.543560 2.898996 2.913094 0.002751 2.910343 2.915845
0.544216 2.914672 2.928826 0.002754 2.926072 2.931580
0.544872 2.930482 2.944693 0.002758 2.941935 2.947451
0.545528 2.946429 2.960697 0.002761 2.957935 2.963458
0.546185 2.962514 2.976837 0.002765 2.974073 2.979602
0.546841 2.978737 2.993117 0.002768 2.990349 2.995885
0.547497 2.995101 3.009537 0.002771 3.006766 3.012308
0.548154 3.011607 3.026098 0.002774 3.023324 3.028873
0.548810 3.028255 3.042803 0.002777 3.040025 3.045580
0.549466 3.045048 3.059651 0.002780 3.056871 3.062431
0.550122 3.061986 3.076645 0.002783 3.073861 3.079428
0.550779 3.079072 3.093785 0.002786 3.090999 3.096571
0.551435 3.096306 3.111074 0.002789 3.108285 3.113863
0.552091 3.113689 3.128513 0.002791 3.125721 3.131304
0.552747 3.131225 3.146102 0.002794 3.143308 3.148896
0.553404 3.148912 3.163845 0.002797 3.161048 3.166641
0.554060 3.166754 3.181741 0.002799 3.178942 3.184540
0.554716 3.184752 3.199792 0.002801 3.196991 3.202594
0.555373 3.202907 3.218001 0.002804 3.215197 3.220804
0.556029 3.221220 3.236368 0.002806 3.233562 3.239173
0.556685 3.239693 3.254894 0.002808 3.252086 3.257702
0.557341 3.258329 3.273583 0.002810 3.270772 3.276393
0.557998 3.277127 3.292434 0.002812 3.289622 3.295246
0.558654 3.296090 3.311449 0.002814 3.308635 3.314264
0.559310 3.315220 3.330631 0.002816 3.327815 3.333447
0.559967 3.334517 3.349981 0.002818 3.347163 3.352799
0.560623 3.353984 3.369500 0.002819 3.366680 3.372319
0.561279 3.373622 3.389189 0.002821 3.386368 3.392010
0.561935 3.393433 3.409052 0.002823 3.406229 3.411874
0.562592 3.413419 3.429088 0.002824 3.426264 3.431913
0.563248 3.433581 3.449301 0.002826 3.446475 3.452126
0.563904 3.453921 3.469691 0.002827 3.466864 3.472518
0.564561 3.474440 3.490261 0.002828 3.487432 3.493089
0.565217 3.495141 3.511011 0.002829 3.508182 3.513840
0.565873 3.516025 3.531944 0.002831 3.529114 3.534775
0.566529 3.537094 3.553062 0.002832 3.550231 3.555894
0.567186 3.558349 3.574367 0.002833 3.571534 3.577199
0.567842 3.579793 3.595859 0.002834 3.593026 3.598693
0.568498 3.601428 3.617542 0.002835 3.614707 3.620376
0.569155 3.623254 3.639416 0.002835 3.636581 3.642252
0.569811 3.645275 3.661485 0.002836 3.658648 3.664321
0.570467 3.667492 3.683748 0.002837 3.680912 3.686585
0.571123 3.689907 3.706210 0.002837 3.703372 3.709047
0.571780 3.712521 3.728871 0.002838 3.726033 3.731709
0.572436 3.735337 3.751733 0.002838 3.748894 3.754571
0.573092 3.758358 3.774799 0.002839 3.771960 3.777638
0.573749 3.781584 3.798070 0.002839 3.795231 3.800909
0.574405 3.805017 3.821548 0.002840 3.818709 3.824388
0.575061 3.828661 3.845236 0.002840 3.842397 3.848076
0.575717 3.852517 3.869136 0.002840 3.866296 3.871976
0.576374 3.876586 3.893249 0.002840 3.890409 3.896089
0.577030 3.900872 3.917578 0.002840 3.914738 3.920418
0.577686 3.925376 3.942125 0.002840 3.939284 3.944965
0.578343 3.950101 3.966891 0.002840 3.964051 3.969732
0.578999 3.975048 3.991880 0.002840 3.989040 3.994720
0.579655 4.000220 4.017094 0.002840 4.014254 4.019934
0.580311 4.025619 4.042533 0.002840 4.039694 4.045373
0.580968 4.051247 4.068202 0.002840 4.065363 4.071042
0.581624 4.077108 4.094102 0.002839 4.091263 4.096941
0.582280 4.103202 4.120236 0.002839 4.117397 4.123074
0.582937 4.129532 4.146605 0.002838 4.143766 4.149443
0.583593 4.156101 4.173212 0.002838 4.170374 4.176050
0.584249 4.182911 4.200060 0.002837 4.197222 4.202897
0.584905 4.209965 4.227151 0.002837 4.224314 4.229988
0.585562 4.237264 4.254487 0.002836 4.251651 4.257323
0.586218 4.264812 4.282071 0.002836 4.279235 4.284906
0.586874 4.292611 4.309905 0.002835 4.307070 4.312740
0.587531 4.320663 4.337992 0.002834 4.335158 4.340826
0.588187 4.348971 4.366335 0.002833 4.363501 4.369168
0.588843 4.377537 4.394935 0.002833 4.392102 4.397767
0.589499 4.406365 4.423796 0.002832 4.420964 4.426628
0.590156 4.435457 4.452920 0.002831 4.450089 4.455751
0.590812 4.464815 4.482310 0.002830 4.479480 4.485140
0.591468 4.494442 4.511969 0.002829 4.509140 4.514797
0.592125 4.524341 4.541898 0.002828 4.539071 4.544726
0.592781 4.554515 4.572102 0.002827 4.569276 4.574929
0.593437 4.584966 4.602583 0.002826 4.599757 4.605409
0.594093 4.615697 4.633343 0.002824 4.630519 4.636168
0.594750 4.646712 4.664386 0.002823 4.661563 4.667209
0.595406 4.678013 4.695714 0.002822 4.692892 4.698536
0.596062 4.709603 4.727331 0.002821 4.724510 4.730152
0.596719 4.741484 4.759239 0.002819 4.756419 4.762058
0.597375 4.773661 4.791440 0.002818 4.788622 4.794258
0.598031 4.806136 4.823940 0.002817 4.821123 4.826756
0.598687 4.838911 4.856739 0.002815 4.853924 4.859554
0.599344 4.871991 4.889842 0.002814 4.887028 4.892656
0.600000 4.905378 4.923251 0.002812 4.920439 4.926064


==> plot_data/gfb_1.618_histogram_z0.500.dat <==
BinCenter Count
2.116802 3.000000
2.117470 7.000000
2.118138 28.000000
2.118806 18.000000
2.119474 10.000000
2.120142 7.000000
2.120810 6.000000
2.121477 8.000000
2.122145 1.000000
2.122813 3.000000
2.123481 4.000000
2.124149 2.000000
2.124817 0.000000
2.125485 0.000000
2.126153 0.000000
2.126820 0.000000
2.127488 0.000000
2.128156 1.000000
2.128824 1.000000
2.129492 1.000000


==> plot_data/gfb_1.618_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.000004 0.000001 -0.000005 -0.000003
0.010656 -0.000005 0.000001 -0.000006 -0.000003
0.011313 -0.000006 0.000002 -0.000007 -0.000004
0.011969 -0.000007 0.000002 -0.000008 -0.000005
0.012625 -0.000008 0.000002 -0.000010 -0.000006
0.013281 -0.000009 0.000003 -0.000012 -0.000007
0.013938 -0.000011 0.000003 -0.000014 -0.000008
0.014594 -0.000012 0.000004 -0.000016 -0.000009
0.015250 -0.000014 0.000004 -0.000018 -0.000010
0.015907 -0.000016 0.000005 -0.000021 -0.000012
0.016563 -0.000019 0.000005 -0.000024 -0.000013
0.017219 -0.000021 0.000006 -0.000027 -0.000015
0.017875 -0.000024 0.000007 -0.000030 -0.000017
0.018532 -0.000027 0.000008 -0.000034 -0.000019
0.019188 -0.000030 0.000008 -0.000038 -0.000021
0.019844 -0.000033 0.000009 -0.000042 -0.000024
0.020501 -0.000037 0.000010 -0.000047 -0.000026
0.021157 -0.000040 0.000012 -0.000052 -0.000029
0.021813 -0.000045 0.000013 -0.000057 -0.000032
0.022469 -0.000049 0.000014 -0.000063 -0.000035
0.023126 -0.000054 0.000015 -0.000069 -0.000038
0.023782 -0.000059 0.000017 -0.000075 -0.000042
0.024438 -0.000064 0.000018 -0.000082 -0.000046
0.025095 -0.000069 0.000020 -0.000089 -0.000049
0.025751 -0.000075 0.000022 -0.000097 -0.000054
0.026407 -0.000081 0.000023 -0.000105 -0.000058
0.027063 -0.000088 0.000025 -0.000113 -0.000063
0.027720 -0.000095 0.000027 -0.000122 -0.000068
0.028376 -0.000102 0.000029 -0.000131 -0.000073
0.029032 -0.000109 0.000031 -0.000141 -0.000078
0.029689 -0.000117 0.000034 -0.000151 -0.000084
0.030345 -0.000126 0.000036 -0.000162 -0.000090
0.031001 -0.000134 0.000039 -0.000173 -0.000096
0.031657 -0.000143 0.000041 -0.000185 -0.000102
0.032314 -0.000153 0.000044 -0.000197 -0.000109
0.032970 -0.000163 0.000047 -0.000210 -0.000116
0.033626 -0.000173 0.000050 -0.000223 -0.000123
0.034283 -0.000184 0.000053 -0.000237 -0.000131
0.034939 -0.000195 0.000056 -0.000251 -0.000139
0.035595 -0.000206 0.000060 -0.000266 -0.000147
0.036251 -0.000218 0.000063 -0.000282 -0.000155
0.036908 -0.000231 0.000067 -0.000298 -0.000164
0.037564 -0.000244 0.000070 -0.000314 -0.000173
0.038220 -0.000257 0.000074 -0.000332 -0.000183
0.038877 -0.000271 0.000078 -0.000350 -0.000193
0.039533 -0.000286 0.000083 -0.000368 -0.000203
0.040189 -0.000300 0.000087 -0.000387 -0.000213
0.040845 -0.000316 0.000091 -0.000407 -0.000224
0.041502 -0.000332 0.000096 -0.000428 -0.000235
0.042158 -0.000348 0.000101 -0.000449 -0.000247
0.042814 -0.000365 0.000106 -0.000471 -0.000259
0.043471 -0.000382 0.000111 -0.000493 -0.000271
0.044127 -0.000400 0.000116 -0.000516 -0.000284
0.044783 -0.000419 0.000122 -0.000540 -0.000297
0.045439 -0.000438 0.000127 -0.000565 -0.000310
0.046096 -0.000457 0.000133 -0.000590 -0.000324
0.046752 -0.000477 0.000139 -0.000616 -0.000338
0.047408 -0.000498 0.000145 -0.000643 -0.000353
0.048065 -0.000519 0.000151 -0.000671 -0.000368
0.048721 -0.000541 0.000158 -0.000699 -0.000383
0.049377 -0.000564 0.000164 -0.000728 -0.000399
0.050033 -0.000587 0.000171 -0.000758 -0.000415
0.050690 -0.000610 0.000178 -0.000788 -0.000432
0.051346 -0.000634 0.000185 -0.000820 -0.000449
0.052002 -0.000659 0.000193 -0.000852 -0.000467
0.052659 -0.000685 0.000200 -0.000885 -0.000484
0.053315 -0.000711 0.000208 -0.000919 -0.000503
0.053971 -0.000737 0.000216 -0.000953 -0.000521
0.054627 -0.000765 0.000224 -0.000989 -0.000541
0.055284 -0.000793 0.000232 -0.001025 -0.000560
0.055940 -0.000821 0.000241 -0.001062 -0.000580
0.056596 -0.000850 0.000250 -0.001100 -0.000601
0.057253 -0.000880 0.000258 -0.001139 -0.000622
0.057909 -0.000911 0.000267 -0.001178 -0.000643
0.058565 -0.000942 0.000277 -0.001219 -0.000665
0.059221 -0.000974 0.000286 -0.001260 -0.000688
0.059878 -0.001006 0.000296 -0.001302 -0.000710
0.060534 -0.001040 0.000306 -0.001345 -0.000734
0.061190 -0.001073 0.000316 -0.001389 -0.000757
0.061846 -0.001108 0.000326 -0.001434 -0.000782
0.062503 -0.001143 0.000337 -0.001480 -0.000806
0.063159 -0.001179 0.000348 -0.001527 -0.000831
0.063815 -0.001216 0.000359 -0.001574 -0.000857
0.064472 -0.001253 0.000370 -0.001623 -0.000883
0.065128 -0.001291 0.000381 -0.001672 -0.000910
0.065784 -0.001330 0.000393 -0.001723 -0.000937
0.066440 -0.001369 0.000405 -0.001774 -0.000964
0.067097 -0.001409 0.000417 -0.001826 -0.000992
0.067753 -0.001450 0.000429 -0.001879 -0.001021
0.068409 -0.001492 0.000442 -0.001933 -0.001050
0.069066 -0.001534 0.000454 -0.001988 -0.001080
0.069722 -0.001577 0.000467 -0.002044 -0.001110
0.070378 -0.001621 0.000481 -0.002101 -0.001140
0.071034 -0.001665 0.000494 -0.002159 -0.001171
0.071691 -0.001710 0.000508 -0.002218 -0.001203
0.072347 -0.001756 0.000521 -0.002278 -0.001235
0.073003 -0.001803 0.000536 -0.002339 -0.001267
0.073660 -0.001850 0.000550 -0.002400 -0.001300
0.074316 -0.001898 0.000565 -0.002463 -0.001334
0.074972 -0.001947 0.000579 -0.002527 -0.001368
0.075628 -0.001997 0.000594 -0.002591 -0.001403
0.076285 -0.002047 0.000610 -0.002657 -0.001438
0.076941 -0.002098 0.000625 -0.002724 -0.001473
0.077597 -0.002150 0.000641 -0.002791 -0.001509
0.078254 -0.002203 0.000657 -0.002860 -0.001546
0.078910 -0.002256 0.000673 -0.002929 -0.001583
0.079566 -0.002310 0.000690 -0.003000 -0.001621
0.080222 -0.002365 0.000706 -0.003072 -0.001659
0.080879 -0.002421 0.000723 -0.003144 -0.001698
0.081535 -0.002477 0.000741 -0.003218 -0.001737
0.082191 -0.002534 0.000758 -0.003292 -0.001777
0.082848 -0.002592 0.000776 -0.003368 -0.001817
0.083504 -0.002651 0.000794 -0.003445 -0.001857
0.084160 -0.002710 0.000812 -0.003522 -0.001899
0.084816 -0.002771 0.000830 -0.003601 -0.001940
0.085473 -0.002832 0.000849 -0.003680 -0.001983
0.086129 -0.002893 0.000868 -0.003761 -0.002026
0.086785 -0.002956 0.000887 -0.003842 -0.002069
0.087442 -0.003019 0.000906 -0.003925 -0.002113
0.088098 -0.003083 0.000926 -0.004009 -0.002157
0.088754 -0.003147 0.000946 -0.004093 -0.002202
0.089410 -0.003213 0.000966 -0.004179 -0.002247
0.090067 -0.003279 0.000986 -0.004265 -0.002293
0.090723 -0.003346 0.001007 -0.004353 -0.002339
0.091379 -0.003414 0.001028 -0.004441 -0.002386
0.092036 -0.003482 0.001049 -0.004531 -0.002434
0.092692 -0.003552 0.001070 -0.004621 -0.002482
0.093348 -0.003622 0.001091 -0.004713 -0.002530
0.094004 -0.003692 0.001113 -0.004806 -0.002579
0.094661 -0.003764 0.001135 -0.004899 -0.002628
0.095317 -0.003836 0.001158 -0.004994 -0.002678
0.095973 -0.003909 0.001180 -0.005089 -0.002729
0.096630 -0.003983 0.001203 -0.005185 -0.002780
0.097286 -0.004057 0.001226 -0.005283 -0.002831
0.097942 -0.004132 0.001249 -0.005381 -0.002883
0.098598 -0.004208 0.001273 -0.005481 -0.002935
0.099255 -0.004285 0.001296 -0.005581 -0.002988
0.099911 -0.004362 0.001320 -0.005682 -0.003041
0.100567 -0.004440 0.001345 -0.005785 -0.003095
0.101224 -0.004519 0.001369 -0.005888 -0.003150
0.101880 -0.004598 0.001394 -0.005992 -0.003204
0.102536 -0.004678 0.001419 -0.006097 -0.003260
0.103192 -0.004759 0.001444 -0.006203 -0.003315
0.103849 -0.004841 0.001469 -0.006310 -0.003372
0.104505 -0.004923 0.001495 -0.006418 -0.003428
0.105161 -0.005006 0.001521 -0.006527 -0.003486
0.105818 -0.005090 0.001547 -0.006637 -0.003543
0.106474 -0.005174 0.001573 -0.006747 -0.003601
0.107130 -0.005259 0.001600 -0.006859 -0.003660
0.107786 -0.005345 0.001626 -0.006972 -0.003719
0.108443 -0.005432 0.001653 -0.007085 -0.003778
0.109099 -0.005519 0.001681 -0.007199 -0.003838
0.109755 -0.005607 0.001708 -0.007315 -0.003898
0.110412 -0.005695 0.001736 -0.007431 -0.003959
0.111068 -0.005784 0.001764 -0.007548 -0.004020
0.111724 -0.005874 0.001792 -0.007666 -0.004082
0.112380 -0.005964 0.001820 -0.007784 -0.004144
0.113037 -0.006055 0.001849 -0.007904 -0.004207
0.113693 -0.006147 0.001877 -0.008024 -0.004270
0.114349 -0.006239 0.001906 -0.008145 -0.004333
0.115006 -0.006332 0.001935 -0.008268 -0.004397
0.115662 -0.006426 0.001965 -0.008390 -0.004461
0.116318 -0.006520 0.001994 -0.008514 -0.004525
0.116974 -0.006614 0.002024 -0.008639 -0.004590
0.117631 -0.006710 0.002054 -0.008764 -0.004656
0.118287 -0.006806 0.002084 -0.008890 -0.004721
0.118943 -0.006902 0.002115 -0.009017 -0.004787
0.119600 -0.006999 0.002145 -0.009145 -0.004854
0.120256 -0.007097 0.002176 -0.009273 -0.004921
0.120912 -0.007195 0.002207 -0.009402 -0.004988
0.121568 -0.007294 0.002238 -0.009532 -0.005056
0.122225 -0.007393 0.002270 -0.009663 -0.005124
0.122881 -0.007493 0.002301 -0.009795 -0.005192
0.123537 -0.007594 0.002333 -0.009927 -0.005261
0.124194 -0.007695 0.002365 -0.010059 -0.005330
0.124850 -0.007796 0.002397 -0.010193 -0.005399
0.125506 -0.007898 0.002429 -0.010327 -0.005469
0.126162 -0.008000 0.002462 -0.010462 -0.005539
0.126819 -0.008103 0.002494 -0.010598 -0.005609
0.127475 -0.008207 0.002527 -0.010734 -0.005680
0.128131 -0.008311 0.002560 -0.010871 -0.005751
0.128788 -0.008415 0.002593 -0.011008 -0.005822
0.129444 -0.008520 0.002627 -0.011146 -0.005893
0.130100 -0.008625 0.002660 -0.011285 -0.005965
0.130756 -0.008731 0.002694 -0.011424 -0.006037
0.131413 -0.008837 0.002727 -0.011564 -0.006110
0.132069 -0.008944 0.002761 -0.011705 -0.006182
0.132725 -0.009050 0.002795 -0.011846 -0.006255
0.133382 -0.009158 0.002829 -0.011987 -0.006328
0.134038 -0.009266 0.002864 -0.012129 -0.006402
0.134694 -0.009374 0.002898 -0.012272 -0.006476
0.135350 -0.009482 0.002933 -0.012415 -0.006549
0.136007 -0.009591 0.002968 -0.012559 -0.006624
0.136663 -0.009700 0.003002 -0.012703 -0.006698
0.137319 -0.009810 0.003037 -0.012847 -0.006772
0.137976 -0.009920 0.003072 -0.012992 -0.006847
0.138632 -0.010030 0.003108 -0.013138 -0.006922
0.139288 -0.010140 0.003143 -0.013283 -0.006997
0.139944 -0.010251 0.003178 -0.013430 -0.007073
0.140601 -0.010362 0.003214 -0.013576 -0.007148
0.141257 -0.010473 0.003250 -0.013723 -0.007224
0.141913 -0.010585 0.003285 -0.013870 -0.007300
0.142570 -0.010697 0.003321 -0.014018 -0.007376
0.143226 -0.010809 0.003357 -0.014166 -0.007452
0.143882 -0.010921 0.003393 -0.014314 -0.007528
0.144538 -0.011034 0.003429 -0.014463 -0.007604
0.145195 -0.011146 0.003465 -0.014612 -0.007681
0.145851 -0.011259 0.003502 -0.014761 -0.007758
0.146507 -0.011372 0.003538 -0.014910 -0.007834
0.147164 -0.011486 0.003574 -0.015060 -0.007911
0.147820 -0.011599 0.003611 -0.015210 -0.007988
0.148476 -0.011712 0.003647 -0.015360 -0.008065
0.149132 -0.011826 0.003684 -0.015510 -0.008142
0.149789 -0.011940 0.003721 -0.015660 -0.008219
0.150445 -0.012054 0.003757 -0.015811 -0.008296
0.151101 -0.012167 0.003794 -0.015961 -0.008373
0.151758 -0.012281 0.003831 -0.016112 -0.008451
0.152414 -0.012395 0.003868 -0.016263 -0.008528
0.153070 -0.012509 0.003904 -0.016414 -0.008605
0.153726 -0.012623 0.003941 -0.016565 -0.008682
0.154383 -0.012738 0.003978 -0.016716 -0.008759
0.155039 -0.012852 0.004015 -0.016867 -0.008837
0.155695 -0.012966 0.004052 -0.017017 -0.008914
0.156352 -0.013080 0.004089 -0.017168 -0.008991
0.157008 -0.013194 0.004126 -0.017319 -0.009068
0.157664 -0.013308 0.004162 -0.017470 -0.009145
0.158320 -0.013421 0.004199 -0.017621 -0.009222
0.158977 -0.013535 0.004236 -0.017771 -0.009299
0.159633 -0.013649 0.004273 -0.017922 -0.009376
0.160289 -0.013762 0.004310 -0.018072 -0.009452
0.160945 -0.013876 0.004347 -0.018222 -0.009529
0.161602 -0.013989 0.004383 -0.018372 -0.009605
0.162258 -0.014102 0.004420 -0.018522 -0.009682
0.162914 -0.014215 0.004457 -0.018671 -0.009758
0.163571 -0.014327 0.004493 -0.018820 -0.009834
0.164227 -0.014440 0.004530 -0.018969 -0.009910
0.164883 -0.014552 0.004566 -0.019118 -0.009985
0.165539 -0.014664 0.004603 -0.019266 -0.010061
0.166196 -0.014775 0.004639 -0.019414 -0.010136
0.166852 -0.014887 0.004675 -0.019562 -0.010211
0.167508 -0.014998 0.004711 -0.019709 -0.010286
0.168165 -0.015108 0.004748 -0.019856 -0.010361
0.168821 -0.015219 0.004784 -0.020002 -0.010435
0.169477 -0.015329 0.004819 -0.020148 -0.010509
0.170133 -0.015438 0.004855 -0.020294 -0.010583
0.170790 -0.015548 0.004891 -0.020438 -0.010657
0.171446 -0.015656 0.004926 -0.020583 -0.010730
0.172102 -0.015765 0.004962 -0.020727 -0.010803
0.172759 -0.015873 0.004997 -0.020870 -0.010876
0.173415 -0.015980 0.005032 -0.021013 -0.010948
0.174071 -0.016087 0.005067 -0.021155 -0.011020
0.174727 -0.016194 0.005102 -0.021296 -0.011092
0.175384 -0.016300 0.005137 -0.021437 -0.011163
0.176040 -0.016405 0.005171 -0.021577 -0.011234
0.176696 -0.016510 0.005206 -0.021716 -0.011305
0.177353 -0.016615 0.005240 -0.021854 -0.011375
0.178009 -0.016718 0.005274 -0.021992 -0.011444
0.178665 -0.016821 0.005308 -0.022129 -0.011514
0.179321 -0.016924 0.005341 -0.022265 -0.011583
0.179978 -0.017026 0.005375 -0.022400 -0.011651
0.180634 -0.017127 0.005408 -0.022535 -0.011719
0.181290 -0.017227 0.005441 -0.022668 -0.011786
0.181947 -0.017327 0.005474 -0.022801 -0.011853
0.182603 -0.017426 0.005506 -0.022932 -0.011920
0.183259 -0.017524 0.005539 -0.023063 -0.011986
0.183915 -0.017622 0.005571 -0.023192 -0.012051
0.184572 -0.017718 0.005602 -0.023321 -0.012116
0.185228 -0.017814 0.005634 -0.023448 -0.012180
0.185884 -0.017909 0.005665 -0.023575 -0.012244
0.186541 -0.018004 0.005696 -0.023700 -0.012307
0.187197 -0.018097 0.005727 -0.023824 -0.012370
0.187853 -0.018189 0.005758 -0.023947 -0.012432
0.188509 -0.018281 0.005788 -0.024069 -0.012493
0.189166 -0.018371 0.005818 -0.024189 -0.012554
0.189822 -0.018461 0.005847 -0.024308 -0.012614
0.190478 -0.018549 0.005877 -0.024426 -0.012673
0.191135 -0.018637 0.005906 -0.024543 -0.012732
0.191791 -0.018724 0.005934 -0.024658 -0.012790
0.192447 -0.018809 0.005962 -0.024772 -0.012847
0.193103 -0.018894 0.005990 -0.024884 -0.012903
0.193760 -0.018977 0.006018 -0.024995 -0.012959
0.194416 -0.019059 0.006045 -0.025105 -0.013014
0.195072 -0.019141 0.006072 -0.025213 -0.013068
0.195729 -0.019220 0.006099 -0.025319 -0.013122
0.196385 -0.019299 0.006125 -0.025424 -0.013174
0.197041 -0.019377 0.006151 -0.025528 -0.013226
0.197697 -0.019453 0.006176 -0.025629 -0.013277
0.198354 -0.019528 0.006201 -0.025729 -0.013327
0.199010 -0.019602 0.006225 -0.025828 -0.013377
0.199666 -0.019675 0.006250 -0.025925 -0.013425
0.200323 -0.019746 0.006273 -0.026019 -0.013473
0.200979 -0.019816 0.006297 -0.026113 -0.013519
0.201635 -0.019885 0.006320 -0.026204 -0.013565
0.202291 -0.019952 0.006342 -0.026294 -0.013610
0.202948 -0.020018 0.006364 -0.026381 -0.013654
0.203604 -0.020082 0.006385 -0.026467 -0.013697
0.204260 -0.020145 0.006406 -0.026551 -0.013738
0.204917 -0.020206 0.006427 -0.026633 -0.013779
0.205573 -0.020266 0.006447 -0.026713 -0.013819
0.206229 -0.020324 0.006467 -0.026791 -0.013858
0.206885 -0.020381 0.006486 -0.026867 -0.013896
0.207542 -0.020437 0.006504 -0.026941 -0.013932
0.208198 -0.020490 0.006522 -0.027012 -0.013968
0.208854 -0.020542 0.006540 -0.027082 -0.014003
0.209511 -0.020593 0.006557 -0.027149 -0.014036
0.210167 -0.020641 0.006573 -0.027214 -0.014068
0.210823 -0.020688 0.006589 -0.027277 -0.014099
0.211479 -0.020734 0.006604 -0.027338 -0.014129
0.212136 -0.020777 0.006619 -0.027396 -0.014158
0.212792 -0.020819 0.006633 -0.027452 -0.014186
0.213448 -0.020859 0.006647 -0.027506 -0.014212
0.214105 -0.020897 0.006660 -0.027557 -0.014238
0.214761 -0.020933 0.006672 -0.027606 -0.014261
0.215417 -0.020968 0.006684 -0.027652 -0.014284
0.216073 -0.021001 0.006695 -0.027695 -0.014306
0.216730 -0.021031 0.006705 -0.027737 -0.014326
0.217386 -0.021060 0.006715 -0.027775 -0.014344
0.218042 -0.021087 0.006725 -0.027811 -0.014362
0.218699 -0.021111 0.006733 -0.027845 -0.014378
0.219355 -0.021134 0.006741 -0.027875 -0.014393
0.220011 -0.021155 0.006748 -0.027903 -0.014406
0.220667 -0.021173 0.006755 -0.027928 -0.014418
0.221324 -0.021190 0.006761 -0.027951 -0.014429
0.221980 -0.021204 0.006766 -0.027970 -0.014438
0.222636 -0.021216 0.006771 -0.027987 -0.014446
0.223293 -0.021226 0.006774 -0.028001 -0.014452
0.223949 -0.021234 0.006777 -0.028012 -0.014457
0.224605 -0.021240 0.006780 -0.028020 -0.014460
0.225261 -0.021243 0.006781 -0.028025 -0.014462
0.225918 -0.021244 0.006782 -0.028026 -0.014462
0.226574 -0.021243 0.006782 -0.028025 -0.014461
0.227230 -0.021239 0.006782 -0.028021 -0.014458
0.227887 -0.021233 0.006780 -0.028014 -0.014453
0.228543 -0.021225 0.006778 -0.028003 -0.014447
0.229199 -0.021214 0.006775 -0.027989 -0.014439
0.229855 -0.021201 0.006771 -0.027972 -0.014430
0.230512 -0.021186 0.006767 -0.027952 -0.014419
0.231168 -0.021167 0.006761 -0.027929 -0.014406
0.231824 -0.021147 0.006755 -0.027902 -0.014392
0.232481 -0.021124 0.006748 -0.027871 -0.014376
0.233137 -0.021098 0.006740 -0.027838 -0.014358
0.233793 -0.021069 0.006731 -0.027801 -0.014338
0.234449 -0.021038 0.006721 -0.027760 -0.014317
0.235106 -0.021005 0.006711 -0.027716 -0.014294
0.235762 -0.020968 0.006700 -0.027668 -0.014269
0.236418 -0.020929 0.006687 -0.027617 -0.014242
0.237075 -0.020888 0.006674 -0.027562 -0.014214
0.237731 -0.020843 0.006660 -0.027503 -0.014183
0.238387 -0.020796 0.006645 -0.027441 -0.014151
0.239043 -0.020746 0.006629 -0.027375 -0.014116
0.239700 -0.020693 0.006612 -0.027305 -0.014080
0.240356 -0.020637 0.006594 -0.027231 -0.014042
0.241012 -0.020578 0.006576 -0.027154 -0.014002
0.241669 -0.020516 0.006556 -0.027072 -0.013960
0.242325 -0.020452 0.006535 -0.026987 -0.013916
0.242981 -0.020384 0.006514 -0.026898 -0.013870
0.243637 -0.020313 0.006491 -0.026804 -0.013822
0.244294 -0.020240 0.006467 -0.026707 -0.013772
0.244950 -0.020163 0.006443 -0.026606 -0.013720
0.245606 -0.020083 0.006417 -0.026500 -0.013666
0.246263 -0.020000 0.006391 -0.026391 -0.013609
0.246919 -0.019914 0.006363 -0.026277 -0.013551
0.247575 -0.019825 0.006334 -0.026159 -0.013490
0.248231 -0.019732 0.006305 -0.026037 -0.013428
0.248888 -0.019636 0.006274 -0.025910 -0.013363
0.249544 -0.019537 0.006242 -0.025779 -0.013296
0.250200 -0.019435 0.006209 -0.025644 -0.013226
0.250857 -0.019330 0.006175 -0.025505 -0.013155
0.251513 -0.019221 0.006140 -0.025361 -0.013081
0.252169 -0.019108 0.006104 -0.025212 -0.013005
0.252825 -0.018993 0.006066 -0.025059 -0.012927
0.253482 -0.018874 0.006028 -0.024902 -0.012846
0.254138 -0.018751 0.005988 -0.024740 -0.012763
0.254794 -0.018625 0.005948 -0.024573 -0.012677
0.255451 -0.018496 0.005906 -0.024402 -0.012590
0.256107 -0.018363 0.005863 -0.024226 -0.012500
0.256763 -0.018226 0.005819 -0.024045 -0.012407
0.257419 -0.018086 0.005774 -0.023859 -0.012312
0.258076 -0.017942 0.005727 -0.023669 -0.012215
0.258732 -0.017795 0.005679 -0.023474 -0.012115
0.259388 -0.017643 0.005631 -0.023274 -0.012013
0.260044 -0.017489 0.005581 -0.023069 -0.011908
0.260701 -0.017330 0.005529 -0.022859 -0.011801
0.261357 -0.017168 0.005477 -0.022645 -0.011691
0.262013 -0.017002 0.005423 -0.022425 -0.011578
0.262670 -0.016832 0.005368 -0.022200 -0.011463
0.263326 -0.016658 0.005312 -0.021970 -0.011346
0.263982 -0.016480 0.005255 -0.021735 -0.011225
0.264638 -0.016299 0.005196 -0.021495 -0.011103
0.265295 -0.016114 0.005136 -0.021250 -0.010977
0.265951 -0.015924 0.005075 -0.021000 -0.010849
0.266607 -0.015731 0.005013 -0.020744 -0.010718
0.267264 -0.015534 0.004949 -0.020483 -0.010584
0.267920 -0.015332 0.004884 -0.020217 -0.010448
0.268576 -0.015127 0.004818 -0.019945 -0.010309
0.269232 -0.014918 0.004750 -0.019668 -0.010167
0.269889 -0.014704 0.004681 -0.019385 -0.010023
0.270545 -0.014486 0.004611 -0.019097 -0.009875
0.271201 -0.014264 0.004540 -0.018804 -0.009725
0.271858 -0.014038 0.004467 -0.018505 -0.009572
0.272514 -0.013808 0.004392 -0.018200 -0.009416
0.273170 -0.013574 0.004317 -0.017890 -0.009257
0.273826 -0.013335 0.004240 -0.017575 -0.009095
0.274483 -0.013092 0.004161 -0.017253 -0.008931
0.275139 -0.012845 0.004082 -0.016926 -0.008763
0.275795 -0.012593 0.004001 -0.016593 -0.008592
0.276452 -0.012337 0.003918 -0.016255 -0.008419
0.277108 -0.012076 0.003834 -0.015911 -0.008242
0.277764 -0.011811 0.003749 -0.015560 -0.008063
0.278420 -0.011542 0.003662 -0.015204 -0.007880
0.279077 -0.011268 0.003574 -0.014842 -0.007694
0.279733 -0.010990 0.003485 -0.014475 -0.007506
0.280389 -0.010707 0.003394 -0.014101 -0.007314
0.281046 -0.010420 0.003301 -0.013721 -0.007119
0.281702 -0.010128 0.003207 -0.013335 -0.006921
0.282358 -0.009831 0.003112 -0.012943 -0.006719
0.283014 -0.009530 0.003015 -0.012546 -0.006515
0.283671 -0.009224 0.002917 -0.012142 -0.006307
0.284327 -0.008914 0.002818 -0.011731 -0.006096
0.284983 -0.008599 0.002716 -0.011315 -0.005882
0.285640 -0.008279 0.002614 -0.010893 -0.005665
0.286296 -0.007954 0.002510 -0.010464 -0.005444
0.286952 -0.007625 0.002404 -0.010029 -0.005220
0.287608 -0.007290 0.002297 -0.009588 -0.004993
0.288265 -0.006951 0.002189 -0.009140 -0.004762
0.288921 -0.006607 0.002079 -0.008686 -0.004528
0.289577 -0.006259 0.001968 -0.008226 -0.004291
0.290234 -0.005905 0.001855 -0.007760 -0.004050
0.290890 -0.005546 0.001740 -0.007287 -0.003806
0.291546 -0.005183 0.001625 -0.006807 -0.003558
0.292202 -0.004814 0.001507 -0.006322 -0.003307
0.292859 -0.004441 0.001389 -0.005829 -0.003052
0.293515 -0.004062 0.001269 -0.005331 -0.002794
0.294171 -0.003679 0.001147 -0.004826 -0.002532
0.294828 -0.003290 0.001024 -0.004315 -0.002266
0.295484 -0.002897 0.000901 -0.003797 -0.001996
0.296140 -0.002498 0.000776 -0.003274 -0.001722
0.296796 -0.002094 0.000651 -0.002745 -0.001443
0.297453 -0.001685 0.000526 -0.002211 -0.001159
0.298109 -0.001271 0.000403 -0.001674 -0.000868
0.298765 -0.000851 0.000287 -0.001139 -0.000564
0.299422 -0.000427 0.000195 -0.000622 -0.000232
0.300078 0.000003 0.000174 -0.000171 0.000177
0.300734 0.000438 0.000246 0.000192 0.000684
0.301390 0.000879 0.000360 0.000518 0.001239
0.302047 0.001324 0.000490 0.000834 0.001814
0.302703 0.001775 0.000627 0.001149 0.002402
0.303359 0.002232 0.000767 0.001464 0.002999
0.304016 0.002693 0.000911 0.001783 0.003604
0.304672 0.003160 0.001057 0.002104 0.004217
0.305328 0.003633 0.001205 0.002428 0.004837
0.305984 0.004111 0.001355 0.002756 0.005465
0.306641 0.004594 0.001507 0.003087 0.006101
0.307297 0.005083 0.001660 0.003422 0.006743
0.307953 0.005577 0.001816 0.003761 0.007393
0.308610 0.006077 0.001973 0.004103 0.008050
0.309266 0.006582 0.002132 0.004449 0.008714
0.309922 0.007093 0.002293 0.004799 0.009386
0.310578 0.007609 0.002456 0.005153 0.010065
0.311235 0.008131 0.002620 0.005511 0.010751
0.311891 0.008658 0.002786 0.005872 0.011444
0.312547 0.009191 0.002953 0.006238 0.012145
0.313204 0.009730 0.003123 0.006607 0.012853
0.313860 0.010274 0.003294 0.006980 0.013568
0.314516 0.010824 0.003466 0.007358 0.014291
0.315172 0.011380 0.003641 0.007739 0.015021
0.315829 0.011941 0.003817 0.008124 0.015758
0.316485 0.012508 0.003994 0.008514 0.016503
0.317141 0.013081 0.004174 0.008907 0.017255
0.317798 0.013659 0.004355 0.009304 0.018014
0.318454 0.014243 0.004538 0.009706 0.018781
0.319110 0.014833 0.004722 0.010111 0.019555
0.319766 0.015429 0.004908 0.010521 0.020337
0.320423 0.016031 0.005096 0.010935 0.021126
0.321079 0.016638 0.005285 0.011352 0.021923
0.321735 0.017251 0.005476 0.011774 0.022727
0.322392 0.017870 0.005669 0.012201 0.023539
0.323048 0.018495 0.005864 0.012631 0.024358
0.323704 0.019125 0.006060 0.013065 0.025185
0.324360 0.019762 0.006258 0.013504 0.026019
0.325017 0.020404 0.006457 0.013947 0.026861
0.325673 0.021052 0.006658 0.014394 0.027711
0.326329 0.021706 0.006861 0.014845 0.028568
0.326986 0.022366 0.007066 0.015301 0.029432
0.327642 0.023032 0.007272 0.015760 0.030304
0.328298 0.023704 0.007480 0.016225 0.031184
0.328954 0.024382 0.007689 0.016693 0.032071
0.329611 0.025066 0.007900 0.017166 0.032966
0.330267 0.025756 0.008113 0.017642 0.033869
0.330923 0.026451 0.008328 0.018124 0.034779
0.331580 0.027153 0.008544 0.018609 0.035697
0.332236 0.027861 0.008761 0.019099 0.036622
0.332892 0.028574 0.008981 0.019593 0.037555
0.333548 0.029294 0.009202 0.020092 0.038496
0.334205 0.030019 0.009425 0.020595 0.039444
0.334861 0.030751 0.009649 0.021102 0.040400
0.335517 0.031489 0.009875 0.021614 0.041364
0.336174 0.032232 0.010102 0.022130 0.042335
0.336830 0.032982 0.010332 0.022651 0.043314
0.337486 0.033738 0.010562 0.023175 0.044300
0.338142 0.034500 0.010795 0.023705 0.045295
0.338799 0.035268 0.011029 0.024239 0.046296
0.339455 0.036041 0.011265 0.024777 0.047306
0.340111 0.036821 0.011502 0.025319 0.048323
0.340768 0.037607 0.011741 0.025867 0.049348
0.341424 0.038399 0.011981 0.026418 0.050380
0.342080 0.039197 0.012223 0.026974 0.051421
0.342736 0.040001 0.012467 0.027535 0.052468
0.343393 0.040812 0.012712 0.028100 0.053524
0.344049 0.041628 0.012959 0.028669 0.054587
0.344705 0.042450 0.013207 0.029243 0.055657
0.345362 0.043279 0.013457 0.029822 0.056736
0.346018 0.044113 0.013708 0.030405 0.057821
0.346674 0.044954 0.013961 0.030992 0.058915
0.347330 0.045800 0.014216 0.031584 0.060016
0.347987 0.046653 0.014472 0.032181 0.061125
0.348643 0.047511 0.014729 0.032782 0.062241
0.349299 0.048376 0.014988 0.033388 0.063364
0.349956 0.049247 0.015249 0.033998 0.064496
0.350612 0.050124 0.015511 0.034613 0.065635
0.351268 0.051006 0.015775 0.035232 0.066781
0.351924 0.051895 0.016040 0.035856 0.067935
0.352581 0.052790 0.016306 0.036484 0.069096
0.353237 0.053691 0.016574 0.037117 0.070265
0.353893 0.054598 0.016844 0.037754 0.071442
0.354549 0.055511 0.017114 0.038397 0.072625
0.355206 0.056430 0.017387 0.039043 0.073817
0.355862 0.057355 0.017660 0.039694 0.075015
0.356518 0.058286 0.017936 0.040350 0.076221
0.357175 0.059223 0.018212 0.041011 0.077435
0.357831 0.060166 0.018490 0.041675 0.078656
0.358487 0.061114 0.018769 0.042345 0.079884
0.359143 0.062069 0.019050 0.043019 0.081119
0.359800 0.063030 0.019332 0.043698 0.082362
0.360456 0.063997 0.019616 0.044381 0.083612
0.361112 0.064969 0.019900 0.045069 0.084869
0.361769 0.065948 0.020186 0.045761 0.086134
0.362425 0.066932 0.020474 0.046458 0.087406
0.363081 0.067922 0.020763 0.047160 0.088685
0.363737 0.068918 0.021053 0.047866 0.089971
0.364394 0.069920 0.021344 0.048576 0.091264
0.365050 0.070928 0.021636 0.049291 0.092564
0.365706 0.071941 0.021930 0.050011 0.093872
0.366363 0.072961 0.022225 0.050736 0.095186
0.367019 0.073986 0.022521 0.051464 0.096507
0.367675 0.075017 0.022819 0.052198 0.097836
0.368331 0.076054 0.023118 0.052936 0.099171
0.368988 0.077096 0.023418 0.053678 0.100513
0.369644 0.078144 0.023719 0.054425 0.101863
0.370300 0.079198 0.024021 0.055177 0.103219
0.370957 0.080257 0.024324 0.055933 0.104581
0.371613 0.081322 0.024629 0.056694 0.105951
0.372269 0.082393 0.024934 0.057459 0.107327
0.372925 0.083469 0.025241 0.058229 0.108710
0.373582 0.084551 0.025549 0.059003 0.110100
0.374238 0.085639 0.025857 0.059781 0.111496
0.374894 0.086732 0.026167 0.060564 0.112899
0.375551 0.087830 0.026478 0.061352 0.114308
0.376207 0.088934 0.026790 0.062144 0.115724
0.376863 0.090044 0.027103 0.062941 0.117147
0.377519 0.091159 0.027417 0.063742 0.118575
0.378176 0.092279 0.027732 0.064547 0.120011
0.378832 0.093404 0.028048 0.065357 0.121452
0.379488 0.094535 0.028364 0.066171 0.122900
0.380145 0.095672 0.028682 0.066990 0.124354
0.380801 0.096813 0.029001 0.067813 0.125814
0.381457 0.097960 0.029320 0.068640 0.127280
0.382113 0.099112 0.029640 0.069472 0.128752
0.382770 0.100269 0.029962 0.070308 0.130231
0.383426 0.101432 0.030283 0.071148 0.131715
0.384082 0.102599 0.030606 0.071993 0.133205
0.384739 0.103772 0.030930 0.072842 0.134702
0.385395 0.104950 0.031254 0.073695 0.136204
0.386051 0.106132 0.031579 0.074553 0.137711
0.386707 0.107320 0.031905 0.075415 0.139225
0.387364 0.108512 0.032231 0.076281 0.140744
0.388020 0.109710 0.032558 0.077152 0.142268
0.388676 0.110912 0.032886 0.078026 0.143799
0.389333 0.112120 0.033215 0.078905 0.145334
0.389989 0.113332 0.033544 0.079788 0.146875
0.390645 0.114548 0.033873 0.080675 0.148422
0.391301 0.115770 0.034204 0.081566 0.149974
0.391958 0.116996 0.034534 0.082462 0.151531
0.392614 0.118227 0.034866 0.083361 0.153093
0.393270 0.119462 0.035198 0.084265 0.154660
0.393927 0.120702 0.035530 0.085172 0.156232
0.394583 0.121947 0.035863 0.086084 0.157809
0.395239 0.123195 0.036196 0.087000 0.159391
0.395895 0.124449 0.036530 0.087919 0.160978
0.396552 0.125706 0.036864 0.088843 0.162570
0.397208 0.126968 0.037198 0.089770 0.164166
0.397864 0.128235 0.037533 0.090702 0.165767
0.398521 0.129505 0.037868 0.091637 0.167373
0.399177 0.130780 0.038203 0.092576 0.168983
0.399833 0.132058 0.038539 0.093520 0.170597
0.400489 0.133341 0.038875 0.094466 0.172216
0.401146 0.134628 0.039211 0.095417 0.173839
0.401802 0.135919 0.039547 0.096372 0.175466
0.402458 0.137213 0.039884 0.097330 0.177097
0.403115 0.138512 0.040220 0.098292 0.178732
0.403771 0.139814 0.040557 0.099257 0.180371
0.404427 0.141120 0.040894 0.100226 0.182014
0.405083 0.142430 0.041231 0.101199 0.183661
0.405740 0.143744 0.041568 0.102176 0.185311
0.406396 0.145060 0.041905 0.103156 0.186965
0.407052 0.146381 0.042242 0.104139 0.188623
0.407709 0.147705 0.042579 0.105126 0.190284
0.408365 0.149032 0.042916 0.106117 0.191948
0.409021 0.150363 0.043252 0.107111 0.193615
0.409677 0.151697 0.043589 0.108108 0.195286
0.410334 0.153034 0.043926 0.109108 0.196960
0.410990 0.154375 0.044262 0.110112 0.198637
0.411646 0.155718 0.044598 0.111120 0.200316
0.412303 0.157064 0.044934 0.112130 0.201999
0.412959 0.158414 0.045270 0.113144 0.203684
0.413615 0.159766 0.045606 0.114161 0.205372
0.414271 0.161121 0.045941 0.115181 0.207062
0.414928 0.162479 0.046275 0.116204 0.208755
0.415584 0.163840 0.046610 0.117230 0.210450
0.416240 0.165203 0.046944 0.118259 0.212147
0.416897 0.166569 0.047278 0.119291 0.213846
0.417553 0.167937 0.047611 0.120326 0.215548
0.418209 0.169308 0.047943 0.121364 0.217251
0.418865 0.170681 0.048276 0.122405 0.218956
0.419522 0.172056 0.048607 0.123449 0.220663
0.420178 0.173434 0.048938 0.124495 0.222372
0.420834 0.174813 0.049269 0.125544 0.224082
0.421491 0.176195 0.049599 0.126596 0.225793
0.422147 0.177578 0.049928 0.127651 0.227506
0.422803 0.178964 0.050256 0.128708 0.229220
0.423459 0.180351 0.050584 0.129767 0.230935
0.424116 0.181740 0.050911 0.130829 0.232652
0.424772 0.183131 0.051237 0.131894 0.234369
0.425428 0.184524 0.051563 0.132961 0.236086
0.426085 0.185917 0.051887 0.134030 0.237805
0.426741 0.187313 0.052211 0.135102 0.239524
0.427397 0.188709 0.052534 0.136175 0.241243
0.428053 0.190107 0.052856 0.137251 0.242963
0.428710 0.191506 0.053177 0.138330 0.244683
0.429366 0.192907 0.053497 0.139410 0.246403
0.430022 0.194308 0.053816 0.140492 0.248124
0.430679 0.195710 0.054134 0.141576 0.249844
0.431335 0.197113 0.054450 0.142663 0.251563
0.431991 0.198517 0.054766 0.143751 0.253283
0.432647 0.199921 0.055081 0.144841 0.255002
0.433304 0.201326 0.055394 0.145932 0.256720
0.433960 0.202732 0.055706 0.147026 0.258438
0.434616 0.204138 0.056017 0.148121 0.260155
0.435273 0.205544 0.056326 0.149217 0.261870
0.435929 0.206950 0.056635 0.150316 0.263585
0.436585 0.208357 0.056942 0.151415 0.265299
0.437241 0.209764 0.057247 0.152516 0.267011
0.437898 0.211170 0.057552 0.153619 0.268722
0.438554 0.212577 0.057854 0.154723 0.270431
0.439210 0.213983 0.058156 0.155828 0.272139
0.439867 0.215389 0.058455 0.156934 0.273844
0.440523 0.216795 0.058754 0.158041 0.275548
0.441179 0.218200 0.059050 0.159149 0.277250
0.441835 0.219604 0.059345 0.160259 0.278949
0.442492 0.221008 0.059639 0.161369 0.280647
0.443148 0.222411 0.059931 0.162480 0.282341
0.443804 0.223813 0.060221 0.163592 0.284034
0.444461 0.225214 0.060509 0.164704 0.285723
0.445117 0.226614 0.060796 0.165818 0.287410
0.445773 0.228012 0.061081 0.166931 0.289093
0.446429 0.229410 0.061364 0.168046 0.290774
0.447086 0.230806 0.061645 0.169161 0.292451
0.447742 0.232200 0.061925 0.170276 0.294125
0.448398 0.233593 0.062202 0.171391 0.295796
0.449055 0.234985 0.062478 0.172507 0.297462
0.449711 0.236374 0.062751 0.173623 0.299125
0.450367 0.237762 0.063023 0.174739 0.300784
0.451023 0.239147 0.063292 0.175855 0.302440
0.451680 0.240531 0.063560 0.176971 0.304090
0.452336 0.241912 0.063825 0.178087 0.305737
0.452992 0.243291 0.064088 0.179202 0.307379
0.453648 0.244667 0.064350 0.180318 0.309017
0.454305 0.246041 0.064608 0.181433 0.310650
0.454961 0.247413 0.064865 0.182547 0.312278
0.455617 0.248781 0.065120 0.183661 0.313901
0.456274 0.250147 0.065372 0.184775 0.315519
0.456930 0.251510 0.065622 0.185888 0.317131
0.457586 0.252869 0.065869 0.187000 0.318738
0.458242 0.254226 0.066114 0.188111 0.320340
0.458899 0.255579 0.066357 0.189222 0.321936
0.459555 0.256929 0.066598 0.190331 0.323526
0.460211 0.258275 0.066836 0.191439 0.325110
0.460868 0.259618 0.067071 0.192547 0.326689
0.461524 0.260957 0.067304 0.193653 0.328260
0.462180 0.262292 0.067534 0.194757 0.329826
0.462836 0.263623 0.067762 0.195861 0.331385
0.463493 0.264950 0.067987 0.196962 0.332937
0.464149 0.266273 0.068210 0.198063 0.334483
0.464805 0.267591 0.068430 0.199161 0.336021
0.465462 0.268906 0.068647 0.200258 0.337553
0.466118 0.270215 0.068862 0.201353 0.339077
0.466774 0.271520 0.069074 0.202447 0.340594
0.467430 0.272821 0.069283 0.203538 0.342103
0.468087 0.274116 0.069489 0.204627 0.343605
0.468743 0.275407 0.069692 0.205714 0.345099
0.469399 0.276692 0.069893 0.206799 0.346585
0.470056 0.277972 0.070091 0.207881 0.348063
0.470712 0.279247 0.070286 0.208961 0.349533
0.471368 0.280516 0.070478 0.210039 0.350994
0.472024 0.281780 0.070667 0.211114 0.352447
0.472681 0.283039 0.070853 0.212186 0.353891
0.473337 0.284291 0.071036 0.213255 0.355327
0.473993 0.285538 0.071216 0.214322 0.356753
0.474650 0.286778 0.071393 0.215385 0.358171
0.475306 0.288012 0.071567 0.216446 0.359579
0.475962 0.289241 0.071737 0.217503 0.360978
0.476618 0.290462 0.071905 0.218557 0.362368
0.477275 0.291678 0.072070 0.219608 0.363748
0.477931 0.292887 0.072231 0.220655 0.365118
0.478587 0.294089 0.072389 0.221699 0.366478
0.479244 0.295284 0.072545 0.222739 0.367828
0.479900 0.296472 0.072696 0.223776 0.369168
0.480556 0.297653 0.072845 0.224808 0.370498
0.481212 0.298827 0.072990 0.225837 0.371818
0.481869 0.299994 0.073132 0.226862 0.373126
0.482525 0.301153 0.073271 0.227882 0.374424
0.483181 0.302305 0.073406 0.228899 0.375712
0.483838 0.303449 0.073539 0.229911 0.376988
0.484494 0.304586 0.073667 0.230918 0.378253
0.485150 0.305714 0.073793 0.231922 0.379507
0.485806 0.306835 0.073914 0.232920 0.380749
0.486463 0.307947 0.074033 0.233914 0.381980
0.487119 0.309051 0.074148 0.234903 0.383199
0.487775 0.310147 0.074260 0.235888 0.384407
0.488432 0.311235 0.074368 0.236867 0.385602
0.489088 0.312313 0.074473 0.237841 0.386786
0.489744 0.313384 0.074574 0.238810 0.387957
0.490400 0.314445 0.074671 0.239774 0.389116
0.491057 0.315497 0.074766 0.240732 0.390263
0.491713 0.316541 0.074856 0.241685 0.391397
0.492369 0.317575 0.074943 0.242632 0.392518
0.493026 0.318600 0.075027 0.243573 0.393627
0.493682 0.319616 0.075107 0.244509 0.394722
0.494338 0.320622 0.075183 0.245439 0.395805
0.494994 0.321618 0.075256 0.246363 0.396874
0.495651 0.322605 0.075325 0.247280 0.397930
0.496307 0.323582 0.075390 0.248192 0.398972
0.496963 0.324549 0.075452 0.249097 0.400001
0.497620 0.325506 0.075510 0.249996 0.401016
0.498276 0.326453 0.075565 0.250888 0.402018
0.498932 0.327390 0.075615 0.251774 0.403005
0.499588 0.328316 0.075663 0.252653 0.403978
0.500245 0.329231 0.075706 0.253525 0.404938
0.500901 0.330137 0.075746 0.254391 0.405882
0.501557 0.331031 0.075782 0.255249 0.406813
0.502214 0.331915 0.075815 0.256100 0.407729
0.502870 0.332787 0.075843 0.256944 0.408630
0.503526 0.333649 0.075868 0.257781 0.409517
0.504182 0.334499 0.075890 0.258610 0.410389
0.504839 0.335338 0.075907 0.259431 0.411246
0.505495 0.336166 0.075921 0.260245 0.412087
0.506151 0.336983 0.075931 0.261052 0.412914
0.506808 0.337788 0.075937 0.261850 0.413725
0.507464 0.338581 0.075940 0.262641 0.414521
0.508120 0.339362 0.075939 0.263423 0.415301
0.508776 0.340132 0.075934 0.264198 0.416066
0.509433 0.340889 0.075926 0.264964 0.416815
0.510089 0.341635 0.075914 0.265721 0.417548
0.510745 0.342368 0.075898 0.266471 0.418266
0.511402 0.343089 0.075878 0.267212 0.418967
0.512058 0.343798 0.075854 0.267944 0.419653
0.512714 0.344494 0.075827 0.268667 0.420322
0.513370 0.345178 0.075796 0.269382 0.420974
0.514027 0.345849 0.075762 0.270087 0.421611
0.514683 0.346507 0.075724 0.270784 0.422231
0.515339 0.347153 0.075682 0.271471 0.422834
0.515996 0.347785 0.075636 0.272149 0.423421
0.516652 0.348405 0.075586 0.272818 0.423991
0.517308 0.349011 0.075533 0.273477 0.424544
0.517964 0.349604 0.075477 0.274127 0.425081
0.518621 0.350184 0.075416 0.274767 0.425600
0.519277 0.350750 0.075352 0.275398 0.426102
0.519933 0.351303 0.075284 0.276018 0.426587
0.520590 0.351842 0.075213 0.276629 0.427055
0.521246 0.352368 0.075138 0.277230 0.427506
0.521902 0.352880 0.075059 0.277820 0.427939
0.522558 0.353378 0.074977 0.278401 0.428355
0.523215 0.353862 0.074891 0.278970 0.428753
0.523871 0.354332 0.074802 0.279530 0.429134
0.524527 0.354788 0.074709 0.280079 0.429497
0.525184 0.355230 0.074613 0.280617 0.429843
0.525840 0.355658 0.074513 0.281145 0.430170
0.526496 0.356071 0.074409 0.281662 0.430480
0.527152 0.356470 0.074302 0.282168 0.430772
0.527809 0.356855 0.074191 0.282663 0.431046
0.528465 0.357225 0.074077 0.283147 0.431302
0.529121 0.357580 0.073960 0.283620 0.431540
0.529778 0.357921 0.073839 0.284082 0.431760
0.530434 0.358247 0.073715 0.284532 0.431961
0.531090 0.358558 0.073587 0.284971 0.432145
0.531746 0.358854 0.073456 0.285398 0.432310
0.532403 0.359135 0.073322 0.285814 0.432457
0.533059 0.359401 0.073184 0.286218 0.432585
0.533715 0.359653 0.073043 0.286610 0.432695
0.534372 0.359889 0.072898 0.286990 0.432787
0.535028 0.360109 0.072751 0.287359 0.432860
0.535684 0.360315 0.072600 0.287715 0.432915
0.536340 0.360505 0.072446 0.288059 0.432951
0.536997 0.360680 0.072289 0.288391 0.432968
0.537653 0.360839 0.072128 0.288711 0.432967
0.538309 0.360983 0.071965 0.289019 0.432948
0.538966 0.361111 0.071798 0.289314 0.432909
0.539622 0.361224 0.071628 0.289596 0.432852
0.540278 0.361321 0.071455 0.289866 0.432776
0.540934 0.361402 0.071279 0.290123 0.432682
0.541591 0.361468 0.071101 0.290367 0.432568
0.542247 0.361518 0.070919 0.290599 0.432436
0.542903 0.361552 0.070734 0.290818 0.432286
0.543560 0.361570 0.070546 0.291023 0.432116
0.544216 0.361572 0.070356 0.291216 0.431927
0.544872 0.361558 0.070162 0.291396 0.431720
0.545528 0.361528 0.069966 0.291562 0.431494
0.546185 0.361482 0.069767 0.291715 0.431249
0.546841 0.361420 0.069565 0.291855 0.430985
0.547497 0.361342 0.069361 0.291981 0.430703
0.548154 0.361247 0.069154 0.292094 0.430401
0.548810 0.361137 0.068944 0.292193 0.430081
0.549466 0.361010 0.068731 0.292279 0.429742
0.550122 0.360867 0.068516 0.292351 0.429384
0.550779 0.360708 0.068299 0.292409 0.429007
0.551435 0.360532 0.068079 0.292454 0.428611
0.552091 0.360341 0.067856 0.292484 0.428197
0.552747 0.360132 0.067631 0.292501 0.427764
0.553404 0.359908 0.067404 0.292504 0.427312
0.554060 0.359667 0.067174 0.292493 0.426841
0.554716 0.359409 0.066942 0.292467 0.426351
0.555373 0.359136 0.066708 0.292428 0.425843
0.556029 0.358845 0.066471 0.292374 0.425316
0.556685 0.358539 0.066232 0.292306 0.424771
0.557341 0.358216 0.065991 0.292224 0.424207
0.557998 0.357876 0.065748 0.292128 0.423624
0.558654 0.357520 0.065503 0.292017 0.423023
0.559310 0.357147 0.065256 0.291892 0.422403
0.559967 0.356758 0.065006 0.291752 0.421765
0.560623 0.356353 0.064755 0.291598 0.421108
0.561279 0.355931 0.064502 0.291429 0.420432
0.561935 0.355492 0.064247 0.291245 0.419739
0.562592 0.355037 0.063990 0.291047 0.419027
0.563248 0.354565 0.063731 0.290834 0.418296
0.563904 0.354077 0.063471 0.290607 0.417548
0.564561 0.353573 0.063208 0.290365 0.416781
0.565217 0.353052 0.062944 0.290108 0.415996
0.565873 0.352514 0.062679 0.289836 0.415193
0.566529 0.351961 0.062412 0.289549 0.414372
0.567186 0.351390 0.062143 0.289247 0.413533
0.567842 0.350803 0.061873 0.288931 0.412676
0.568498 0.350200 0.061601 0.288599 0.411801
0.569155 0.349581 0.061328 0.288253 0.410908
0.569811 0.348945 0.061053 0.287892 0.409998
0.570467 0.348292 0.060777 0.287515 0.409070
0.571123 0.347624 0.060500 0.287124 0.408124
0.571780 0.346939 0.060222 0.286717 0.407161
0.572436 0.346238 0.059942 0.286296 0.406180
0.573092 0.345520 0.059661 0.285859 0.405181
0.573749 0.344787 0.059379 0.285407 0.404166
0.574405 0.344037 0.059096 0.284941 0.403133
0.575061 0.343271 0.058812 0.284459 0.402082
0.575717 0.342488 0.058527 0.283962 0.401015
0.576374 0.341690 0.058241 0.283450 0.399931
0.577030 0.340876 0.057953 0.282922 0.398829
0.577686 0.340046 0.057665 0.282380 0.397711
0.578343 0.339199 0.057377 0.281823 0.396576
0.578999 0.338337 0.057087 0.281250 0.395424
0.579655 0.337459 0.056797 0.280662 0.394256
0.580311 0.336565 0.056506 0.280059 0.393071
0.580968 0.335655 0.056214 0.279441 0.391869
0.581624 0.334730 0.055922 0.278808 0.390651
0.582280 0.333788 0.055629 0.278160 0.389417
0.582937 0.332832 0.055335 0.277497 0.388166
0.583593 0.331859 0.055041 0.276818 0.386900
0.584249 0.330871 0.054746 0.276125 0.385617
0.584905 0.329868 0.054451 0.275416 0.384319
0.585562 0.328849 0.054156 0.274693 0.383004
0.586218 0.327814 0.053860 0.273954 0.381674
0.586874 0.326765 0.053564 0.273201 0.380329
0.587531 0.325700 0.053267 0.272432 0.378967
0.588187 0.324620 0.052971 0.271649 0.377590
0.588843 0.323524 0.052674 0.270851 0.376198
0.589499 0.322414 0.052377 0.270037 0.374791
0.590156 0.321289 0.052079 0.269209 0.373368
0.590812 0.320149 0.051782 0.268367 0.371931
0.591468 0.318994 0.051485 0.267509 0.370478
0.592125 0.317824 0.051187 0.266637 0.369011
0.592781 0.316639 0.050890 0.265750 0.367529
0.593437 0.315440 0.050592 0.264848 0.366032
0.594093 0.314226 0.050294 0.263932 0.364521
0.594750 0.312998 0.049997 0.263001 0.362995
0.595406 0.311756 0.049700 0.262056 0.361455
0.596062 0.310499 0.049402 0.261096 0.359901
0.596719 0.309228 0.049105 0.260122 0.358333
0.597375 0.307942 0.048809 0.259134 0.356751
0.598031 0.306643 0.048512 0.258131 0.355155
0.598687 0.305329 0.048215 0.257114 0.353545
0.599344 0.304002 0.047919 0.256083 0.351921
0.600000 0.302661 0.047623 0.255038 0.350284


==> plot_data/gfb_1o4_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std LinCombo
0.010000 1.200504 1.186231 0.003381 1.182850 1.189612 1.268977
0.010990 1.210247 1.195345 0.003529 1.191816 1.198874 1.281220
0.011980 1.219568 1.204072 0.003668 1.200404 1.207740 1.292854
0.012970 1.228517 1.212460 0.003800 1.208661 1.216260 1.303952
0.013960 1.237138 1.220547 0.003924 1.216623 1.224472 1.314575
0.014950 1.245464 1.228366 0.004043 1.224323 1.232409 1.324772
0.015940 1.253525 1.235943 0.004155 1.231787 1.240098 1.334586
0.016930 1.261346 1.243300 0.004263 1.239037 1.247563 1.344052
0.017920 1.268946 1.250458 0.004366 1.246092 1.254824 1.353200
0.018910 1.276345 1.257432 0.004464 1.252968 1.261897 1.362057
0.019900 1.283559 1.264238 0.004559 1.259679 1.268797 1.370646
0.020890 1.290600 1.270888 0.004649 1.266239 1.275537 1.378986
0.021880 1.297482 1.277393 0.004736 1.272657 1.282129 1.387095
0.022870 1.304215 1.283763 0.004820 1.278943 1.288583 1.394989
0.023860 1.310809 1.290007 0.004900 1.285108 1.294907 1.402682
0.024850 1.317273 1.296134 0.004977 1.291157 1.301111 1.410186
0.025840 1.323613 1.302150 0.005052 1.297098 1.307201 1.417514
0.026830 1.329839 1.308062 0.005123 1.302938 1.313185 1.424675
0.027820 1.335955 1.313875 0.005192 1.308683 1.319067 1.431678
0.028810 1.341968 1.319596 0.005259 1.314337 1.324854 1.438533
0.029800 1.347883 1.325228 0.005323 1.319905 1.330551 1.445246
0.030790 1.353706 1.330777 0.005385 1.325392 1.336162 1.451826
0.031780 1.359440 1.336247 0.005445 1.330802 1.341692 1.458278
0.032770 1.365089 1.341641 0.005502 1.336139 1.347143 1.464609
0.033760 1.370659 1.346964 0.005558 1.341406 1.352521 1.470825
0.034750 1.376151 1.352217 0.005611 1.346606 1.357829 1.476930
0.035740 1.381571 1.357405 0.005663 1.351742 1.363069 1.482930
0.036730 1.386920 1.362531 0.005713 1.356818 1.368244 1.488829
0.037720 1.392201 1.367596 0.005761 1.361835 1.373357 1.494631
0.038710 1.397418 1.372603 0.005808 1.366795 1.378411 1.500340
0.039700 1.402572 1.377555 0.005853 1.371703 1.383408 1.505960
0.040690 1.407667 1.382454 0.005896 1.376558 1.388350 1.511495
0.041680 1.412704 1.387302 0.005938 1.381364 1.393239 1.516947
0.042670 1.417686 1.392100 0.005978 1.386122 1.398078 1.522320
0.043660 1.422614 1.396851 0.006016 1.390834 1.402867 1.527616
0.044650 1.427491 1.401556 0.006054 1.395502 1.407610 1.532839
0.045640 1.432317 1.406217 0.006090 1.400127 1.412307 1.537991
0.046630 1.437095 1.410835 0.006124 1.404711 1.416960 1.543074
0.047620 1.441827 1.415412 0.006158 1.409255 1.421570 1.548090
0.048610 1.446514 1.419950 0.006190 1.413760 1.426139 1.553042
0.049600 1.451157 1.424448 0.006221 1.418228 1.430669 1.557932
0.050590 1.455757 1.428910 0.006250 1.422660 1.435160 1.562762
0.051580 1.460316 1.433335 0.006279 1.427057 1.439614 1.567534
0.052570 1.464836 1.437725 0.006306 1.431420 1.444031 1.572249
0.053560 1.469317 1.442081 0.006332 1.435750 1.448413 1.576910
0.054549 1.473760 1.446405 0.006357 1.440048 1.452761 1.581517
0.055539 1.478167 1.450696 0.006381 1.444315 1.457077 1.586072
0.056529 1.482538 1.454956 0.006404 1.448552 1.461360 1.590578
0.057519 1.486874 1.459186 0.006426 1.452760 1.465611 1.595035
0.058509 1.491177 1.463386 0.006446 1.456940 1.469832 1.599444
0.059499 1.495448 1.467558 0.006466 1.461092 1.474024 1.603808
0.060489 1.499686 1.471702 0.006485 1.465217 1.478187 1.608126
0.061479 1.503893 1.475819 0.006503 1.469316 1.482322 1.612401
0.062469 1.508070 1.479909 0.006520 1.473389 1.486429 1.616634
0.063459 1.512218 1.483974 0.006536 1.477438 1.490510 1.620825
0.064449 1.516336 1.488014 0.006551 1.481463 1.494565 1.624976
0.065439 1.520427 1.492030 0.006566 1.485464 1.498595 1.629087
0.066429 1.524490 1.496021 0.006579 1.489442 1.502600 1.633160
0.067419 1.528527 1.499990 0.006592 1.493398 1.506581 1.637196
0.068409 1.532537 1.503935 0.006603 1.497332 1.510539 1.641196
0.069399 1.536521 1.507859 0.006614 1.501245 1.514473 1.645160
0.070389 1.540481 1.511761 0.006625 1.505136 1.518386 1.649089
0.071379 1.544416 1.515642 0.006634 1.509008 1.522276 1.652984
0.072369 1.548327 1.519502 0.006643 1.512860 1.526145 1.656846
0.073359 1.552215 1.523342 0.006650 1.516692 1.529993 1.660676
0.074349 1.556080 1.527163 0.006657 1.520505 1.533820 1.664474
0.075339 1.559923 1.530964 0.006664 1.524300 1.537628 1.668241
0.076329 1.563744 1.534746 0.006669 1.528077 1.541416 1.671978
0.077319 1.567543 1.538510 0.006674 1.531836 1.545185 1.675686
0.078309 1.571321 1.542256 0.006678 1.535578 1.548935 1.679364
0.079299 1.575079 1.545984 0.006682 1.539302 1.552666 1.683014
0.080289 1.578816 1.549695 0.006685 1.543011 1.556380 1.686637
0.081279 1.582534 1.553389 0.006687 1.546702 1.560076 1.690232
0.082269 1.586232 1.557067 0.006689 1.550378 1.563755 1.693801
0.083259 1.589912 1.560728 0.006689 1.554039 1.567417 1.697344
0.084249 1.593572 1.564373 0.006690 1.557684 1.571063 1.700861
0.085239 1.597215 1.568003 0.006689 1.561314 1.574692 1.704354
0.086229 1.600839 1.571617 0.006688 1.564929 1.578306 1.707822
0.087219 1.604446 1.575217 0.006687 1.568530 1.581903 1.711266
0.088209 1.608035 1.578801 0.006684 1.572117 1.585486 1.714686
0.089199 1.611608 1.582372 0.006682 1.575690 1.589053 1.718084
0.090189 1.615163 1.585928 0.006678 1.579250 1.592606 1.721459
0.091179 1.618703 1.589470 0.006674 1.582796 1.596144 1.724811
0.092169 1.622226 1.592999 0.006670 1.586329 1.599668 1.728143
0.093159 1.625734 1.596514 0.006664 1.589849 1.603178 1.731452
0.094149 1.629226 1.600016 0.006659 1.593357 1.606675 1.734741
0.095139 1.632703 1.603505 0.006653 1.596852 1.610158 1.738010
0.096129 1.636164 1.606982 0.006646 1.600336 1.613627 1.741258
0.097119 1.639611 1.610446 0.006639 1.603807 1.617084 1.744487
0.098109 1.643044 1.613898 0.006631 1.607267 1.620528 1.747696
0.099099 1.646462 1.617337 0.006623 1.610715 1.623960 1.750886
0.100089 1.649867 1.620766 0.006614 1.614152 1.627379 1.754057
0.101079 1.653257 1.624182 0.006604 1.617578 1.630787 1.757211
0.102069 1.656634 1.627587 0.006595 1.620992 1.634182 1.760346
0.103059 1.659998 1.630981 0.006584 1.624397 1.637565 1.763463
0.104049 1.663348 1.634364 0.006574 1.627790 1.640938 1.766563
0.105039 1.666686 1.637736 0.006562 1.631174 1.644299 1.769646
0.106029 1.670011 1.641098 0.006551 1.634547 1.647648 1.772712
0.107019 1.673323 1.644449 0.006539 1.637910 1.650987 1.775762
0.108009 1.676623 1.647789 0.006526 1.641263 1.654315 1.778795
0.108999 1.679911 1.651120 0.006513 1.644607 1.657633 1.781813
0.109989 1.683187 1.654440 0.006499 1.647941 1.660940 1.784815
0.110979 1.686452 1.657751 0.006485 1.651266 1.664237 1.787801
0.111969 1.689704 1.661052 0.006471 1.654581 1.667524 1.790772
0.112959 1.692946 1.664344 0.006456 1.657888 1.670800 1.793729
0.113949 1.696176 1.667627 0.006441 1.661185 1.674068 1.796670
0.114939 1.699395 1.670900 0.006425 1.664474 1.677325 1.799598
0.115929 1.702603 1.674164 0.006409 1.667754 1.680573 1.802511
0.116919 1.705800 1.677419 0.006393 1.671026 1.683812 1.805410
0.117909 1.708987 1.680665 0.006376 1.674289 1.687041 1.808296
0.118899 1.712163 1.683903 0.006359 1.677544 1.690262 1.811168
0.119889 1.715330 1.687132 0.006341 1.680791 1.693474 1.814027
0.120879 1.718486 1.690353 0.006323 1.684030 1.696676 1.816873
0.121869 1.721631 1.693566 0.006305 1.687261 1.699871 1.819705
0.122859 1.724768 1.696770 0.006286 1.690484 1.703056 1.822526
0.123849 1.727894 1.699967 0.006267 1.693700 1.706234 1.825334
0.124839 1.731011 1.703155 0.006247 1.696908 1.709403 1.828129
0.125829 1.734118 1.706336 0.006227 1.700109 1.712564 1.830913
0.126819 1.737217 1.709509 0.006207 1.703302 1.715716 1.833685
0.127809 1.740305 1.712675 0.006187 1.706488 1.718861 1.836445
0.128799 1.743385 1.715833 0.006166 1.709667 1.721999 1.839193
0.129789 1.746456 1.718984 0.006144 1.712839 1.725128 1.841931
0.130779 1.749519 1.722127 0.006123 1.716004 1.728250 1.844657
0.131769 1.752572 1.725263 0.006101 1.719163 1.731364 1.847372
0.132759 1.755617 1.728393 0.006079 1.722314 1.734472 1.850076
0.133749 1.758653 1.731515 0.006056 1.725459 1.737571 1.852770
0.134739 1.761681 1.734631 0.006033 1.728598 1.740664 1.855453
0.135729 1.764701 1.737740 0.006010 1.731730 1.743750 1.858126
0.136719 1.767713 1.740842 0.005986 1.734856 1.746828 1.860789
0.137709 1.770717 1.743938 0.005963 1.737975 1.749900 1.863442
0.138699 1.773713 1.747027 0.005938 1.741088 1.752965 1.866085
0.139689 1.776701 1.750110 0.005914 1.744196 1.756023 1.868718
0.140679 1.779681 1.753186 0.005889 1.747297 1.759075 1.871342
0.141669 1.782654 1.756256 0.005864 1.750392 1.762120 1.873957
0.142659 1.785619 1.759321 0.005839 1.753482 1.765159 1.876562
0.143648 1.788576 1.762379 0.005813 1.756566 1.768192 1.879158
0.144638 1.791527 1.765431 0.005787 1.759644 1.771218 1.881745
0.145628 1.794470 1.768477 0.005761 1.762716 1.774238 1.884323
0.146618 1.797406 1.771518 0.005735 1.765783 1.777252 1.886892
0.147608 1.800335 1.774552 0.005708 1.768845 1.780260 1.889453
0.148598 1.803257 1.777582 0.005681 1.771901 1.783262 1.892006
0.149588 1.806172 1.780605 0.005654 1.774952 1.786259 1.894550
0.150578 1.809081 1.783623 0.005626 1.777997 1.789249 1.897085
0.151568 1.811983 1.786636 0.005598 1.781038 1.792234 1.899613
0.152558 1.814878 1.789643 0.005570 1.784073 1.795213 1.902133
0.153548 1.817766 1.792645 0.005542 1.787103 1.798187 1.904645
0.154538 1.820648 1.795642 0.005513 1.790128 1.801155 1.907149
0.155528 1.823524 1.798633 0.005484 1.793149 1.804118 1.909645
0.156518 1.826393 1.801620 0.005455 1.796164 1.807075 1.912134
0.157508 1.829257 1.804601 0.005426 1.799175 1.810027 1.914616
0.158498 1.832114 1.807578 0.005397 1.802181 1.812974 1.917090
0.159488 1.834965 1.810549 0.005367 1.805182 1.815916 1.919557
0.160478 1.837810 1.813516 0.005337 1.808179 1.818853 1.922017
0.161468 1.840649 1.816478 0.005307 1.811171 1.821785 1.924471
0.162458 1.843482 1.819435 0.005276 1.814159 1.824711 1.926917
0.163448 1.846309 1.822388 0.005246 1.817142 1.827633 1.929356
0.164438 1.849131 1.825336 0.005215 1.820121 1.830550 1.931789
0.165428 1.851947 1.828279 0.005184 1.823095 1.833463 1.934215
0.166418 1.854758 1.831218 0.005152 1.826066 1.836370 1.936635
0.167408 1.857562 1.834153 0.005121 1.829032 1.839273 1.939048
0.168398 1.860362 1.837083 0.005089 1.831993 1.842172 1.941455
0.169388 1.863156 1.840008 0.005057 1.834951 1.845066 1.943856
0.170378 1.865945 1.842930 0.005025 1.837905 1.847955 1.946250
0.171368 1.868729 1.845847 0.004993 1.840854 1.850840 1.948639
0.172358 1.871507 1.848761 0.004960 1.843800 1.853721 1.951022
0.173348 1.874280 1.851670 0.004928 1.846742 1.856597 1.953399
0.174338 1.877048 1.854575 0.004895 1.849680 1.859469 1.955770
0.175328 1.879812 1.857475 0.004862 1.852614 1.862337 1.958135
0.176318 1.882570 1.860372 0.004829 1.855544 1.865201 1.960495
0.177308 1.885323 1.863266 0.004795 1.858470 1.868061 1.962849
0.178298 1.888072 1.866155 0.004762 1.861393 1.870916 1.965198
0.179288 1.890815 1.869040 0.004728 1.864312 1.873768 1.967542
0.180278 1.893554 1.871922 0.004694 1.867228 1.876616 1.969880
0.181268 1.896289 1.874800 0.004660 1.870140 1.879459 1.972213
0.182258 1.899018 1.877674 0.004625 1.873048 1.882299 1.974541
0.183248 1.901743 1.880544 0.004591 1.875953 1.885135 1.976864
0.184238 1.904464 1.883411 0.004556 1.878855 1.887968 1.979182
0.185228 1.907180 1.886275 0.004522 1.881753 1.890796 1.981495
0.186218 1.909892 1.889134 0.004487 1.884648 1.893621 1.983804
0.187208 1.912599 1.891991 0.004452 1.887539 1.896442 1.986107
0.188198 1.915303 1.894844 0.004416 1.890427 1.899260 1.988406
0.189188 1.918001 1.897693 0.004381 1.893312 1.902074 1.990701
0.190178 1.920696 1.900539 0.004346 1.896194 1.904885 1.992991
0.191168 1.923387 1.903382 0.004310 1.899072 1.907692 1.995276
0.192158 1.926073 1.906222 0.004274 1.901948 1.910496 1.997557
0.193148 1.928755 1.909058 0.004238 1.904820 1.913296 1.999834
0.194138 1.931434 1.911891 0.004202 1.907689 1.916093 2.002106
0.195128 1.934108 1.914721 0.004166 1.910555 1.918887 2.004374
0.196118 1.936779 1.917548 0.004130 1.913419 1.921678 2.006639
0.197108 1.939445 1.920372 0.004093 1.916279 1.924465 2.008899
0.198098 1.942108 1.923193 0.004056 1.919136 1.927249 2.011155
0.199088 1.944767 1.926010 0.004020 1.921991 1.930030 2.013407
0.200078 1.947422 1.928825 0.003983 1.924842 1.932808 2.015655
0.201068 1.950074 1.931637 0.003946 1.927691 1.935583 2.017900
0.202058 1.952722 1.934446 0.003909 1.930537 1.938355 2.020141
0.203048 1.955366 1.937252 0.003872 1.933380 1.941123 2.022378
0.204038 1.958007 1.940055 0.003834 1.936220 1.943889 2.024611
0.205028 1.960644 1.942855 0.003797 1.939058 1.946652 2.026841
0.206018 1.963278 1.945653 0.003759 1.941893 1.949412 2.029067
0.207008 1.965908 1.948448 0.003722 1.944726 1.952169 2.031290
0.207998 1.968535 1.951240 0.003684 1.947556 1.954924 2.033510
0.208988 1.971159 1.954029 0.003646 1.950383 1.957675 2.035726
0.209978 1.973779 1.956816 0.003608 1.953208 1.960424 2.037939
0.210968 1.976396 1.959600 0.003570 1.956030 1.963170 2.040149
0.211958 1.979009 1.962382 0.003532 1.958849 1.965914 2.042356
0.212948 1.981620 1.965161 0.003494 1.961667 1.968655 2.044559
0.213938 1.984227 1.967937 0.003456 1.964481 1.971393 2.046759
0.214928 1.986831 1.970711 0.003417 1.967294 1.974128 2.048957
0.215918 1.989433 1.973483 0.003379 1.970104 1.976861 2.051151
0.216908 1.992031 1.976252 0.003340 1.972912 1.979592 2.053343
0.217898 1.994626 1.979018 0.003302 1.975717 1.982320 2.055532
0.218888 1.997218 1.981783 0.003263 1.978520 1.985046 2.057718
0.219878 1.999807 1.984545 0.003224 1.981321 1.987769 2.059901
0.220868 2.002393 1.987304 0.003185 1.984119 1.990489 2.062081
0.221858 2.004976 1.990061 0.003146 1.986915 1.993208 2.064259
0.222848 2.007557 1.992817 0.003107 1.989709 1.995924 2.066434
0.223838 2.010134 1.995569 0.003068 1.992501 1.998637 2.068607
0.224828 2.012709 1.998320 0.003029 1.995291 2.001349 2.070777
0.225818 2.015282 2.001068 0.002990 1.998079 2.004058 2.072945
0.226808 2.017851 2.003814 0.002950 2.000864 2.006765 2.075110
0.227798 2.020418 2.006558 0.002911 2.003647 2.009470 2.077273
0.228788 2.022982 2.009300 0.002872 2.006429 2.012172 2.079434
0.229778 2.025544 2.012040 0.002832 2.009208 2.014872 2.081592
0.230768 2.028103 2.014778 0.002793 2.011985 2.017571 2.083749
0.231758 2.030659 2.017514 0.002753 2.014761 2.020267 2.085903
0.232747 2.033213 2.020248 0.002713 2.017534 2.022961 2.088054
0.233737 2.035764 2.022979 0.002674 2.020306 2.025653 2.090204
0.234727 2.038314 2.025709 0.002634 2.023075 2.028343 2.092352
0.235717 2.040860 2.028437 0.002594 2.025843 2.031031 2.094498
0.236707 2.043404 2.031163 0.002554 2.028608 2.033717 2.096641
0.237697 2.045946 2.033887 0.002515 2.031372 2.036401 2.098783
0.238687 2.048486 2.036609 0.002475 2.034134 2.039084 2.100923
0.239677 2.051023 2.039329 0.002435 2.036894 2.041764 2.103062
0.240667 2.053558 2.042048 0.002395 2.039653 2.044442 2.105198
0.241657 2.056091 2.044764 0.002355 2.042410 2.047119 2.107333
0.242647 2.058622 2.047479 0.002315 2.045164 2.049794 2.109466
0.243637 2.061150 2.050192 0.002275 2.047918 2.052467 2.111597
0.244627 2.063676 2.052904 0.002235 2.050669 2.055138 2.113727
0.245617 2.066200 2.055613 0.002194 2.053419 2.057808 2.115855
0.246607 2.068723 2.058321 0.002154 2.056167 2.060475 2.117981
0.247597 2.071243 2.061027 0.002114 2.058913 2.063141 2.120106
0.248587 2.073761 2.063732 0.002074 2.061658 2.065806 2.122230
0.249577 2.076277 2.066435 0.002034 2.064401 2.068469 2.124352
0.250567 2.078791 2.069136 0.001993 2.067143 2.071130 2.126473
0.251557 2.081303 2.071836 0.001953 2.069883 2.073789 2.128592
0.252547 2.083813 2.074534 0.001913 2.072621 2.076447 2.130710
0.253537 2.086321 2.077231 0.001873 2.075358 2.079103 2.132827
0.254527 2.088828 2.079926 0.001832 2.078093 2.081758 2.134943
0.255517 2.091332 2.082619 0.001792 2.080827 2.084411 2.137057
0.256507 2.093835 2.085312 0.001752 2.083560 2.087063 2.139170
0.257497 2.096336 2.088002 0.001711 2.086291 2.089714 2.141282
0.258487 2.098835 2.090691 0.001671 2.089020 2.092362 2.143393
0.259477 2.101333 2.093379 0.001631 2.091748 2.095010 2.145503
0.260467 2.103829 2.096065 0.001591 2.094475 2.097656 2.147612
0.261457 2.106323 2.098750 0.001550 2.097200 2.100300 2.149720
0.262447 2.108815 2.101434 0.001510 2.099924 2.102944 2.151827
0.263437 2.111306 2.104116 0.001470 2.102646 2.105585 2.153933
0.264427 2.113795 2.106797 0.001429 2.105367 2.108226 2.156039
0.265417 2.116283 2.109476 0.001389 2.108087 2.110865 2.158143
0.266407 2.118769 2.112154 0.001349 2.110805 2.113503 2.160247
0.267397 2.121254 2.114831 0.001309 2.113523 2.116140 2.162350
0.268387 2.123737 2.117507 0.001268 2.116238 2.118775 2.164452
0.269377 2.126218 2.120181 0.001228 2.118953 2.121409 2.166553
0.270367 2.128698 2.122854 0.001188 2.121666 2.124042 2.168654
0.271357 2.131177 2.125526 0.001148 2.124378 2.126674 2.170754
0.272347 2.133654 2.128197 0.001107 2.127089 2.129304 2.172853
0.273337 2.136130 2.130866 0.001067 2.129799 2.131934 2.174952
0.274327 2.138605 2.133535 0.001027 2.132507 2.134562 2.177051
0.275317 2.141078 2.136202 0.000987 2.135215 2.137189 2.179149
0.276307 2.143550 2.138868 0.000947 2.137921 2.139815 2.181246
0.277297 2.146021 2.141533 0.000907 2.140626 2.142440 2.183343
0.278287 2.148490 2.144197 0.000867 2.143330 2.145064 2.185439
0.279277 2.150958 2.146859 0.000827 2.146032 2.147686 2.187536
0.280267 2.153425 2.149521 0.000787 2.148734 2.150308 2.189631
0.281257 2.155891 2.152182 0.000747 2.151435 2.152929 2.191727
0.282247 2.158355 2.154841 0.000707 2.154134 2.155549 2.193822
0.283237 2.160819 2.157500 0.000667 2.156832 2.158167 2.195917
0.284227 2.163281 2.160157 0.000628 2.159530 2.160785 2.198012
0.285217 2.165742 2.162814 0.000588 2.162226 2.163402 2.200107
0.286207 2.168202 2.165470 0.000548 2.164921 2.166018 2.202201
0.287197 2.170661 2.168124 0.000508 2.167616 2.168633 2.204295
0.288187 2.173119 2.170778 0.000469 2.170309 2.171247 2.206389
0.289177 2.175576 2.173431 0.000429 2.173001 2.173860 2.208483
0.290167 2.178032 2.176083 0.000390 2.175693 2.176472 2.210578
0.291157 2.180487 2.178734 0.000350 2.178383 2.179084 2.212672
0.292147 2.182941 2.181384 0.000311 2.181073 2.181694 2.214766
0.293137 2.185394 2.184033 0.000272 2.183761 2.184304 2.216860
0.294127 2.187846 2.186681 0.000232 2.186449 2.186913 2.218954
0.295117 2.190297 2.189329 0.000193 2.189136 2.189522 2.221048
0.296107 2.192748 2.191975 0.000154 2.191822 2.192129 2.223143
0.297097 2.195197 2.194621 0.000115 2.194507 2.194736 2.225237
0.298087 2.197646 2.197266 0.000076 2.197191 2.197342 2.227332
0.299077 2.200094 2.199911 0.000037 2.199874 2.199947 2.229427
0.300067 2.202541 2.202554 0.000004 2.202550 2.202558 2.231523
0.301057 2.204988 2.205197 0.000041 2.205156 2.205239 2.233618
0.302047 2.207433 2.207839 0.000080 2.207759 2.207919 2.235714
0.303037 2.209878 2.210481 0.000119 2.210362 2.210599 2.237810
0.304027 2.212322 2.213121 0.000158 2.212964 2.213279 2.239907
0.305017 2.214766 2.215761 0.000196 2.215565 2.215957 2.242004
0.306007 2.217209 2.218400 0.000235 2.218166 2.218635 2.244101
0.306997 2.219651 2.221039 0.000273 2.220766 2.221312 2.246199
0.307987 2.222093 2.223677 0.000311 2.223365 2.223988 2.248297
0.308977 2.224534 2.226314 0.000350 2.225964 2.226664 2.250396
0.309967 2.226974 2.228951 0.000388 2.228563 2.229339 2.252496
0.310957 2.229414 2.231587 0.000426 2.231161 2.232013 2.254596
0.311947 2.231854 2.234223 0.000464 2.233758 2.234687 2.256696
0.312937 2.234292 2.236857 0.000502 2.236355 2.237360 2.258797
0.313927 2.236731 2.239492 0.000540 2.238952 2.240032 2.260899
0.314917 2.239169 2.242126 0.000578 2.241548 2.242703 2.263001
0.315907 2.241606 2.244759 0.000616 2.244143 2.245374 2.265105
0.316897 2.244043 2.247391 0.000653 2.246738 2.248045 2.267208
0.317887 2.246479 2.250024 0.000691 2.249333 2.250714 2.269313
0.318877 2.248916 2.252655 0.000728 2.251927 2.253383 2.271418
0.319867 2.251351 2.255286 0.000765 2.254521 2.256052 2.273524
0.320857 2.253787 2.257917 0.000803 2.257114 2.258720 2.275631
0.321846 2.256222 2.260547 0.000840 2.259708 2.261387 2.277739
0.322836 2.258657 2.263177 0.000877 2.262300 2.264054 2.279848
0.323826 2.261091 2.265806 0.000914 2.264893 2.266720 2.281958
0.324816 2.263525 2.268435 0.000951 2.267485 2.269386 2.284068
0.325806 2.265959 2.271064 0.000987 2.270076 2.272051 2.286180
0.326796 2.268393 2.273692 0.001024 2.272668 2.274716 2.288292
0.327786 2.270826 2.276320 0.001061 2.275259 2.277380 2.290406
0.328776 2.273259 2.278947 0.001097 2.277850 2.280044 2.292520
0.329766 2.275692 2.281574 0.001133 2.280441 2.282707 2.294636
0.330756 2.278125 2.284201 0.001170 2.283031 2.285370 2.296752
0.331746 2.280558 2.286827 0.001206 2.285621 2.288033 2.298870
0.332736 2.282990 2.289453 0.001242 2.288211 2.290695 2.300989
0.333726 2.285423 2.292078 0.001278 2.290801 2.293356 2.303109
0.334716 2.287855 2.294704 0.001313 2.293390 2.296017 2.305230
0.335706 2.290287 2.297329 0.001349 2.295980 2.298678 2.307353
0.336696 2.292720 2.299954 0.001385 2.298569 2.301338 2.309476
0.337686 2.295152 2.302578 0.001420 2.301158 2.303998 2.311601
0.338676 2.297584 2.305202 0.001455 2.303747 2.306658 2.313728
0.339666 2.300016 2.307826 0.001491 2.306336 2.309317 2.315855
0.340656 2.302448 2.310450 0.001526 2.308925 2.311976 2.317984
0.341646 2.304880 2.313074 0.001561 2.311513 2.314634 2.320114
0.342636 2.307312 2.315697 0.001595 2.314102 2.317293 2.322246
0.343626 2.309745 2.318320 0.001630 2.316690 2.319950 2.324379
0.344616 2.312177 2.320943 0.001665 2.319279 2.322608 2.326513
0.345606 2.314610 2.323566 0.001699 2.321867 2.325265 2.328649
0.346596 2.317042 2.326189 0.001733 2.324455 2.327922 2.330787
0.347586 2.319475 2.328811 0.001768 2.327044 2.330579 2.332926
0.348576 2.321908 2.331434 0.001802 2.329632 2.333235 2.335066
0.349566 2.324341 2.334056 0.001836 2.332220 2.335892 2.337208
0.350556 2.326774 2.336678 0.001869 2.334809 2.338547 2.339352
0.351546 2.329208 2.339300 0.001903 2.337397 2.341203 2.341497
0.352536 2.331642 2.341922 0.001936 2.339986 2.343859 2.343644
0.353526 2.334076 2.344544 0.001970 2.342574 2.346514 2.345792
0.354516 2.336510 2.347166 0.002003 2.345163 2.349169 2.347942
0.355506 2.338945 2.349788 0.002036 2.347752 2.351824 2.350094
0.356496 2.341379 2.352409 0.002069 2.350340 2.354479 2.352248
0.357486 2.343815 2.355031 0.002102 2.352929 2.357133 2.354403
0.358476 2.346250 2.357653 0.002135 2.355518 2.359788 2.356560
0.359466 2.348686 2.360275 0.002167 2.358108 2.362442 2.358719
0.360456 2.351122 2.362896 0.002199 2.360697 2.365096 2.360880
0.361446 2.353559 2.365518 0.002232 2.363286 2.367750 2.363043
0.362436 2.355996 2.368140 0.002264 2.365876 2.370404 2.365207
0.363426 2.358434 2.370762 0.002296 2.368466 2.373057 2.367373
0.364416 2.360872 2.373384 0.002327 2.371056 2.375711 2.369542
0.365406 2.363310 2.376006 0.002359 2.373647 2.378365 2.371712
0.366396 2.365749 2.378628 0.002391 2.376237 2.381018 2.373884
0.367386 2.368189 2.381250 0.002422 2.378828 2.383672 2.376058
0.368376 2.370628 2.383872 0.002453 2.381419 2.386325 2.378234
0.369366 2.373069 2.386494 0.002484 2.384010 2.388978 2.380413
0.370356 2.375510 2.389117 0.002515 2.386602 2.391632 2.382593
0.371346 2.377952 2.391739 0.002546 2.389194 2.394285 2.384775
0.372336 2.380394 2.394362 0.002576 2.391786 2.396938 2.386960
0.373326 2.382837 2.396985 0.002606 2.394379 2.399591 2.389146
0.374316 2.385280 2.399608 0.002637 2.396972 2.402245 2.391335
0.375306 2.387724 2.402231 0.002667 2.399565 2.404898 2.393526
0.376296 2.390169 2.404855 0.002696 2.402158 2.407551 2.395719
0.377286 2.392615 2.407479 0.002726 2.404752 2.410205 2.397915
0.378276 2.395061 2.410102 0.002756 2.407347 2.412858 2.400112
0.379266 2.397508 2.412727 0.002785 2.409941 2.415512 2.402312
0.380256 2.399955 2.415351 0.002814 2.412537 2.418165 2.404514
0.381246 2.402404 2.417975 0.002843 2.415132 2.420819 2.406719
0.382236 2.404853 2.420600 0.002872 2.417728 2.423473 2.408926
0.383226 2.407303 2.423226 0.002901 2.420325 2.426126 2.411135
0.384216 2.409754 2.425851 0.002929 2.422922 2.428780 2.413347
0.385206 2.412205 2.428477 0.002958 2.425519 2.431434 2.415561
0.386196 2.414658 2.431103 0.002986 2.428117 2.434089 2.417777
0.387186 2.417111 2.433729 0.003014 2.430715 2.436743 2.419996
0.388176 2.419565 2.436356 0.003042 2.433314 2.439397 2.422218
0.389166 2.422020 2.438983 0.003069 2.435914 2.442052 2.424442
0.390156 2.424476 2.441610 0.003097 2.438514 2.444707 2.426668
0.391146 2.426933 2.444238 0.003124 2.441114 2.447362 2.428898
0.392136 2.429391 2.446866 0.003151 2.443715 2.450017 2.431129
0.393126 2.431850 2.449495 0.003178 2.446317 2.452673 2.433364
0.394116 2.434310 2.452124 0.003205 2.448919 2.455328 2.435600
0.395106 2.436771 2.454753 0.003231 2.451522 2.457984 2.437840
0.396096 2.439233 2.457383 0.003257 2.454126 2.460641 2.440082
0.397086 2.441695 2.460013 0.003284 2.456730 2.463297 2.442327
0.398076 2.444159 2.462644 0.003310 2.459334 2.465954 2.444575
0.399066 2.446625 2.465275 0.003335 2.461940 2.468611 2.446826
0.400056 2.449091 2.467907 0.003361 2.464546 2.471268 2.449079
0.401046 2.451558 2.470539 0.003386 2.467153 2.473925 2.451335
0.402036 2.454026 2.473172 0.003412 2.469760 2.476583 2.453594
0.403026 2.456496 2.475805 0.003437 2.472368 2.479241 2.455855
0.404016 2.458967 2.478438 0.003461 2.474977 2.481900 2.458120
0.405006 2.461439 2.481073 0.003486 2.477587 2.484559 2.460388
0.405996 2.463912 2.483707 0.003510 2.480197 2.487218 2.462658
0.406986 2.466386 2.486343 0.003535 2.482808 2.489877 2.464931
0.407976 2.468862 2.488979 0.003559 2.485420 2.492537 2.467208
0.408966 2.471339 2.491615 0.003582 2.488032 2.495197 2.469487
0.409956 2.473817 2.494252 0.003606 2.490646 2.497858 2.471769
0.410945 2.476296 2.496890 0.003630 2.493260 2.500519 2.474055
0.411935 2.478777 2.499528 0.003653 2.495875 2.503181 2.476343
0.412925 2.481259 2.502167 0.003676 2.498491 2.505843 2.478635
0.413915 2.483743 2.504806 0.003699 2.501108 2.508505 2.480929
0.414905 2.486227 2.507447 0.003721 2.503725 2.511168 2.483227
0.415895 2.488714 2.510087 0.003744 2.506344 2.513831 2.485528
0.416885 2.491201 2.512729 0.003766 2.508963 2.516495 2.487832
0.417875 2.493690 2.515371 0.003788 2.511583 2.519159 2.490140
0.418865 2.496181 2.518014 0.003810 2.514205 2.521824 2.492450
0.419855 2.498673 2.520658 0.003831 2.516827 2.524489 2.494764
0.420845 2.501166 2.523302 0.003853 2.519450 2.527155 2.497081
0.421835 2.503661 2.525947 0.003874 2.522074 2.529821 2.499402
0.422825 2.506158 2.528593 0.003895 2.524699 2.532488 2.501726
0.423815 2.508656 2.531240 0.003915 2.527325 2.535155 2.504053
0.424805 2.511156 2.533887 0.003936 2.529952 2.537823 2.506383
0.425795 2.513657 2.536536 0.003956 2.532579 2.540492 2.508717
0.426785 2.516159 2.539185 0.003976 2.535208 2.543161 2.511055
0.427775 2.518664 2.541835 0.003996 2.537838 2.545831 2.513396
0.428765 2.521170 2.544485 0.004016 2.540469 2.548501 2.515740
0.429755 2.523678 2.547137 0.004035 2.543102 2.551172 2.518088
0.430745 2.526187 2.549789 0.004054 2.545735 2.553844 2.520439
0.431735 2.528698 2.552442 0.004073 2.548369 2.556516 2.522794
0.432725 2.531211 2.555097 0.004092 2.551004 2.559189 2.525153
0.433715 2.533725 2.557752 0.004111 2.553641 2.561862 2.527515
0.434705 2.536242 2.560407 0.004129 2.556278 2.564537 2.529881
0.435695 2.538760 2.563064 0.004147 2.558917 2.567212 2.532250
0.436685 2.541280 2.565722 0.004165 2.561557 2.569887 2.534623
0.437675 2.543801 2.568381 0.004183 2.564198 2.572564 2.537000
0.438665 2.546325 2.571041 0.004200 2.566840 2.575241 2.539381
0.439655 2.548850 2.573701 0.004217 2.569484 2.577919 2.541765
0.440645 2.551377 2.576363 0.004234 2.572128 2.580597 2.544153
0.441635 2.553907 2.579025 0.004251 2.574774 2.583277 2.546545
0.442625 2.556438 2.581689 0.004268 2.577421 2.585957 2.548941
0.443615 2.558970 2.584354 0.004284 2.580070 2.588638 2.551341
0.444605 2.561505 2.587019 0.004300 2.582720 2.591319 2.553745
0.445595 2.564042 2.589686 0.004316 2.585370 2.594002 2.556152
0.446585 2.566581 2.592354 0.004331 2.588023 2.596685 2.558563
0.447575 2.569122 2.595023 0.004347 2.590676 2.599370 2.560979
0.448565 2.571665 2.597693 0.004362 2.593331 2.602055 2.563398
0.449555 2.574210 2.600364 0.004377 2.595987 2.604741 2.565822
0.450545 2.576757 2.603036 0.004391 2.598645 2.607428 2.568249
0.451535 2.579306 2.605710 0.004406 2.601304 2.610116 2.570681
0.452525 2.581857 2.608384 0.004420 2.603964 2.612804 2.573116
0.453515 2.584411 2.611060 0.004434 2.606626 2.615494 2.575556
0.454505 2.586966 2.613737 0.004448 2.609289 2.618185 2.578000
0.455495 2.589524 2.616415 0.004461 2.611954 2.620876 2.580448
0.456485 2.592084 2.619094 0.004474 2.614620 2.623569 2.582901
0.457475 2.594646 2.621775 0.004487 2.617287 2.626262 2.585357
0.458465 2.597210 2.624456 0.004500 2.619956 2.628957 2.587818
0.459455 2.599777 2.627139 0.004513 2.622627 2.631652 2.590283
0.460445 2.602346 2.629823 0.004525 2.625299 2.634348 2.592753
0.461435 2.604917 2.632509 0.004537 2.627972 2.637046 2.595227
0.462425 2.607491 2.635196 0.004549 2.630647 2.639745 2.597705
0.463415 2.610067 2.637884 0.004560 2.633324 2.642444 2.600188
0.464405 2.612645 2.640573 0.004572 2.636002 2.645145 2.602675
0.465395 2.615226 2.643264 0.004583 2.638681 2.647847 2.605166
0.466385 2.617809 2.645956 0.004593 2.641363 2.650550 2.607662
0.467375 2.620394 2.648650 0.004604 2.644046 2.653254 2.610163
0.468365 2.622982 2.651345 0.004614 2.646730 2.655959 2.612668
0.469355 2.625573 2.654041 0.004624 2.649416 2.658665 2.615177
0.470345 2.628165 2.656738 0.004634 2.652104 2.661373 2.617691
0.471335 2.630761 2.659438 0.004644 2.654794 2.664081 2.620210
0.472325 2.633359 2.662138 0.004653 2.657485 2.666791 2.622734
0.473315 2.635959 2.664840 0.004662 2.660178 2.669502 2.625262
0.474305 2.638563 2.667544 0.004671 2.662873 2.672215 2.627795
0.475295 2.641168 2.670249 0.004680 2.665569 2.674928 2.630332
0.476285 2.643777 2.672955 0.004688 2.668267 2.677643 2.632875
0.477275 2.646388 2.675663 0.004696 2.670967 2.680359 2.635422
0.478265 2.649001 2.678372 0.004704 2.673669 2.683076 2.637974
0.479255 2.651618 2.681084 0.004711 2.676372 2.685795 2.640531
0.480245 2.654237 2.683796 0.004719 2.679078 2.688515 2.643092
0.481235 2.656859 2.686510 0.004726 2.681785 2.691236 2.645659
0.482225 2.659483 2.689226 0.004732 2.684494 2.693959 2.648231
0.483215 2.662111 2.691944 0.004739 2.687205 2.696683 2.650807
0.484205 2.664741 2.694663 0.004745 2.689918 2.699408 2.653389
0.485195 2.667374 2.697384 0.004751 2.692632 2.702135 2.655975
0.486185 2.670010 2.700106 0.004757 2.695349 2.704863 2.658567
0.487175 2.672649 2.702830 0.004762 2.698068 2.707592 2.661164
0.488165 2.675291 2.705556 0.004768 2.700788 2.710323 2.663766
0.489155 2.677935 2.708283 0.004773 2.703511 2.713056 2.666373
0.490145 2.680583 2.711013 0.004777 2.706235 2.715790 2.668985
0.491135 2.683234 2.713744 0.004782 2.708962 2.718525 2.671603
0.492125 2.685887 2.716476 0.004786 2.711691 2.721262 2.674225
0.493115 2.688544 2.719211 0.004790 2.714421 2.724001 2.676853
0.494105 2.691204 2.721947 0.004793 2.717154 2.726741 2.679486
0.495095 2.693866 2.724686 0.004797 2.719889 2.729482 2.682125
0.496085 2.696532 2.727426 0.004800 2.722626 2.732226 2.684769
0.497075 2.699201 2.730168 0.004803 2.725365 2.734970 2.687418
0.498065 2.701873 2.732911 0.004805 2.728106 2.737717 2.690073
0.499055 2.704549 2.735657 0.004808 2.730849 2.740465 2.692734
0.500044 2.707227 2.738405 0.004810 2.733595 2.743214 2.695399
0.501034 2.709909 2.741154 0.004812 2.736343 2.745966 2.698071
0.502024 2.712594 2.743906 0.004813 2.739092 2.748719 2.700748
0.503014 2.715282 2.746659 0.004814 2.741845 2.751474 2.703430
0.504004 2.717974 2.749415 0.004815 2.744599 2.754230 2.706118
0.504994 2.720669 2.752172 0.004816 2.747356 2.756988 2.708812
0.505984 2.723367 2.754931 0.004817 2.750115 2.759748 2.711511
0.506974 2.726069 2.757693 0.004817 2.752876 2.762510 2.714217
0.507964 2.728774 2.760457 0.004817 2.755640 2.765273 2.716927
0.508954 2.731482 2.763222 0.004816 2.758406 2.768039 2.719644
0.509944 2.734194 2.765990 0.004816 2.761174 2.770806 2.722367
0.510934 2.736910 2.768760 0.004815 2.763945 2.773575 2.725095
0.511924 2.739629 2.771532 0.004814 2.766718 2.776346 2.727829
0.512914 2.742351 2.774306 0.004812 2.769494 2.779118 2.730570
0.513904 2.745078 2.777082 0.004811 2.772272 2.781893 2.733316
0.514894 2.747807 2.779861 0.004809 2.775053 2.784670 2.736068
0.515884 2.750541 2.782642 0.004806 2.777836 2.787448 2.738826
0.516874 2.753278 2.785425 0.004804 2.780621 2.790229 2.741590
0.517864 2.756018 2.788210 0.004801 2.783409 2.793011 2.744361
0.518854 2.758763 2.790998 0.004798 2.786200 2.795796 2.747137
0.519844 2.761511 2.793788 0.004795 2.788993 2.798582 2.749920
0.520834 2.764262 2.796580 0.004791 2.791789 2.801371 2.752709
0.521824 2.767018 2.799375 0.004787 2.794588 2.804162 2.755504
0.522814 2.769778 2.802172 0.004783 2.797389 2.806955 2.758305
0.523804 2.772541 2.804971 0.004778 2.800193 2.809749 2.761113
0.524794 2.775308 2.807773 0.004774 2.802999 2.812546 2.763927
0.525784 2.778079 2.810577 0.004769 2.805808 2.815346 2.766748
0.526774 2.780854 2.813384 0.004763 2.808620 2.818147 2.769574
0.527764 2.783633 2.816193 0.004758 2.811435 2.820951 2.772408
0.528754 2.786416 2.819004 0.004752 2.814252 2.823756 2.775247
0.529744 2.789203 2.821819 0.004746 2.817073 2.826565 2.778094
0.530734 2.791994 2.824635 0.004740 2.819896 2.829375 2.780947
0.531724 2.794789 2.827455 0.004733 2.822722 2.832188 2.783806
0.532714 2.797589 2.830277 0.004726 2.825551 2.835002 2.786672
0.533704 2.800392 2.833101 0.004719 2.828382 2.837820 2.789545
0.534694 2.803200 2.835928 0.004711 2.831217 2.840639 2.792425
0.535684 2.806012 2.838758 0.004703 2.834055 2.843461 2.795311
0.536674 2.808828 2.841591 0.004695 2.836895 2.846286 2.798204
0.537664 2.811648 2.844426 0.004687 2.839739 2.849113 2.801104
0.538654 2.814472 2.847264 0.004678 2.842585 2.851942 2.804011
0.539644 2.817301 2.850104 0.004669 2.845435 2.854774 2.806924
0.540634 2.820135 2.852948 0.004660 2.848288 2.857608 2.809845
0.541624 2.822972 2.855794 0.004651 2.851144 2.860445 2.812773
0.542614 2.825814 2.858643 0.004641 2.854002 2.863284 2.815708
0.543604 2.828661 2.861495 0.004631 2.856865 2.866126 2.818649
0.544594 2.831512 2.864350 0.004621 2.859730 2.868971 2.821598
0.545584 2.834368 2.867208 0.004610 2.862598 2.871818 2.824554
0.546574 2.837228 2.870069 0.004599 2.865470 2.874668 2.827517
0.547564 2.840093 2.872933 0.004588 2.868345 2.877521 2.830488
0.548554 2.842962 2.875799 0.004576 2.871223 2.880376 2.833466
0.549544 2.845836 2.878669 0.004565 2.874104 2.883234 2.836451
0.550534 2.848715 2.881542 0.004553 2.876989 2.886094 2.839443
0.551524 2.851598 2.884418 0.004540 2.879877 2.888958 2.842443
0.552514 2.854486 2.887297 0.004528 2.882769 2.891824 2.845450
0.553504 2.857379 2.890179 0.004515 2.885664 2.894693 2.848465
0.554494 2.860277 2.893064 0.004502 2.888562 2.897565 2.851487
0.555484 2.863180 2.895952 0.004488 2.891464 2.900440 2.854517
0.556474 2.866087 2.898844 0.004475 2.894369 2.903318 2.857554
0.557464 2.869000 2.901739 0.004461 2.897278 2.906199 2.860600
0.558454 2.871917 2.904637 0.004446 2.900190 2.909083 2.863652
0.559444 2.874840 2.907538 0.004432 2.903106 2.911970 2.866713
0.560434 2.877767 2.910443 0.004417 2.906026 2.914859 2.869781
0.561424 2.880700 2.913351 0.004402 2.908949 2.917752 2.872858
0.562414 2.883637 2.916262 0.004386 2.911876 2.920648 2.875942
0.563404 2.886580 2.919177 0.004370 2.914806 2.923547 2.879034
0.564394 2.889528 2.922095 0.004354 2.917741 2.926450 2.882134
0.565384 2.892482 2.925017 0.004338 2.920679 2.929355 2.885242
0.566374 2.895440 2.927942 0.004322 2.923621 2.932264 2.888358
0.567364 2.898404 2.930871 0.004305 2.926566 2.935176 2.891482
0.568354 2.901373 2.933803 0.004288 2.929516 2.938091 2.894614
0.569344 2.904348 2.936739 0.004270 2.932469 2.941009 2.897755
0.570334 2.907327 2.939679 0.004252 2.935426 2.943931 2.900904
0.571324 2.910313 2.942622 0.004234 2.938388 2.946856 2.904061
0.572314 2.913304 2.945569 0.004216 2.941353 2.949785 2.907226
0.573304 2.916300 2.948519 0.004197 2.944322 2.952717 2.910400
0.574294 2.919302 2.951474 0.004179 2.947295 2.955652 2.913583
0.575284 2.922310 2.954432 0.004159 2.950272 2.958591 2.916774
0.576274 2.925323 2.957394 0.004140 2.953254 2.961534 2.919973
0.577264 2.928342 2.960359 0.004120 2.956239 2.964480 2.923181
0.578254 2.931367 2.963329 0.004100 2.959229 2.967429 2.926397
0.579244 2.934397 2.966303 0.004080 2.962223 2.970383 2.929623
0.580234 2.937434 2.969280 0.004059 2.965221 2.973339 2.932857
0.581224 2.940476 2.972262 0.004038 2.968223 2.976300 2.936100
0.582214 2.943524 2.975247 0.004017 2.971230 2.979264 2.939351
0.583204 2.946578 2.978237 0.003996 2.974241 2.982233 2.942612
0.584194 2.949638 2.981231 0.003974 2.977257 2.985205 2.945882
0.585184 2.952704 2.984228 0.003952 2.980277 2.988180 2.949160
0.586174 2.955776 2.987230 0.003930 2.983301 2.991160 2.952448
0.587164 2.958854 2.990237 0.003907 2.986330 2.994144 2.955745
0.588154 2.961938 2.993247 0.003884 2.989363 2.997131 2.959051
0.589143 2.965029 2.996262 0.003861 2.992401 3.000123 2.962366
0.590133 2.968126 2.999281 0.003837 2.995443 3.003118 2.965690
0.591123 2.971229 3.002304 0.003814 2.998490 3.006118 2.969024
0.592113 2.974339 3.005332 0.003790 3.001542 3.009121 2.972367
0.593103 2.977454 3.008364 0.003765 3.004599 3.012129 2.975720
0.594093 2.980577 3.011401 0.003741 3.007660 3.015141 2.979082
0.595083 2.983705 3.014442 0.003716 3.010726 3.018157 2.982453
0.596073 2.986841 3.017487 0.003691 3.013797 3.021178 2.985835
0.597063 2.989983 3.020538 0.003665 3.016872 3.024203 2.989226
0.598053 2.993131 3.023592 0.003639 3.019953 3.027232 2.992626
0.599043 2.996286 3.026652 0.003613 3.023039 3.030265 2.996037
0.600033 2.999448 3.029716 0.003587 3.026129 3.033303 2.999457
0.601023 3.002617 3.032785 0.003560 3.029225 3.036345 3.002887
0.602013 3.005792 3.035859 0.003533 3.032326 3.039392 3.006327
0.603003 3.008975 3.038938 0.003506 3.035431 3.042444 3.009778
0.603993 3.012164 3.042021 0.003479 3.038542 3.045500 3.013238
0.604983 3.015360 3.045109 0.003451 3.041658 3.048560 3.016708
0.605973 3.018563 3.048203 0.003423 3.044780 3.051626 3.020189
0.606963 3.021774 3.051301 0.003395 3.047906 3.054696 3.023680
0.607953 3.024991 3.054404 0.003366 3.051038 3.057770 3.027181
0.608943 3.028216 3.057513 0.003337 3.054176 3.060850 3.030693
0.609933 3.031448 3.060626 0.003308 3.057319 3.063934 3.034215
0.610923 3.034687 3.063745 0.003278 3.060467 3.067024 3.037747
0.611913 3.037933 3.066869 0.003249 3.063621 3.070118 3.041290
0.612903 3.041187 3.069999 0.003219 3.066780 3.073217 3.044844
0.613893 3.044448 3.073133 0.003188 3.069945 3.076322 3.048409
0.614883 3.047717 3.076273 0.003158 3.073115 3.079431 3.051984
0.615873 3.050993 3.079419 0.003127 3.076292 3.082545 3.055570
0.616863 3.054277 3.082569 0.003096 3.079474 3.085665 3.059167
0.617853 3.057569 3.085726 0.003064 3.082661 3.088790 3.062775
0.618843 3.060868 3.088888 0.003033 3.085855 3.091920 3.066395
0.619833 3.064175 3.092055 0.003001 3.089055 3.095056 3.070025
0.620823 3.067490 3.095228 0.002968 3.092260 3.098197 3.073666
0.621813 3.070813 3.098407 0.002936 3.095472 3.101343 3.077319
0.622803 3.074144 3.101592 0.002903 3.098689 3.104495 3.080983
0.623793 3.077483 3.104782 0.002870 3.101913 3.107652 3.084658
0.624783 3.080829 3.107979 0.002837 3.105142 3.110815 3.088345
0.625773 3.084184 3.111181 0.002803 3.108378 3.113984 3.092044
0.626763 3.087548 3.114389 0.002769 3.111620 3.117158 3.095754
0.627753 3.090919 3.117604 0.002735 3.114869 3.120338 3.099475
0.628743 3.094299 3.120824 0.002700 3.118124 3.123524 3.103209
0.629733 3.097687 3.124050 0.002666 3.121385 3.126716 3.106954
0.630723 3.101083 3.127283 0.002631 3.124652 3.129914 3.110711
0.631713 3.104488 3.130522 0.002595 3.127927 3.133117 3.114481
0.632703 3.107902 3.133767 0.002560 3.131207 3.136327 3.118262
0.633693 3.111324 3.137019 0.002524 3.134495 3.139543 3.122055
0.634683 3.114755 3.140277 0.002488 3.137789 3.142764 3.125861
0.635673 3.118195 3.143541 0.002451 3.141090 3.145993 3.129679
0.636663 3.121643 3.146812 0.002415 3.144397 3.149227 3.133509
0.637653 3.125101 3.150090 0.002378 3.147712 3.152468 3.137352
0.638643 3.128567 3.153374 0.002341 3.151033 3.155715 3.141207
0.639633 3.132042 3.156665 0.002303 3.154361 3.158968 3.145075
0.640623 3.135527 3.159962 0.002266 3.157697 3.162228 3.148956
0.641613 3.139021 3.163267 0.002228 3.161039 3.165495 3.152849
0.642603 3.142523 3.166578 0.002190 3.164389 3.168768 3.156755
0.643593 3.146036 3.169897 0.002151 3.167746 3.172048 3.160674
0.644583 3.149557 3.173222 0.002113 3.171110 3.175335 3.164607
0.645573 3.153088 3.176555 0.002074 3.174481 3.178628 3.168552
0.646563 3.156629 3.179894 0.002035 3.177860 3.181929 3.172510
0.647553 3.160179 3.183241 0.001995 3.181246 3.185236 3.176482
0.648543 3.163739 3.186595 0.001956 3.184640 3.188551 3.180467
0.649533 3.167308 3.189957 0.001916 3.188041 3.191873 3.184466
0.650523 3.170888 3.193326 0.001876 3.191450 3.195201 3.188478
0.651513 3.174477 3.196702 0.001835 3.194867 3.198538 3.192504
0.652503 3.178076 3.200086 0.001795 3.198291 3.201881 3.196544
0.653493 3.181685 3.203478 0.001754 3.201724 3.205232 3.200597
0.654483 3.185305 3.206877 0.001713 3.205164 3.208590 3.204664
0.655473 3.188934 3.210284 0.001672 3.208612 3.211956 3.208746
0.656463 3.192574 3.213699 0.001631 3.212069 3.215330 3.212841
0.657453 3.196224 3.217122 0.001589 3.215533 3.218711 3.216951
0.658443 3.199885 3.220553 0.001547 3.219005 3.222100 3.221074
0.659433 3.203556 3.223992 0.001505 3.222486 3.225497 3.225213
0.660423 3.207238 3.227439 0.001463 3.225975 3.228902 3.229365
0.661413 3.210931 3.230894 0.001421 3.229473 3.232315 3.233533
0.662403 3.214634 3.234357 0.001379 3.232979 3.235736 3.237715
0.663393 3.218348 3.237829 0.001337 3.236493 3.239166 3.241912
0.664383 3.222074 3.241310 0.001294 3.240016 3.242604 3.246123
0.665373 3.225810 3.244799 0.001251 3.243547 3.246050 3.250350
0.666363 3.229557 3.248296 0.001209 3.247087 3.249505 3.254592
0.667353 3.233316 3.251802 0.001166 3.250636 3.252969 3.258849
0.668343 3.237085 3.255317 0.001124 3.254194 3.256441 3.263121
0.669333 3.240867 3.258841 0.001081 3.257760 3.259922 3.267409
0.670323 3.244659 3.262374 0.001038 3.261335 3.263412 3.271712
0.671313 3.248464 3.265916 0.000996 3.264920 3.266912 3.276031
0.672303 3.252280 3.269467 0.000954 3.268513 3.270421 3.280365
0.673293 3.256107 3.273027 0.000912 3.272115 3.273939 3.284716
0.674283 3.259947 3.276596 0.000871 3.275725 3.277467 3.289082
0.675273 3.263799 3.280175 0.000830 3.279345 3.281004 3.293465
0.676263 3.267662 3.283763 0.000789 3.282974 3.284552 3.297863
0.677253 3.271538 3.287361 0.000749 3.286611 3.288110 3.302278
0.678242 3.275426 3.290968 0.000711 3.290258 3.291679 3.306709
0.679232 3.279327 3.294586 0.000673 3.293913 3.295259 3.311157
0.680222 3.283239 3.298213 0.000637 3.297576 3.298850 3.315622
0.681212 3.287165 3.301850 0.000602 3.301247 3.302452 3.320103
0.682202 3.291103 3.305497 0.000570 3.304927 3.306067 3.324601
0.683192 3.295054 3.309154 0.000540 3.308613 3.309694 3.329116
0.684182 3.299018 3.312821 0.000514 3.312307 3.313335 3.333649
0.685172 3.302994 3.316499 0.000491 3.316008 3.316990 3.338198
0.686162 3.306984 3.320187 0.000472 3.319715 3.320659 3.342765
0.687152 3.310987 3.323886 0.000459 3.323427 3.324344 3.347349
0.688142 3.315004 3.327595 0.000451 3.327144 3.328045 3.351951
0.689132 3.319033 3.331315 0.000448 3.330866 3.331763 3.356571
0.690122 3.323077 3.335046 0.000452 3.334593 3.335498 3.361209
0.691112 3.327133 3.338788 0.000462 3.338325 3.339250 3.365865
0.692102 3.331204 3.342540 0.000478 3.342062 3.343018 3.370539
0.693092 3.335289 3.346305 0.000499 3.345806 3.346803 3.375231
0.694082 3.339387 3.350080 0.000525 3.349555 3.350604 3.379941
0.695072 3.343500 3.353867 0.000554 3.353312 3.354421 3.384671
0.696062 3.347627 3.357665 0.000588 3.357077 3.358253 3.389418
0.697052 3.351768 3.361475 0.000624 3.360850 3.362099 3.394185
0.698042 3.355924 3.365296 0.000664 3.364633 3.365960 3.398971
0.699032 3.360094 3.369130 0.000705 3.368425 3.369835 3.403776
0.700022 3.364279 3.372975 0.000749 3.372227 3.373724 3.408600
0.701012 3.368479 3.376833 0.000794 3.376039 3.377626 3.413444
0.702002 3.372694 3.380702 0.000840 3.379862 3.381543 3.418307
0.702992 3.376924 3.384585 0.000888 3.383697 3.385473 3.423190
0.703982 3.381170 3.388479 0.000937 3.387542 3.389416 3.428092
0.704972 3.385431 3.392386 0.000987 3.391399 3.393373 3.433015
0.705962 3.389707 3.396306 0.001038 3.395268 3.397344 3.437958
0.706952 3.393999 3.400239 0.001090 3.399149 3.401329 3.442921
0.707942 3.398306 3.404185 0.001142 3.403042 3.405327 3.447905
0.708932 3.402630 3.408144 0.001195 3.406948 3.409339 3.452910
0.709922 3.406970 3.412116 0.001249 3.410866 3.413365 3.457935
0.710912 3.411326 3.416101 0.001304 3.414797 3.417405 3.462981
0.711902 3.415698 3.420100 0.001359 3.418741 3.421459 3.468049
0.712892 3.420087 3.424113 0.001414 3.422699 3.425527 3.473138
0.713882 3.424492 3.428139 0.001470 3.426669 3.429610 3.478248
0.714872 3.428914 3.432180 0.001527 3.430653 3.433707 3.483380
0.715862 3.433354 3.436234 0.001584 3.434651 3.437818 3.488534
0.716852 3.437810 3.440303 0.001641 3.438662 3.441945 3.493709
0.717842 3.442284 3.444386 0.001699 3.442687 3.446086 3.498907
0.718832 3.446775 3.448484 0.001757 3.446727 3.450242 3.504128
0.719822 3.451283 3.452597 0.001816 3.450781 3.454413 3.509371
0.720812 3.455810 3.456724 0.001875 3.454849 3.458599 3.514636
0.721802 3.460354 3.460866 0.001934 3.458932 3.462801 3.519925
0.722792 3.464916 3.465024 0.001994 3.463030 3.467018 3.525236
0.723782 3.469497 3.469197 0.002054 3.467143 3.471251 3.530571
0.724772 3.474096 3.473385 0.002115 3.471271 3.475500 3.535930
0.725762 3.478713 3.477589 0.002175 3.475414 3.479765 3.541312
0.726752 3.483350 3.481809 0.002237 3.479572 3.484046 3.546718
0.727742 3.488005 3.486045 0.002298 3.483747 3.488343 3.552148
0.728732 3.492679 3.490297 0.002360 3.487937 3.492657 3.557602
0.729722 3.497373 3.494565 0.002422 3.492143 3.496987 3.563081
0.730712 3.502086 3.498850 0.002484 3.496366 3.501335 3.568584
0.731702 3.506819 3.503152 0.002547 3.500605 3.505699 3.574113
0.732692 3.511571 3.507470 0.002610 3.504860 3.510081 3.579666
0.733682 3.516344 3.511806 0.002673 3.509133 3.514479 3.585245
0.734672 3.521137 3.516159 0.002737 3.513422 3.518896 3.590850
0.735662 3.525950 3.520529 0.002801 3.517728 3.523330 3.596480
0.736652 3.530784 3.524917 0.002865 3.522052 3.527782 3.602136
0.737642 3.535638 3.529323 0.002930 3.526393 3.532253 3.607818
0.738632 3.540514 3.533747 0.002995 3.530752 3.536741 3.613527
0.739622 3.545411 3.538189 0.003060 3.535129 3.541249 3.619263
0.740612 3.550329 3.542649 0.003125 3.539524 3.545775 3.625025
0.741602 3.555269 3.547128 0.003191 3.543937 3.550319 3.630815
0.742592 3.560231 3.551626 0.003257 3.548369 3.554883 3.636631
0.743582 3.565215 3.556143 0.003323 3.552820 3.559467 3.642476
0.744572 3.570221 3.560680 0.003390 3.557290 3.564070 3.648348
0.745562 3.575250 3.565236 0.003457 3.561779 3.568692 3.654249
0.746552 3.580301 3.569811 0.003524 3.566287 3.573335 3.660178
0.747542 3.585375 3.574407 0.003591 3.570815 3.577998 3.666135
0.748532 3.590473 3.579022 0.003659 3.575363 3.582681 3.672122
0.749522 3.595594 3.583658 0.003727 3.579931 3.587385 3.678137
0.750512 3.600738 3.588315 0.003795 3.584520 3.592110 3.684182
0.751502 3.605907 3.592993 0.003864 3.589129 3.596857 3.690257
0.752492 3.611099 3.597691 0.003933 3.593758 3.601624 3.696361
0.753482 3.616316 3.602411 0.004002 3.598409 3.606413 3.702496
0.754472 3.621558 3.607153 0.004071 3.603082 3.611224 3.708661
0.755462 3.626824 3.611916 0.004141 3.607775 3.616057 3.714858
0.756452 3.632116 3.616702 0.004211 3.612491 3.620913 3.721085
0.757442 3.637433 3.621510 0.004281 3.617229 3.625791 3.727343
0.758432 3.642775 3.626340 0.004352 3.621989 3.630692 3.733634
0.759422 3.648144 3.631194 0.004422 3.626771 3.635616 3.739956
0.760412 3.653539 3.636070 0.004493 3.631577 3.640564 3.746310
0.761402 3.658960 3.640970 0.004565 3.636406 3.645535 3.752697
0.762392 3.664408 3.645894 0.004636 3.641258 3.650531 3.759117
0.763382 3.669883 3.650842 0.004708 3.646134 3.655550 3.765571
0.764372 3.675386 3.655814 0.004780 3.651034 3.660594 3.772057
0.765362 3.680916 3.660811 0.004853 3.655958 3.665663 3.778578
0.766352 3.686474 3.665832 0.004925 3.660907 3.670758 3.785133
0.767341 3.692060 3.670879 0.004998 3.665880 3.675877 3.791722
0.768331 3.697675 3.675951 0.005072 3.670879 3.681023 3.798346
0.769321 3.703318 3.681049 0.005145 3.675904 3.686194 3.805005
0.770311 3.708991 3.686173 0.005219 3.680954 3.691392 3.811700
0.771301 3.714693 3.691323 0.005293 3.686031 3.696616 3.818431
0.772291 3.720425 3.696501 0.005367 3.691133 3.701868 3.825198
0.773281 3.726187 3.701705 0.005442 3.696263 3.707147 3.832002
0.774271 3.731980 3.706937 0.005517 3.701420 3.712453 3.838843
0.775261 3.737803 3.712196 0.005592 3.706604 3.717788 3.845721
0.776251 3.743657 3.717484 0.005667 3.711816 3.723151 3.852637
0.777241 3.749543 3.722800 0.005743 3.717057 3.728543 3.859591
0.778231 3.755461 3.728144 0.005819 3.722326 3.733963 3.866583
0.779221 3.761411 3.733518 0.005895 3.727623 3.739414 3.873615
0.780211 3.767394 3.738922 0.005972 3.732950 3.744894 3.880685
0.781201 3.773409 3.744355 0.006048 3.738307 3.750404 3.887796
0.782191 3.779458 3.749819 0.006125 3.743694 3.755944 3.894947
0.783181 3.785541 3.755313 0.006203 3.749111 3.761516 3.902138
0.784171 3.791657 3.760839 0.006280 3.754558 3.767119 3.909371
0.785161 3.797808 3.766396 0.006358 3.760037 3.772754 3.916644
0.786151 3.803994 3.771985 0.006437 3.765548 3.778421 3.923960
0.787141 3.810216 3.777606 0.006515 3.771091 3.784121 3.931318
0.788131 3.816473 3.783259 0.006594 3.776666 3.789853 3.938719
0.789121 3.822766 3.788946 0.006673 3.782274 3.795619 3.946163
0.790111 3.829096 3.794667 0.006752 3.787915 3.801419 3.953651
0.791101 3.835462 3.800421 0.006832 3.793590 3.807253 3.961184
0.792091 3.841866 3.806210 0.006911 3.799299 3.813122 3.968761
0.793081 3.848308 3.812034 0.006992 3.805043 3.819026 3.976383
0.794071 3.854789 3.817894 0.007072 3.810822 3.824966 3.984051
0.795061 3.861308 3.823789 0.007153 3.816636 3.830942 3.991765
0.796051 3.867866 3.829720 0.007234 3.822487 3.836954 3.999525
0.797041 3.874465 3.835689 0.007315 3.828374 3.843004 4.007333
0.798031 3.881103 3.841694 0.007397 3.834298 3.849091 4.015189
0.799021 3.887782 3.847738 0.007478 3.840259 3.855216 4.023094
0.800011 3.894503 3.853820 0.007561 3.846259 3.861380 4.031047
0.801001 3.901265 3.859940 0.007643 3.852297 3.867583 4.039049
0.801991 3.908070 3.866101 0.007726 3.858375 3.873826 4.047102
0.802981 3.914917 3.872301 0.007809 3.864492 3.880109 4.055205
0.803971 3.921808 3.878541 0.007892 3.870649 3.886433 4.063360
0.804961 3.928743 3.884823 0.007976 3.876847 3.892799 4.071566
0.805951 3.935722 3.891146 0.008060 3.883087 3.899206 4.079825
0.806941 3.942746 3.897512 0.008144 3.889368 3.905656 4.088137
0.807931 3.949816 3.903920 0.008228 3.895692 3.912149 4.096502
0.808921 3.956932 3.910372 0.008313 3.902059 3.918685 4.104922
0.809911 3.964095 3.916868 0.008398 3.908470 3.925266 4.113397
0.810901 3.971306 3.923408 0.008484 3.914925 3.931892 4.121927
0.811891 3.978564 3.929994 0.008570 3.921425 3.938564 4.130514
0.812881 3.985872 3.936626 0.008656 3.927971 3.945282 4.139158
0.813871 3.993228 3.943305 0.008742 3.934563 3.952047 4.147860
0.814861 4.000635 3.950031 0.008829 3.941202 3.958859 4.156620
0.815851 4.008092 3.956805 0.008916 3.947889 3.965720 4.165439
0.816841 4.015601 3.963627 0.009003 3.954624 3.972630 4.174318
0.817831 4.023162 3.970499 0.009090 3.961409 3.979590 4.183258
0.818821 4.030775 3.977422 0.009178 3.968243 3.986600 4.192260
0.819811 4.038443 3.984395 0.009267 3.975128 3.993661 4.201323
0.820801 4.046164 3.991420 0.009355 3.982064 4.000775 4.210450
0.821791 4.053940 3.998497 0.009444 3.989053 4.007941 4.219640
0.822781 4.061773 4.005627 0.009533 3.996094 4.015161 4.228896
0.823771 4.069661 4.012812 0.009623 4.003189 4.022435 4.238216
0.824761 4.077607 4.020052 0.009713 4.010339 4.029765 4.247604
0.825751 4.085612 4.027347 0.009803 4.017544 4.037150 4.257058
0.826741 4.093675 4.034699 0.009894 4.024805 4.044593 4.266581
0.827731 4.101798 4.042108 0.009985 4.032123 4.052093 4.276173
0.828721 4.109982 4.049576 0.010076 4.039500 4.059652 4.285834
0.829711 4.118228 4.057103 0.010168 4.046935 4.067271 4.295567
0.830701 4.126535 4.064690 0.010260 4.054430 4.074950 4.305372
0.831691 4.134907 4.072338 0.010352 4.061986 4.082691 4.315250
0.832681 4.143343 4.080049 0.010445 4.069604 4.090494 4.325201
0.833671 4.151844 4.087823 0.010538 4.077285 4.098361 4.335228
0.834661 4.160411 4.095660 0.010631 4.085029 4.106292 4.345331
0.835651 4.169046 4.103563 0.010725 4.092838 4.114289 4.355510
0.836641 4.177749 4.111533 0.010819 4.100713 4.122352 4.365768
0.837631 4.186521 4.119569 0.010914 4.108655 4.130483 4.376105
0.838621 4.195363 4.127674 0.011009 4.116665 4.138683 4.386523
0.839611 4.204278 4.135848 0.011104 4.124744 4.146953 4.397022
0.840601 4.213264 4.144094 0.011200 4.132894 4.155294 4.407605
0.841591 4.222325 4.152411 0.011296 4.141115 4.163707 4.418271
0.842581 4.231460 4.160801 0.011393 4.149408 4.172194 4.429022
0.843571 4.240672 4.169265 0.011490 4.157776 4.180755 4.439860
0.844561 4.249960 4.177805 0.011587 4.166218 4.189393 4.450785
0.845551 4.259327 4.186422 0.011685 4.174737 4.198107 4.461800
0.846541 4.268774 4.195117 0.011783 4.183334 4.206901 4.472905
0.847531 4.278302 4.203892 0.011882 4.192010 4.215774 4.484103
0.848521 4.287913 4.212748 0.011981 4.200767 4.224728 4.495393
0.849511 4.297607 4.221686 0.012080 4.209605 4.233766 4.506778
0.850501 4.307386 4.230707 0.012180 4.218527 4.242887 4.518259
0.851491 4.317252 4.239814 0.012281 4.227534 4.252095 4.529838
0.852481 4.327205 4.249008 0.012381 4.236626 4.261389 4.541516
0.853471 4.337248 4.258290 0.012483 4.245807 4.270773 4.553295
0.854461 4.347382 4.267662 0.012585 4.255077 4.280246 4.565176
0.855451 4.357609 4.277125 0.012687 4.264438 4.289812 4.577162
0.856440 4.367930 4.286682 0.012790 4.273892 4.299472 4.589253
0.857430 4.378346 4.296334 0.012893 4.283441 4.309226 4.601452
0.858420 4.388860 4.306082 0.012997 4.293085 4.319078 4.613759
0.859410 4.399473 4.315929 0.013101 4.302828 4.329029 4.626178
0.860400 4.410187 4.325876 0.013206 4.312670 4.339081 4.638710
0.861390 4.421003 4.335925 0.013311 4.322614 4.349236 4.651357
0.862380 4.431924 4.346078 0.013417 4.332661 4.359495 4.664120
0.863370 4.442951 4.356338 0.013523 4.342814 4.369861 4.677003
0.864360 4.454087 4.366705 0.013630 4.353075 4.380335 4.690006
0.865350 4.465332 4.377183 0.013737 4.363445 4.390920 4.703131
0.866340 4.476691 4.387773 0.013845 4.373928 4.401619 4.716383
0.867330 4.488163 4.398478 0.013954 4.384524 4.412432 4.729761
0.868320 4.499752 4.409299 0.014063 4.395236 4.423363 4.743269
0.869310 4.511460 4.420240 0.014173 4.406067 4.434413 4.756908
0.870300 4.523289 4.431302 0.014284 4.417019 4.445586 4.770682
0.871290 4.535241 4.442489 0.014395 4.428094 4.456883 4.784593
0.872280 4.547319 4.453801 0.014506 4.439295 4.468308 4.798642
0.873270 4.559525 4.465243 0.014619 4.450625 4.479862 4.812834
0.874260 4.571861 4.476817 0.014731 4.462085 4.491548 4.827170
0.875250 4.584331 4.488525 0.014845 4.473680 4.503370 4.841653
0.876240 4.596936 4.500370 0.014959 4.485410 4.515329 4.856286
0.877230 4.609681 4.512355 0.015074 4.497281 4.527430 4.871072
0.878220 4.622566 4.524484 0.015190 4.509294 4.539674 4.886013
0.879210 4.635596 4.536758 0.015307 4.521452 4.552065 4.901113
0.880200 4.648773 4.549182 0.015424 4.533759 4.564606 4.916375
0.881190 4.662100 4.561759 0.015542 4.546217 4.577301 4.931802
0.882180 4.675581 4.574491 0.015661 4.558831 4.590152 4.947398
0.883170 4.689218 4.587383 0.015780 4.571603 4.603163 4.963165
0.884160 4.703016 4.600438 0.015900 4.584537 4.616338 4.979107
0.885150 4.716977 4.613659 0.016022 4.597637 4.629680 4.995229
0.886140 4.731104 4.627050 0.016144 4.610907 4.643194 5.011533
0.887130 4.745402 4.640616 0.016266 4.624349 4.656882 5.028023
0.888120 4.759875 4.654359 0.016390 4.637969 4.670749 5.044703
0.889110 4.774526 4.668285 0.016515 4.651770 4.684800 5.061578
0.890100 4.789359 4.682397 0.016640 4.665757 4.699038 5.078651
0.891090 4.804378 4.696700 0.016767 4.679934 4.713467 5.095928
0.892080 4.819588 4.711199 0.016894 4.694305 4.728093 5.113411
0.893070 4.834993 4.725898 0.017023 4.708875 4.742920 5.131106
0.894060 4.850597 4.740801 0.017152 4.723649 4.757953 5.149018
0.895050 4.866405 4.755915 0.017283 4.738632 4.773197 5.167151
0.896040 4.882422 4.771243 0.017414 4.753829 4.788658 5.185510
0.897030 4.898654 4.786792 0.017547 4.769245 4.804339 5.204101
0.898020 4.915104 4.802567 0.017681 4.784886 4.820248 5.222930
0.899010 4.931779 4.818573 0.017816 4.800758 4.836389 5.242000
0.900000 4.948683 4.834817 0.017952 4.816865 4.852769 5.261320


==> plot_data/gfb_1o4_histogram_z0.500.dat <==
BinCenter Count
2.729155 2.000000
2.730524 4.000000
2.731892 3.000000
2.733261 6.000000
2.734629 12.000000
2.735998 8.000000
2.737366 15.000000
2.738735 11.000000
2.740103 12.000000
2.741472 9.000000
2.742841 5.000000
2.744209 6.000000
2.745578 3.000000
2.746946 1.000000
2.748315 0.000000
2.749683 1.000000
2.751052 0.000000
2.752420 0.000000
2.753789 0.000000
2.755158 2.000000


==> plot_data/gfb_1o4_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.648614 0.153666 -0.802280 -0.494948
0.010990 -0.674222 0.159668 -0.833890 -0.514553
0.011980 -0.698128 0.165263 -0.863391 -0.532866
0.012970 -0.720533 0.170497 -0.891030 -0.550036
0.013960 -0.741597 0.175410 -0.917007 -0.566187
0.014950 -0.761456 0.180033 -0.941489 -0.581423
0.015940 -0.780222 0.184394 -0.964617 -0.595828
0.016930 -0.797992 0.188516 -0.986508 -0.609475
0.017920 -0.814846 0.192419 -1.007264 -0.622427
0.018910 -0.830856 0.196118 -1.026974 -0.634738
0.019900 -0.846085 0.199630 -1.045715 -0.646455
0.020890 -0.860587 0.202967 -1.063554 -0.657620
0.021880 -0.874410 0.206141 -1.080551 -0.668269
0.022870 -0.887597 0.209163 -1.096760 -0.678434
0.023860 -0.900187 0.212041 -1.112228 -0.688147
0.024850 -0.912215 0.214783 -1.126998 -0.697431
0.025840 -0.923711 0.217399 -1.141110 -0.706313
0.026830 -0.934705 0.219893 -1.154598 -0.714812
0.027820 -0.945222 0.222273 -1.167495 -0.722949
0.028810 -0.955286 0.224544 -1.179830 -0.730742
0.029800 -0.964919 0.226712 -1.191631 -0.738206
0.030790 -0.974140 0.228781 -1.202921 -0.745359
0.031780 -0.982968 0.230756 -1.213724 -0.752212
0.032770 -0.991420 0.232640 -1.224060 -0.758780
0.033760 -0.999513 0.234438 -1.233951 -0.765075
0.034750 -1.007260 0.236153 -1.243413 -0.771107
0.035740 -1.014675 0.237789 -1.252464 -0.776887
0.036730 -1.021772 0.239348 -1.261120 -0.782424
0.037720 -1.028562 0.240834 -1.269396 -0.787728
0.038710 -1.035056 0.242249 -1.277305 -0.792807
0.039700 -1.041266 0.243596 -1.284862 -0.797670
0.040690 -1.047200 0.244877 -1.292077 -0.802323
0.041680 -1.052868 0.246094 -1.298963 -0.806774
0.042670 -1.058280 0.247250 -1.305530 -0.811030
0.043660 -1.063443 0.248347 -1.311790 -0.815096
0.044650 -1.068365 0.249386 -1.317751 -0.818979
0.045640 -1.073054 0.250369 -1.323423 -0.822685
0.046630 -1.077517 0.251299 -1.328816 -0.826219
0.047620 -1.081760 0.252176 -1.333936 -0.829585
0.048610 -1.085791 0.253002 -1.338793 -0.832789
0.049600 -1.089614 0.253779 -1.343393 -0.835835
0.050590 -1.093237 0.254508 -1.347745 -0.838728
0.051580 -1.096663 0.255191 -1.351854 -0.841473
0.052570 -1.099900 0.255828 -1.355728 -0.844072
0.053560 -1.102951 0.256422 -1.359373 -0.846529
0.054549 -1.105822 0.256972 -1.362794 -0.848849
0.055539 -1.108517 0.257481 -1.365998 -0.851036
0.056529 -1.111041 0.257950 -1.368990 -0.853091
0.057519 -1.113397 0.258378 -1.371776 -0.855019
0.058509 -1.115591 0.258769 -1.374359 -0.856822
0.059499 -1.117625 0.259121 -1.376747 -0.858504
0.060489 -1.119505 0.259437 -1.378942 -0.860068
0.061479 -1.121232 0.259717 -1.380950 -0.861515
0.062469 -1.122812 0.259962 -1.382774 -0.862849
0.063459 -1.124246 0.260174 -1.384420 -0.864073
0.064449 -1.125540 0.260351 -1.385891 -0.865188
0.065439 -1.126694 0.260497 -1.387191 -0.866198
0.066429 -1.127714 0.260610 -1.388324 -0.867104
0.067419 -1.128600 0.260692 -1.389293 -0.867908
0.068409 -1.129357 0.260744 -1.390102 -0.868613
0.069399 -1.129988 0.260766 -1.390754 -0.869221
0.070389 -1.130494 0.260760 -1.391253 -0.869734
0.071379 -1.130878 0.260724 -1.391602 -0.870153
0.072369 -1.131143 0.260661 -1.391804 -0.870481
0.073359 -1.131290 0.260571 -1.391861 -0.870720
0.074349 -1.131324 0.260454 -1.391778 -0.870870
0.075339 -1.131245 0.260311 -1.391555 -0.870934
0.076329 -1.131056 0.260142 -1.391198 -0.870914
0.077319 -1.130759 0.259948 -1.390707 -0.870811
0.078309 -1.130356 0.259730 -1.390085 -0.870626
0.079299 -1.129848 0.259487 -1.389336 -0.870361
0.080289 -1.129239 0.259221 -1.388461 -0.870018
0.081279 -1.128530 0.258932 -1.387462 -0.869598
0.082269 -1.127723 0.258620 -1.386343 -0.869102
0.083259 -1.126818 0.258286 -1.385105 -0.868532
0.084249 -1.125820 0.257931 -1.383750 -0.867889
0.085239 -1.124728 0.257553 -1.382281 -0.867174
0.086229 -1.123544 0.257155 -1.380700 -0.866389
0.087219 -1.122271 0.256737 -1.379008 -0.865534
0.088209 -1.120909 0.256298 -1.377207 -0.864612
0.089199 -1.119461 0.255839 -1.375300 -0.863622
0.090189 -1.117928 0.255361 -1.373289 -0.862566
0.091179 -1.116310 0.254864 -1.371175 -0.861446
0.092169 -1.114611 0.254348 -1.368959 -0.860262
0.093159 -1.112830 0.253814 -1.366644 -0.859016
0.094149 -1.110970 0.253262 -1.364232 -0.857707
0.095139 -1.109031 0.252692 -1.361723 -0.856339
0.096129 -1.107015 0.252105 -1.359121 -0.854910
0.097119 -1.104924 0.251501 -1.356425 -0.853423
0.098109 -1.102758 0.250880 -1.353638 -0.851878
0.099099 -1.100519 0.250243 -1.350761 -0.850276
0.100089 -1.098207 0.249589 -1.347796 -0.848618
0.101079 -1.095825 0.248920 -1.344744 -0.846905
0.102069 -1.093372 0.248235 -1.341607 -0.845138
0.103059 -1.090851 0.247534 -1.338386 -0.843317
0.104049 -1.088262 0.246819 -1.335082 -0.841443
0.105039 -1.085607 0.246089 -1.331696 -0.839518
0.106029 -1.082886 0.245344 -1.328231 -0.837542
0.107019 -1.080101 0.244586 -1.324686 -0.835515
0.108009 -1.077252 0.243813 -1.321064 -0.833439
0.108999 -1.074340 0.243026 -1.317366 -0.831314
0.109989 -1.071367 0.242226 -1.313593 -0.829141
0.110979 -1.068333 0.241413 -1.309746 -0.826920
0.111969 -1.065239 0.240586 -1.305826 -0.824653
0.112959 -1.062087 0.239747 -1.301834 -0.822340
0.113949 -1.058877 0.238896 -1.297772 -0.819981
0.114939 -1.055609 0.238031 -1.293641 -0.817578
0.115929 -1.052285 0.237155 -1.289441 -0.815130
0.116919 -1.048906 0.236267 -1.285173 -0.812639
0.117909 -1.045473 0.235367 -1.280840 -0.810106
0.118899 -1.041986 0.234456 -1.276441 -0.807530
0.119889 -1.038445 0.233533 -1.271978 -0.804912
0.120879 -1.034853 0.232599 -1.267452 -0.802254
0.121869 -1.031209 0.231654 -1.262863 -0.799555
0.122859 -1.027515 0.230699 -1.258213 -0.796816
0.123849 -1.023771 0.229732 -1.253503 -0.794038
0.124839 -1.019977 0.228756 -1.248733 -0.791221
0.125829 -1.016136 0.227769 -1.243905 -0.788366
0.126819 -1.012246 0.226773 -1.239019 -0.785473
0.127809 -1.008310 0.225766 -1.234076 -0.782544
0.128799 -1.004327 0.224750 -1.229077 -0.779577
0.129789 -1.000299 0.223725 -1.224023 -0.776574
0.130779 -0.996226 0.222690 -1.218915 -0.773536
0.131769 -0.992108 0.221646 -1.213754 -0.770462
0.132759 -0.987947 0.220593 -1.208540 -0.767354
0.133749 -0.983743 0.219531 -1.203274 -0.764212
0.134739 -0.979496 0.218461 -1.197956 -0.761035
0.135729 -0.975208 0.217382 -1.192589 -0.757826
0.136719 -0.970878 0.216294 -1.187172 -0.754584
0.137709 -0.966508 0.215199 -1.181707 -0.751309
0.138699 -0.962098 0.214095 -1.176193 -0.748003
0.139689 -0.957649 0.212984 -1.170632 -0.744665
0.140679 -0.953160 0.211865 -1.165025 -0.741296
0.141669 -0.948634 0.210738 -1.159372 -0.737896
0.142659 -0.944070 0.209604 -1.153674 -0.734466
0.143648 -0.939469 0.208462 -1.147931 -0.731007
0.144638 -0.934831 0.207313 -1.142144 -0.727518
0.145628 -0.930157 0.206158 -1.136315 -0.724000
0.146618 -0.925448 0.204995 -1.130443 -0.720453
0.147608 -0.920704 0.203826 -1.124529 -0.716878
0.148598 -0.915925 0.202649 -1.118575 -0.713276
0.149588 -0.911112 0.201467 -1.112579 -0.709646
0.150578 -0.906266 0.200278 -1.106544 -0.705988
0.151568 -0.901387 0.199083 -1.100470 -0.702305
0.152558 -0.896476 0.197881 -1.094357 -0.698595
0.153548 -0.891532 0.196674 -1.088206 -0.694859
0.154538 -0.886558 0.195461 -1.082018 -0.691097
0.155528 -0.881552 0.194242 -1.075793 -0.687310
0.156518 -0.876515 0.193017 -1.069532 -0.683498
0.157508 -0.871449 0.191787 -1.063235 -0.679662
0.158498 -0.866353 0.190551 -1.056904 -0.675802
0.159488 -0.861227 0.189310 -1.050537 -0.671917
0.160478 -0.856073 0.188064 -1.044137 -0.668009
0.161468 -0.850891 0.186813 -1.037704 -0.664078
0.162458 -0.845681 0.185557 -1.031238 -0.660124
0.163448 -0.840443 0.184296 -1.024739 -0.656148
0.164438 -0.835179 0.183030 -1.018209 -0.652149
0.165428 -0.829888 0.181760 -1.011647 -0.648128
0.166418 -0.824571 0.180485 -1.005055 -0.644086
0.167408 -0.819228 0.179205 -0.998433 -0.640023
0.168398 -0.813860 0.177922 -0.991781 -0.635938
0.169388 -0.808467 0.176634 -0.985100 -0.631833
0.170378 -0.803049 0.175342 -0.978391 -0.627707
0.171368 -0.797607 0.174046 -0.971653 -0.623562
0.172358 -0.792142 0.172746 -0.964888 -0.619396
0.173348 -0.786653 0.171442 -0.958095 -0.615211
0.174338 -0.781142 0.170135 -0.951276 -0.611007
0.175328 -0.775607 0.168824 -0.944431 -0.606784
0.176318 -0.770051 0.167509 -0.937560 -0.602542
0.177308 -0.764473 0.166191 -0.930664 -0.598282
0.178298 -0.758873 0.164869 -0.923743 -0.594004
0.179288 -0.753252 0.163545 -0.916797 -0.589708
0.180278 -0.747611 0.162217 -0.909828 -0.585394
0.181268 -0.741949 0.160886 -0.902836 -0.581063
0.182258 -0.736268 0.159552 -0.895820 -0.576715
0.183248 -0.730566 0.158216 -0.888782 -0.572350
0.184238 -0.724845 0.156876 -0.881722 -0.567969
0.185228 -0.719106 0.155534 -0.874640 -0.563572
0.186218 -0.713348 0.154189 -0.867537 -0.559159
0.187208 -0.707571 0.152842 -0.860413 -0.554729
0.188198 -0.701777 0.151492 -0.853269 -0.550285
0.189188 -0.695965 0.150140 -0.846105 -0.545825
0.190178 -0.690136 0.148785 -0.838921 -0.541350
0.191168 -0.684289 0.147429 -0.831718 -0.536861
0.192158 -0.678427 0.146070 -0.824496 -0.532357
0.193148 -0.672548 0.144709 -0.817257 -0.527839
0.194138 -0.666653 0.143346 -0.809999 -0.523306
0.195128 -0.660742 0.141982 -0.802723 -0.518760
0.196118 -0.654816 0.140615 -0.795431 -0.514201
0.197108 -0.648875 0.139247 -0.788122 -0.509628
0.198098 -0.642919 0.137877 -0.780796 -0.505042
0.199088 -0.636949 0.136506 -0.773455 -0.500444
0.200078 -0.630965 0.135133 -0.766098 -0.495832
0.201068 -0.624967 0.133758 -0.758726 -0.491209
0.202058 -0.618956 0.132383 -0.751339 -0.486573
0.203048 -0.612931 0.131006 -0.743937 -0.481925
0.204038 -0.606893 0.129628 -0.736521 -0.477266
0.205028 -0.600843 0.128249 -0.729092 -0.472595
0.206018 -0.594781 0.126868 -0.721649 -0.467912
0.207008 -0.588706 0.125487 -0.714194 -0.463219
0.207998 -0.582620 0.124105 -0.706725 -0.458515
0.208988 -0.576523 0.122722 -0.699245 -0.453800
0.209978 -0.570414 0.121338 -0.691752 -0.449075
0.210968 -0.564294 0.119954 -0.684248 -0.444340
0.211958 -0.558164 0.118569 -0.676733 -0.439595
0.212948 -0.552023 0.117183 -0.669206 -0.434840
0.213938 -0.545872 0.115797 -0.661670 -0.430075
0.214928 -0.539712 0.114411 -0.654123 -0.425301
0.215918 -0.533542 0.113024 -0.646566 -0.420518
0.216908 -0.527363 0.111637 -0.638999 -0.415726
0.217898 -0.521174 0.110250 -0.631424 -0.410925
0.218888 -0.514977 0.108862 -0.623839 -0.406115
0.219878 -0.508772 0.107474 -0.616247 -0.401298
0.220868 -0.502559 0.106087 -0.608645 -0.396472
0.221858 -0.496337 0.104699 -0.601036 -0.391638
0.222848 -0.490108 0.103312 -0.593420 -0.386796
0.223838 -0.483871 0.101924 -0.585796 -0.381947
0.224828 -0.477628 0.100537 -0.578165 -0.377090
0.225818 -0.471377 0.099151 -0.570527 -0.372226
0.226808 -0.465120 0.097764 -0.562884 -0.367355
0.227798 -0.458856 0.096378 -0.555234 -0.362478
0.228788 -0.452586 0.094993 -0.547579 -0.357593
0.229778 -0.446310 0.093608 -0.539918 -0.352703
0.230768 -0.440029 0.092223 -0.532252 -0.347806
0.231758 -0.433742 0.090839 -0.524581 -0.342903
0.232747 -0.427450 0.089456 -0.516906 -0.337994
0.233737 -0.421153 0.088074 -0.509227 -0.333079
0.234727 -0.414852 0.086693 -0.501544 -0.328159
0.235717 -0.408545 0.085312 -0.493857 -0.323234
0.236707 -0.402235 0.083932 -0.486168 -0.318303
0.237697 -0.395921 0.082554 -0.478475 -0.313367
0.238687 -0.389603 0.081176 -0.470779 -0.308427
0.239677 -0.383281 0.079800 -0.463081 -0.303482
0.240667 -0.376957 0.078424 -0.455381 -0.298532
0.241657 -0.370629 0.077050 -0.447679 -0.293579
0.242647 -0.364298 0.075677 -0.439976 -0.288621
0.243637 -0.357965 0.074306 -0.432271 -0.283659
0.244627 -0.351629 0.072936 -0.424565 -0.278694
0.245617 -0.345292 0.071567 -0.416859 -0.273725
0.246607 -0.338952 0.070200 -0.409152 -0.268752
0.247597 -0.332611 0.068834 -0.401445 -0.263776
0.248587 -0.326268 0.067470 -0.393738 -0.258798
0.249577 -0.319924 0.066108 -0.386032 -0.253816
0.250567 -0.313579 0.064747 -0.378326 -0.248832
0.251557 -0.307233 0.063388 -0.370621 -0.243845
0.252547 -0.300886 0.062031 -0.362917 -0.238855
0.253537 -0.294539 0.060676 -0.355215 -0.233864
0.254527 -0.288192 0.059322 -0.347515 -0.228870
0.255517 -0.281845 0.057971 -0.339816 -0.223875
0.256507 -0.275499 0.056621 -0.332120 -0.218877
0.257497 -0.269153 0.055274 -0.324427 -0.213879
0.258487 -0.262807 0.053929 -0.316736 -0.208878
0.259477 -0.256463 0.052586 -0.309048 -0.203877
0.260467 -0.250119 0.051245 -0.301364 -0.198874
0.261457 -0.243777 0.049906 -0.293683 -0.193871
0.262447 -0.237436 0.048570 -0.286006 -0.188867
0.263437 -0.231097 0.047235 -0.278333 -0.183862
0.264427 -0.224760 0.045904 -0.270664 -0.178857
0.265417 -0.218426 0.044575 -0.263000 -0.173851
0.266407 -0.212093 0.043248 -0.255341 -0.168845
0.267397 -0.205763 0.041924 -0.247687 -0.163840
0.268387 -0.199436 0.040602 -0.240038 -0.158834
0.269377 -0.193112 0.039283 -0.232395 -0.153829
0.270367 -0.186791 0.037966 -0.224757 -0.148825
0.271357 -0.180473 0.036653 -0.217126 -0.143821
0.272347 -0.174159 0.035342 -0.209501 -0.138817
0.273337 -0.167849 0.034034 -0.201883 -0.133815
0.274327 -0.161543 0.032728 -0.194271 -0.128814
0.275317 -0.155240 0.031426 -0.186666 -0.123814
0.276307 -0.148942 0.030127 -0.179069 -0.118816
0.277297 -0.142649 0.028830 -0.171479 -0.113819
0.278287 -0.136360 0.027536 -0.163897 -0.108824
0.279277 -0.130077 0.026246 -0.156323 -0.103831
0.280267 -0.123798 0.024959 -0.148757 -0.098839
0.281257 -0.117525 0.023675 -0.141199 -0.093850
0.282247 -0.111257 0.022393 -0.133651 -0.088864
0.283237 -0.104995 0.021116 -0.126111 -0.083879
0.284227 -0.098739 0.019841 -0.118580 -0.078898
0.285217 -0.092489 0.018570 -0.111059 -0.073919
0.286207 -0.086245 0.017302 -0.103547 -0.068943
0.287197 -0.080007 0.016038 -0.096045 -0.063970
0.288187 -0.073777 0.014777 -0.088553 -0.059000
0.289177 -0.067552 0.013519 -0.081071 -0.054034
0.290167 -0.061335 0.012265 -0.073600 -0.049071
0.291157 -0.055126 0.011014 -0.066140 -0.044111
0.292147 -0.048923 0.009767 -0.058691 -0.039156
0.293137 -0.042728 0.008524 -0.051252 -0.034204
0.294127 -0.036541 0.007284 -0.043826 -0.029257
0.295117 -0.030362 0.006049 -0.036410 -0.024313
0.296107 -0.024191 0.004817 -0.029007 -0.019374
0.297097 -0.018028 0.003588 -0.021616 -0.014439
0.298087 -0.011873 0.002364 -0.014238 -0.009509
0.299077 -0.005728 0.001145 -0.006873 -0.004582
0.300067 0.000409 0.000120 0.000290 0.000529
0.301057 0.006537 0.001292 0.005246 0.007829
0.302047 0.012656 0.002499 0.010157 0.015155
0.303037 0.018766 0.003704 0.015062 0.022469
0.304027 0.024866 0.004904 0.019961 0.029770
0.305017 0.030956 0.006101 0.024855 0.037057
0.306007 0.037036 0.007294 0.029743 0.044330
0.306997 0.043107 0.008482 0.034624 0.051589
0.307987 0.049167 0.009667 0.039500 0.058834
0.308977 0.055217 0.010847 0.044369 0.066064
0.309967 0.061256 0.012023 0.049233 0.073279
0.310957 0.067284 0.013195 0.054089 0.080479
0.311947 0.073302 0.014362 0.058939 0.087664
0.312937 0.079308 0.015526 0.063783 0.094834
0.313927 0.085303 0.016684 0.068619 0.101988
0.314917 0.091287 0.017839 0.073449 0.109126
0.315907 0.097259 0.018988 0.078271 0.116248
0.316897 0.103220 0.020134 0.083086 0.123354
0.317887 0.109168 0.021275 0.087893 0.130443
0.318877 0.115105 0.022411 0.092693 0.137516
0.319867 0.121029 0.023543 0.097486 0.144571
0.320857 0.126940 0.024670 0.102270 0.151610
0.321846 0.132839 0.025793 0.107047 0.158632
0.322836 0.138726 0.026910 0.111815 0.165636
0.323826 0.144599 0.028023 0.116575 0.172622
0.324816 0.150459 0.029132 0.121327 0.179591
0.325806 0.156306 0.030236 0.126071 0.186542
0.326796 0.162140 0.031334 0.130805 0.193474
0.327786 0.167960 0.032428 0.135531 0.200388
0.328776 0.173766 0.033518 0.140249 0.207284
0.329766 0.179558 0.034602 0.144957 0.214160
0.330756 0.185337 0.035681 0.149655 0.221018
0.331746 0.191101 0.036756 0.154345 0.227856
0.332736 0.196850 0.037825 0.159025 0.234675
0.333726 0.202585 0.038889 0.163696 0.241474
0.334716 0.208305 0.039949 0.168357 0.248254
0.335706 0.214011 0.041003 0.173008 0.255014
0.336696 0.219701 0.042052 0.177649 0.261753
0.337686 0.225376 0.043096 0.182280 0.268472
0.338676 0.231036 0.044135 0.186901 0.275171
0.339666 0.236680 0.045169 0.191511 0.281849
0.340656 0.242309 0.046197 0.196111 0.288506
0.341646 0.247921 0.047221 0.200701 0.295142
0.342636 0.253518 0.048239 0.205279 0.301757
0.343626 0.259099 0.049252 0.209847 0.308350
0.344616 0.264663 0.050259 0.214404 0.314922
0.345606 0.270211 0.051261 0.218950 0.321472
0.346596 0.275742 0.052258 0.223484 0.328000
0.347586 0.281256 0.053249 0.228007 0.334505
0.348576 0.286754 0.054235 0.232519 0.340989
0.349566 0.292234 0.055215 0.237018 0.347449
0.350556 0.297697 0.056190 0.241506 0.353887
0.351546 0.303143 0.057160 0.245983 0.360303
0.352536 0.308571 0.058124 0.250447 0.366695
0.353526 0.313981 0.059082 0.254899 0.373063
0.354516 0.319374 0.060035 0.259339 0.379409
0.355506 0.324748 0.060982 0.263766 0.385730
0.356496 0.330104 0.061924 0.268181 0.392028
0.357486 0.335442 0.062860 0.272583 0.398302
0.358476 0.340762 0.063790 0.276972 0.404552
0.359466 0.346063 0.064715 0.281348 0.410778
0.360456 0.351345 0.065634 0.285712 0.416979
0.361446 0.356608 0.066547 0.290062 0.423155
0.362436 0.361852 0.067454 0.294399 0.429306
0.363426 0.367077 0.068355 0.298722 0.435433
0.364416 0.372283 0.069251 0.303032 0.441534
0.365406 0.377469 0.070141 0.307328 0.447610
0.366396 0.382635 0.071025 0.311610 0.453660
0.367386 0.387782 0.071903 0.315878 0.459685
0.368376 0.392908 0.072775 0.320133 0.465684
0.369366 0.398015 0.073642 0.324373 0.471656
0.370356 0.403101 0.074502 0.328599 0.477603
0.371346 0.408167 0.075356 0.332810 0.483523
0.372336 0.413212 0.076205 0.337007 0.489417
0.373326 0.418236 0.077047 0.341189 0.495283
0.374316 0.423240 0.077884 0.345356 0.501123
0.375306 0.428222 0.078714 0.349508 0.506936
0.376296 0.433184 0.079538 0.353646 0.512722
0.377286 0.438124 0.080356 0.357768 0.518480
0.378276 0.443043 0.081168 0.361874 0.524211
0.379266 0.447940 0.081974 0.365966 0.529914
0.380256 0.452815 0.082774 0.370041 0.535589
0.381246 0.457669 0.083567 0.374101 0.541236
0.382236 0.462500 0.084354 0.378146 0.546855
0.383226 0.467309 0.085136 0.382174 0.552445
0.384216 0.472096 0.085910 0.386186 0.558007
0.385206 0.476861 0.086679 0.390182 0.563540
0.386196 0.481603 0.087441 0.394162 0.569044
0.387186 0.486322 0.088197 0.398125 0.574519
0.388176 0.491018 0.088947 0.402071 0.579966
0.389166 0.495692 0.089690 0.406001 0.585382
0.390156 0.500342 0.090427 0.409914 0.590769
0.391146 0.504969 0.091158 0.413811 0.596127
0.392136 0.509572 0.091882 0.417690 0.601455
0.393126 0.514152 0.092600 0.421552 0.606752
0.394116 0.518708 0.093312 0.425396 0.612020
0.395106 0.523240 0.094017 0.429224 0.617257
0.396096 0.527749 0.094715 0.433033 0.622464
0.397086 0.532233 0.095407 0.436825 0.627640
0.398076 0.536692 0.096093 0.440599 0.632785
0.399066 0.541128 0.096772 0.444355 0.637900
0.400056 0.545538 0.097445 0.448094 0.642983
0.401046 0.549924 0.098111 0.451814 0.648035
0.402036 0.554286 0.098770 0.455515 0.653056
0.403026 0.558622 0.099423 0.459199 0.658045
0.404016 0.562933 0.100070 0.462863 0.663003
0.405006 0.567219 0.100709 0.466509 0.667928
0.405996 0.571479 0.101343 0.470137 0.672822
0.406986 0.575714 0.101969 0.473745 0.677683
0.407976 0.579923 0.102589 0.477335 0.682512
0.408966 0.584107 0.103202 0.480905 0.687309
0.409956 0.588264 0.103809 0.484456 0.692073
0.410945 0.592396 0.104409 0.487987 0.696804
0.411935 0.596501 0.105002 0.491499 0.701503
0.412925 0.600580 0.105588 0.494992 0.706168
0.413915 0.604632 0.106168 0.498464 0.710800
0.414905 0.608658 0.106741 0.501917 0.715399
0.415895 0.612657 0.107307 0.505350 0.719964
0.416885 0.616629 0.107866 0.508762 0.724495
0.417875 0.620574 0.108419 0.512155 0.728993
0.418865 0.624491 0.108965 0.515527 0.733456
0.419855 0.628382 0.109504 0.518878 0.737886
0.420845 0.632245 0.110036 0.522209 0.742281
0.421835 0.636081 0.110562 0.525519 0.746642
0.422825 0.639888 0.111080 0.528808 0.750969
0.423815 0.643668 0.111592 0.532077 0.755260
0.424805 0.647420 0.112097 0.535324 0.759517
0.425795 0.651144 0.112595 0.538550 0.763739
0.426785 0.654840 0.113086 0.541754 0.767926
0.427775 0.658507 0.113570 0.544937 0.772077
0.428765 0.662146 0.114047 0.548099 0.776193
0.429755 0.665756 0.114518 0.551239 0.780274
0.430745 0.669338 0.114981 0.554357 0.784319
0.431735 0.672890 0.115437 0.557453 0.788328
0.432725 0.676414 0.115887 0.560527 0.792301
0.433715 0.679908 0.116329 0.563579 0.796238
0.434705 0.683373 0.116765 0.566608 0.800138
0.435695 0.686809 0.117193 0.569616 0.804003
0.436685 0.690215 0.117615 0.572600 0.807830
0.437675 0.693592 0.118030 0.575562 0.811621
0.438665 0.696938 0.118437 0.578501 0.815375
0.439655 0.700255 0.118838 0.581417 0.819093
0.440645 0.703542 0.119231 0.584310 0.822773
0.441635 0.706798 0.119618 0.587180 0.826416
0.442625 0.710024 0.119997 0.590027 0.830021
0.443615 0.713220 0.120369 0.592851 0.833589
0.444605 0.716385 0.120735 0.595650 0.837120
0.445595 0.719520 0.121093 0.598427 0.840612
0.446585 0.722623 0.121444 0.601179 0.844067
0.447575 0.725696 0.121788 0.603908 0.847484
0.448565 0.728737 0.122125 0.606612 0.850862
0.449555 0.731748 0.122455 0.609293 0.854202
0.450545 0.734727 0.122778 0.611949 0.857504
0.451535 0.737674 0.123093 0.614581 0.860767
0.452525 0.740590 0.123402 0.617188 0.863992
0.453515 0.743474 0.123703 0.619771 0.867177
0.454505 0.746327 0.123997 0.622329 0.870324
0.455495 0.749147 0.124284 0.624863 0.873431
0.456485 0.751935 0.124564 0.627371 0.876500
0.457475 0.754691 0.124837 0.629854 0.879528
0.458465 0.757415 0.125103 0.632312 0.882518
0.459455 0.760106 0.125361 0.634745 0.885467
0.460445 0.762765 0.125612 0.637153 0.888377
0.461435 0.765391 0.125856 0.639535 0.891247
0.462425 0.767984 0.126093 0.641891 0.894077
0.463415 0.770544 0.126323 0.644221 0.896867
0.464405 0.773071 0.126546 0.646526 0.899617
0.465395 0.775565 0.126761 0.648804 0.902326
0.466385 0.778026 0.126969 0.651057 0.904995
0.467375 0.780453 0.127170 0.653283 0.907623
0.468365 0.782846 0.127364 0.655482 0.910210
0.469355 0.785206 0.127550 0.657656 0.912756
0.470345 0.787532 0.127730 0.659802 0.915261
0.471335 0.789824 0.127902 0.661922 0.917726
0.472325 0.792082 0.128066 0.664015 0.920148
0.473315 0.794306 0.128224 0.666082 0.922530
0.474305 0.796495 0.128374 0.668121 0.924870
0.475295 0.798650 0.128518 0.670133 0.927168
0.476285 0.800771 0.128653 0.672117 0.929424
0.477275 0.802856 0.128782 0.674074 0.931639
0.478265 0.804907 0.128904 0.676004 0.933811
0.479255 0.806924 0.129018 0.677906 0.935941
0.480245 0.808905 0.129125 0.679780 0.938029
0.481235 0.810851 0.129225 0.681626 0.940075
0.482225 0.812761 0.129317 0.683444 0.942078
0.483215 0.814637 0.129402 0.685234 0.944039
0.484205 0.816476 0.129480 0.686996 0.945957
0.485195 0.818281 0.129551 0.688730 0.947831
0.486185 0.820049 0.129614 0.690435 0.949663
0.487175 0.821782 0.129671 0.692111 0.951452
0.488165 0.823478 0.129720 0.693759 0.953198
0.489155 0.825139 0.129761 0.695377 0.954900
0.490145 0.826763 0.129796 0.696967 0.956559
0.491135 0.828351 0.129823 0.698528 0.958174
0.492125 0.829903 0.129843 0.700060 0.959746
0.493115 0.831418 0.129856 0.701562 0.961273
0.494105 0.832896 0.129861 0.703035 0.962757
0.495095 0.834338 0.129859 0.704478 0.964197
0.496085 0.835742 0.129850 0.705892 0.965593
0.497075 0.837110 0.129834 0.707276 0.966944
0.498065 0.838440 0.129810 0.708630 0.968251
0.499055 0.839734 0.129780 0.709954 0.969513
0.500044 0.840990 0.129742 0.711248 0.970731
0.501034 0.842208 0.129696 0.712512 0.971905
0.502024 0.843389 0.129644 0.713745 0.973033
0.503014 0.844532 0.129584 0.714948 0.974116
0.504004 0.845638 0.129517 0.716120 0.975155
0.504994 0.846705 0.129443 0.717262 0.976148
0.505984 0.847734 0.129362 0.718373 0.977096
0.506974 0.848726 0.129273 0.719453 0.977999
0.507964 0.849679 0.129177 0.720502 0.978856
0.508954 0.850593 0.129074 0.721520 0.979667
0.509944 0.851470 0.128964 0.722506 0.980433
0.510934 0.852307 0.128846 0.723461 0.981153
0.511924 0.853106 0.128721 0.724385 0.981827
0.512914 0.853866 0.128589 0.725277 0.982456
0.513904 0.854587 0.128450 0.726137 0.983038
0.514894 0.855270 0.128304 0.726966 0.983573
0.515884 0.855913 0.128150 0.727762 0.984063
0.516874 0.856516 0.127990 0.728527 0.984506
0.517864 0.857081 0.127822 0.729259 0.984902
0.518854 0.857606 0.127647 0.729959 0.985252
0.519844 0.858091 0.127464 0.730627 0.985555
0.520834 0.858537 0.127275 0.731262 0.985812
0.521824 0.858943 0.127078 0.731864 0.986021
0.522814 0.859309 0.126874 0.732434 0.986183
0.523804 0.859635 0.126663 0.732971 0.986298
0.524794 0.859921 0.126445 0.733475 0.986366
0.525784 0.860166 0.126220 0.733946 0.986387
0.526774 0.860372 0.125988 0.734384 0.986360
0.527764 0.860537 0.125748 0.734788 0.986285
0.528754 0.860661 0.125502 0.735159 0.986163
0.529744 0.860745 0.125248 0.735497 0.985993
0.530734 0.860788 0.124987 0.735801 0.985775
0.531724 0.860790 0.124719 0.736071 0.985510
0.532714 0.860752 0.124444 0.736307 0.985196
0.533704 0.860672 0.124162 0.736510 0.984834
0.534694 0.860551 0.123873 0.736678 0.984424
0.535684 0.860389 0.123577 0.736812 0.983966
0.536674 0.860185 0.123274 0.736912 0.983459
0.537664 0.859941 0.122963 0.736977 0.982904
0.538654 0.859654 0.122646 0.737008 0.982300
0.539644 0.859326 0.122321 0.737004 0.981647
0.540634 0.858956 0.121990 0.736966 0.980946
0.541624 0.858544 0.121652 0.736893 0.980196
0.542614 0.858091 0.121306 0.736785 0.979397
0.543604 0.857595 0.120954 0.736641 0.978548
0.544594 0.857057 0.120594 0.736463 0.977651
0.545584 0.856477 0.120228 0.736249 0.976704
0.546574 0.855854 0.119854 0.736000 0.975708
0.547564 0.855189 0.119474 0.735715 0.974663
0.548554 0.854482 0.119087 0.735395 0.973568
0.549544 0.853732 0.118692 0.735039 0.972424
0.550534 0.852939 0.118291 0.734648 0.971230
0.551524 0.852103 0.117883 0.734220 0.969986
0.552514 0.851224 0.117468 0.733756 0.968692
0.553504 0.850303 0.117046 0.733257 0.967349
0.554494 0.849338 0.116617 0.732721 0.965955
0.555484 0.848330 0.116182 0.732148 0.964511
0.556474 0.847279 0.115739 0.731540 0.963018
0.557464 0.846184 0.115290 0.730894 0.961473
0.558454 0.845046 0.114833 0.730212 0.959879
0.559444 0.843864 0.114370 0.729494 0.958234
0.560434 0.842638 0.113900 0.728738 0.956539
0.561424 0.841369 0.113424 0.727945 0.954793
0.562414 0.840056 0.112940 0.727116 0.952996
0.563404 0.838699 0.112450 0.726249 0.951149
0.564394 0.837298 0.111953 0.725345 0.949251
0.565384 0.835853 0.111449 0.724403 0.947302
0.566374 0.834363 0.110939 0.723424 0.945302
0.567364 0.832829 0.110422 0.722408 0.943251
0.568354 0.831251 0.109898 0.721353 0.941149
0.569344 0.829628 0.109367 0.720261 0.938996
0.570334 0.827961 0.108830 0.719131 0.936791
0.571324 0.826249 0.108286 0.717963 0.934535
0.572314 0.824493 0.107735 0.716757 0.932228
0.573304 0.822691 0.107178 0.715513 0.929869
0.574294 0.820845 0.106614 0.714230 0.927459
0.575284 0.818953 0.106044 0.712909 0.924997
0.576274 0.817017 0.105467 0.711550 0.922483
0.577264 0.815035 0.104883 0.710152 0.919918
0.578254 0.813008 0.104293 0.708715 0.917301
0.579244 0.810936 0.103696 0.707239 0.914632
0.580234 0.808818 0.103093 0.705725 0.911911
0.581224 0.806655 0.102483 0.704172 0.909138
0.582214 0.804446 0.101867 0.702579 0.906313
0.583204 0.802191 0.101244 0.700947 0.903436
0.584194 0.799891 0.100615 0.699276 0.900506
0.585184 0.797545 0.099980 0.697566 0.897525
0.586174 0.795153 0.099338 0.695816 0.894491
0.587164 0.792715 0.098689 0.694026 0.891404
0.588154 0.790231 0.098034 0.692197 0.888266
0.589143 0.787701 0.097373 0.690328 0.885074
0.590133 0.785125 0.096706 0.688419 0.881830
0.591123 0.782502 0.096032 0.686470 0.878534
0.592113 0.779833 0.095351 0.684482 0.875185
0.593103 0.777118 0.094665 0.682453 0.871783
0.594093 0.774356 0.093972 0.680383 0.868328
0.595083 0.771547 0.093273 0.678274 0.864820
0.596073 0.768692 0.092568 0.676124 0.861260
0.597063 0.765790 0.091857 0.673933 0.857646
0.598053 0.762841 0.091139 0.671702 0.853980
0.599043 0.759845 0.090415 0.669430 0.850261
0.600033 0.756803 0.089685 0.667118 0.846488
0.601023 0.753713 0.088949 0.664764 0.842662
0.602013 0.750577 0.088207 0.662370 0.838784
0.603003 0.747393 0.087459 0.659934 0.834851
0.603993 0.744162 0.086704 0.657457 0.830866
0.604983 0.740883 0.085944 0.654939 0.826827
0.605973 0.737558 0.085178 0.652380 0.822735
0.606963 0.734184 0.084405 0.649779 0.818590
0.607953 0.730764 0.083627 0.647137 0.814391
0.608943 0.727296 0.082843 0.644453 0.810138
0.609933 0.723780 0.082053 0.641727 0.805832
0.610923 0.720216 0.081256 0.638960 0.801473
0.611913 0.716605 0.080455 0.636151 0.797060
0.612903 0.712946 0.079647 0.633299 0.792593
0.613893 0.709239 0.078833 0.630406 0.788073
0.614883 0.705485 0.078014 0.627471 0.783499
0.615873 0.701682 0.077189 0.624493 0.778871
0.616863 0.697831 0.076358 0.621473 0.774189
0.617853 0.693932 0.075521 0.618411 0.769454
0.618843 0.689985 0.074679 0.615306 0.764665
0.619833 0.685990 0.073831 0.612159 0.759822
0.620823 0.681947 0.072978 0.608969 0.754925
0.621813 0.677855 0.072119 0.605736 0.749974
0.622803 0.673715 0.071254 0.602461 0.744969
0.623793 0.669527 0.070384 0.599142 0.739911
0.624783 0.665290 0.069509 0.595781 0.734798
0.625773 0.661004 0.068628 0.592376 0.729632
0.626763 0.656670 0.067741 0.588929 0.724411
0.627753 0.652287 0.066850 0.585438 0.719137
0.628743 0.647856 0.065952 0.581904 0.713809
0.629733 0.643376 0.065050 0.578326 0.708426
0.630723 0.638847 0.064142 0.574705 0.702990
0.631713 0.634270 0.063230 0.571040 0.697500
0.632703 0.629643 0.062312 0.567332 0.691955
0.633693 0.624968 0.061389 0.563580 0.686357
0.634683 0.620244 0.060460 0.559784 0.680705
0.635673 0.615471 0.059527 0.555944 0.674998
0.636663 0.610649 0.058589 0.552060 0.669238
0.637653 0.605778 0.057646 0.548132 0.663424
0.638643 0.600857 0.056698 0.544159 0.657556
0.639633 0.595888 0.055745 0.540143 0.651634
0.640623 0.590870 0.054788 0.536082 0.645658
0.641613 0.585802 0.053826 0.531976 0.639628
0.642603 0.580685 0.052859 0.527826 0.633544
0.643593 0.575519 0.051888 0.523631 0.627407
0.644583 0.570304 0.050912 0.519391 0.621216
0.645573 0.565039 0.049932 0.515107 0.614971
0.646563 0.559725 0.048948 0.510777 0.608673
0.647553 0.554361 0.047959 0.506402 0.602321
0.648543 0.548949 0.046967 0.501982 0.595915
0.649533 0.543486 0.045970 0.497516 0.589456
0.650523 0.537975 0.044969 0.493005 0.582944
0.651513 0.532414 0.043965 0.488449 0.576379
0.652503 0.526803 0.042957 0.483846 0.569760
0.653493 0.521143 0.041946 0.479197 0.563089
0.654483 0.515434 0.040931 0.474502 0.556365
0.655473 0.509674 0.039913 0.469761 0.549588
0.656463 0.503866 0.038893 0.464973 0.542758
0.657453 0.498008 0.037869 0.460139 0.535876
0.658443 0.492100 0.036843 0.455257 0.528943
0.659433 0.486142 0.035814 0.450328 0.521957
0.660423 0.480135 0.034784 0.445351 0.514919
0.661413 0.474079 0.033752 0.440327 0.507831
0.662403 0.467972 0.032719 0.435254 0.500691
0.663393 0.461817 0.031684 0.430132 0.493501
0.664383 0.455611 0.030650 0.424962 0.486261
0.665373 0.449356 0.029615 0.419741 0.478971
0.666363 0.443051 0.028581 0.414471 0.471632
0.667353 0.436697 0.027548 0.409149 0.464245
0.668343 0.430293 0.026517 0.403776 0.456810
0.669333 0.423839 0.025489 0.398350 0.449328
0.670323 0.417336 0.024465 0.392871 0.441801
0.671313 0.410783 0.023446 0.387336 0.434229
0.672303 0.404180 0.022434 0.381746 0.426614
0.673293 0.397528 0.021430 0.376098 0.418959
0.674283 0.390826 0.020437 0.370389 0.411263
0.675273 0.384075 0.019456 0.364619 0.403531
0.676263 0.377274 0.018491 0.358783 0.395765
0.677253 0.370424 0.017545 0.352878 0.387969
0.678242 0.363524 0.016623 0.346901 0.380146
0.679232 0.356574 0.015729 0.340845 0.372303
0.680222 0.349575 0.014869 0.334706 0.364444
0.681212 0.342526 0.014052 0.328475 0.356578
0.682202 0.335428 0.013286 0.322143 0.348714
0.683192 0.328281 0.012581 0.315700 0.340862
0.684182 0.321084 0.011950 0.309134 0.333035
0.685172 0.313838 0.011407 0.302431 0.325245
0.686162 0.306543 0.010966 0.295577 0.317508
0.687152 0.299198 0.010640 0.288557 0.309838
0.688142 0.291804 0.010443 0.281361 0.302247
0.689132 0.284360 0.010383 0.273977 0.294743
0.690122 0.276868 0.010464 0.266404 0.287332
0.691112 0.269326 0.010684 0.258643 0.280010
0.692102 0.261735 0.011035 0.250700 0.272771
0.693092 0.254096 0.011509 0.242587 0.265604
0.694082 0.246407 0.012090 0.234317 0.258497
0.695072 0.238669 0.012766 0.225903 0.251435
0.696062 0.230882 0.013523 0.217359 0.244405
0.697052 0.223047 0.014350 0.208697 0.237396
0.698042 0.215162 0.015236 0.199927 0.230398
0.699032 0.207229 0.016172 0.191057 0.223401
0.700022 0.199248 0.017151 0.182097 0.216399
0.701012 0.191217 0.018167 0.173050 0.209384
0.702002 0.183138 0.019214 0.163924 0.202353
0.702992 0.175011 0.020289 0.154722 0.195300
0.703982 0.166835 0.021388 0.145447 0.188223
0.704972 0.158611 0.022508 0.136103 0.181119
0.705962 0.150339 0.023646 0.126693 0.173985
0.706952 0.142018 0.024801 0.117218 0.166819
0.707942 0.133650 0.025970 0.107679 0.159620
0.708932 0.125233 0.027153 0.098080 0.152387
0.709922 0.116769 0.028349 0.088420 0.145117
0.710912 0.108256 0.029555 0.078701 0.137811
0.711902 0.099696 0.030771 0.068925 0.130468
0.712892 0.091089 0.031997 0.059091 0.123086
0.713882 0.082433 0.033232 0.049201 0.115666
0.714872 0.073731 0.034475 0.039256 0.108206
0.715862 0.064981 0.035726 0.029255 0.100706
0.716852 0.056183 0.036983 0.019200 0.093167
0.717842 0.047339 0.038248 0.009091 0.085587
0.718832 0.038448 0.039519 -0.001071 0.077967
0.719822 0.029510 0.040796 -0.011286 0.070306
0.720812 0.020525 0.042079 -0.021554 0.062604
0.721802 0.011493 0.043367 -0.031874 0.054861
0.722792 0.002415 0.044661 -0.042246 0.047076
0.723782 -0.006710 0.045960 -0.052670 0.039251
0.724772 -0.015880 0.047264 -0.063144 0.031384
0.725762 -0.025097 0.048573 -0.073670 0.023476
0.726752 -0.034360 0.049886 -0.084246 0.015526
0.727742 -0.043669 0.051204 -0.094872 0.007535
0.728732 -0.053023 0.052526 -0.105549 -0.000497
0.729722 -0.062423 0.053852 -0.116274 -0.008571
0.730712 -0.071868 0.055182 -0.127050 -0.016686
0.731702 -0.081358 0.056516 -0.137874 -0.024842
0.732692 -0.090894 0.057854 -0.148748 -0.033040
0.733682 -0.100474 0.059196 -0.159670 -0.041279
0.734672 -0.110099 0.060541 -0.170640 -0.049558
0.735662 -0.119769 0.061890 -0.181658 -0.057879
0.736652 -0.129483 0.063242 -0.192725 -0.066241
0.737642 -0.139241 0.064597 -0.203838 -0.074643
0.738632 -0.149043 0.065956 -0.214999 -0.083087
0.739622 -0.158889 0.067318 -0.226207 -0.091570
0.740612 -0.168778 0.068684 -0.237462 -0.100094
0.741602 -0.178711 0.070052 -0.248763 -0.108659
0.742592 -0.188687 0.071423 -0.260111 -0.117264
0.743582 -0.198706 0.072798 -0.271504 -0.125908
0.744572 -0.208768 0.074175 -0.282943 -0.134593
0.745562 -0.218872 0.075555 -0.294427 -0.143317
0.746552 -0.229019 0.076938 -0.305957 -0.152081
0.747542 -0.239208 0.078323 -0.317531 -0.160884
0.748532 -0.249438 0.079712 -0.329150 -0.169727
0.749522 -0.259711 0.081102 -0.340813 -0.178608
0.750512 -0.270024 0.082496 -0.352520 -0.187529
0.751502 -0.280379 0.083892 -0.364271 -0.196488
0.752492 -0.290775 0.085290 -0.376065 -0.205485
0.753482 -0.301211 0.086691 -0.387901 -0.214520
0.754472 -0.311688 0.088094 -0.399781 -0.223594
0.755462 -0.322204 0.089499 -0.411703 -0.232705
0.756452 -0.332761 0.090907 -0.423667 -0.241854
0.757442 -0.343357 0.092317 -0.435673 -0.251040
0.758432 -0.353992 0.093729 -0.447720 -0.260263
0.759422 -0.364666 0.095143 -0.459809 -0.269523
0.760412 -0.375379 0.096559 -0.471938 -0.278820
0.761402 -0.386130 0.097977 -0.484107 -0.288152
0.762392 -0.396919 0.099398 -0.496316 -0.297521
0.763382 -0.407745 0.100820 -0.508565 -0.306926
0.764372 -0.418610 0.102244 -0.520854 -0.316365
0.765362 -0.429511 0.103670 -0.533181 -0.325841
0.766352 -0.440448 0.105098 -0.545547 -0.335350
0.767341 -0.451423 0.106528 -0.557950 -0.344895
0.768331 -0.462433 0.107959 -0.570392 -0.354473
0.769321 -0.473478 0.109392 -0.582871 -0.364086
0.770311 -0.484559 0.110827 -0.595387 -0.373732
0.771301 -0.495675 0.112264 -0.607939 -0.383411
0.772291 -0.506826 0.113702 -0.620528 -0.393124
0.773281 -0.518010 0.115142 -0.633152 -0.402868
0.774271 -0.529228 0.116583 -0.645811 -0.412645
0.775261 -0.540480 0.118025 -0.658505 -0.422454
0.776251 -0.551764 0.119470 -0.671234 -0.432294
0.777241 -0.563081 0.120915 -0.683996 -0.442165
0.778231 -0.574429 0.122362 -0.696791 -0.452067
0.779221 -0.585810 0.123810 -0.709620 -0.461999
0.780211 -0.597221 0.125260 -0.722481 -0.471961
0.781201 -0.608663 0.126711 -0.735374 -0.481952
0.782191 -0.620135 0.128163 -0.748298 -0.491973
0.783181 -0.631637 0.129616 -0.761254 -0.502021
0.784171 -0.643169 0.131071 -0.774239 -0.512098
0.785161 -0.654729 0.132526 -0.787255 -0.522202
0.786151 -0.666317 0.133983 -0.800299 -0.532334
0.787141 -0.677933 0.135441 -0.813373 -0.542492
0.788131 -0.689576 0.136899 -0.826475 -0.552676
0.789121 -0.701245 0.138359 -0.839604 -0.562886
0.790111 -0.712941 0.139820 -0.852761 -0.573121
0.791101 -0.724662 0.141281 -0.865943 -0.583381
0.792091 -0.736408 0.142744 -0.879152 -0.593665
0.793081 -0.748179 0.144207 -0.892386 -0.603972
0.794071 -0.759973 0.145671 -0.905644 -0.614302
0.795061 -0.771791 0.147136 -0.918927 -0.624655
0.796051 -0.783631 0.148602 -0.932233 -0.635029
0.797041 -0.795493 0.150068 -0.945561 -0.645425
0.798031 -0.807376 0.151535 -0.958911 -0.655841
0.799021 -0.819280 0.153003 -0.972283 -0.666277
0.800011 -0.831204 0.154471 -0.985675 -0.676733
0.801001 -0.843147 0.155940 -0.999087 -0.687207
0.801991 -0.855109 0.157410 -1.012518 -0.697699
0.802981 -0.867088 0.158880 -1.025968 -0.708208
0.803971 -0.879085 0.160350 -1.039435 -0.718735
0.804961 -0.891098 0.161821 -1.052919 -0.729277
0.805951 -0.903126 0.163293 -1.066419 -0.739834
0.806941 -0.915170 0.164764 -1.079934 -0.750406
0.807931 -0.927228 0.166236 -1.093464 -0.760991
0.808921 -0.939299 0.167709 -1.107008 -0.771590
0.809911 -0.951382 0.169182 -1.120564 -0.782200
0.810901 -0.963477 0.170655 -1.134132 -0.792822
0.811891 -0.975583 0.172128 -1.147711 -0.803455
0.812881 -0.987699 0.173602 -1.161301 -0.814097
0.813871 -0.999824 0.175075 -1.174899 -0.824748
0.814861 -1.011957 0.176549 -1.188506 -0.835407
0.815851 -1.024097 0.178023 -1.202120 -0.846073
0.816841 -1.036243 0.179497 -1.215741 -0.856746
0.817831 -1.048395 0.180972 -1.229367 -0.867423
0.818821 -1.060551 0.182446 -1.242997 -0.878105
0.819811 -1.072711 0.183920 -1.256631 -0.888790
0.820801 -1.084872 0.185394 -1.270267 -0.899478
0.821791 -1.097035 0.186869 -1.283904 -0.910167
0.822781 -1.109199 0.188343 -1.297541 -0.920856
0.823771 -1.121361 0.189817 -1.311178 -0.931544
0.824761 -1.133521 0.191291 -1.324812 -0.942231
0.825751 -1.145679 0.192765 -1.338443 -0.952914
0.826741 -1.157832 0.194238 -1.352070 -0.963594
0.827731 -1.169979 0.195712 -1.365691 -0.974268
0.828721 -1.182120 0.197185 -1.379305 -0.984936
0.829711 -1.194254 0.198658 -1.392911 -0.995596
0.830701 -1.206378 0.200131 -1.406508 -1.006247
0.831691 -1.218491 0.201603 -1.420094 -1.016888
0.832681 -1.230593 0.203075 -1.433668 -1.027518
0.833671 -1.242682 0.204547 -1.447229 -1.038135
0.834661 -1.254756 0.206018 -1.460775 -1.048738
0.835651 -1.266815 0.207489 -1.474304 -1.059326
0.836641 -1.278856 0.208960 -1.487816 -1.069896
0.837631 -1.290879 0.210430 -1.501309 -1.080449
0.838621 -1.302882 0.211900 -1.514782 -1.090982
0.839611 -1.314863 0.213369 -1.528232 -1.101493
0.840601 -1.326820 0.214838 -1.541658 -1.111982
0.841591 -1.338753 0.216306 -1.555060 -1.122447
0.842581 -1.350660 0.217774 -1.568434 -1.132885
0.843571 -1.362538 0.219242 -1.581780 -1.143297
0.844561 -1.374387 0.220708 -1.595095 -1.153678
0.845551 -1.386204 0.222174 -1.608378 -1.164029
0.846541 -1.397988 0.223640 -1.621627 -1.174348
0.847531 -1.409736 0.225105 -1.634841 -1.184631
0.848521 -1.421448 0.226569 -1.648017 -1.194879
0.849511 -1.433121 0.228033 -1.661154 -1.205088
0.850501 -1.444753 0.229496 -1.674249 -1.215257
0.851491 -1.456343 0.230958 -1.687301 -1.225384
0.852481 -1.467887 0.232420 -1.700307 -1.235467
0.853471 -1.479385 0.233881 -1.713266 -1.245504
0.854461 -1.490834 0.235341 -1.726176 -1.255493
0.855451 -1.502232 0.236801 -1.739033 -1.265431
0.856440 -1.513577 0.238260 -1.751836 -1.275317
0.857430 -1.524866 0.239718 -1.764584 -1.285148
0.858420 -1.536097 0.241175 -1.777272 -1.294922
0.859410 -1.547268 0.242632 -1.789900 -1.304636
0.860400 -1.558376 0.244088 -1.802464 -1.314288
0.861390 -1.569419 0.245543 -1.814962 -1.323876
0.862380 -1.580394 0.246997 -1.827391 -1.333396
0.863370 -1.591298 0.248451 -1.839750 -1.342847
0.864360 -1.602130 0.249904 -1.852034 -1.352226
0.865350 -1.612886 0.251356 -1.864242 -1.361530
0.866340 -1.623564 0.252807 -1.876371 -1.370756
0.867330 -1.634160 0.254258 -1.888418 -1.379902
0.868320 -1.644671 0.255708 -1.900379 -1.388963
0.869310 -1.655095 0.257157 -1.912252 -1.397939
0.870300 -1.665429 0.258605 -1.924034 -1.406824
0.871290 -1.675669 0.260053 -1.935721 -1.415616
0.872280 -1.685812 0.261499 -1.947311 -1.424313
0.873270 -1.695855 0.262945 -1.958800 -1.432909
0.874260 -1.705794 0.264391 -1.970185 -1.441403
0.875250 -1.715626 0.265835 -1.981461 -1.449791
0.876240 -1.725347 0.267279 -1.992626 -1.458068
0.877230 -1.734954 0.268722 -2.003676 -1.466231
0.878220 -1.744442 0.270165 -2.014607 -1.474277
0.879210 -1.753808 0.271607 -2.025415 -1.482202
0.880200 -1.763048 0.273048 -2.036096 -1.490001
0.881190 -1.772158 0.274488 -2.046647 -1.497670
0.882180 -1.781134 0.275928 -2.057062 -1.505206
0.883170 -1.789970 0.277368 -2.067338 -1.512603
0.884160 -1.798664 0.278806 -2.077470 -1.519858
0.885150 -1.807210 0.280245 -2.087454 -1.526965
0.886140 -1.815603 0.281682 -2.097285 -1.533921
0.887130 -1.823839 0.283119 -2.106958 -1.540719
0.888120 -1.831913 0.284556 -2.116469 -1.547357
0.889110 -1.839819 0.285993 -2.125812 -1.553827
0.890100 -1.847553 0.287429 -2.134982 -1.560125
0.891090 -1.855110 0.288864 -2.143974 -1.566245
0.892080 -1.862482 0.290300 -2.152782 -1.572182
0.893070 -1.869666 0.291735 -2.161401 -1.577931
0.894060 -1.876654 0.293170 -2.169824 -1.583485
0.895050 -1.883442 0.294605 -2.178047 -1.588837
0.896040 -1.890022 0.296039 -2.186062 -1.593983
0.897030 -1.896389 0.297474 -2.193863 -1.598915
0.898020 -1.902535 0.298909 -2.201444 -1.603627
0.899010 -1.908455 0.300343 -2.208798 -1.608111
0.900000 -1.914140 0.301778 -2.215919 -1.612362


==> plot_data/gfb_finetuned.dat <==
z	reference	prediction	residual	abs_residual
0.01	1.200503781525921	1.153913188750296	-0.04659059277562561	0.04659059277562561
0.01089089089089089	1.209291830459707	1.160876355519584	-0.04841547494012333	0.04841547494012333
0.01178178178178178	1.21773295930132	1.167590530501926	-0.05014242879939435	0.05014242879939435
0.01267267267267267	1.225866084126585	1.174084598035446	-0.05178148609113919	0.05178148609113919
0.01356356356356356	1.233723377620955	1.180382400287483	-0.05334097733347209	0.05334097733347209
0.01445445445445446	1.241331799039199	1.186503884511936	-0.05482791452726321	0.05482791452726321
0.01534534534534535	1.248714204913026	1.192465935429049	-0.05624826948397721	0.05624826948397721
0.01623623623623624	1.255890172908103	1.198282992267994	-0.05760718064010883	0.05760718064010883
0.01712712712712713	1.262876624484809	1.203967514842998	-0.05890910964181084	0.05890910964181084
0.01801801801801802	1.269688303338524	1.209530341464858	-0.06015796187366584	0.06015796187366584
0.01890890890890891	1.27633814845619	1.214980967851933	-0.06135718060425677	0.06135718060425677
0.0197997997997998	1.282837588840432	1.220327767346742	-0.06250982149369011	0.06250982149369011
0.02069069069069069	1.289196779110573	1.225578166852179	-0.06361861225839416	0.06361861225839416
0.02158158158158158	1.295424789859441	1.230738788897648	-0.06468600096179378	0.06468600096179378
0.02247247247247247	1.301529762951558	1.235815567472172	-0.06571419547938584	0.06571419547938584
0.02336336336336337	1.307519039344603	1.240813843307196	-0.06670519603740632	0.06670519603740632
0.02425425425425425	1.313399265151337	1.2457384428925	-0.06766082225883707	0.06766082225883707
0.02514514514514515	1.319176480304423	1.250593744492433	-0.06858273581198948	0.06858273581198948
0.02603603603603603	1.324856193189218	1.255383733681752	-0.0694724595074665	0.0694724595074665
0.02692692692692693	1.330443443866488	1.26011205036323	-0.07033139350325857	0.07033139350325857
0.02781781781781782	1.335942857946961	1.264782028809559	-0.07116082913740174	0.07116082913740174
0.02870870870870871	1.341358692753295	1.269396731952622	-0.07196196080067274	0.07196196080067274
0.0295995995995996	1.346694877077252	1.273958980897735	-0.07273589617951615	0.07273589617951615
0.03049049049049049	1.351955045585624	1.278471380450134	-0.07348366513549021	0.07348366513549021
0.03138138138138138	1.357142568729601	1.282936341292101	-0.07420622743750038	0.07420622743750038
0.03227227227227227	1.362260578855492	1.287356099331876	-0.07490447952361601	0.07490447952361601
0.03316316316316317	1.3673119930902	1.29173273265232	-0.07557926043788021	0.07557926043788021
0.03405405405405405	1.372299533475317	1.2960681764129	-0.07623135706241757	0.07623135706241757
0.03494494494494495	1.377225744743541	1.300364235998645	-0.07686150874489561	0.07686150874489561
0.03583583583583583	1.382093010066243	1.304622598661234	-0.07747041140500843	0.07747041140500843
0.03672672672672673	1.386903565048159	1.308844843857889	-0.07805872119026991	0.07805872119026991
0.03761761761761762	1.391659510201883	1.313032452461439	-0.07862705774044443	0.07862705774044443
0.03850850850850851	1.396362822099186	1.317186814988279	-0.07917600711090711	0.07917600711090711
0.0393993993993994	1.401015363366742	1.321309238968989	-0.07970612439775282	0.07970612439775282
0.04029029029029029	1.405618891669279	1.325400955568041	-0.08021793610123784	0.08021793610123784
0.04118118118118118	1.410175067802751	1.329463125543805	-0.0807119422589464	0.0807119422589464
0.04207207207207207	1.414685463002954	1.333496844627252	-0.08118861837570179	0.08118861837570179
0.04296296296296297	1.419151565560548	1.337503148386978	-0.08164841717356985	0.08164841717356985
0.04385385385385385	1.423574786821278	1.341483016639091	-0.08209177018218661	0.08209177018218661
0.04474474474474475	1.427956466639772	1.345437377452775	-0.08251908918699691	0.08251908918699691
0.04563563563563564	1.432297878346548	1.349367110795801	-0.08293076755074713	0.08293076755074713
0.04652652652652653	1.436600233280255	1.35327305185861	-0.08332718142164497	0.08332718142164497
0.04741741741741742	1.44086468493079	1.357155994090843	-0.0837086908399467	0.0837086908399467
0.04830830830830831	1.445092332733326	1.361016691980007	-0.08407564075331875	0.08407564075331875
0.0491991991991992	1.449284225548545	1.364855863598461	-0.08442836195008385	0.08442836195008385
0.05009009009009009	1.453441364860208	1.368674192941794	-0.08476717191841399	0.08476717191841399
0.05098098098098098	1.457564707717618	1.372472332079018	-0.08509237563859973	0.08509237563859973
0.05187187187187187	1.461655169447412	1.376250903132681	-0.0854042663147303	0.0854042663147303
0.05276276276276277	1.465713626156392	1.380010500104973	-0.0857031260514185	0.0857031260514185
0.05365365365365365	1.469740917044752	1.383751690564158	-0.08598922648059459	0.08598922648059459
0.05454454454454455	1.473737846546942	1.387475017204093	-0.08626282934284957	0.08626282934284957
0.05543543543543544	1.477705186315619	1.391180999288263	-0.08652418702735587	0.08652418702735587
0.05632632632632633	1.481643677062506	1.394870133988557	-0.08677354307394936	0.08677354307394936
0.05721721721721722	1.485554030268571	1.398542897627947	-0.08701113264062466	0.08701113264062466
0.05810810810810811	1.489436929774685	1.402199746835345	-0.08723718293934013	0.08723718293934013
0.058998998998999	1.493293033262804	1.405841119620037	-0.08745191364276739	0.08745191364276739
0.05988988988988989	1.49712297363675	1.409467436372401	-0.08765553726434971	0.08765553726434971
0.06078078078078078	1.500927360310778	1.413079100796964	-0.0878482595138137	0.0878482595138137
0.06167167167167167	1.504706780413337	1.416676500783262	-0.08803027963007493	0.08803027963007493
0.06256256256256255	1.508461799912762	1.420260009219461	-0.08820179069330103	0.08820179069330103
0.06345345345345345	1.512192964670978	1.423829984753251	-0.08836297991772613	0.08836297991772613
0.06434434434434434	1.515900801430771	1.42738677250409	-0.08851402892668103	0.08851402892668103
0.06523523523523524	1.519585818741671	1.430930704730514	-0.08865511401115733	0.08865511401115733
0.06612612612612612	1.523248507829047	1.434462101455928	-0.08878640637311896	0.08878640637311896
0.06701701701701701	1.526889343410609	1.437981271055942	-0.08890807235466625	0.08890807235466625
0.06790790790790791	1.530508784464155	1.441488510810093	-0.08902027365406195	0.08902027365406195
0.0687987987987988	1.534107274950081	1.444984107420537	-0.0891231675295443	0.0891231675295443
0.06968968968968969	1.537685244491855	1.448468337500076	-0.08921690699177875	0.08921690699177875
0.07058058058058057	1.541243109017413	1.451941468031691	-0.0893016409857228	0.0893016409857228
0.07147147147147147	1.544781271364185	1.455403756801562	-0.08937751456262344	0.08937751456262344
0.07236236236236236	1.548300121850232	1.458855452807429	-0.08944466904280368	0.08944466904280368
0.07325325325325324	1.551800038813795	1.462296796643951	-0.08950324216984407	0.08950324216984407
0.07414414414414414	1.555281389123353	1.465728020866632	-0.08955336825672111	0.08955336825672111
0.07503503503503503	1.558744528660147	1.469149350335731	-0.08959517832441577	0.08959517832441577
0.07592592592592592	1.562189802774954	1.472561002541486	-0.0896288002334682	0.0896288002334682
0.0768168168168168	1.565617546720777	1.475963187911854	-0.08965435880892358	0.08965435880892358
0.0777077077077077	1.569028086062983	1.479356110103911	-0.08967197595907228	0.08967197595907228
0.07859859859859859	1.572421737068304	1.482739966279939	-0.08968177078836548	0.08968177078836548
0.07948948948948949	1.575798807074027	1.486114947369171	-0.08968385970485548	0.08968385970485548
0.08038038038038037	1.579159594838576	1.48948123831609	-0.0896783565224859	0.0896783565224859
0.08127127127127126	1.582504390874639	1.492839018316103	-0.08966537255853591	0.08966537255853591
0.08216216216216216	1.585833477765872	1.496188461039376	-0.0896450167264955	0.0896450167264955
0.08305305305305305	1.589147130468166	1.499529734843526	-0.08961739562464022	0.08961739562464022
0.08394394394394394	1.592445616596393	1.502863002975854	-0.0895826136205391	0.0895826136205391
0.08483483483483482	1.59572919669746	1.506188423765728	-0.08954077293173279	0.08954077293173279
0.08572572572572572	1.598998124510483	1.509506150807694	-0.08949197370278816	0.08949197370278816
0.08661661661661661	1.602252647214791	1.512816333135863	-0.08943631407892827	0.08943631407892827
0.08750750750750751	1.605493005666477	1.516119115390056	-0.08937389027642073	0.08937389027642073
0.08839839839839839	1.608719434624104	1.519414637974201	-0.08930479664990276	0.08930479664990276
0.08928928928928928	1.611932162964197	1.522703037207399	-0.08922912575679787	0.08922912575679787
0.09018018018018018	1.615131413887056	1.525984445468076	-0.08914696841897918	0.08914696841897918
0.09107107107107107	1.618317405113432	1.529258991331612	-0.08905841378182022	0.08905841378182022
0.09196196196196195	1.621490349072551	1.532526799701782	-0.08896354937076922	0.08896354937076922
0.09285285285285284	1.624650453081943	1.535787991936378	-0.08886246114556462	0.08886246114556462
0.09374374374374374	1.627797919519513	1.539042685967295	-0.08875523355221815	0.08875523355221815
0.09463463463463463	1.63093294598826	1.542290996415394	-0.08864194957286653	0.08864194957286653
0.09552552552552553	1.63405572547402	1.545533034700417	-0.08852269077360386	0.08852269077360386
0.09641641641641641	1.637166446496591	1.548768909146205	-0.0883975373503858	0.0883975373503858
0.0973073073073073	1.640265293254578	1.551998725081478	-0.08826656817309964	0.08826656817309964
0.09819819819819819	1.643352445764276	1.555222584936388	-0.08812986082788798	0.08812986082788798
0.09908908908908909	1.646428079992884	1.55844058833508	-0.08798749165780473	0.08798749165780473
0.09997997997997997	1.649492367986329	1.561652832184447	-0.08783953580188242	0.08783953580188242
0.1008708708708709	1.65254547799197	1.564859410759286	-0.08768606723268357	0.08768606723268357
0.1017617617617618	1.655587574576426	1.568060415784022	-0.08752715879240358	0.08752715879240358
0.1026526526526527	1.658618818738764	1.571255936511177	-0.0873628822275867	0.0873628822275867
0.1035435435435435	1.661639368019266	1.574446059796738	-0.08719330822252735	0.08719330822252735
0.1044344344344344	1.664649376603991	1.577630870172592	-0.08701850643139952	0.08701850643139952
0.1053253253253253	1.66764899542532	1.58081044991614	-0.08683854550918002	0.08683854550918002
0.1062162162162162	1.670638372258672	1.583984879117256	-0.08665349314141513	0.08665349314141513
0.1071071071071071	1.673617651815581	1.587154235742703	-0.08646341607287811	0.08646341607287811
0.107997997997998	1.676586975833281	1.590318595698116	-0.08626838013516469	0.08626838013516469
0.1088888888888889	1.679546483160968	1.593478032887697	-0.08606845027327092	0.08606845027327092
0.1097797797797798	1.68249630984289	1.596632619271691	-0.08586369057119825	0.08586369057119825
0.1106706706706707	1.685436589198398	1.599782424921777	-0.08565416427662109	0.08565416427662109
0.1115615615615616	1.688367451899106	1.602927518074448	-0.0854399338246572	0.0854399338246572
0.1124524524524524	1.691289026043267	1.606067965182488	-0.0852210608607793	0.0852210608607793
0.1133433433433433	1.694201437227511	1.609203830964615	-0.08499760626289588	0.08499760626289588
0.1142342342342342	1.697104808616033	1.612335178453393	-0.08476963016264061	0.08476963016264061
0.1151251251251251	1.699999261007368	1.615462069041468	-0.08453719196589948	0.08453719196589948
0.116016016016016	1.702884912898823	1.618584562526221	-0.08430035037260231	0.08430035037260231
0.1169069069069069	1.705761880548701	1.621702717152892	-0.08405916339580899	0.08405916339580899
0.1177977977977978	1.70863027803638	1.624816589656259	-0.08381368838012015	0.08381368838012015
0.1186886886886887	1.711490217320348	1.627926235300916	-0.08356398201943183	0.08356398201943183
0.1195795795795796	1.714341808294287	1.631031707920222	-0.08331010037406528	0.08331010037406528
0.1204704704704705	1.717185158841266	1.634133059953974	-0.08305209888729204	0.08305209888729204
0.1213613613613614	1.720020374886136	1.637230342484863	-0.08279003240127336	0.08279003240127336
0.1222522522522522	1.722847560446197	1.640323605273753	-0.08252395517244349	0.08252395517244349
0.1231431431431431	1.725666817680195	1.643412896793846	-0.08225392088634953	0.08225392088634953
0.124034034034034	1.72847824693574	1.646498264263766	-0.08197998267197337	0.08197998267197337
0.1249249249249249	1.731281946795168	1.649579753679619	-0.08170219311554883	0.08170219311554883
0.1258158158158158	1.734078014119957	1.65265740984606	-0.08142060427389719	0.08142060427389719
0.1267067067067067	1.736866544093709	1.655731276406414	-0.08113526768729473	0.08113526768729473
0.1275975975975976	1.739647630263781	1.658801395871889	-0.08084623439189187	0.08084623439189187
0.1284884884884885	1.742421364581608	1.661867809649913	-0.08055355493169492	0.08055355493169492
0.1293793793793794	1.745187837441763	1.664930558071633	-0.08025727937013016	0.08025727937013016
0.1302702702702703	1.747947137719813	1.667989680418608	-0.0799574573012054	0.0799574573012054
0.1311611611611612	1.750699352809009	1.671045214948732	-0.07965413786027731	0.07965413786027731
0.1320520520520521	1.753444568655849	1.674097198921406	-0.0793473697344429	0.0793473697344429
0.132942942942943	1.756182869794571	1.677145668622003	-0.07903720117256818	0.07903720117256818
0.1338338338338338	1.758914339380598	1.680190659385637	-0.07872367999496155	0.07872367999496155
0.1347247247247247	1.761639059222988	1.683232205620278	-0.07840685360270983	0.07840685360270983
0.1356156156156156	1.76435710981591	1.686270340829224	-0.07808676898668665	0.07808676898668665
0.1365065065065065	1.767068570369203	1.689305097632965	-0.07776347273623796	0.07776347273623796
0.1373973973973974	1.769773518838023	1.692336507790456	-0.07743701104756662	0.07743701104756662
0.1382882882882883	1.772472031951637	1.695364602219819	-0.07710742973181794	0.07710742973181794
0.1391791791791792	1.775164185241377	1.6983894110185	-0.07677477422287704	0.07677477422287704
0.1400700700700701	1.777850053067788	1.701410963482897	-0.07643908958489076	0.07643908958489076
0.140960960960961	1.780529708647007	1.704429288127487	-0.0761004205195206	0.0761004205195206
0.1418518518518519	1.783203224076382	1.707444412703445	-0.07575881137293661	0.07575881137293661
0.1427427427427428	1.785870670359374	1.710456364216814	-0.07541430614255962	0.07541430614255962
0.1436336336336336	1.788532117429759	1.713465168946198	-0.07506694848356088	0.07506694848356088
0.1445245245245245	1.791187634175153	1.716470852460023	-0.07471678171512974	0.07471678171512974
0.1454154154154154	1.793837288459889	1.71947343963338	-0.07436384882650904	0.07436384882650904
0.1463063063063063	1.796481147147257	1.722472954664443	-0.07400819248281443	0.07400819248281443
0.1471971971971972	1.799119276121142	1.7254694210905	-0.07364985503064236	0.07364985503064236
0.1480880880880881	1.80175174030707	1.728462861803602	-0.07328887850346799	0.07328887850346799
0.148978978978979	1.804378603692684	1.731453299065836	-0.07292530462684788	0.07292530462684788
0.1498698698698699	1.80699992934767	1.734440754524242	-0.07255917482342822	0.07255917482342822
0.1507607607607608	1.809615779443156	1.737425249225388	-0.07219053021776811	0.07219053021776811
0.1516516516516516	1.812226215270584	1.740406803629602	-0.07181941164098182	0.07181941164098182
0.1525425425425425	1.814831297260096	1.743385437624891	-0.07144585963520478	0.07144585963520478
0.1534334334334334	1.817431084998428	1.746361170540531	-0.07106991445789679	0.07106991445789679
0.1543243243243243	1.820025637246346	1.749334021160374	-0.07069161608597274	0.07069161608597274
0.1552152152152152	1.822615011955621	1.752304007735835	-0.07031100421978542	0.07031100421978542
0.1561061061061061	1.825199266285568	1.755271147998622	-0.06992811828694623	0.06992811828694623
0.156996996996997	1.827778456619171	1.758235459173165	-0.06954299744600556	0.06954299744600556
0.1578878878878879	1.830352638578779	1.761196957988795	-0.069155680589984	0.069155680589984
0.1587787787787788	1.832921867041423	1.764155660691652	-0.06876620634977026	0.06876620634977026
0.1596696696696697	1.835486196153729	1.767111583056348	-0.06837461309738169	0.06837461309738169
0.1605605605605606	1.838045679346476	1.770064740397379	-0.06798093894909663	0.06798093894909663
0.1614514514514515	1.840600369348773	1.773015147580311	-0.06758522176846138	0.06758522176846138
0.1623423423423423	1.843150318201897	1.775962819032721	-0.06718749916917566	0.06718749916917566
0.1632332332332332	1.845695577272788	1.778907768754925	-0.06678780851786259	0.06678780851786259
0.1641241241241241	1.848236197267207	1.781850010330485	-0.06638618693672238	0.06638618693672238
0.165015015015015	1.850772228242583	1.784789556936503	-0.06598267130608026	0.06598267130608026
0.1659059059059059	1.853303719620539	1.787726421353713	-0.0655772982668259	0.0655772982668259
0.1667967967967968	1.855830720199124	1.790660615976373	-0.06517010422275082	0.06517010422275082
0.1676876876876877	1.858353278164748	1.79359215282196	-0.06476112534278822	0.06476112534278822
0.1685785785785786	1.860871441103832	1.796521043540674	-0.06435039756315764	0.06435039756315764
0.1694694694694695	1.863385256014184	1.799447299424769	-0.06393795658941515	0.06393795658941515
0.1703603603603604	1.865894769316105	1.802370931417689	-0.06352383789841642	0.06352383789841642
0.1712512512512513	1.868400026863237	1.805291950123043	-0.06310807674019414	0.06310807674019414
0.1721421421421422	1.870901073953152	1.808210365813401	-0.06269070813975097	0.06269070813975097
0.1730330330330331	1.873397955337705	1.811126188438933	-0.06227176689877245	0.06227176689877245
0.1739239239239239	1.875890715233138	1.814039427635873	-0.06185128759726521	0.06185128759726521
0.1748148148148148	1.878379397329959	1.816950092734843	-0.06142930459511597	0.06142930459511597
0.1757057057057057	1.880864044802591	1.819858192769005	-0.06100585203358566	0.06100585203358566
0.1765965965965966	1.883344700318806	1.822763736482081	-0.06058096383672495	0.06058096383672495
0.1774874874874875	1.885821406048941	1.825666732336209	-0.06015467371273231	0.06015467371273231
0.1783783783783784	1.888294203674913	1.828567188519671	-0.05972701515524137	0.05972701515524137
0.1792692692692693	1.890763134399023	1.831465112954473	-0.0592980214445491	0.0592980214445491
0.1801601601601602	1.893228238952574	1.83436051330379	-0.0588677256487844	0.0588677256487844
0.1810510510510511	1.895689557604295	1.837253396979278	-0.058436160625017	0.058436160625017
0.1819419419419419	1.898147130168574	1.840143771148261	-0.05800335902031373	0.05800335902031373
0.1828328328328328	1.90060099601352	1.843031642740778	-0.05756935327274149	0.05756935327274149
0.1837237237237237	1.903051194068838	1.845917018456521	-0.05713417561231737	0.05713417561231737
0.1846146146146146	1.905497762833549	1.848799904771637	-0.0566978580619113	0.0566978580619113
0.1855055055055055	1.907940740383523	1.851680307945422	-0.05626043243810064	0.05626043243810064
0.1863963963963964	1.910380164378871	1.854558234026891	-0.05582193035198002	0.05582193035198002
0.1872872872872873	1.912816072071164	1.857433688861235	-0.05538238320992894	0.05538238320992894
0.1881781781781782	1.915248500310503	1.860306678096167	-0.05494182221433608	0.05494182221433608
0.1890690690690691	1.917677485552446	1.863177207188163	-0.05450027836428339	0.05450027836428339
0.18995995995996	1.920103063864779	1.866045281408582	-0.05405778245619675	0.05405778245619675
0.1908508508508509	1.922525270934149	1.868910905849698	-0.05361436508445117	0.05361436508445117
0.1917417417417417	1.924944142072563	1.87177408543061	-0.05317005664195307	0.05317005664195307
0.1926326326326326	1.92735971222375	1.874634824903074	-0.05272488732067604	0.05272488732067604
0.1935235235235235	1.929772015969384	1.877493128857206	-0.05227888711217821	0.05227888711217821
0.1944144144144144	1.932181087535193	1.880349001727115	-0.05183208580807808	0.05183208580807808
0.1953053053053053	1.934586960796933	1.883202447796425	-0.05138451300050817	0.05138451300050817
0.1961961961961962	1.936989669286243	1.886053471203703	-0.05093619808253935	0.05093619808253935
0.1970870870870871	1.939389246196384	1.888902075947806	-0.05048717024857718	0.05048717024857718
0.197977977977978	1.941785724387859	1.89174826589312	-0.05003745849473895	0.05003745849473895
0.1988688688688689	1.944179136393925	1.894592044774726	-0.04958709161919872	0.04958709161919872
0.1997597597597598	1.946569514425987	1.897433416203468	-0.04913609822251885	0.04913609822251885
0.2006506506506507	1.948956890378896	1.900272383670941	-0.04868450670795488	0.04868450670795488
0.2015415415415416	1.951341295836132	1.90310895055439	-0.04823234528174192	0.04823234528174192
0.2024324324324324	1.953722762074894	1.905943120121528	-0.04777964195336537	0.04777964195336537
0.2033233233233233	1.95610132007108	1.908774895535273	-0.04732642453580671	0.04732642453580671
0.2042142142142142	1.958477000504182	1.911604279858401	-0.04687272064578063	0.04687272064578063
0.2051051051051051	1.96084983376208	1.914431276058126	-0.04641855770395398	0.04641855770395398
0.205995995995996	1.963219849945738	1.917255887010591	-0.04596396293514715	0.04596396293514715
0.2068868868868869	1.965587078873825	1.920078115505298	-0.04550896336852661	0.04550896336852661
0.2077777777777778	1.96795155008723	1.922897964249448	-0.04505358583778252	0.04505358583778252
0.2086686686686687	1.970313292853506	1.925715435872212	-0.04459785698129415	0.04459785698129415
0.2095595595595596	1.972672336171219	1.928530532928932	-0.04414180324228711	0.04414180324228711
0.2104504504504505	1.975028708774226	1.931343257905247	-0.04368545086897901	0.04368545086897901
0.2113413413413414	1.977382439135859	1.934153613221143	-0.043228825914716	0.043228825914716
0.2122322322322322	1.979733555473046	1.936961601234944	-0.04277195423810221	0.04277195423810221
0.2131231231231231	1.982082085750344	1.939767224247221	-0.04231486150312214	0.04231486150312214
0.214014014014014	1.984428057683902	1.942570484504648	-0.04185757317925343	0.04185757317925343
0.2149049049049049	1.986771498745353	1.945371384203772	-0.04140011454158032	0.04140011454158032
0.2157957957957958	1.98911243616563	1.948169925494735	-0.04094251067089516	0.04094251067089516
0.2166866866866867	1.99145089693872	1.950966110484922	-0.04048478645379827	0.04048478645379827
0.2175775775775776	1.993786907825337	1.953759941242539	-0.0400269665827977	0.0400269665827977
0.2184684684684685	1.996120495356545	1.956551419800145	-0.0395690755563991	0.0395690755563991
0.2193593593593594	1.998451685837302	1.959340548158103	-0.03911113767919927	0.03911113767919927
0.2202502502502502	2.000780505349951	1.962127328287976	-0.03865317706197491	0.03865317706197491
0.2211411411411411	2.003106979757642	1.964911762135868	-0.03819521762177436	0.03819521762177436
0.222032032032032	2.005431134707694	1.967693851625696	-0.03773728308199731	0.03773728308199731
0.2229229229229229	2.007752995634903	1.970473598662409	-0.03727939697249383	0.03727939697249383
0.2238138138138138	2.010072587764786	1.973251005135139	-0.03682158262964652	0.03682158262964652
0.2247047047047047	2.012389936116773	1.976026072920312	-0.0363638631964609	0.0363638631964609
0.2255955955955956	2.014705065507341	1.97879880388468	-0.03590626162266064	0.03590626162266064
0.2264864864864865	2.017018000553089	1.981569199888313	-0.03544880066477618	0.03544880066477618
0.2273773773773774	2.019328765673775	1.984337262787528	-0.03499150288624708	0.03499150288624708
0.2282682682682683	2.021637385095283	1.987102994437765	-0.03453439065751795	0.03453439065751795
0.2291591591591592	2.02394388285255	1.989866396696409	-0.0340774861561417	0.0340774861561417
0.2300500500500501	2.026248282792444	1.992627471425553	-0.03362081136689055	0.03362081136689055
0.2309409409409409	2.028550608576585	1.995386220494722	-0.03316438808186239	0.03316438808186239
0.2318318318318318	2.030850883684128	1.998142645783526	-0.03270823790060162	0.03270823790060162
0.2327227227227227	2.033149131414494	2.000896749184275	-0.0322523822302192	0.0322523822302192
0.2336136136136136	2.035445374890057	2.003648532604537	-0.03179684228552038	0.03179684228552038
0.2345045045045045	2.037739637058786	2.006397997969649	-0.03134163908913701	0.03134163908913701
0.2353953953953954	2.040031940696844	2.009145147225174	-0.03088679347166945	0.03088679347166945
0.2362862862862863	2.042322308411144	2.011889982339315	-0.03043232607182933	0.03043232607182933
0.2371771771771772	2.044610762641864	2.014632505305266	-0.02997825733659765	0.02997825733659765
0.2380680680680681	2.046897325664918	2.017372718143538	-0.02952460752137931	0.02952460752137931
0.238958958958959	2.049182019594392	2.020110622904217	-0.02907139669017544	0.02907139669017544
0.2398498498498499	2.051464866384939	2.022846221669181	-0.02861864471575792	0.02861864471575792
0.2407407407407408	2.053745887834131	2.025579516554277	-0.02816637127985411	0.02816637127985411
0.2416316316316316	2.05602510558478	2.028310509711445	-0.02771459587333469	0.02771459587333469
0.2425225225225225	2.058302541127218	2.031039203330796	-0.02726333779642154	0.02726333779642154
0.2434134134134134	2.060578215801544	2.033765599642653	-0.02681261615889152	0.02681261615889152
0.2443043043043043	2.062852150799833	2.036489700919535	-0.02636244988029812	0.02636244988029812
0.2451951951951952	2.065124367168312	2.039211509478115	-0.02591285769019747	0.02591285769019747
0.2460860860860861	2.067394885809501	2.041931027681112	-0.02546385812838903	0.02546385812838903
0.246976976976977	2.069663727484319	2.044648257939161	-0.0250154695451581	0.0250154695451581
0.2478678678678679	2.071930912814168	2.047363202712631	-0.02456771010153735	0.02456771010153735
0.2487587587587588	2.074196462282966	2.050075864513396	-0.02412059776957065	0.02412059776957065
0.2496496496496496	2.07646039623917	2.052786245906579	-0.02367415033259102	0.02367415033259102
0.2505405405405405	2.078722734897751	2.055494349512243	-0.02322838538550798	0.02322838538550798
0.2514314314314314	2.080983498342148	2.058200178007041	-0.02278332033510688	0.02278332033510688
0.2523223223223223	2.083242706526195	2.060903734125838	-0.02233897240035709	0.02233897240035709
0.2532132132132132	2.085500379276011	2.063605020663282	-0.02189535861272907	0.02189535861272907
0.2541041041041041	2.087756536291865	2.066304040475338	-0.02145249581652653	0.02145249581652653
0.254994994994995	2.090011197150018	2.069000796480789	-0.02101040066922888	0.02101040066922888
0.2558858858858859	2.092264381304533	2.071695291662691	-0.02056908964184156	0.02056908964184156
0.2567767767767768	2.094516108089057	2.074387529069797	-0.02012857901926068	0.02012857901926068
0.2576676676676676	2.096766396718584	2.077077511817937	-0.01968888490064646	0.01968888490064646
0.2585585585585585	2.099015266291183	2.079765243091371	-0.01925002319981228	0.01925002319981228
0.2594494494494494	2.101262735789712	2.082450726144093	-0.01881200964561947	0.01881200964561947
0.2603403403403404	2.103508824083494	2.085133964301106	-0.01837485978238806	0.01837485978238806
0.2612312312312312	2.105753549929985	2.087814960959667	-0.01793858897031786	0.01793858897031786
0.2621221221221221	2.107996931976402	2.090493719590483	-0.01750321238591868	0.01750321238591868
0.263013013013013	2.110238988761339	2.093170243738882	-0.01706874502245759	0.01706874502245759
0.2639039039039039	2.112479738716361	2.095844537025947	-0.01663520169041366	0.01663520169041366
0.2647947947947948	2.114719200167562	2.098516603149617	-0.01620259701794513	0.01620259701794513
0.2656856856856857	2.116957391337121	2.101186445885754	-0.01577094545136681	0.01577094545136681
0.2665765765765766	2.119194330344821	2.103854069089172	-0.0153402612556488	0.0153402612556488
0.2674674674674675	2.121430035209553	2.106519476694642	-0.0149105585149103	0.0149105585149103
0.2683583583583584	2.123664523850799	2.109182672717858	-0.01448185113294098	0.01448185113294098
0.2692492492492493	2.125897814090099	2.111843661256374	-0.01405415283372502	0.01405415283372502
0.2701401401401402	2.128129923652485	2.114502446490503	-0.01362747716198243	0.01362747716198243
0.271031031031031	2.130360870167914	2.117159032684196	-0.01320183748371795	0.01320183748371795
0.2719219219219219	2.132590671172666	2.119813424185883	-0.01277724698678329	0.01277724698678329
0.2728128128128128	2.134819344110732	2.122465625429278	-0.01235371868145352	0.01235371868145352
0.2737037037037037	2.137046906335181	2.125115640934169	-0.01193126540101241	0.01193126540101241
0.2745945945945946	2.139273375109512	2.127763475307161	-0.01150989980235018	0.01150989980235018
0.2754854854854855	2.141498767608979	2.130409133242403	-0.01108963436657628	0.01108963436657628
0.2763763763763764	2.143723100921914	2.133052619522276	-0.01067048139963767	0.01067048139963767
0.2772672672672672	2.145946392051016	2.135693939018063	-0.01025245303295286	0.01025245303295286
0.2781581581581581	2.148168657914638	2.138333096690577	-0.009835561224061262	0.009835561224061262
0.279049049049049	2.150389915348048	2.140970097590772	-0.009419817757275961	0.009419817757275961
0.2799399399399399	2.152610181104678	2.143604946860322	-0.009005234244356064	0.009005234244356064
0.2808308308308308	2.154829471857357	2.146237649732173	-0.008591822125183946	0.008591822125183946
0.2817217217217217	2.157047804199526	2.148868211531068	-0.00817959266845758	0.00817959266845758
0.2826126126126126	2.159265194646443	2.151496637674044	-0.007768556972398422	0.007768556972398422
0.2835035035035035	2.161481659636365	2.154122933670904	-0.007358725965461055	0.007358725965461055
0.2843943943943944	2.163697215531728	2.156747105124666	-0.006950110407061061	0.006950110407061061
0.2852852852852853	2.165911878620294	2.15936915773198	-0.00654272088831398	0.00654272088831398
0.2861761761761762	2.168125665116306	2.16198909728352	-0.006136567832786266	0.006136567832786266
0.2870670670670671	2.170338591161609	2.16460692966436	-0.005731661497249352	0.005731661497249352
0.287957957957958	2.172550672826773	2.167222660854317	-0.005328011972455915	0.005328011972455915
0.2888488488488489	2.17476192611219	2.169836296928267	-0.004925629183922808	0.004925629183922808
0.2897397397397398	2.176972366949169	2.172447844056447	-0.004524522892721983	0.004524522892721983
0.2906306306306307	2.17918201120101	2.175057308504725	-0.00412470269628562	0.00412470269628562
0.2915215215215215	2.18139087466407	2.177664696634849	-0.003726178029221483	0.003726178029221483
0.2924124124124124	2.183598973068815	2.180270014904675	-0.003328958164140694	0.003328958164140694
0.2933033033033033	2.185806322080858	2.182873269868367	-0.00293305221249085	0.00293305221249085
0.2941941941941942	2.18801293730199	2.185474468176581	-0.002538469125409115	0.002538469125409115
0.2950850850850851	2.190218834271193	2.188073616576622	-0.002145217694571322	0.002145217694571322
0.295975975975976	2.192424028465649	2.190670721912579	-0.001753306553070377	0.001753306553070377
0.2968668668668669	2.194628535301729	2.193265791125444	-0.001362744176285346	0.001362744176285346
0.2977577577577578	2.196832370135979	2.195858831253199	-0.0009735388827802893	0.0009735388827802893
0.2986486486486487	2.19903554826609	2.198449849430899	-0.0005856988351911063	0.0005856988351911063
0.2995395395395395	2.201238084931858	2.201038852890711	-0.0001992320411470239	0.0001992320411470239
0.3004304304304304	2.203439995316137	2.203625848961956	0.000185853645819023	0.000185853645819023
0.3013213213213213	2.205641294545778	2.206210845071117	0.0005695505253386912	0.0005695505253386912
0.3022122122122122	2.207841997692556	2.208793848741825	0.0009518510492689813	0.0009518510492689813
0.3031031031031031	2.210042119774097	2.211374867594841	0.001332747820744107	0.001332747820744107
0.303993993993994	2.212241675754781	2.213953909348001	0.001712233593220702	0.001712233593220702
0.3048848848848849	2.214440680546647	2.216530981816152	0.002090301269505712	0.002090301269505712
0.3057757757757758	2.216639149010284	2.219106092911069	0.00246694390078428	0.00246694390078428
0.3066666666666666	2.218837095955715	2.221679250641345	0.002842154685629872	0.002842154685629872
0.3075575575575575	2.221034536143264	2.224250463112277	0.003215926969013516	0.003215926969013516
0.3084484484484484	2.223231484284427	2.226819738525725	0.003588254241298383	0.003588254241298383
0.3093393393393393	2.225427955042725	2.229387085179949	0.003959130137224154	0.003959130137224154
0.3102302302302302	2.227623963034552	2.231952511469441	0.004328548434888724	0.004328548434888724
0.3111211211211211	2.229819522830011	2.234516025884731	0.004696503054719692	0.004696503054719692
0.312012012012012	2.23201464895375	2.237077637012178	0.005062988058428086	0.005062988058428086
0.3129029029029029	2.234209355885776	2.239637353533746	0.005427997647970528	0.005427997647970528
0.3137937937937938	2.236403658062279	2.242195184226765	0.005791526164486083	0.005791526164486083
0.3146846846846847	2.238597569876432	2.244751137963667	0.006153568087235328	0.006153568087235328
0.3155755755755756	2.240791105679191	2.247305223711722	0.006514118032530547	0.006514118032530547
0.3164664664664665	2.242984279780092	2.249857450532743	0.006873170752650815	0.006873170752650815
0.3173573573573574	2.245177106448026	2.252407827582784	0.007230721134758422	0.007230721134758422
0.3182482482482483	2.247369599912023	2.254956364111825	0.007586764199801976	0.007586764199801976
0.3191391391391392	2.24956177436202	2.257503069463433	0.007941295101413282	0.007941295101413282
0.3200300300300301	2.251753643949623	2.260047953074418	0.008294309124794452	0.008294309124794452
0.3209209209209209	2.253945222788865	2.262591024474468	0.008645801685602805	0.008645801685602805
0.3218118118118118	2.256136524956952	2.265132293285776	0.008995768328824649	0.008995768328824649
0.3227027027027027	2.258327564495009	2.267671769222651	0.009344204727641525	0.009344204727641525
0.3235935935935936	2.260518355408817	2.270209462091108	0.009691106682291117	0.009691106682291117
0.3244844844844845	2.262708911669538	2.27274538178846	0.0100364701189215	0.0100364701189215
0.3253753753753754	2.264899247214446	2.275279538302882	0.01038029108843519	0.01038029108843519
0.3262662662662663	2.267089375947639	2.277811941712971	0.0107225657653327	0.0107225657653327
0.3271571571571572	2.269279311740751	2.280342602187295	0.01106329044654331	0.01106329044654331
0.328048048048048	2.271469068433665	2.282871529983916	0.01140246155025082	0.01140246155025082
0.3289389389389389	2.273658659835204	2.285398735449921	0.01174007561471768	0.01174007561471768
0.3298298298298298	2.275848099723829	2.287924229020927	0.01207612929709745	0.01207612929709745
0.3307207207207207	2.278037401848333	2.290448021220572	0.01241061937223975	0.01241061937223975
0.3316116116116116	2.280226579928516	2.292970122660015	0.01274354273149925	0.01274354273149925
0.3325025025025025	2.282415647655871	2.295490544037396	0.01307489638152504	0.01307489638152504
0.3333933933933934	2.284604618694251	2.298009296137307	0.0134046774430554	0.0134046774430554
0.3342842842842843	2.286793506680544	2.300526389830247	0.01373288314970322	0.01373288314970322
0.3351751751751752	2.288982325225327	2.303041836072056	0.01405951084672985	0.01405951084672985
0.3360660660660661	2.291171087913533	2.305555645903361	0.01438455798982785	0.01438455798982785
0.3369569569569569	2.293359808305099	2.308067830448981	0.014708022143882	0.014708022143882
0.3378478478478478	2.295548499935618	2.310578400917353	0.01502990098173518	0.01502990098173518
0.3387387387387387	2.297737176316979	2.31308736859993	0.01535019228295065	0.01535019228295065
0.3396296296296296	2.299925850938012	2.315594744870571	0.01566889393255977	0.01566889393255977
0.3405205205205205	2.302114537265117	2.318100541184933	0.01598600391981586	0.01598600391981586
0.3414114114114114	2.3043032487429	2.320604769079834	0.01630152033693433	0.01630152033693433
0.3423023023023023	2.306491998794796	2.323107440172632	0.01661544137783544	0.01661544137783544
0.3431931931931932	2.308680800823697	2.325608566160574	0.0169277653368769	0.0169277653368769
0.3440840840840841	2.310869668212563	2.328108158820149	0.01723849060758642	0.01723849060758642
0.344974974974975	2.31305861432504	2.330606230006428	0.01754761568138807	0.01754761568138807
0.3458658658658659	2.315247652506071	2.333102791652395	0.01785513914632375	0.01785513914632375
0.3467567567567568	2.317436796082505	2.335597855768276	0.01816105968577153	0.01816105968577153
0.3476476476476477	2.319626058363693	2.338091434440856	0.01846537607716225	0.01846537607716225
0.3485385385385386	2.321815452642097	2.340583539832783	0.01876808719068634	0.01876808719068634
0.3494294294294295	2.324004992193876	2.343074184181884	0.01906919198800727	0.01906919198800727
0.3503203203203203	2.326194690279487	2.345563379800444	0.01936868952095683	0.01936868952095683
0.3512112112112112	2.328384560144267	2.348051139074511	0.01966657893024415	0.01966657893024415
0.3521021021021021	2.330574615019025	2.350537474463169	0.01996285944414478	0.01996285944414478
0.352992992992993	2.332764868120619	2.353022398497817	0.02025753037719857	0.02025753037719857
0.3538838838838839	2.334955332652539	2.355505923781437	0.02055059112889834	0.02055059112889834
0.3547747747747748	2.337146021805483	2.357988062987865	0.02084204118238198	0.02084204118238198
0.3556656656656657	2.339336948757929	2.360468828861038	0.02113188010310907	0.02113188010310907
0.3565565565565565	2.341528126676703	2.362948234214252	0.02142010753754953	0.02142010753754953
0.3574474474474474	2.343719568717553	2.365426291929412	0.02170672321185929	0.02170672321185929
0.3583383383383383	2.345911288025708	2.367903014956266	0.02199172693055784	0.02199172693055784
0.3592292292292292	2.348103297736441	2.370378416311647	0.0222751185752057	0.0222751185752057
0.3601201201201201	2.350295610975632	2.372852509078701	0.02255689810306905	0.02255689810306905
0.361011011011011	2.352488240860319	2.375325306406115	0.0228370655457959	0.0228370655457959
0.3619019019019019	2.354681200499256	2.377796821507338	0.02311562100808162	0.02311562100808162
0.3627927927927928	2.356874502993464	2.380267067659798	0.02339256466633399	0.02339256466633399
0.3636836836836837	2.359068161436782	2.382736058204117	0.02366789676733561	0.02366789676733561
0.3645745745745746	2.361262188916409	2.385203806543319	0.02394161762691027	0.02394161762691027
0.3654654654654655	2.363456598513455	2.387670326142031	0.02421372762857521	0.02421372762857521
0.3663563563563564	2.365651403303481	2.39013563052569	0.02448422722220833	0.02448422722220833
0.3672472472472473	2.36784661635704	2.392599733279739	0.0247531169226991	0.0247531169226991
0.3681381381381381	2.370042250740212	2.39506264804882	0.02502039730860783	0.02502039730860783
0.369029029029029	2.372238319515149	2.397524388535964	0.02528606902081476	0.02528606902081476
0.3699199199199199	2.3744348357406	2.39998496850178	0.02555013276117979	0.02555013276117979
0.3708108108108108	2.376631812472452	2.402444401763644	0.02581258929119201	0.02581258929119201
0.3717017017017017	2.378829262764254	2.40490270219487	0.02607343943061613	0.02607343943061613
0.3725925925925926	2.381027199667752	2.407359883723903	0.02633268405615041	0.02633268405615041
0.3734834834834835	2.383225636233413	2.409815960333485	0.02659032410007134	0.02659032410007134
0.3743743743743744	2.385424585510954	2.412270946059834	0.02684636054888001	0.02684636054888001
0.3752652652652653	2.387624060549864	2.414724854991819	0.02710079444195568	0.02710079444195568
0.3761561561561562	2.389824074399924	2.417177701270127	0.02735362687020215	0.02735362687020215
0.3770470470470471	2.392024640111739	2.41962949908643	0.02760485897469067	0.02760485897469067
0.377937937937938	2.394225770737246	2.422080262682556	0.02785449194530987	0.02785449194530987
0.3788288288288288	2.39642747933024	2.424530006349655	0.0281025270194144	0.0281025270194144
0.3797197197197197	2.398629778946891	2.426978744427357	0.02834896548046606	0.02834896548046606
0.3806106106106106	2.400832682646256	2.429426491302941	0.02859380865668459	0.02859380865668459
0.3815015015015015	2.4030362034908	2.431873261410494	0.02883705791969371	0.02883705791969371
0.3823923923923924	2.405240354546907	2.434319069230072	0.0290787146831657	0.0290787146831657
0.3832832832832833	2.40744514888539	2.43676392928686	0.02931878040146962	0.02931878040146962
0.3841741741741742	2.409650599582013	2.439207856150333	0.02955725656832042	0.02955725656832042
0.385065065065065	2.41185671971799	2.441650864433412	0.02979414471542219	0.02979414471542219
0.3859559559559559	2.414063522380503	2.444092968791626	0.03002944641112215	0.03002944641112215
0.3868468468468468	2.416271020663211	2.446534183922266	0.03026316325905487	0.03026316325905487
0.3877377377377377	2.418479227666754	2.448974524563546	0.0304952968967922	0.0304952968967922
0.3886286286286286	2.420688156499266	2.451414005493765	0.03072584899449904	0.03072584899449904
0.3895195195195195	2.422897820276881	2.453852641530458	0.03095482125357663	0.03095482125357663
0.3904104104104104	2.425108232124237	2.456290447529561	0.03118221540532407	0.03118221540532407
0.3913013013013013	2.427319405174987	2.458727438384568	0.03140803320958163	0.03140803320958163
0.3921921921921922	2.429531352572298	2.461163629025692	0.03163227645339362	0.03163227645339362
0.3930830830830831	2.431744087469366	2.463599034419024	0.03185494694965874	0.03185494694965874
0.393973973973974	2.433957623029908	2.466033669565701	0.03207604653579299	0.03207604653579299
0.3948648648648649	2.436171972428679	2.468467549501062	0.03229557707238317	0.03229557707238317
0.3957557557557558	2.438387148851968	2.470900689293815	0.03251354044184751	0.03251354044184751
0.3966466466466467	2.440603165498103	2.473333104045204	0.03272993854710071	0.03272993854710071
0.3975375375375376	2.442820035577959	2.475764808888173	0.03294477331021373	0.03294477331021373
0.3984284284284284	2.445037772315457	2.478195818986541	0.03315804667108324	0.03315804667108324
0.3993193193193193	2.447256388948071	2.480626149534163	0.03336976058609231	0.03336976058609231
0.4002102102102102	2.449475898727324	2.483055815754112	0.03357991702678786	0.03357991702678786
0.4011011011011011	2.451696314919304	2.485484832897847	0.0337885179785431	0.0337885179785431
0.401991991991992	2.453917650805156	2.487913216244392	0.03399556543923588	0.03399556543923588
0.4028828828828829	2.456139919681591	2.490340981099516	0.03420106141792534	0.03420106141792534
0.4037737737737738	2.458363134861388	2.492768142794911	0.03440500793352363	0.03440500793352363
0.4046646646646647	2.460587309673899	2.495194716687382	0.03460740701348319	0.03460740701348319
0.4055555555555556	2.462812457465554	2.497620718158025	0.03480826069247156	0.03480826069247156
0.4064464464464465	2.465038591600361	2.500046162611426	0.03500757101106489	0.03500757101106489
0.4073373373373373	2.467265725460417	2.502471065474845	0.03520534001442766	0.03520534001442766
0.4082282282282282	2.469493872446409	2.504895442197418	0.03540156975100883	0.03540156975100883
0.4091191191191191	2.47172304597812	2.507319308249352	0.03559626227123225	0.03559626227123225
0.41001001001001	2.473953259494936	2.509742679121129	0.03578941962619275	0.03578941962619275
0.4109009009009009	2.476184526456356	2.512165570322712	0.03598104386635592	0.03598104386635592
0.4117917917917918	2.47841686034249	2.51458799738275	0.03617113704026043	0.03617113704026043
0.4126826826826827	2.480650274654577	2.5170099758478	0.03635970119322351	0.03635970119322351
0.4135735735735735	2.482884782915488	2.519431521281533	0.03654673836604472	0.03654673836604472
0.4144644644644644	2.485120398670237	2.521852649263963	0.03673225059372598	0.03673225059372598
0.4153553553553553	2.487357135486492	2.52427337539067	0.03691623990417847	0.03691623990417847
0.4162462462462462	2.489595006955081	2.526693715272028	0.03709870831694673	0.03709870831694673
0.4171371371371371	2.491834026690513	2.52911368453244	0.03727965784192744	0.03727965784192744
0.418028028028028	2.49407420833148	2.531533298809575	0.03745909047809537	0.03745909047809537
0.4189189189189189	2.49631556554138	2.533952573753613	0.03763700821223326	0.03763700821223326
0.4198098098098098	2.498558112008824	2.536371525026491	0.03781341301766616	0.03781341301766616
0.4207007007007007	2.500801861448162	2.538790168301155	0.03798830685299359	0.03798830685299359
0.4215915915915916	2.503046827599986	2.541208519260824	0.03816169166083805	0.03816169166083805
0.4224824824824825	2.505293024231661	2.543626593598242	0.03833356936658161	0.03833356936658161
0.4233733733733734	2.507540465137836	2.546044407014957	0.03850394187712114	0.03850394187712114
0.4242642642642643	2.50978916414097	2.548461975220586	0.03867281107961595	0.03867281107961595
0.4251551551551552	2.512039135091849	2.550879313932101	0.03884017884025148	0.03884017884025148
0.4260460460460461	2.514290391870116	2.553296438873108	0.03900604700299226	0.03900604700299226
0.426936936936937	2.516542948384786	2.555713365773144	0.03917041738835847	0.03917041738835847
0.4278278278278279	2.518796818574781	2.558130110366969	0.03933329179218736	0.03933329179218736
0.4287187187187187	2.521052016409455	2.560546688393868	0.03949467198441248	0.03949467198441248
0.4296096096096096	2.523308555889121	2.562963115596964	0.03965455970784326	0.03965455970784326
0.4305005005005005	2.525566451045582	2.565379407722531	0.03981295667694917	0.03981295667694917
0.4313913913913914	2.527825715942669	2.567795580519318	0.03996986457664953	0.03996986457664953
0.4322822822822823	2.530086364676766	2.570211649737871	0.04012528506110513	0.04012528506110513
0.4331731731731732	2.532348411377356	2.572627631129875	0.04027921975251969	0.04027921975251969
0.4340640640640641	2.53461187020755	2.575043540447495	0.04043167023994521	0.04043167023994521
0.434954954954955	2.536876755364631	2.577459393442718	0.04058263807808693	0.04058263807808693
0.4358458458458458	2.539143081080597	2.57987520586672	0.04073212478612209	0.04073212478612209
0.4367367367367367	2.541410861622701	2.582290993469219	0.04088013184651862	0.04088013184651862
0.4376276276276276	2.543680111293996	2.584706771997855	0.04102666070385919	0.04102666070385919
0.4385185185185185	2.545950844433888	2.587122557197558	0.04117171276367015	0.04117171276367015
0.4394094094094094	2.548223075418678	2.589538364809942	0.04131528939126428	0.04131528939126428
0.4403003003003003	2.550496818662122	2.591954210572696	0.04145739191057363	0.04145739191057363
0.4411911911911912	2.552772088615978	2.594370110218983	0.04159802160300519	0.04159802160300519
0.4420820820820821	2.555048899770564	2.596786079476852	0.04173717970628799	0.04173717970628799
0.442972972972973	2.557327266655323	2.599202134068658	0.0418748674133349	0.0418748674133349
0.4438638638638638	2.559607203839371	2.601618289710481	0.04201108587110935	0.04201108587110935
0.4447547547547547	2.561888725932076	2.604034562111567	0.04214583617949108	0.04214583617949108
0.4456456456456456	2.564171847583609	2.606450966973767	0.04227911939015838	0.04227911939015838
0.4465365365365365	2.566456583485524	2.608867519990992	0.04241093650546857	0.04241093650546857
0.4474274274274274	2.56874294837132	2.61128423684867	0.0425412884773495	0.0425412884773495
0.4483183183183183	2.571030957017025	2.613701133223217	0.04267017620619207	0.04267017620619207
0.4492092092092092	2.573320624241758	2.616118224781515	0.04279760053975723	0.04279760053975723
0.4501001001001001	2.575611964908322	2.618535527180404	0.04292356227208138	0.04292356227208138
0.450990990990991	2.577904993923778	2.62095305606617	0.04304806214239232	0.04304806214239232
0.4518818818818819	2.58019972624003	2.623370827074061	0.04317110083403097	0.04317110083403097
0.4527727727727728	2.582496176854416	2.6257888558278	0.04329267897338385	0.04329267897338385
0.4536636636636637	2.584794360810295	2.628207157939107	0.0434127971288123	0.0434127971288123
0.4545545545545546	2.587094293197642	2.630625749007241	0.04353145580959961	0.04353145580959961
0.4554454454454455	2.589395989153646	2.633044644618546	0.04364865546490027	0.04364865546490027
0.4563363363363364	2.591699463863306	2.635463860346002	0.04376439648269592	0.04376439648269592
0.4572272272272273	2.594004732560037	2.637883411748795	0.04387867918875754	0.04387867918875754
0.4581181181181181	2.596311810526276	2.640303314371896	0.04399150384562001	0.04399150384562001
0.459009009009009	2.598620713094089	2.642723583745647	0.04410287065155716	0.04410287065155716
0.4598998998998999	2.600931455645788	2.645144235385356	0.04421277973956794	0.04421277973956794
0.4607907907907908	2.60324405361454	2.647565284790915	0.04432123117637454	0.04432123117637454
0.4616816816816817	2.605558522484996	2.649986747446412	0.04442822496141563	0.04442822496141563
0.4625725725725726	2.607874877793906	2.652408638819767	0.04453376102586049	0.04453376102586049
0.4634634634634635	2.610193135130752	2.654830974362376	0.04463783923162401	0.04463783923162401
0.4643543543543543	2.612513310138372	2.657253769508761	0.04474045937038884	0.04474045937038884
0.4652452452452452	2.6148354185136	2.659677039676243	0.04484162116264212	0.04484162116264212
0.4661361361361361	2.617159476007903	2.662100800264612	0.04494132425670916	0.04494132425670916
0.467027027027027	2.619485498428018	2.664525066655827	0.04503956822780886	0.04503956822780886
0.4679179179179179	2.621813501636604	2.666949854213706	0.04513635257710247	0.04513635257710247
0.4688088088088088	2.624143501552886	2.669375178283653	0.04523167673076678	0.04523167673076678
0.4696996996996997	2.626475514153314	2.671801054192372	0.04532554003905753	0.04532554003905753
0.4705905905905906	2.628809555472217	2.674227497247616	0.04541794177539904	0.04541794177539904
0.4714814814814815	2.631145641602464	2.676654522737934	0.0455088811354698	0.0455088811354698
0.4723723723723724	2.633483788696135	2.67908214593244	0.04559835723630457	0.04559835723630457
0.4732632632632633	2.635824012965187	2.681510382080583	0.04568636911539636	0.04568636911539636
0.4741541541541541	2.63816633068213	2.683939246411946	0.04577291572981679	0.04577291572981679
0.475045045045045	2.640510758180706	2.686368754136046	0.04585799595533979	0.04585799595533979
0.4759359359359359	2.642857311856575	2.688798920442152	0.04594160858557705	0.04594160858557705
0.4768268268268268	2.645206008167997	2.691229760499115	0.04602375233111777	0.04602375233111777
0.4777177177177177	2.647556863636534	2.693661289455217	0.04610442581868313	0.04610442581868313
0.4786086086086086	2.649909894847738	2.696093522438026	0.04618362759028738	0.04618362759028738
0.4794994994994995	2.652265118451862	2.698526474554268	0.04626135610240656	0.04626135610240656
0.4803903903903904	2.654622551164557	2.700960160889721	0.04633760972516443	0.04633760972516443
0.4812812812812813	2.656982209767595	2.703394596509108	0.04641238674151271	0.04641238674151271
0.4821721721721722	2.65934411110958	2.70582979645602	0.04648568534643971	0.04648568534643971
0.4830630630630631	2.661708272106668	2.708265775752839	0.04655750364617051	0.04655750364617051
0.483953953953954	2.6640747097433	2.710702549400695	0.0466278396573947	0.0466278396573947
0.4848448448448449	2.666443441072929	2.713140132379414	0.04669669130648524	0.04669669130648524
0.4857357357357358	2.668814483218761	2.715578539647505	0.04676405642874393	0.04676405642874393
0.4866266266266266	2.671187853374497	2.718017786142146	0.04682993276764824	0.04682993276764824
0.4875175175175175	2.673563568805082	2.720457886779188	0.04689431797410615	0.04689431797410615
0.4884084084084084	2.675941646847456	2.722898856453186	0.04695720960572913	0.04695720960572913
0.4892992992992993	2.678322104911318	2.725340710037428	0.04701860512611011	0.04701860512611011
0.4901901901901902	2.680704960479886	2.727783462383998	0.04707850190411156	0.04707850190411156
0.4910810810810811	2.683090231110675	2.73022712832384	0.04713689721316516	0.04713689721316516
0.491971971971972	2.685477934436264	2.732671722666848	0.0471937882305844	0.0471937882305844
0.4928628628628628	2.687868088165087	2.735117260201971	0.04724917203688372	0.04724917203688372
0.4937537537537537	2.69026071008222	2.73756375569733	0.04730304561511023	0.04730304561511023
0.4946446446446446	2.692655818050171	2.740011223900359	0.04735540585018816	0.04735540585018816
0.4955355355355355	2.695053430009685	2.742459679537956	0.04740624952827055	0.04740624952827055
0.4964264264264264	2.697453563980552	2.744909137316656	0.04745557333610328	0.04745557333610328
0.4973173173173173	2.699856238062415	2.747359611922819	0.04750337386040426	0.04750337386040426
0.4982082082082082	2.702261470435596	2.74981111802284	0.04754964758724345	0.04754964758724345
0.4990990990990991	2.704669279361918	2.752263670263368	0.04759439090144957	0.04759439090144957
0.49998998998999	2.70707968318554	2.754717283271553	0.04763760008601325	0.04763760008601325
0.5008808808808809	2.709492700333795	2.757171971655303	0.04767927132150795	0.04767927132150795
0.5017717717717718	2.711908349318039	2.759627750003567	0.04771940068552816	0.04771940068552816
0.5026626626626627	2.7143266487345	2.762084632886624	0.04775798415212407	0.04775798415212407
0.5035535535535536	2.716747617265142	2.764542634856411	0.0477950175912687	0.0477950175912687
0.5044444444444444	2.719171273678532	2.767001770446845	0.04783049676831297	0.04783049676831297
0.5053353353353353	2.72159763683071	2.769462054174187	0.04786441734347724	0.04786441734347724
0.5062262262262262	2.724026725666076	2.77192350053741	0.04789677487133392	0.04789677487133392
0.507117117117117	2.726458559218277	2.774386124018592	0.04792756480031501	0.04792756480031501
0.5080080080080079	2.7288931566111	2.776849939083327	0.04795678247222668	0.04795678247222668
0.5088988988988988	2.731330537059383	2.779314960181158	0.04798442312177453	0.04798442312177453
0.5097897897897897	2.733770719869921	2.781781201746032	0.04801048187611157	0.04801048187611157
0.5106806806806807	2.736213724442385	2.784248678196767	0.04803495375438294	0.04803495375438294
0.5115715715715716	2.738659570270252	2.786717403937543	0.04805783366729166	0.04805783366729166
0.5124624624624624	2.74110827694174	2.789187393358422	0.04807911641668206	0.04807911641668206
0.5133533533533533	2.743559864140752	2.791658660835877	0.04809879669512496	0.04809879669512496
0.5142442442442442	2.746014351647822	2.794131220733343	0.04811686908552115	0.04811686908552115
0.5151351351351351	2.74847175934108	2.7966050874018	0.04813332806072035	0.04813332806072035
0.516026026026026	2.750932107197219	2.799080275180366	0.04814816798314681	0.04814816798314681
0.5169169169169169	2.75339541529247	2.801556798396913	0.04816138310444273	0.04816138310444273
0.5178078078078078	2.75586170380359	2.804034671368712	0.04817296756512235	0.04817296756512235
0.5186986986986987	2.758330993008852	2.806513908403094	0.04818291539424191	0.04818291539424191
0.5195895895895896	2.760803303289051	2.80899452379813	0.04819122050907865	0.04819122050907865
0.5204804804804805	2.763278655128514	2.811476531843341	0.048197876714827	0.048197876714827
0.5213713713713714	2.765757069116121	2.813959946820426	0.04820287770430554	0.04820287770430554
0.5222622622622622	2.768238565946336	2.816444783004016	0.0482062170576798	0.0482062170576798
0.5231531531531531	2.770723166420246	2.818931054662443	0.04820788824219635	0.04820788824219635
0.524044044044044	2.77321089144661	2.821418776058542	0.04820788461193271	0.04820788461193271
0.5249349349349349	2.775701762042915	2.823907961450472	0.04820619940755755	0.04820619940755755
0.5258258258258258	2.778195799336448	2.826398625092558	0.04820282575611046	0.04820282575611046
0.5267167167167167	2.78069302456537	2.828890781236161	0.04819775667079007	0.04819775667079007
0.5276076076076076	2.78319345907981	2.831384444130567	0.04819098505075781	0.04819098505075781
0.5284984984984985	2.785697124342953	2.833879628023908	0.04818250368095489	0.04818250368095489
0.5293893893893894	2.788204041932159	2.8363763471641	0.04817230523194027	0.04817230523194027
0.5302802802802803	2.790714233540076	2.838874615799807	0.04816038225973118	0.04816038225973118
0.5311711711711712	2.793227720975767	2.841374448181431	0.04814672720566326	0.04814672720566326
0.5320620620620621	2.795744526165857	2.84387585856213	0.04813133239627332	0.04813133239627332
0.532952952952953	2.798264671155676	2.846378861198855	0.04811419004317852	0.04811419004317852
0.5338438438438439	2.800788178110427	2.848883470353416	0.04809529224298892	0.04809529224298892
0.5347347347347348	2.803315069316351	2.851389700293571	0.04807463097721998	0.04807463097721998
0.5356256256256257	2.80584536718192	2.853897565294148	0.04805219811222816	0.04805219811222816
0.5365165165165166	2.808379094239025	2.856407079638183	0.04802798539915809	0.04802798539915809
0.5374074074074074	2.810916273144186	2.85891825761809	0.04800198447390436	0.04800198447390436
0.5382982982982983	2.813456926679769	2.86143111353686	0.04797418685709109	0.04797418685709109
0.5391891891891892	2.816001077755219	2.863945661709278	0.04794458395405865	0.04794458395405865
0.5400800800800801	2.818548749408298	2.866461916463173	0.04791316705487514	0.04791316705487514
0.540970970970971	2.821099964806342	2.8689798921407	0.0478799273343582	0.0478799273343582
0.5418618618618619	2.823654747247529	2.871499603099639	0.04784485585210962	0.04784485585210962
0.5427527527527527	2.826213120162155	2.874021063714722	0.04780794355256734	0.04780794355256734
0.5436436436436436	2.82877510711393	2.876544288379002	0.0477691812650729	0.0477691812650729
0.5445345345345345	2.831340731801276	2.879069291505231	0.04772855970395451	0.04772855970395451
0.5454254254254254	2.833910018058655	2.881596087527281	0.04768606946862652	0.04768606946862652
0.5463163163163163	2.836482989857887	2.884124690901586	0.04764170104369825	0.04764170104369825
0.5472072072072072	2.839059671309508	2.886655116108608	0.04759544479910005	0.04759544479910005
0.5480980980980981	2.841640086664116	2.889187377654353	0.04754729099023658	0.04754729099023658
0.548988988988989	2.84422426031375	2.891721490071886	0.04749722975813553	0.04749722975813553
0.5498798798798799	2.846812216793271	2.894257467922898	0.04744525112962661	0.04744525112962661
0.5507707707707707	2.849403980781764	2.896795325799298	0.04739134501753339	0.04739134501753339
0.5516616616616616	2.851999577103952	2.899335078324826	0.0473355012208736	0.0473355012208736
0.5525525525525525	2.85459903073162	2.901876740156706	0.04727770942508602	0.04727770942508602
0.5534434434434434	2.857202366785064	2.904420325987326	0.04721795920226146	0.04721795920226146
0.5543343343343343	2.859809610534544	2.906965850545943	0.0471562400113994	0.0471562400113994
0.5552252252252252	2.862420787401757	2.909513328600435	0.04709254119867756	0.04709254119867756
0.5561161161161161	2.86503592296133	2.912062774959058	0.04702685199772727	0.04702685199772727
0.557007007007007	2.867655042942315	2.91461420447226	0.04695916152994517	0.04695916152994517
0.5578978978978979	2.870278173229716	2.917167632034516	0.04688945880480055	0.04688945880480055
0.5587887887887888	2.872905339866019	2.919723072586187	0.04681773272016754	0.04681773272016754
0.5596796796796797	2.875536569052747	2.922280541115422	0.046743972062675	0.046743972062675
0.5605705705705706	2.878171887152022	2.924840052660089	0.04666816550806674	0.04666816550806674
0.5614614614614615	2.880811320688156	2.92740162230974	0.04659030162158384	0.04659030162158384
0.5623523523523524	2.883454896349245	2.929965265207604	0.04651036885835946	0.04651036885835946
0.5632432432432433	2.886102640988792	2.932530996552614	0.04642835556382163	0.04642835556382163
0.5641341341341342	2.888754581627339	2.93509883160147	0.04634424997413111	0.04634424997413111
0.5650250250250251	2.891410745454119	2.937668785670739	0.04625804021661928	0.04625804021661928
0.5659159159159159	2.89407115982873	2.940240874138976	0.04616971431024552	0.04616971431024552
0.5668068068068068	2.896735852282819	2.942815112448892	0.04607926016607333	0.04607926016607333
0.5676976976976977	2.899404850521789	2.94539151610955	0.04598666558776099	0.04598666558776099
0.5685885885885886	2.902078182426527	2.947970100698597	0.04589191827207006	0.04589191827207006
0.5694794794794795	2.904755876055142	2.950550881864523	0.04579500580938101	0.04579500580938101
0.5703703703703704	2.907437959644735	2.953133875328978	0.04569591568424336	0.04569591568424336
0.5712612612612613	2.910124461613171	2.955719096889093	0.04559463527592111	0.04559463527592111
0.5721521521521522	2.91281541056089	2.958306562419852	0.04549115185896202	0.04549115185896202
0.573043043043043	2.915510835272721	2.960896287876515	0.04538545260379401	0.04538545260379401
0.5739339339339339	2.918210764719724	2.963488289297044	0.04527752457732026	0.04527752457732026
0.5748248248248248	2.920915228061056	2.96608258280459	0.04516735474353428	0.04516735474353428
0.5757157157157157	2.923624254645846	2.968679184610011	0.04505492996416427	0.04505492996416427
0.5766066066066066	2.926337874015104	2.971278111014422	0.04494023699931748	0.04494023699931748
0.5774974974974975	2.929056115903641	2.973879378411782	0.0448232625081415	0.0448232625081415
0.5783883883883884	2.931779010242014	2.97648300329153	0.04470399304951611	0.04470399304951611
0.5792792792792792	2.934506587158497	2.97908900224124	0.04458241508274341	0.04458241508274341
0.5801701701701701	2.937238876981066	2.981697391949331	0.04445851496826458	0.04445851496826458
0.581061061061061	2.939975910239416	2.984308189207804	0.04433227896838776	0.04433227896838776
0.5819519519519519	2.942717717666987	2.986921410915021	0.04420369324803408	0.04420369324803408
0.5828428428428428	2.945464330203031	2.989537074078525	0.04407274387549398	0.04407274387549398
0.5837337337337337	2.948215778994687	2.992155195817898	0.04393941682321145	0.04393941682321145
0.5846246246246246	2.950972095399083	2.994775793367651	0.04380369796856787	0.04380369796856787
0.5855155155155155	2.953733310985475	2.997398884080167	0.04366557309469199	0.04366557309469199
0.5864064064064064	2.956499457537386	3.000024485428668	0.04352502789128199	0.04352502789128199
0.5872972972972973	2.959270567054795	3.002652615010242	0.04338204795544653	0.04338204795544653
0.5881881881881882	2.962046671756334	3.005283290548888	0.04323661879255392	0.04323661879255392
0.5890790790790791	2.964827804081516	3.00791652989862	0.04308872581710421	0.04308872581710421
0.58996996996997	2.967613996692991	3.010552351046597	0.04293835435360593	0.04293835435360593
0.5908608608608609	2.970405282478825	3.013190772116312	0.04278548963748685	0.04278548963748685
0.5917517517517518	2.973201694554804	3.015831811370803	0.0426301168159986	0.0426301168159986
0.5926426426426427	2.976003266266774	3.01847548721592	0.04247222094914571	0.04247222094914571
0.5935335335335336	2.978810031192995	3.021121818203632	0.04231178701063687	0.04231178701063687
0.5944244244244244	2.981622023146531	3.023770823035369	0.04214879988883791	0.04214879988883791
0.5953153153153153	2.984439276177669	3.026422520565412	0.04198324438774304	0.04198324438774304
0.5962062062062062	2.987261824576362	3.029076929804332	0.04181510522797005	0.04181510522797005
0.5970970970970971	2.990089702874703	3.03173406992246	0.04164436704775776	0.04164436704775776
0.597987987987988	2.992922945849428	3.034393960253411	0.04147101440398249	0.04147101440398249
0.5988788788788789	2.995761588524451	3.037056620297645	0.04129503177319371	0.04129503177319371
0.5997697697697698	2.998605666173425	3.039722069726083	0.04111640355265811	0.04111640355265811
0.6006606606606607	3.001455214322337	3.042390328383753	0.04093511406141603	0.04093511406141603
0.6015515515515516	3.004310268752131	3.04506141629349	0.04075114754135933	0.04075114754135933
0.6024424424424425	3.007170865501367	3.047735353659685	0.04056448815831848	0.04056448815831848
0.6033333333333333	3.01003704086891	3.050412160872071	0.04037512000316168	0.04037512000316168
0.6042242242242242	3.012908831416648	3.053091858509561	0.04018302709291266	0.04018302709291266
0.6051151151151151	3.015786273972247	3.055774467344125	0.03998819337187731	0.03998819337187731
0.606006006006006	3.018669405631941	3.058460008344731	0.03979060271278989	0.03979060271278989
0.6068968968968969	3.02155826376335	3.061148502681314	0.03959023891796454	0.03959023891796454
0.6077877877877877	3.024452886008335	3.063839971728796	0.03938708572046146	0.03938708572046146
0.6086786786786786	3.027353310285894	3.066534437071171	0.03918112678527619	0.03918112678527619
0.6095695695695695	3.030259574795086	3.069231920505614	0.03897234571052843	0.03897234571052843
0.6104604604604604	3.033171718017987	3.071932444046658	0.03876072602867042	0.03876072602867042
0.6113513513513513	3.0360897787227	3.074636029930407	0.03854625120770683	0.03854625120770683
0.6122422422422422	3.039013795966382	3.077342700618809	0.03832890465242622	0.03832890465242622
0.6131331331331331	3.041943809098322	3.080052478803969	0.03810866970564675	0.03810866970564675
0.614024024024024	3.044879857763051	3.082765387412524	0.03788552964947334	0.03788552964947334
0.6149149149149149	3.047821981903494	3.085481449610056	0.03765946770656114	0.03765946770656114
0.6158058058058058	3.05077022176416	3.088200688805561	0.03743046704140074	0.03743046704140074
0.6166966966966967	3.05372461789437	3.090923128655981	0.03719851076161085	0.03719851076161085
0.6175875875875876	3.056685211151529	3.093648793070762	0.03696358191923288	0.03696358191923288
0.6184784784784785	3.059652042704442	3.0963777062165	0.03672566351205875	0.03672566351205875
0.6193693693693694	3.062625154036657	3.099109892521598	0.03648473848494094	0.03648473848494094
0.6202602602602603	3.065604586949876	3.101845376681017	0.03624078973114075	0.03624078973114075
0.6211511511511512	3.068590383567381	3.10458418366105	0.03599380009366904	0.03599380009366904
0.6220420420420421	3.071582586337525	3.10732633870417	0.03574375236664507	0.03574375236664507
0.6229329329329329	3.074581238037258	3.110071867333925	0.03549062929666702	0.03549062929666702
0.6238238238238238	3.077586381775698	3.112820795359878	0.03523441358417934	0.03523441358417934
0.6247147147147147	3.080598060997753	3.115573148882629	0.03497508788487558	0.03497508788487558
0.6256056056056056	3.083616319487784	3.118328954298867	0.03471263481108267	0.03471263481108267
0.6264964964964965	3.086641201373319	3.12108823830649	0.0344470369331713	0.0344470369331713
0.6273873873873874	3.089672751128811	3.123851027909787	0.03417827678097574	0.03417827678097574
0.6282782782782783	3.092711013579453	3.126617350424665	0.0339063368452126	0.0339063368452126
0.6291691691691692	3.095756033905031	3.129387233483947	0.03363119957891625	0.03363119957891625
0.6300600600600601	3.098807857643838	3.132160705042722	0.03335284739888422	0.03335284739888422
0.630950950950951	3.101866530696633	3.134937793383754	0.03307126268712102	0.03307126268712102
0.6318418418418419	3.104932099330652	3.137718527122955	0.03278642779230267	0.03278642779230267
0.6327327327327328	3.108004610183677	3.140502935214916	0.03249832503123917	0.03249832503123917
0.6336236236236236	3.11108411026815	3.143291046958499	0.0322069366903488	0.0322069366903488
0.6345145145145145	3.114170646975352	3.146082892002495	0.03191224502714274	0.03191224502714274
0.6354054054054054	3.117264268079627	3.148878500351333	0.03161423227170568	0.03161423227170568
0.6362962962962962	3.120365021742669	3.15167790237087	0.03131288062820126	0.03131288062820126
0.6371871871871871	3.123472956517863	3.154481128794227	0.03100817227636421	0.03100817227636421
0.638078078078078	3.126588121354687	3.157288210727701	0.03070008937301472	0.03070008937301472
0.6389689689689689	3.129710565603168	3.160099179656736	0.0303886140535683	0.0303886140535683
0.6398598598598598	3.132840339018403	3.162914067451965	0.03007372843356126	0.03007372843356126
0.6407507507507507	3.135977491765139	3.165732906375311	0.02975541461017128	0.02975541461017128
0.6416416416416416	3.139122074422413	3.168555729086161	0.02943365466374814	0.02943365466374814
0.6425325325325325	3.142274137988255	3.17138256864761	0.02910843065935564	0.02910843065935564
0.6434234234234234	3.145433733884461	3.174213458532766	0.02877972464830547	0.02877972464830547
0.6443143143143143	3.148600913961422	3.177048432631128	0.02844751866970618	0.02844751866970618
0.6452052052052052	3.151775730503025	3.179887525255038	0.02811179475201264	0.02811179475201264
0.6460960960960961	3.154958236231619	3.182730771146196	0.02777253491457676	0.02777253491457676
0.646986986986987	3.158148484313047	3.185578205482253	0.02742972116920583	0.02742972116920583
0.6478778778778779	3.161346528361753	3.18842986388348	0.02708333552172704	0.02708333552172704
0.6487687687687688	3.164552422445956	3.191285782419499	0.02673335997354309	0.02673335997354309
0.6496596596596597	3.167766221092891	3.194145997616095	0.02637977652320478	0.02637977652320478
0.6505505505505506	3.170987979294132	3.197010546462111	0.02602256716797902	0.02602256716797902
0.6514414414414414	3.174217752510985	3.1998794664164	0.02566171390541561	0.02566171390541561
0.6523323323323323	3.17745559667995	3.202752795414876	0.02529719873492597	0.02529719873492597
0.6532232232232232	3.180701568218269	3.205630571877623	0.02492900365935391	0.02492900365935391
0.6541141141141141	3.18395572402955	3.208512834716104	0.02455711068655431	0.02455711068655431
0.655005005005005	3.187218121509461	3.211399623340428	0.02418150183096701	0.02418150183096701
0.6558958958958959	3.190488818551516	3.214290977666714	0.02380215911519823	0.02380215911519823
0.6567867867867868	3.19376787355294	3.217186938124536	0.02341906457159659	0.02341906457159659
0.6576776776776777	3.197055345420607	3.220087545664435	0.02303220024382835	0.02303220024382835
0.6585685685685686	3.200351293577078	3.222992841765546	0.02264154818846764	0.02264154818846764
0.6594594594594595	3.203655777966716	3.225902868443276	0.02224709047656015	0.02224709047656015
0.6603503503503504	3.206968859061887	3.228817668257092	0.02184880919520538	0.02184880919520538
0.6612412412412413	3.210290597869254	3.231737284318393	0.0214466864491385	0.0214466864491385
0.6621321321321322	3.213621055936163	3.234661760298461	0.02104070436229755	0.02104070436229755
0.6630230230230231	3.216960295357115	3.237591140436515	0.02063084507940038	0.02063084507940038
0.6639139139139139	3.220308378780334	3.240525469547848	0.0202170907675141	0.0202170907675141
0.6648048048048047	3.223665369414437	3.243464793032061	0.01979942361762399	0.01979942361762399
0.6656956956956956	3.227031331035188	3.246409156881394	0.01937782584620606	0.01937782584620606
0.6665865865865865	3.230406327992361	3.249358607689139	0.01895227969677871	0.01895227969677871
0.6674774774774774	3.233790425216698	3.252313192658171	0.01852276744147296	0.01852276744147296
0.6683683683683683	3.237183688226972	3.255272959609561	0.01808927138258909	0.01808927138258909
0.6692592592592592	3.240586183137153	3.258237956991295	0.01765177385414285	0.01765177385414285
0.6701501501501501	3.243997976663674	3.261208233887098	0.0172102572234234	0.0172102572234234
0.671041041041041	3.247419136132818	3.264183840025348	0.01676470389252938	0.01676470389252938
0.6719319319319319	3.250849729488198	3.267164825788118	0.01631509629992012	0.01631509629992012
0.6728228228228228	3.254289825298359	3.270151242220298	0.01586141692193976	0.01586141692193976
0.6737137137137137	3.25773949276449	3.273143141038847	0.01540364827435692	0.01540364827435692
0.6746046046046046	3.261198801728252	3.276140574642135	0.01494177291388299	0.01494177291388299
0.6754954954954955	3.264667822679723	3.279143596119416	0.01447577343969231	0.01447577343969231
0.6763863863863864	3.268146626765462	3.282152259260402	0.01400563249494002	0.01400563249494002
0.6772772772772773	3.271635285796691	3.285166618564956	0.01353133276826401	0.01353133276826401
0.6781681681681682	3.275133872257613	3.288186729252897	0.01305285699528369	0.01305285699528369
0.6790590590590591	3.278642459313838	3.291212647273936	0.0125701879600979	0.0125701879600979
0.6799499499499499	3.282161120820954	3.294244429317721	0.01208330849676731	0.01208330849676731
0.6808408408408408	3.285689931333216	3.297282132824011	0.01159220149079543	0.01159220149079543
0.6817317317317317	3.289228966112375	3.300325815992972	0.01109684988059678	0.01109684988059678
0.6826226226226226	3.292778301136646	3.30337553779561	0.01059723665896373	0.01059723665896373
0.6835135135135135	3.296338013109798	3.306431357984314	0.01009334487451596	0.01009334487451596
0.6844044044044044	3.299908179470401	3.309493337103555	0.009585157633154484	0.009585157633154484
0.6852952952952953	3.303488878401209	3.3125615365007	0.009072658099491093	0.009072658099491093
0.6861861861861862	3.307080188838691	3.315636018336973	0.008555829498282375	0.008555829498282375
0.6870770770770771	3.310682190482702	3.318716845598551	0.008034655115848111	0.008034655115848111
0.687967967967968	3.314294963806321	3.321804082107803	0.007509118301481266	0.007509118301481266
0.6888588588588589	3.317918590065822	3.324897792534673	0.006979202468850421	0.006979202468850421
0.6897497497497498	3.321553151310823	3.327998042408208	0.006444891097384442	0.006444891097384442
0.6906406406406407	3.325198730394578	3.331104898128242	0.005906167733664258	0.005906167733664258
0.6915315315315316	3.328855410984442	3.334218426977221	0.005363015992779108	0.005363015992779108
0.6924224224224225	3.332523277572494	3.337338697132199	0.004815419559704104	0.004815419559704104
0.6933133133133134	3.336202415486337	3.340465777676968	0.00426336219063117	0.00426336219063117
0.6942042042042043	3.339892910900059	3.343599738614381	0.003706827714322181	0.003706827714322181
0.695095095095095	3.343594850845384	3.346740650878814	0.00314580003342968	0.00314580003342968
0.6959859859859859	3.347308323222985	3.349888586348799	0.002580263125813609	0.002580263125813609
0.6968768768768768	3.351033416813993	3.353043617859842	0.002010201045849147	0.002010201045849147
0.6977677677677677	3.354770221291683	3.356205819217401	0.001435597925718124	0.001435597925718124
0.6986586586586586	3.358518827233349	3.359375265210041	0.0008564379766919927	0.0008564379766919927
0.6995495495495495	3.362279326132381	3.362552031622785	0.0002727054904041459	0.0002727054904041459
0.7004404404404404	3.366051810410524	3.365736195250628	-0.0003156151598964207	0.0003156151598964207
0.7013313313313313	3.36983637343035	3.368927833912255	-0.0009085395180954414	0.0009085395180954414
0.7022222222222222	3.373633109507926	3.372127026463947	-0.001506083043978812	0.001506083043978812
0.7031131131131131	3.377442113925692	3.375333852813679	-0.002108261112012677	0.002108261112012677
0.704004004004004	3.381263482945553	3.378548393935422	-0.002715089010131067	0.002715089010131067
0.7048948948948949	3.385097313822188	3.381770731883647	-0.003326581938540407	0.003326581938540407
0.7057857857857858	3.38894370481657	3.385000949808036	-0.003942755008533805	0.003942755008533805
0.7066766766766767	3.392802755209727	3.388239131968407	-0.004563623241320425	0.004563623241320425
0.7075675675675676	3.396674565316717	3.391485363749856	-0.00518920156686109	0.00518920156686109
0.7084584584584585	3.400559236500847	3.394739731678119	-0.005819504822727861	0.005819504822727861
0.7093493493493493	3.404456871188121	3.39800232343516	-0.006454547752960949	0.006454547752960949
0.7102402402402402	3.408367572881944	3.401273227874986	-0.007094345006958047	0.007094345006958047
0.7111311311311311	3.41229144617806	3.404552535039709	-0.007738911138351234	0.007738911138351234
0.712022022022022	3.416228596779756	3.407840336175834	-0.008388260603921616	0.008388260603921616
0.7129129129129129	3.420179131513309	3.411136723750797	-0.00904240776251175	0.00904240776251175
0.7138038038038038	3.424143158343715	3.414441791469764	-0.0097013668739514	0.0097013668739514
0.7146946946946947	3.428120786390672	3.417755634292672	-0.01036515209799926	0.01036515209799926
0.7155855855855856	3.432112125944838	3.421078348451537	-0.01103377749330114	0.01103377749330114
0.7164764764764765	3.436117288484381	3.424410031468032	-0.011707257016349	0.011707257016349
0.7173673673673674	3.440136386691799	3.427750782171334	-0.01238560452046489	0.01238560452046489
0.7182582582582583	3.444169534471043	3.431100700716255	-0.01306883375478796	0.01306883375478796
0.7191491491491492	3.448216846964927	3.434459888601651	-0.01375695836327573	0.01375695836327573
0.7200400400400401	3.452278440572851	3.437828448689128	-0.01444999188372309	0.01444999188372309
0.720930930930931	3.456354432968832	3.441206485222049	-0.01514794774678263	0.01514794774678263
0.7218218218218219	3.460444943119841	3.444594103844835	-0.01585083927500541	0.01585083927500541
0.7227127127127128	3.464550091304476	3.447991411622583	-0.01655867968189328	0.01655867968189328
0.7236036036036037	3.468669999131957	3.45139851706101	-0.0172714820709472	0.0172714820709472
0.7244944944944945	3.472804789561462	3.454815530126704	-0.01798925943475771	0.01798925943475771
0.7253853853853853	3.476954586921795	3.458242562267726	-0.01871202465406929	0.01871202465406929
0.7262762762762762	3.481119516931426	3.461679726434543	-0.01943979049688283	0.01943979049688283
0.7271671671671671	3.485299706718864	3.465127137101307	-0.02017256961755631	0.02017256961755631
0.728058058058058	3.489495284843416	3.468584910287497	-0.02091037455591893	0.02091037455591893
0.7289489489489489	3.493706381316307	3.472053163579917	-0.02165321773638951	0.02165321773638951
0.7298398398398398	3.497933127622189	3.475532016155071	-0.02240111146711765	0.02240111146711765
0.7307307307307307	3.502175656741035	3.47902158880192	-0.02315406793911512	0.02315406793911512
0.7316216216216216	3.506434103170431	3.482522003945014	-0.02391209922541737	0.02391209922541737
0.7325125125125125	3.510708602948281	3.486033385668051	-0.02467521728022959	0.02467521728022959
0.7334034034034034	3.514999293675917	3.48955585973781	-0.02544343393810689	0.02544343393810689
0.7342942942942943	3.519306314541645	3.493089553628528	-0.02621676091311675	0.02621676091311675
0.7351851851851852	3.523629806344713	3.496634596546683	-0.02699520979803038	0.02699520979803038
0.7360760760760761	3.527969911519733	3.500191119456225	-0.02777879206350775	0.02777879206350775
0.736966966966967	3.532326774161549	3.503759255104261	-0.02856751905728805	0.02856751905728805
0.7378578578578578	3.536700540050571	3.507339138047171	-0.02936140200340054	0.02936140200340054
0.7387487487487487	3.541091356678581	3.510930904677214	-0.03016045200136652	0.03016045200136652
0.7396396396396396	3.545499373275021	3.514534693249614	-0.03096468002540709	0.03096468002540709
0.7405305305305305	3.549924740833783	3.518150643910117	-0.0317740969236664	0.0317740969236664
0.7414214214214214	3.554367612140494	3.521778898723065	-0.03258871341742875	0.03258871341742875
0.7423123123123123	3.558828141800324	3.525419601699984	-0.03340854010033922	0.03340854010033922
0.7432032032032032	3.563306486266322	3.529072898828684	-0.03423358743763805	0.03423358743763805
0.7440940940940941	3.567802803868293	3.532738938102914	-0.03506386576537901	0.03506386576537901
0.744984984984985	3.572317254842224	3.536417869552553	-0.03589938528967096	0.03589938528967096
0.7458758758758759	3.576850001360278	3.540109845274376	-0.03674015608590242	0.03674015608590242
0.7467667667667668	3.581401207561369	3.543815019463394	-0.03758618809797598	0.03758618809797598
0.7476576576576577	3.58597103958232	3.547533548444779	-0.0384374911375418	0.0384374911375418
0.7485485485485486	3.590559665589635	3.551265590706408	-0.03929407488322711	0.03929407488322711
0.7494394394394395	3.595167255811884	3.555011306932019	-0.04015594887986484	0.04015594887986484
0.7503303303303304	3.599793982572723	3.558770860034995	-0.041023122537728	0.041023122537728
0.7512212212212213	3.604440020324562	3.562544415192814	-0.04189560513174762	0.04189560513174762
0.7521121121121122	3.609105545682898	3.566332139882161	-0.04277340580073608	0.04277340580073608
0.753003003003003	3.613790737461321	3.570134203914716	-0.04365653354660504	0.04365653354660504
0.7538938938938939	3.618495776707221	3.573950779473639	-0.04454499723358119	0.04454499723358119
0.7547847847847848	3.623220846738199	3.577782041150796	-0.04543880558740288	0.04543880558740288
0.7556756756756756	3.627966133179213	3.581628165984679	-0.04633796719453365	0.04633796719453365
0.7565665665665665	3.632731824000463	3.585489333499119	-0.04724249050134377	0.04724249050134377
0.7574574574574574	3.637518109556042	3.589365725742743	-0.04815238381329845	0.04815238381329845
0.7583483483483483	3.642325182623362	3.59325752732923	-0.04906765529413182	0.04906765529413182
0.7592392392392392	3.64715323844339	3.597164925478368	-0.04998831296502138	0.04998831296502138
0.7601301301301301	3.652002474761694	3.601088110057966	-0.05091436470372779	0.05091436470372779
0.761021021021021	3.65687309187033	3.605027273626577	-0.05184581824375334	0.05184581824375334
0.7619119119119119	3.661765292650589	3.60898261147712	-0.0527826811734684	0.0527826811734684
0.7628028028028028	3.666679282616622	3.612954321681397	-0.05372496093522461	0.05372496093522461
0.7636936936936937	3.67161526995997	3.616942605135497	-0.05467266482447286	0.05467266482447286
0.7645845845845846	3.676573465595013	3.620947665606172	-0.05562579998884098	0.05562579998884098
0.7654754754754755	3.681554083205368	3.624969709778155	-0.05658437342721223	0.05658437342721223
0.7663663663663663	3.686557339291254	3.629008947302469	-0.05754839198878514	0.05754839198878514
0.7672572572572572	3.691583453217858	3.633065590845744	-0.05851786237211476	0.05851786237211476
0.7681481481481481	3.696632647264708	3.637139856140577	-0.05949279112413075	0.05949279112413075
0.769039039039039	3.701705146676097	3.641231962036953	-0.06047318463914397	0.06047318463914397
0.7699299299299299	3.706801179712579	3.64534213055475	-0.06145904915782952	0.06145904915782952
0.7708208208208208	3.71192097770356	3.649470586937374	-0.0624503907661853	0.0624503907661853
0.7717117117117117	3.717064775101005	3.653617559706521	-0.0634472153944845	0.0634472153944845
0.7726026026026026	3.722232809534319	3.657783280718144	-0.06444952881617505	0.06444952881617505
0.7734934934934935	3.727425321866385	3.661967985219598	-0.06545733664678766	0.06545733664678766
0.7743843843843844	3.73264255625084	3.666171911908036	-0.06647064434280425	0.06647064434280425
0.7752752752752753	3.737884760190577	3.670395302990074	-0.06748945720050337	0.06748945720050337
0.7761661661661662	3.743152184597532	3.674638404242757	-0.0685137803547744	0.0685137803547744
0.7770570570570571	3.748445083853779	3.678901465075866	-0.06954361877791237	0.06954361877791237
0.777947947947948	3.753763715873969	3.683184738595581	-0.07057897727838736	0.07057897727838736
0.7788388388388389	3.759108342169145	3.687488481669575	-0.07161986049957036	0.07161986049957036
0.7797297297297298	3.764479227911978	3.691812954993522	-0.07266627291845618	0.07266627291845618
0.7806206206206207	3.769876642003446	3.696158423159122	-0.0737182188443235	0.0737182188443235
0.7815115115115115	3.77530085714101	3.700525154723618	-0.07477570241739206	0.07477570241739206
0.7824024024024024	3.780752149888321	3.704913422280886	-0.07583872760743526	0.07583872760743526
0.7832932932932933	3.786230800746493	3.709323502534129	-0.07690729821236397	0.07690729821236397
0.7841841841841842	3.79173709422699	3.713755676370217	-0.07798141785677304	0.07798141785677304
0.7850750750750751	3.797271318926173	3.71821022893571	-0.07906108999046291	0.07906108999046291
0.7859659659659659	3.802833767601544	3.72268744971462	-0.08014631788692395	0.08014631788692395
0.7868568568568568	3.808424737249737	3.727187632607962	-0.08123710464177503	0.08123710464177503
0.7877477477477477	3.81404452918631	3.731711076015118	-0.08233345317119189	0.08233345317119189
0.7886386386386386	3.819693449127366	3.736258082917096	-0.08343536621027026	0.08343536621027026
0.7895295295295295	3.825371807273089	3.740828960961706	-0.08454284631138265	0.08454284631138265
0.7904204204204204	3.831079918393205	3.745424022550735	-0.08565589584247002	0.08565589584247002
0.7913113113113113	3.836818101914458	3.750043584929135	-0.08677451698532312	0.08677451698532312
0.7922022022022022	3.842586682010141	3.754687970276335	-0.0878987117338057	0.0878987117338057
0.7930930930930931	3.848385987691727	3.75935750579967	-0.0890284818920577	0.0890284818920577
0.793983983983984	3.854216352902692	3.764052523830046	-0.09016382907264608	0.09016382907264608
0.7948748748748748	3.860078116614553	3.768773361919865	-0.09130475469468768	0.09130475469468768
0.7957657657657657	3.865971622925219	3.773520362943282	-0.09245125998193693	0.09245125998193693
0.7966566566566566	3.871897221159694	3.778293875198866	-0.09360334596082742	0.09360334596082742
0.7975475475475475	3.877855265973209	3.783094252514732	-0.09476101345847621	0.09476101345847621
0.7984384384384384	3.883846117456863	3.787921854356196	-0.09592426310066671	0.09592426310066671
0.7993293293293293	3.889870141245824	3.792777045936055	-0.09709309530976906	0.09709309530976906
0.8002202202202202	3.895927708630182	3.797660198327529	-0.09826751030265291	0.09826751030265291
0.8011111111111111	3.902019196668521	3.802571688579983	-0.09944750808853753	0.09944750808853753
0.802002002002002	3.908144988304295	3.807511899837468	-0.1006330884668269	0.1006330884668269
0.8028928928928929	3.914305472485092	3.812481221460192	-0.1018242510248997	0.1018242510248997
0.8037837837837838	3.920501044284849	3.817480049148987	-0.103020995135862	0.103020995135862
0.8046746746746747	3.926732105029151	3.82250878507287	-0.1042233199562812	0.1042233199562812
0.8055655655655656	3.932999062423652	3.827567837999779	-0.1054312244238735	0.1054312244238735
0.8064564564564565	3.939302330685753	3.832657623430588	-0.1066447072551653	0.1066447072551653
0.8073473473473474	3.945642330679612	3.83777856373648	-0.1078637669431322	0.1078637669431322
0.8082382382382383	3.952019490054593	3.842931088299801	-0.109088401754792	0.109088401754792
0.8091291291291292	3.958434243387262	3.84811563365847	-0.1103186097287923	0.1103186097287923
0.81002002002002	3.96488703232703	3.853332643654075	-0.1115543886729555	0.1115543886729555
0.8109109109109109	3.97137830574556	3.85858256958375	-0.1127957361618099	0.1127957361618099
0.8118018018018018	3.977908519890048	3.86386587035595	-0.1140426495340985	0.1140426495340985
0.8126926926926927	3.984478138540511	3.86918301265025	-0.1152951258902606	0.1152951258902606
0.8135835835835836	3.991087633171186	3.874534471081275	-0.1165531620899105	0.1165531620899105
0.8144744744744745	3.997737483116184	3.879920728366893	-0.1178167547492905	0.1178167547492905
0.8153653653653654	4.004428175739523	3.88534227550081	-0.1190859002387135	0.1190859002387135
0.8162562562562562	4.01116020660969	3.890799611929691	-0.1203605946799988	0.1203605946799988
0.8171471471471471	4.017934079678852	3.896293245734945	-0.121640833943907	0.121640833943907
0.818038038038038	4.024750307466894	3.901823693819332	-0.1229266136475622	0.1229266136475622
0.8189289289289289	4.031609411250404	3.907391482098522	-0.1242179291518819	0.1242179291518819
0.8198198198198198	4.038511921256801	3.912997145697791	-0.1255147755590098	0.1255147755590098
0.8207107107107107	4.045458376863738	3.918641229153983	-0.1268171477097551	0.1268171477097551
0.8216016016016016	4.052449326803968	3.92432428662292	-0.1281250401810476	0.1281250401810476
0.8224924924924925	4.059485329375857	3.930046882092442	-0.1294384472834147	0.1294384472834147
0.8233833833833833	4.066566952659699	3.935809589601239	-0.1307573630584598	0.1307573630584598
0.8242742742742742	4.073694774740071	3.941612993463671	-0.1320817812764004	0.1320817812764004
0.8251651651651651	4.080869383934379	3.947457688500775	-0.1334116954336038	0.1334116954336038
0.826056056056056	4.088091379027832	3.953344280277643	-0.1347470987501884	0.1347470987501884
0.8269469469469469	4.095361369515045	3.959273385347397	-0.1360879841676481	0.1360879841676481
0.8278378378378378	4.102679975848506	3.965245631501965	-0.1374343443465409	0.1374343443465409
0.8287287287287287	4.110047829694119	3.971261658029893	-0.1387861716642256	0.1387861716642256
0.8296196196196196	4.117465574194074	3.977322115981413	-0.1401434582126604	0.1401434582126604
0.8305105105105105	4.124933864237308	3.983427668441034	-0.141506195796274	0.141506195796274
0.8314014014014014	4.132453366737785	3.98957899080786	-0.1428743759299245	0.1428743759299245
0.8322922922922923	4.140024760920888	3.995776771083976	-0.144247989836912	0.144247989836912
0.8331831831831832	4.147648738618207	4.002021710171075	-0.1456270284471319	0.1456270284471319
0.8340740740740741	4.155326004570988	4.008314522175707	-0.1470114823952802	0.1470114823952802
0.834964964964965	4.16305727674258	4.014655934723369	-0.148401342019211	0.148401342019211
0.8358558558558559	4.170843286640176	4.021046689281788	-0.1497965973583879	0.1497965973583879
0.8367467467467468	4.178684779646175	4.027487541493699	-0.1511972381524762	0.1511972381524762
0.8376376376376377	4.186582515359525	4.033979261519447	-0.1526032538400788	0.1526032538400788
0.8385285285285285	4.194537267947386	4.040522634389772	-0.1540146335576145	0.1540146335576145
0.8394194194194194	4.202549826507492	4.047118460369131	-0.1554313661383615	0.1554313661383615
0.8403103103103103	4.210620995441598	4.053767555329915	-0.156853440111683	0.156853440111683
0.8412012012012012	4.218751594840422	4.060470751137995	-0.1582808437024266	0.1582808437024266
0.8420920920920921	4.226942460880482	4.067228896049948	-0.1597135648305334	0.1597135648305334
0.842982982982983	4.235194446233296	4.074042855122446	-0.1611515911108503	0.1611515911108503
0.8438738738738739	4.243508420487378	4.080913510634198	-0.1625949098531798	0.1625949098531798
0.8447647647647648	4.251885270583504	4.087841762520956	-0.164043508062548	0.164043508062548
0.8456556556556557	4.260325901263778	4.094828528824019	-0.1654973724397593	0.1654973724397593
0.8465465465465465	4.268831235534972	4.101874746152778	-0.1669564893821942	0.1669564893821942
0.8474374374374374	4.277402215146719	4.108981370161815	-0.1684208449849036	0.1684208449849036
0.8483283283283283	4.28603980108509	4.116149376043079	-0.169890425042011	0.169890425042011
0.8492192192192192	4.294744974082186	4.12337975903376	-0.1713652150484259	0.1713652150484259
0.8501101101101101	4.303518735142316	4.130673534940413	-0.1728452002019036	0.1728452002019036
0.851001001001001	4.312362106085446	4.13803174067999	-0.1743303654054555	0.1743303654054555
0.8518918918918919	4.321276130108552	4.145455434838416	-0.1758206952701356	0.1758206952701356
0.8527827827827827	4.330261872365627	4.152945698247391	-0.1773161741182356	0.1773161741182356
0.8536736736736736	4.339320420567029	4.160503634580152	-0.1788167859868768	0.1788167859868768
0.8545645645645645	4.348452885598971	4.168130370966919	-0.180322514632052	0.180322514632052
0.8554554554554554	4.357660402163951	4.175827058630816	-0.1818333435331354	0.1818333435331354
0.8563463463463463	4.366944129442953	4.183594873545101	-0.1833492558978529	0.1833492558978529
0.8572372372372372	4.376305251780318	4.191435017112532	-0.1848702346677857	0.1848702346677857
0.8581281281281281	4.385744979392184	4.199348716867798	-0.1863962625243865	0.1863962625243865
0.859019019019019	4.395264549099492	4.207337227203929	-0.1879273218955628	0.1879273218955628
0.8599099099099099	4.404865225086536	4.215401830123694	-0.1894633949628419	0.1894633949628419
0.8608008008008008	4.414548299686149	4.223543836017009	-0.1910044636691399	0.1910044636691399
0.8616916916916917	4.424315094192607	4.231764584465431	-0.1925505097271767	0.1925505097271767
0.8625825825825826	4.434166959703454	4.240065445074896	-0.1941015146285583	0.1941015146285583
0.8634734734734735	4.444105277991419	4.248447818337871	-0.1956574596535479	0.1956574596535479
0.8643643643643644	4.454131462407768	4.256913136526192	-0.1972183258815763	0.1972183258815763
0.8652552552552553	4.464246958818384	4.265462864615882	-0.1987840942025016	0.1987840942025016
0.8661461461461462	4.474453246574019	4.274098501245359	-0.20035474532866	0.20035474532866
0.8670370370370371	4.484751839516195	4.282821579708437	-0.2019302598077584	0.2019302598077584
0.8679279279279279	4.495144287020311	4.291633668983711	-0.2035106180366002	0.2035106180366002
0.8688188188188188	4.50563217507759	4.300536374801855	-0.2050958002757355	0.2050958002757355
0.8697097097097097	4.516217127417596	4.309531340752584	-0.2066857866650116	0.2066857866650116
0.8706006006006006	4.526900806673131	4.318620249433	-0.2082805572401316	0.2082805572401316
0.8714914914914915	4.537684915589407	4.327804823639227	-0.2098800919501791	0.2098800919501791
0.8723823823823824	4.548571198279511	4.337086827603285	-0.2114843706762262	0.2114843706762262
0.8732732732732733	4.55956144152826	4.346468068277256	-0.2130933732510041	0.2130933732510041
0.8741641641641642	4.570657476146673	4.355950396666953	-0.2147070794797195	0.2147070794797195
0.8750550550550551	4.581861178379405	4.365535709217365	-0.2163254691620393	0.2163254691620393
0.875945945945946	4.593174471367594	4.375225949252304	-0.2179485221152904	0.2179485221152904
0.8768368368368368	4.604599326669732	4.385023108470813	-0.2195762181989185	0.2195762181989185
0.8777277277277277	4.616137765843304	4.394929228503044	-0.2212085373402592	0.2212085373402592
0.8786186186186186	4.627791862090058	4.4049464025284	-0.2228454595616585	0.2228454595616585
0.8795095095095095	4.639563741968011	4.415076776959007	-0.224486965009004	0.224486965009004
0.8804004004004004	4.651455587173341	4.425322553191647	-0.2261330339816938	0.2261330339816938
0.8812912912912912	4.663469636395631	4.43568598943151	-0.227783646964121	0.227783646964121
0.8821821821821821	4.675608187250028	4.446169402591347	-0.2294387846586812	0.2294387846586812
0.883073073073073	4.687873598290109	4.456775170269676	-0.2310984280204327	0.2310984280204327
0.8839639639639639	4.700268291105493	4.467505732812134	-0.2327625582933592	0.2327625582933592
0.8848548548548548	4.712794752508439	4.478363595460071	-0.2344311570483679	0.2344311570483679
0.8857457457457457	4.725455536813926	4.489351330590863	-0.2361042062230627	0.2361042062230627
0.8866366366366366	4.738253268217969	4.50047158005467	-0.2377816881632988	0.2377816881632988
0.8875275275275275	4.751190643279242	4.511727057612602	-0.2394635856666394	0.2394635856666394
0.8884184184184184	4.764270433509322	4.523120551481593	-0.2411498820277291	0.2411498820277291
0.8893093093093093	4.777495488077246	4.534654926991587	-0.242840561085659	0.242840561085659
0.8902002002002002	4.790868736634375	4.546333129361008	-0.2445356072733675	0.2445356072733675
0.8910910910910911	4.804393192265954	4.558158186596827	-0.246235005669126	0.246235005669126
0.891981981981982	4.818071954576138	4.570133212525922	-0.2479387420502164	0.2479387420502164
0.8928728728728729	4.831908212913685	4.582261409964905	-0.2496468029487797	0.2496468029487797
0.8937637637637638	4.845905249745945	4.594546074036009	-0.2513591757099363	0.2513591757099363
0.8946546546546547	4.860066444189288	4.606990595637015	-0.2530758485522728	0.2530758485522728
0.8955455455455456	4.87439527570462	4.61959846507399	-0.25479681063063	0.25479681063063
0.8964364364364364	4.888895327967179	4.632373275865781	-0.2565220521013973	0.2565220521013973
0.8973273273273273	4.903570292920424	4.645318728730196	-0.2582515641902283	0.2582515641902283
0.8982182182182182	4.918423975024453	4.658438635762127	-0.2599853392623261	0.2599853392623261
0.8991091091091091	4.933460295710093	4.67173692481479	-0.2617233708953028	0.2617233708953028
0.9	4.948683298050514	4.685217644095867	-0.2634656539546469	0.2634656539546469


==> plot_data/gfb_untuned.dat <==
z	reference	prediction	residual	abs_residual
0.01	1.200503781525921	1.099821112544814	-0.1006826689811069	0.1006826689811069
0.01089089089089089	1.209291830459707	1.10439518314864	-0.1048966473110668	0.1048966473110668
0.01178178178178178	1.21773295930132	1.108813831227031	-0.1089191280742894	0.1089191280742894
0.01267267267267267	1.225866084126585	1.113095693555144	-0.112770390571441	0.112770390571441
0.01356356356356356	1.233723377620955	1.11725616177538	-0.1164672158455751	0.1164672158455751
0.01445445445445446	1.241331799039199	1.121308120915384	-0.1200236781238153	0.1200236781238153
0.01534534534534535	1.248714204913026	1.125262485194894	-0.1234517197181313	0.1234517197181313
0.01623623623623624	1.255890172908103	1.129128595218082	-0.1267615776900213	0.1267615776900213
0.01712712712712713	1.262876624484809	1.132914517996434	-0.1299621064883749	0.1299621064883749
0.01801801801801802	1.269688303338524	1.136627277356862	-0.1330610259816618	0.1330610259816618
0.01890890890890891	1.27633814845619	1.14027303350783	-0.1360651149483605	0.1360651149483605
0.0197997997997998	1.282837588840432	1.143857224832964	-0.1389803640074674	0.1389803640074674
0.02069069069069069	1.289196779110573	1.147384681188276	-0.141812097922297	0.141812097922297
0.02158158158158158	1.295424789859441	1.150859715401769	-0.1445650744576721	0.1445650744576721
0.02247247247247247	1.301529762951558	1.15428619788926	-0.1472435650622976	0.1472435650622976
0.02336336336336337	1.307519039344603	1.157667618042393	-0.1498514213022091	0.1498514213022091
0.02425425425425425	1.313399265151337	1.161007135144418	-0.1523921300069193	0.1523921300069193
0.02514514514514515	1.319176480304423	1.164307620915412	-0.1548688593890111	0.1548688593890111
0.02603603603603603	1.324856193189218	1.16757169530747	-0.1572844978817487	0.1572844978817487
0.02692692692692693	1.330443443866488	1.170801756811988	-0.1596416870545003	0.1596416870545003
0.02781781781781782	1.335942857946961	1.174000008271268	-0.1619428496756927	0.1619428496756927
0.02870870870870871	1.341358692753295	1.177168478981219	-0.1641902137720757	0.1641902137720757
0.0295995995995996	1.346694877077252	1.180309043714097	-0.1663858333631545	0.1663858333631545
0.03049049049049049	1.351955045585624	1.183423439167825	-0.1685316064177991	0.1685316064177991
0.03138138138138138	1.357142568729601	1.186513278252747	-0.1706292904768547	0.1706292904768547
0.03227227227227227	1.362260578855492	1.189580062551278	-0.172680516304214	0.172680516304214
0.03316316316316317	1.3673119930902	1.192625193226029	-0.1746867998641706	0.1746867998641706
0.03405405405405405	1.372299533475317	1.19564998060416	-0.1766495528711574	0.1766495528711574
0.03494494494494495	1.377225744743541	1.198655652627201	-0.1785700921163402	0.1785700921163402
0.03583583583583583	1.382093010066243	1.201643362324427	-0.1804496477418154	0.1804496477418154
0.03672672672672673	1.386903565048159	1.204614194442485	-0.1822893706056743	0.1822893706056743
0.03761761761761762	1.391659510201883	1.207569171343189	-0.1840903388586939	0.1840903388586939
0.03850850850850851	1.396362822099186	1.210509258264314	-0.1858535638348724	0.1858535638348724
0.0393993993993994	1.401015363366742	1.213435368024047	-0.1875799953426951	0.1875799953426951
0.04029029029029029	1.405618891669279	1.216348365238018	-0.1892705264312606	0.1892705264312606
0.04118118118118118	1.410175067802751	1.219249070107991	-0.1909259976947604	0.1909259976947604
0.04207207207207207	1.414685463002954	1.222138261833086	-0.1925472011698677	0.1925472011698677
0.04296296296296297	1.419151565560548	1.225016681687461	-0.1941348838730867	0.1941348838730867
0.04385385385385385	1.423574786821278	1.227885035802515	-0.1956897510187627	0.1956897510187627
0.04474474474474475	1.427956466639772	1.230743997686709	-0.1972124689530632	0.1972124689530632
0.04563563563563564	1.432297878346548	1.233594210511881	-0.198703667834667	0.198703667834667
0.04652652652652653	1.436600233280255	1.236436289191275	-0.2001639440889804	0.2001639440889804
0.04741741741741742	1.44086468493079	1.239270822271437	-0.2015938626593525	0.2015938626593525
0.04830830830830831	1.445092332733326	1.242098373657442	-0.2029939590758836	0.2029939590758836
0.0491991991991992	1.449284225548545	1.244919484188606	-0.2043647413599388	0.2043647413599388
0.05009009009009009	1.453441364860208	1.247734673079864	-0.2057066917803436	0.2057066917803436
0.05098098098098098	1.457564707717618	1.250544439242239	-0.2070202684753788	0.2070202684753788
0.05187187187187187	1.461655169447412	1.253349262494333	-0.2083059069530788	0.2083059069530788
0.05276276276276277	1.465713626156392	1.256149604675443	-0.2095640214809487	0.2095640214809487
0.05365365365365365	1.469740917044752	1.258945910669775	-0.2107950063749775	0.2107950063749775
0.05454454454454455	1.473737846546942	1.26173860935018	-0.2119992371967625	0.2119992371967625
0.05543543543543544	1.477705186315619	1.264528114448989	-0.2131770718666302	0.2131770718666302
0.05632632632632633	1.481643677062506	1.267314825362702	-0.2143288516998041	0.2143288516998041
0.05721721721721722	1.485554030268571	1.270099127896616	-0.215454902371955	0.215454902371955
0.05810810810810811	1.489436929774685	1.272881394954857	-0.2165555348198276	0.2165555348198276
0.058998998998999	1.493293033262804	1.275661987180722	-0.2176310460820818	0.2176310460820818
0.05988988988988989	1.49712297363675	1.278441253551774	-0.2186817200849762	0.2186817200849762
0.06078078078078078	1.500927360310778	1.281219531933685	-0.2197078283770926	0.2197078283770926
0.06167167167167167	1.504706780413337	1.283997149596437	-0.2207096308168999	0.2207096308168999
0.06256256256256255	1.508461799912762	1.286774423696146	-0.2216873762166163	0.2216873762166163
0.06345345345345345	1.512192964670978	1.289551661725472	-0.2226413029455052	0.2226413029455052
0.06434434434434434	1.515900801430771	1.292329161935289	-0.2235716394954819	0.2235716394954819
0.06523523523523524	1.519585818741671	1.295107213730032	-0.2244786050116392	0.2244786050116392
0.06612612612612612	1.523248507829047	1.297886098038944	-0.2253624097901039	0.2253624097901039
0.06701701701701701	1.526889343410609	1.300666087665196	-0.2262232557454127	0.2262232557454127
0.06790790790790791	1.530508784464155	1.303447447614716	-0.2270613368494387	0.2270613368494387
0.0687987987987988	1.534107274950081	1.306230435406354	-0.2278768395437267	0.2278768395437267
0.06968968968968969	1.537685244491855	1.309015301364894	-0.2286699431269612	0.2286699431269612
0.07058058058058057	1.541243109017413	1.311802288898261	-0.2294408201191522	0.2294408201191522
0.07147147147147147	1.544781271364185	1.314591634760173	-0.2301896366040124	0.2301896366040124
0.07236236236236236	1.548300121850232	1.317383569299336	-0.2309165525508963	0.2309165525508963
0.07325325325325324	1.551800038813795	1.320178316696229	-0.2316217221175658	0.2316217221175658
0.07414414414414414	1.555281389123353	1.322976095188382	-0.2323052939349708	0.2323052939349708
0.07503503503503503	1.558744528660147	1.325777117284999	-0.2329674113751479	0.2329674113751479
0.07592592592592592	1.562189802774954	1.328581589971686	-0.2336082128032675	0.2336082128032675
0.0768168168168168	1.565617546720777	1.331389714905976	-0.2342278318148012	0.2342278318148012
0.0777077077077077	1.569028086062983	1.334201688604272	-0.2348263974587113	0.2348263974587113
0.07859859859859859	1.572421737068304	1.337017702620789	-0.2354040344475157	0.2354040344475157
0.07948948948948949	1.575798807074027	1.339837943718991	-0.2359608633550356	0.2359608633550356
0.08038038038038037	1.579159594838576	1.342662594036006	-0.2364970008025697	0.2364970008025697
0.08127127127127126	1.582504390874639	1.345491831240418	-0.2370125596342207	0.2370125596342207
0.08216216216216216	1.585833477765872	1.348325828683836	-0.2375076490820356	0.2375076490820356
0.08305305305305305	1.589147130468166	1.351164755546558	-0.2379823749216079	0.2379823749216079
0.08394394394394394	1.592445616596393	1.354008776977659	-0.2384368396187342	0.2384368396187342
0.08483483483483482	1.59572919669746	1.356858054229755	-0.2388711424677057	0.2388711424677057
0.08572572572572572	1.598998124510483	1.359712744788709	-0.2392853797217736	0.2392853797217736
0.08661661661661661	1.602252647214791	1.362573002498486	-0.2396796447163048	0.2396796447163048
0.08750750750750751	1.605493005666477	1.365438977681362	-0.2400540279851151	0.2400540279851151
0.08839839839839839	1.608719434624104	1.36831081725365	-0.2404086173704536	0.2404086173704536
0.08928928928928928	1.611932162964197	1.371188664837125	-0.2407434981270722	0.2407434981270722
0.09018018018018018	1.615131413887056	1.374072660866242	-0.2410587530208135	0.2410587530208135
0.09107107107107107	1.618317405113432	1.376962942691324	-0.241354462422108	0.241354462422108
0.09196196196196195	1.621490349072551	1.379859644677775	-0.2416307043947763	0.2416307043947763
0.09285285285285284	1.624650453081943	1.382762898301449	-0.241887554780494	0.241887554780494
0.09374374374374374	1.627797919519513	1.385672832240241	-0.2421250872792715	0.2421250872792715
0.09463463463463463	1.63093294598826	1.388589572461981	-0.2423433735262792	0.2423433735262792
0.09552552552552553	1.63405572547402	1.391513242308682	-0.242542483165338	0.242542483165338
0.09641641641641641	1.637166446496591	1.394443962577215	-0.2427224839193762	0.2427224839193762
0.0973073073073073	1.640265293254578	1.39738185159644	-0.2428834416581376	0.2428834416581376
0.09819819819819819	1.643352445764276	1.400327025300856	-0.2430254204634201	0.2430254204634201
0.09908908908908909	1.646428079992884	1.403279597300781	-0.2431484826921031	0.2431484826921031
0.09997997997997997	1.649492367986329	1.406239678949118	-0.2432526890372113	0.2432526890372113
0.1008708708708709	1.65254547799197	1.409207379404715	-0.2433380985872546	0.2433380985872546
0.1017617617617618	1.655587574576426	1.412182805692362	-0.2434047688840635	0.2434047688840635
0.1026526526526527	1.658618818738764	1.415166062759426	-0.2434527559793371	0.2434527559793371
0.1035435435435435	1.661639368019266	1.418157253529163	-0.2434821144901029	0.2434821144901029
0.1044344344344344	1.664649376603991	1.42115647895071	-0.2434928976532817	0.2434928976532817
0.1053253253253253	1.66764899542532	1.424163838045786	-0.2434851573795336	0.2434851573795336
0.1062162162162162	1.670638372258672	1.42717942795211	-0.243458944306562	0.243458944306562
0.1071071071071071	1.673617651815581	1.430203343963551	-0.2434143078520297	0.2434143078520297
0.107997997997998	1.676586975833281	1.433235679567039	-0.2433512962662419	0.2433512962662419
0.1088888888888889	1.679546483160968	1.436276526476232	-0.2432699566847356	0.2432699566847356
0.1097797797797798	1.68249630984289	1.439325974661979	-0.2431703351809102	0.2431703351809102
0.1106706706706707	1.685436589198398	1.442384112379581	-0.2430524768188176	0.2430524768188176
0.1115615615615616	1.688367451899106	1.445451026192874	-0.2429164257062317	0.2429164257062317
0.1124524524524524	1.691289026043267	1.448526800995164	-0.2427622250481032	0.2427622250481032
0.1133433433433433	1.694201437227511	1.451611520027019	-0.2425899172004917	0.2425899172004917
0.1142342342342342	1.697104808616033	1.454705264890961	-0.2423995437250726	0.2423995437250726
0.1151251251251251	1.699999261007368	1.457808115563068	-0.2421911454442993	0.2421911454442993
0.116016016016016	1.702884912898823	1.460920150401534	-0.2419647624972889	0.2419647624972889
0.1169069069069069	1.705761880548701	1.464041446152193	-0.2417204343965078	0.2417204343965078
0.1177977977977978	1.70863027803638	1.467172077951071	-0.2414582000853087	0.2414582000853087
0.1186886886886887	1.711490217320348	1.470312119323969	-0.2411780979963787	0.2411780979963787
0.1195795795795796	1.714341808294287	1.473461642183148	-0.2408801661111395	0.2408801661111395
0.1204704704704705	1.717185158841266	1.476620716821126	-0.2405644420201396	0.2405644420201396
0.1213613613613614	1.720020374886136	1.479789411901661	-0.2402309629844748	0.2402309629844748
0.1222522522522522	1.722847560446197	1.48296779444794	-0.2398797659982568	0.2398797659982568
0.1231431431431431	1.725666817680195	1.486155929828038	-0.239510887852157	0.239510887852157
0.124034034034034	1.72847824693574	1.489353881737703	-0.2391243651980361	0.2391243651980361
0.1249249249249249	1.731281946795168	1.492561712180501	-0.2387202346146666	0.2387202346146666
0.1258158158158158	1.734078014119957	1.495779481445402	-0.2382985326745546	0.2382985326745546
0.1267067067067067	1.736866544093709	1.499007248081853	-0.237859296011856	0.237859296011856
0.1275975975975976	1.739647630263781	1.5022450688724	-0.2374025613913817	0.2374025613913817
0.1284884884884885	1.742421364581608	1.505492998802934	-0.2369283657786743	0.2369283657786743
0.1293793793793794	1.745187837441763	1.508751091030621	-0.2364367464111425	0.2364367464111425
0.1302702702702703	1.747947137719813	1.512019396849582	-0.2359277408702318	0.2359277408702318
0.1311611611611612	1.750699352809009	1.515297965654408	-0.2354013871546012	0.2354013871546012
0.1320520520520521	1.753444568655849	1.518586844901576	-0.2348577237542728	0.2348577237542728
0.132942942942943	1.756182869794571	1.521886080068842	-0.2342967897257295	0.2342967897257295
0.1338338338338338	1.758914339380598	1.525195714612695	-0.2337186247679037	0.2337186247679037
0.1347247247247247	1.761639059222988	1.528515789923954	-0.2331232692990339	0.2331232692990339
0.1356156156156156	1.76435710981591	1.531846345281586	-0.2325107645343247	0.2325107645343247
0.1365065065065065	1.767068570369203	1.535187417804832	-0.2318811525643709	0.2318811525643709
0.1373973973973974	1.769773518838023	1.538539042403737	-0.2312344764342864	0.2312344764342864
0.1382882882882883	1.772472031951637	1.541901251728152	-0.2305707802234855	0.2305707802234855
0.1391791791791792	1.775164185241377	1.545274076115326	-0.229890109126051	0.229890109126051
0.1400700700700701	1.777850053067788	1.548657543536156	-0.2291925095316325	0.2291925095316325
0.140960960960961	1.780529708647007	1.552051679540201	-0.228478029106806	0.228478029106806
0.1418518518518519	1.783203224076382	1.555456507199553	-0.227746716876829	0.227746716876829
0.1427427427427428	1.785870670359374	1.558872047051655	-0.2269986233077184	0.2269986233077184
0.1436336336336336	1.788532117429759	1.562298317041176	-0.2262338003885829	0.2262338003885829
0.1445245245245245	1.791187634175153	1.565735332461018	-0.2254523017141348	0.2254523017141348
0.1454154154154154	1.793837288459889	1.569183105892586	-0.2246541825673036	0.2246541825673036
0.1463063063063063	1.796481147147257	1.572641647145383	-0.2238395000018738	0.2238395000018738
0.1471971971971972	1.799119276121142	1.576110963196067	-0.2230083129250751	0.2230083129250751
0.1480880880880881	1.80175174030707	1.57959105812704	-0.2221606821800306	0.2221606821800306
0.148978978978979	1.804378603692684	1.583081933064685	-0.2212966706279991	0.2212966706279991
0.1498698698698699	1.80699992934767	1.586583586117356	-0.2204163432303146	0.2204163432303146
0.1507607607607608	1.809615779443156	1.59009601231321	-0.2195197671299458	0.2195197671299458
0.1516516516516516	1.812226215270584	1.593619203537988	-0.2186070117325958	0.2186070117325958
0.1525425425425425	1.814831297260096	1.597153148472849	-0.2176781487872468	0.2176781487872468
0.1534334334334334	1.817431084998428	1.600697832532352	-0.2167332524660759	0.2167332524660759
0.1543243243243243	1.820025637246346	1.604253237802695	-0.2157723994436511	0.2157723994436511
0.1552152152152152	1.822615011955621	1.6078193429803	-0.2147956689753203	0.2147956689753203
0.1561061061061061	1.825199266285568	1.611396123310854	-0.2138031429747147	0.2138031429747147
0.156996996996997	1.827778456619171	1.614983550528896	-0.2127949060902745	0.2127949060902745
0.1578878878878879	1.830352638578779	1.618581592798064	-0.2117710457807152	0.2117710457807152
0.1587787787787788	1.832921867041423	1.62219021465207	-0.2107316523893525	0.2107316523893525
0.1596696696696697	1.835486196153729	1.625809376936536	-0.2096768192171929	0.2096768192171929
0.1605605605605606	1.838045679346476	1.62943903675176	-0.2086066425947164	0.2086066425947164
0.1614514514514515	1.840600369348773	1.633079147396508	-0.2075212219522649	0.2075212219522649
0.1623423423423423	1.843150318201897	1.636729658312946	-0.2064206598889506	0.2064206598889506
0.1632332332332332	1.845695577272788	1.64039051503278	-0.2053050622400074	0.2053050622400074
0.1641241241241241	1.848236197267207	1.644061659124699	-0.2041745381425082	0.2041745381425082
0.165015015015015	1.850772228242583	1.647743028143223	-0.2030292000993599	0.2030292000993599
0.1659059059059059	1.853303719620539	1.651434555579027	-0.2018691640415116	0.2018691640415116
0.1667967967967968	1.855830720199124	1.65513617081084	-0.2006945493882839	0.2006945493882839
0.1676876876876877	1.858353278164748	1.658847799058984	-0.1995054791057636	0.1995054791057636
0.1685785785785786	1.860871441103832	1.662569361340659	-0.1983020797631729	0.1983020797631729
0.1694694694694695	1.863385256014184	1.666300774427028	-0.1970844815871557	0.1970844815871557
0.1703603603603604	1.865894769316105	1.670041950802207	-0.1958528185138984	0.1958528185138984
0.1712512512512513	1.868400026863237	1.673792798624206	-0.1946072282390308	0.1946072282390308
0.1721421421421422	1.870901073953152	1.677553221687921	-0.1933478522652317	0.1933478522652317
0.1730330330330331	1.873397955337705	1.681323119390228	-0.1920748359474773	0.1920748359474773
0.1739239239239239	1.875890715233138	1.685102386697266	-0.1907883285358718	0.1907883285358718
0.1748148148148148	1.878379397329959	1.688890914113959	-0.1894884832159991	0.1894884832159991
0.1757057057057057	1.880864044802591	1.692688587655848	-0.1881754571467433	0.1881754571467433
0.1765965965965966	1.883344700318806	1.696495288823299	-0.1868494114955066	0.1868494114955066
0.1774874874874875	1.885821406048941	1.700310894578146	-0.1855105114707956	0.1855105114707956
0.1783783783783784	1.888294203674913	1.704135277322811	-0.1841589263521017	0.1841589263521017
0.1792692692692693	1.890763134399023	1.707968304881978	-0.1827948295170445	0.1827948295170445
0.1801601601601602	1.893228238952574	1.711809840486853	-0.1814183984657209	0.1814183984657209
0.1810510510510511	1.895689557604295	1.715659742762074	-0.180029814842221	0.180029814842221
0.1819419419419419	1.898147130168574	1.719517865715302	-0.1786292644532721	0.1786292644532721
0.1828328328328328	1.90060099601352	1.723384058729552	-0.177216937283968	0.177216937283968
0.1837237237237237	1.903051194068838	1.727258166558292	-0.1757930275105464	0.1757930275105464
0.1846146146146146	1.905497762833549	1.731140029323357	-0.1743577335101911	0.1743577335101911
0.1855055055055055	1.907940740383523	1.73502948251571	-0.1729112578678131	0.1729112578678131
0.1863963963963964	1.910380164378871	1.738926356999073	-0.1714538073797982	0.1714538073797982
0.1872872872872873	1.912816072071164	1.74283047901648	-0.1699855930546832	0.1699855930546832
0.1881781781781782	1.915248500310503	1.746741670199757	-0.1685068301107466	0.1685068301107466
0.1890690690690691	1.917677485552446	1.750659747581956	-0.1670177379704905	0.1670177379704905
0.18995995995996	1.920103063864779	1.754584523612781	-0.1655185402519972	0.1655185402519972
0.1908508508508509	1.922525270934149	1.758515806177005	-0.1640094647571435	0.1640094647571435
0.1917417417417417	1.924944142072563	1.762453398615894	-0.1624907434566691	0.1624907434566691
0.1926326326326326	1.92735971222375	1.766397099751671	-0.1609626124720787	0.1609626124720787
0.1935235235235235	1.929772015969384	1.770346703915	-0.1594253120543843	0.1594253120543843
0.1944144144144144	1.932181087535193	1.774302000975522	-0.1578790865596711	0.1578790865596711
0.1953053053053053	1.934586960796933	1.77826277637543	-0.1563241844215024	0.1563241844215024
0.1961961961961962	1.936989669286243	1.782228811166097	-0.1547608581201454	0.1547608581201454
0.1970870870870871	1.939389246196384	1.786199882047738	-0.1531893641486455	0.1531893641486455
0.197977977977978	1.941785724387859	1.790175761412121	-0.1516099629757381	0.1516099629757381
0.1988688688688689	1.944179136393925	1.794156217388308	-0.1500229190056168	0.1500229190056168
0.1997597597597598	1.946569514425987	1.798141013891416	-0.1484285005345714	0.1484285005345714
0.2006506506506507	1.948956890378896	1.802129910674386	-0.1468269797045099	0.1468269797045099
0.2015415415415416	1.951341295836132	1.806122663382754	-0.1452186324533786	0.1452186324533786
0.2024324324324324	1.953722762074894	1.810119023612381	-0.1436037384625122	0.1436037384625122
0.2033233233233233	1.95610132007108	1.81411873897016	-0.1419825811009194	0.1419825811009194
0.2042142142142142	1.958477000504182	1.818121553137627	-0.1403554473665551	0.1403554473665551
0.2051051051051051	1.96084983376208	1.8221272059375	-0.1387226278245799	0.1387226278245799
0.205995995995996	1.963219849945738	1.826135433403076	-0.1370844165426621	0.1370844165426621
0.2068868868868869	1.965587078873825	1.830145967850487	-0.1354411110233384	0.1354411110233384
0.2077777777777778	1.96795155008723	1.834158537953751	-0.1337930121334794	0.1337930121334794
0.2086686686686687	1.970313292853506	1.838172868822615	-0.132140424030891	0.132140424030891
0.2095595595595596	1.972672336171219	1.842188682083115	-0.1304836540881036	0.1304836540881036
0.2104504504504505	1.975028708774226	1.846205695960851	-0.1288230128133743	0.1288230128133743
0.2113413413413414	1.977382439135859	1.850223625366895	-0.1271588137689641	0.1271588137689641
0.2122322322322322	1.979733555473046	1.854242181986317	-0.1254913734867287	0.1254913734867287
0.2131231231231231	1.982082085750344	1.858261074369272	-0.1238210113810714	0.1238210113810714
0.214014014014014	1.984428057683902	1.862280008024585	-0.1221480496593166	0.1221480496593166
0.2149049049049049	1.986771498745353	1.866298685515804	-0.1204728132295485	0.1204728132295485
0.2157957957957958	1.98911243616563	1.870316806559653	-0.1187956296059778	0.1187956296059778
0.2166866866866867	1.99145089693872	1.87433406812683	-0.1171168288118902	0.1171168288118902
0.2175775775775776	1.993786907825337	1.878350164545102	-0.115436743280235	0.115436743280235
0.2184684684684685	1.996120495356545	1.882364787604625	-0.1137557077519196	0.1137557077519196
0.2193593593593594	1.998451685837302	1.886377626665436	-0.1120740591718663	0.1120740591718663
0.2202502502502502	2.000780505349951	1.890388368767049	-0.1103921365829024	0.1103921365829024
0.2211411411411411	2.003106979757642	1.894396698740096	-0.1087102810175458	0.1087102810175458
0.222032032032032	2.005431134707694	1.898402299319943	-0.1070288353877502	0.1070288353877502
0.2229229229229229	2.007752995634903	1.90240485126221	-0.1053481443726929	0.1053481443726929
0.2238138138138138	2.010072587764786	1.906404033460129	-0.1036685543046567	0.1036685543046567
0.2247047047047047	2.012389936116773	1.910399523063678	-0.1019904130530953	0.1019904130530953
0.2255955955955956	2.014705065507341	1.914390995600396	-0.1003140699069445	0.1003140699069445
0.2264864864864865	2.017018000553089	1.918378125097834	-0.09863987545525577	0.09863987545525577
0.2273773773773774	2.019328765673775	1.922360584207538	-0.09696818146623709	0.09696818146623709
0.2282682682682683	2.021637385095283	1.926338044330522	-0.09529934076476043	0.09529934076476043
0.2291591591591592	2.02394388285255	1.930310175744117	-0.09363370710843322	0.09363370710843322
0.2300500500500501	2.026248282792444	1.934276647730145	-0.09197163506229877	0.09197163506229877
0.2309409409409409	2.028550608576585	1.938237128704335	-0.09031347987224936	0.09031347987224936
0.2318318318318318	2.030850883684128	1.942191286346887	-0.08865959733724038	0.08865959733724038
0.2327227227227227	2.033149131414494	1.946138787734121	-0.08701034368037242	0.08701034368037242
0.2336136136136136	2.035445374890057	1.950079299471119	-0.08536607541893759	0.08536607541893759
0.2345045045045045	2.037739637058786	1.954012487825282	-0.08372714923350411	0.08372714923350411
0.2353953953953954	2.040031940696844	1.957938018860716	-0.08209392183612785	0.08209392183612785
0.2362862862862863	2.042322308411144	1.961855558573375	-0.08046674983776958	0.08046674983776958
0.2371771771771772	2.044610762641864	1.965764773026853	-0.07884598961501066	0.07884598961501066
0.2380680680680681	2.046897325664918	1.969665328488779	-0.07723199717613904	0.07723199717613904
0.238958958958959	2.049182019594392	1.973556891567683	-0.07562512802670907	0.07562512802670907
0.2398498498498499	2.051464866384939	1.977439129350299	-0.07402573703463999	0.07402573703463999
0.2407407407407408	2.053745887834131	1.981311709539176	-0.07243417829495558	0.07243417829495558
0.2416316316316316	2.05602510558478	1.985174300590541	-0.0708508049942389	0.0708508049942389
0.2425225225225225	2.058302541127218	1.989026571852319	-0.06927596927489876	0.06927596927489876
0.2434134134134134	2.060578215801544	1.992868193702223	-0.06771002209932142	0.06771002209932142
0.2443043043043043	2.062852150799833	1.996698837685828	-0.0661533131140053	0.0661533131140053
0.2451951951951952	2.065124367168312	2.000518176654558	-0.06460619051375449	0.06460619051375449
0.2460860860860861	2.067394885809501	2.004325884903478	-0.06306900090602241	0.06306900090602241
0.246976976976977	2.069663727484319	2.008121638308833	-0.06154208917548631	0.06154208917548631
0.2478678678678679	2.071930912814168	2.011905114465223	-0.06002579834894517	0.06002579834894517
0.2487587587587588	2.074196462282966	2.015675992822354	-0.05852046946061229	0.05852046946061229
0.2496496496496496	2.07646039623917	2.01943395482127	-0.05702644141790003	0.05702644141790003
0.2505405405405405	2.078722734897751	2.023178684029981	-0.05554405086776981	0.05554405086776981
0.2514314314314314	2.080983498342148	2.02690986627841	-0.05407363206373805	0.05407363206373805
0.2523223223223223	2.083242706526195	2.030627189792578	-0.05261551673361708	0.05261551673361708
0.2532132132132132	2.085500379276011	2.03433034532795	-0.0511700339480603	0.0511700339480603
0.2541041041041041	2.087756536291865	2.038019026301841	-0.04973750999002391	0.04973750999002391
0.254994994994995	2.090011197150018	2.041692928924831	-0.04831826822518703	0.04831826822518703
0.2558858858858859	2.092264381304533	2.045351752331096	-0.04691262897343673	0.04691262897343673
0.2567767767767768	2.094516108089057	2.048995198707573	-0.04552090938148412	0.04552090938148412
0.2576676676676676	2.096766396718584	2.052622973421894	-0.04414342329668974	0.04414342329668974
0.2585585585585585	2.099015266291183	2.056234785149005	-0.04278048114217858	0.04278048114217858
0.2594494494494494	2.101262735789712	2.059830345996397	-0.04143238979331487	0.04143238979331487
0.2603403403403404	2.103508824083494	2.06340937162788	-0.04009945245561486	0.04009945245561486
0.2612312312312312	2.105753549929985	2.066971581385821	-0.03878196854416371	0.03878196854416371
0.2621221221221221	2.107996931976402	2.070516698411782	-0.03748023356462005	0.03748023356462005
0.263013013013013	2.110238988761339	2.074044449765476	-0.03619453899586311	0.03619453899586311
0.2639039039039039	2.112479738716361	2.077554566541994	-0.03492517217436664	0.03492517217436664
0.2647947947947948	2.114719200167562	2.081046783987208	-0.03367241618035344	0.03367241618035344
0.2656856856856857	2.116957391337121	2.08452084161131	-0.03243654972581078	0.03243654972581078
0.2665765765765766	2.119194330344821	2.087976483300403	-0.03121784704441799	0.03121784704441799
0.2674674674674675	2.121430035209553	2.091413457426093	-0.03001657778345956	0.03001657778345956
0.2683583583583584	2.123664523850799	2.09483151695302	-0.02883300689777935	0.02883300689777935
0.2692492492492493	2.125897814090099	2.098230419544253	-0.02766739454584588	0.02766739454584588
0.2701401401401402	2.128129923652485	2.101609927664516	-0.02651999598796939	0.02651999598796939
0.271031031031031	2.130360870167914	2.104969808681163	-0.0253910614867503	0.0253910614867503
0.2719219219219219	2.132590671172666	2.108309834962868	-0.02428083620979793	0.02428083620979793
0.2728128128128128	2.134819344110732	2.111629783975954	-0.02318956013477802	0.02318956013477802
0.2737037037037037	2.137046906335181	2.114929438378335	-0.02211746795684588	0.02211746795684588
0.2745945945945946	2.139273375109512	2.118208586111	-0.02106478899851183	0.02106478899851183
0.2754854854854855	2.141498767608979	2.121467020486996	-0.02003174712198375	0.02003174712198375
0.2763763763763764	2.143723100921914	2.124704540277873	-0.01901856064404139	0.01901856064404139
0.2772672672672672	2.145946392051016	2.127920949797533	-0.0180254422534829	0.0180254422534829
0.2781581581581581	2.148168657914638	2.131116058983448	-0.01705259893119004	0.01705259893119004
0.279049049049049	2.150389915348048	2.1342896834752	-0.01610023187284826	0.01610023187284826
0.2799399399399399	2.152610181104678	2.137441644690314	-0.01516853641436411	0.01516853641436411
0.2808308308308308	2.154829471857357	2.14057176989733	-0.01425770196002674	0.01425770196002674
0.2817217217217217	2.157047804199526	2.143679892286102	-0.01336791191342446	0.01336791191342446
0.2826126126126126	2.159265194646443	2.146765851035257	-0.01249934361118576	0.01249934361118576
0.2835035035035035	2.161481659636365	2.149829491376825	-0.01165216825954074	0.01165216825954074
0.2843943943943944	2.163697215531728	2.152870664657964	-0.01082655087376327	0.01082655087376327
0.2852852852852853	2.165911878620294	2.155889228399796	-0.01002265022049764	0.01002265022049764
0.2861761761761762	2.168125665116306	2.15888504635329	-0.009240618763016073	0.009240618763016073
0.2870670670670671	2.170338591161609	2.161857988552192	-0.008480602609417076	0.008480602609417076
0.287957957957958	2.172550672826773	2.164807931362983	-0.007742741463789393	0.007742741463789393
0.2888488488488489	2.17476192611219	2.167734757531817	-0.007027168580372667	0.007027168580372667
0.2897397397397398	2.176972366949169	2.170638356228451	-0.006334010720717487	0.006334010720717487
0.2906306306306307	2.17918201120101	2.173518623087141	-0.005663388113869683	0.005663388113869683
0.2915215215215215	2.18139087466407	2.176375460244476	-0.005015414419593966	0.005015414419593966
0.2924124124124124	2.183598973068815	2.179208776374169	-0.004390196694646686	0.004390196694646686
0.2933033033033033	2.185806322080858	2.182018486718752	-0.003787835362106584	0.003787835362106584
0.2941941941941942	2.18801293730199	2.184804513118213	-0.003208424183776426	0.003208424183776426
0.2950850850850851	2.190218834271193	2.187566784035539	-0.002652050235654624	0.002652050235654624
0.295975975975976	2.192424028465649	2.190305234579157	-0.002118793886491499	0.002118793886491499
0.2968668668668669	2.194628535301729	2.193019806522302	-0.001608728779427082	0.001608728779427082
0.2977577577577578	2.196832370135979	2.195710448319278	-0.001121921816701565	0.001121921816701565
0.2986486486486487	2.19903554826609	2.198377115118627	-0.0006584331474623895	0.0006584331474623895
0.2995395395395395	2.201238084931858	2.201019768773227	-0.0002183161586311044	0.0002183161586311044
0.3004304304304304	2.203439995316137	2.203638377847278	0.0001983825311406839	0.0001983825311406839
0.3013213213213213	2.205641294545778	2.206232917620246	0.0005916230744675843	0.0005916230744675843
0.3022122122122122	2.207841997692556	2.208803370087711	0.0009613723951549247	0.0009613723951549247
0.3031031031031031	2.210042119774097	2.211349723959186	0.001307604185089239	0.001307604185089239
0.303993993993994	2.212241675754781	2.213871974652875	0.001630298898094296	0.001630298898094296
0.3048848848848849	2.214440680546647	2.21637012428741	0.001929443740763315	0.001929443740763315
0.3057757757757758	2.216639149010284	2.218844181670585	0.002205032660300699	0.002205032660300699
0.3066666666666666	2.218837095955715	2.221294162285085	0.002457066329370594	0.002457066329370594
0.3075575575575575	2.221034536143264	2.223720088271257	0.002685552127993596	0.002685552127993596
0.3084484484484484	2.223231484284427	2.226121988406915	0.00289050412248848	0.00289050412248848
0.3093393393393393	2.225427955042725	2.228499898084235	0.003071943041510039	0.003071943041510039
0.3102302302302302	2.227623963034552	2.230853859283738	0.003229896249185682	0.003229896249185682
0.3111211211211211	2.229819522830011	2.233183920545402	0.003364397715390766	0.003364397715390766
0.312012012012012	2.23201464895375	2.235490136936932	0.003475487983181758	0.003475487983181758
0.3129029029029029	2.234209355885776	2.237772570019209	0.003563214133433412	0.003563214133433412
0.3137937937937938	2.236403658062279	2.240031287808963	0.003627629746683514	0.003627629746683514
0.3146846846846847	2.238597569876432	2.242266364738689	0.00366879486225713	0.00366879486225713
0.3155755755755756	2.240791105679191	2.244477881613852	0.003686775934660602	0.003686775934660602
0.3164664664664665	2.242984279780092	2.246665925567417	0.003681645787324772	0.003681645787324772
0.3173573573573574	2.245177106448026	2.248830590011731	0.003653483563704985	0.003653483563704985
0.3182482482482483	2.247369599912023	2.25097197458781	0.003602374675787168	0.003602374675787168
0.3191391391391392	2.24956177436202	2.253090185112065	0.003528410750044397	0.003528410750044397
0.3200300300300301	2.251753643949623	2.255185333520505	0.003431689570882135	0.003431689570882135
0.3209209209209209	2.253945222788865	2.257257537810479	0.003312315021613887	0.003312315021613887
0.3218118118118118	2.256136524956952	2.259306921979964	0.003170397023012583	0.003170397023012583
0.3227027027027027	2.258327564495009	2.261333615964499	0.003006051469490068	0.003006051469490068
0.3235935935935936	2.260518355408817	2.263337755571759	0.002819400162942021	0.002819400162942021
0.3244844844844845	2.262708911669538	2.265319482413847	0.002610570744308927	0.002610570744308927
0.3253753753753754	2.264899247214446	2.26727894383736	0.002379696622913929	0.002379696622913929
0.3262662662662663	2.267089375947639	2.269216292851248	0.002126916903609555	0.002126916903609555
0.3271571571571572	2.269279311740751	2.27113168805255	0.001852376311798132	0.001852376311798132
0.328048048048048	2.271469068433665	2.273025293550042	0.001556225116376542	0.001556225116376542
0.3289389389389389	2.273658659835204	2.274897278885857	0.001238619050653256	0.001238619050653256
0.3298298298298298	2.275848099723829	2.276747818955132	0.0008997192313024982	0.0008997192313024982
0.3307207207207207	2.278037401848333	2.278577093923728	0.0005396920753950596	0.0005396920753950596
0.3316116116116116	2.280226579928516	2.280385289144101	0.0001587092155848069	0.0001587092155848069
0.3325025025025025	2.282415647655871	2.282172595069353	-0.0002430525865180222	0.0002430525865180222
0.3333933933933934	2.284604618694251	2.283939207165547	-0.0006654115287045848	0.0006654115287045848
0.3342842842842843	2.286793506680544	2.285685325822332	-0.001108180858211849	0.001108180858211849
0.3351751751751752	2.288982325225327	2.28741115626193	-0.001571168963396818	0.001571168963396818
0.3360660660660661	2.291171087913533	2.289116908446569	-0.002054179466963291	0.002054179466963291
0.3369569569569569	2.293359808305099	2.2908027969844	-0.002557011320698521	0.002557011320698521
0.3378478478478478	2.295548499935618	2.292469041033967	-0.003079458901650955	0.003079458901650955
0.3387387387387387	2.297737176316979	2.294115864207293	-0.003621312109686414	0.003621312109686414
0.3396296296296296	2.299925850938012	2.295743494471654	-0.004182356466357451	0.004182356466357451
0.3405205205205205	2.302114537265117	2.297352164050079	-0.004762373215037474	0.004762373215037474
0.3414114114114114	2.3043032487429	2.298942109320663	-0.00536113942223615	0.00536113942223615
0.3423023023023023	2.306491998794796	2.300513570714752	-0.005978428080044118	0.005978428080044118
0.3431931931931932	2.308680800823697	2.302066792614046	-0.006614008209651079	0.006614008209651079
0.3440840840840841	2.310869668212563	2.303602023246713	-0.007267644965850195	0.007267644965850195
0.344974974974975	2.31305861432504	2.305119514582552	-0.007939099742487077	0.007939099742487077
0.3458658658658659	2.315247652506071	2.306619522227294	-0.008628130278776958	0.008628130278776958
0.3467567567567568	2.317436796082505	2.308102305316076	-0.009334490766428782	0.009334490766428782
0.3476476476476477	2.319626058363693	2.309568126406183	-0.01005793195751048	0.01005793195751048
0.3485385385385386	2.321815452642097	2.311017251369107	-0.01079820127298969	0.01079820127298969
0.3494294294294295	2.324004992193876	2.312449949281986	-0.01155504291189047	0.01155504291189047
0.3503203203203203	2.326194690279487	2.313866492318494	-0.0123281979609926	0.0123281979609926
0.3512112112112112	2.328384560144267	2.315267155639252	-0.01311740450501464	0.01311740450501464
0.3521021021021021	2.330574615019025	2.316652217281804	-0.01392239773722004	0.01392239773722004
0.352992992992993	2.332764868120619	2.318021958050251	-0.01474291007036799	0.01474291007036799
0.3538838838838839	2.334955332652539	2.319376661404583	-0.01557867124795598	0.01557867124795598
0.3547747747747748	2.337146021805483	2.320716613349786	-0.01642940845569729	0.01642940845569729
0.3556656656656657	2.339336948757929	2.322042102324787	-0.01729484643314194	0.01729484643314194
0.3565565565565565	2.341528126676703	2.323353419091291	-0.01817470758541218	0.01817470758541218
0.3574474474474474	2.343719568717553	2.324650856622589	-0.01906871209496375	0.01906871209496375
0.3583383383383383	2.345911288025708	2.325934709992383	-0.01997657803332453	0.01997657803332453
0.3592292292292292	2.348103297736441	2.327205276263705	-0.02089802147273589	0.02089802147273589
0.3601201201201201	2.350295610975632	2.328462854377981	-0.02183275659765105	0.02183275659765105
0.361011011011011	2.352488240860319	2.3297077450443	-0.02278049581601893	0.02278049581601893
0.3619019019019019	2.354681200499256	2.330940250628973	-0.02374094987028297	0.02374094987028297
0.3627927927927928	2.356874502993464	2.332160675045396	-0.02471382794806765	0.02471382794806765
0.3636836836836837	2.359068161436782	2.33336932364433	-0.02569883779245163	0.02569883779245163
0.3645745745745746	2.361262188916409	2.334566503104611	-0.02669568581179771	0.02669568581179771
0.3654654654654655	2.363456598513455	2.335752521324378	-0.02770407718907775	0.02770407718907775
0.3663563563563564	2.365651403303481	2.336927687312865	-0.02872371599061596	0.02872371599061596
0.3672472472472473	2.36784661635704	2.338092311082815	-0.02975430527422462	0.02975430527422462
0.3681381381381381	2.370042250740212	2.339246703543565	-0.03079554719664745	0.03079554719664745
0.369029029029029	2.372238319515149	2.340391176394876	-0.03184714312027292	0.03184714312027292
0.3699199199199199	2.3744348357406	2.341526042021539	-0.03290879371906108	0.03290879371906108
0.3708108108108108	2.376631812472452	2.342651613388836	-0.03398019908361594	0.03398019908361594
0.3717017017017017	2.378829262764254	2.343768203938868	-0.03506105882538568	0.03506105882538568
0.3725925925925926	2.381027199667752	2.344876127487859	-0.03615107217989344	0.03615107217989344
0.3734834834834835	2.383225636233413	2.34597569812443	-0.03724993810898392	0.03724993810898392
0.3743743743743744	2.385424585510954	2.347067230108932	-0.03835735540202245	0.03835735540202245
0.3752652652652653	2.387624060549864	2.348151037773865	-0.03947302277599807	0.03947302277599807
0.3761561561561562	2.389824074399924	2.349227435425437	-0.04059663897448695	0.04059663897448695
0.3770470470470471	2.392024640111739	2.350296737246314	-0.04172790286542494	0.04172790286542494
0.377937937937938	2.394225770737246	2.351359257199592	-0.04286651353765381	0.04286651353765381
0.3788288288288288	2.39642747933024	2.352415308934062	-0.04401217039617844	0.04401217039617844
0.3797197197197197	2.398629778946891	2.353465205690773	-0.04516457325611833	0.04516457325611833
0.3806106106106106	2.400832682646256	2.354509260210968	-0.0463234224352882	0.0463234224352882
0.3815015015015015	2.4030362034908	2.355547784645422	-0.04748841884537836	0.04748841884537836
0.3823923923923924	2.405240354546907	2.356581090465205	-0.04865926408170163	0.04865926408170163
0.3832832832832833	2.40744514888539	2.357609488373945	-0.04983566051144539	0.04983566051144539
0.3841741741741742	2.409650599582013	2.358633288221588	-0.05101731136042531	0.05101731136042531
0.385065065065065	2.41185671971799	2.359652798919713	-0.05220392079827674	0.05220392079827674
0.3859559559559559	2.414063522380503	2.36066832835844	-0.05339519402206339	0.05339519402206339
0.3868468468468468	2.416271020663211	2.361680183324943	-0.05459083733826819	0.05459083733826819
0.3877377377377377	2.418479227666754	2.362688669423615	-0.05579055824313883	0.05579055824313883
0.3886286286286286	2.420688156499266	2.363694090997924	-0.05699406550134167	0.05699406550134167
0.3895195195195195	2.422897820276881	2.36469675105396	-0.05820106922292112	0.05820106922292112
0.3904104104104104	2.425108232124237	2.365696951185724	-0.05941128093851278	0.05941128093851278
0.3913013013013013	2.427319405174987	2.366694991502189	-0.06062441367279803	0.06062441367279803
0.3921921921921922	2.429531352572298	2.367691170556127	-0.06184018201617159	0.06184018201617159
0.3930830830830831	2.431744087469366	2.368685785274766	-0.0630583021945994	0.0630583021945994
0.393973973973974	2.433957623029908	2.369679130892267	-0.06427849213764159	0.06427849213764159
0.3948648648648649	2.436171972428679	2.370671500884053	-0.06550047154462613	0.06550047154462613
0.3957557557557558	2.438387148851968	2.371663186903018	-0.06672396194894947	0.06672396194894947
0.3966466466466467	2.440603165498103	2.372654478717614	-0.06794868678048882	0.06794868678048882
0.3975375375375376	2.442820035577959	2.373645664151853	-0.06917437142610616	0.06917437142610616
0.3984284284284284	2.445037772315457	2.374637029027222	-0.0704007432882352	0.0704007432882352
0.3993193193193193	2.447256388948071	2.375628857106538	-0.07162753184153203	0.07162753184153203
0.4002102102102102	2.449475898727324	2.376621430039739	-0.07285446868758516	0.07285446868758516
0.4011011011011011	2.451696314919304	2.377615027311639	-0.07408128760766486	0.07408128760766486
0.401991991991992	2.453917650805156	2.37860992619165	-0.0753077246135061	0.0753077246135061
0.4028828828828829	2.456139919681591	2.379606401685464	-0.0765335179961264	0.0765335179961264
0.4037737737737738	2.458363134861388	2.380604726488729	-0.07775840837265902	0.07775840837265902
0.4046646646646647	2.460587309673899	2.381605170942692	-0.07898213873120685	0.07898213873120685
0.4055555555555556	2.462812457465554	2.382608002991851	-0.08020445447370239	0.08020445447370239
0.4064464464464465	2.465038591600361	2.383613488143571	-0.08142510345679055	0.08142510345679055
0.4073373373373373	2.467265725460417	2.384621889429704	-0.08264383603071312	0.08264383603071312
0.4082282282282282	2.469493872446409	2.385633467370195	-0.08386040507621395	0.08386040507621395
0.4091191191191191	2.47172304597812	2.386648479938672	-0.08507456603944785	0.08507456603944785
0.41001001001001	2.473953259494936	2.387667182530019	-0.08628607696491741	0.08628607696491741
0.4109009009009009	2.476184526456356	2.388689827929923	-0.0874946985264331	0.0874946985264331
0.4117917917917918	2.47841686034249	2.389716666286392	-0.08870019405609764	0.08870019405609764
0.4126826826826827	2.480650274654577	2.390747945083245	-0.08990232957133193	0.08990232957133193
0.4135735735735735	2.482884782915488	2.391783909115536	-0.09110087379995235	0.09110087379995235
0.4144644644644644	2.485120398670237	2.392824800466938	-0.09229559820329936	0.09229559820329936
0.4153553553553553	2.487357135486492	2.39387085848905	-0.09348627699744139	0.09348627699744139
0.4162462462462462	2.489595006955081	2.39492231978262	-0.09467268717246125	0.09467268717246125
0.4171371371371371	2.491834026690513	2.395979418180676	-0.09585460850983729	0.09585460850983729
0.418028028028028	2.49407420833148	2.397042384733529	-0.09703182359795015	0.09703182359795015
0.4189189189189189	2.49631556554138	2.398111447695679	-0.09820411784570071	0.09820411784570071
0.4198098098098098	2.498558112008824	2.399186832514523	-0.09937127949430113	0.09937127949430113
0.4207007007007007	2.500801861448162	2.400268761820946	-0.1005330996272158	0.1005330996272158
0.4215915915915916	2.503046827599986	2.401357455421681	-0.101689372178305	0.101689372178305
0.4224824824824825	2.505293024231661	2.402453130293482	-0.1028398939381789	0.1028398939381789
0.4233733733733734	2.507540465137836	2.403556000579058	-0.1039844645587782	0.1039844645587782
0.4242642642642643	2.50978916414097	2.404666277584736	-0.1051228865562339	0.1051228865562339
0.4251551551551552	2.512039135091849	2.405784169779861	-0.106254965311988	0.106254965311988
0.4260460460460461	2.514290391870116	2.406909882797864	-0.1073805090722519	0.1073805090722519
0.426936936936937	2.516542948384786	2.408043619438999	-0.1084993289457867	0.1084993289457867
0.4278278278278279	2.518796818574781	2.409185579674719	-0.1096112389000625	0.1096112389000625
0.4287187187187187	2.521052016409455	2.410335960653644	-0.1107160557558111	0.1107160557558111
0.4296096096096096	2.523308555889121	2.411494956709108	-0.1118135991800129	0.1118135991800129
0.4305005005005005	2.525566451045582	2.412662759368236	-0.1129036916773458	0.1129036916773458
0.4313913913913914	2.527825715942669	2.413839557362546	-0.113986158580123	0.113986158580123
0.4322822822822823	2.530086364676766	2.41502553664	-0.115060828036766	0.115060828036766
0.4331731731731732	2.532348411377356	2.416220880378516	-0.1161275309988397	0.1161275309988397
0.4340640640640641	2.53461187020755	2.417425769000865	-0.1171861012066842	0.1171861012066842
0.434954954954955	2.536876755364631	2.418640380190952	-0.1182363751736797	0.1182363751736797
0.4358458458458458	2.539143081080597	2.419864888911402	-0.1192781921691952	0.1192781921691952
0.4367367367367367	2.541410861622701	2.421099467422469	-0.1203113942002316	0.1203113942002316
0.4376276276276276	2.543680111293996	2.422344285302167	-0.1213358259918293	0.1213358259918293
0.4385185185185185	2.545950844433888	2.423599509467629	-0.1223513349662588	0.1223513349662588
0.4394094094094094	2.548223075418678	2.424865304197642	-0.1233577712210363	0.1233577712210363
0.4403003003003003	2.550496818662122	2.426141831156301	-0.1243549875058214	0.1243549875058214
0.4411911911911912	2.552772088615978	2.427429249417764	-0.1253428391982139	0.1253428391982139
0.4420820820820821	2.555048899770564	2.428727715492045	-0.126321184278519	0.126321184278519
0.442972972972973	2.557327266655323	2.430037383351827	-0.1272898833034959	0.1272898833034959
0.4438638638638638	2.559607203839371	2.431358404460214	-0.1282487993791577	0.1282487993791577
0.4447547547547547	2.561888725932076	2.432690927799422	-0.1291977981326533	0.1291977981326533
0.4456456456456456	2.564171847583609	2.434035099900335	-0.1301367476832742	0.1301367476832742
0.4465365365365365	2.566456583485524	2.435391064872884	-0.1310655186126399	0.1310655186126399
0.4474274274274274	2.56874294837132	2.43675896443722	-0.1319839839341008	0.1319839839341008
0.4483183183183183	2.571030957017025	2.438138937955616	-0.1328920190614089	0.1328920190614089
0.4492092092092092	2.573320624241758	2.439531122465066	-0.1337895017766919	0.1337895017766919
0.4501001001001001	2.575611964908322	2.440935652710529	-0.1346763121977936	0.1346763121977936
0.450990990990991	2.577904993923778	2.442352661178764	-0.1355523327450139	0.1355523327450139
0.4518818818818819	2.58019972624003	2.443782278132734	-0.1364174481072959	0.1364174481072959
0.4527727727727728	2.582496176854416	2.445224631646498	-0.1372715452079176	0.1372715452079176
0.4536636636636637	2.584794360810295	2.446679847640568	-0.138114513169727	0.138114513169727
0.4545545545545546	2.587094293197642	2.448148049917676	-0.1389462432799653	0.1389462432799653
0.4554454454454455	2.589395989153646	2.449629360198912	-0.1397666289547335	0.1397666289547335
0.4563363363363364	2.591699463863306	2.45112389816016	-0.1405755657031462	0.1405755657031462
0.4572272272272273	2.594004732560037	2.452631781468814	-0.1413729510912227	0.1413729510912227
0.4581181181181181	2.596311810526276	2.454153125820722	-0.1421586847055543	0.1421586847055543
0.459009009009009	2.598620713094089	2.455688044977278	-0.1429326681168117	0.1429326681168117
0.4598998998998999	2.600931455645788	2.457236650802668	-0.1436948048431201	0.1436948048431201
0.4607907907907908	2.60324405361454	2.458799053301172	-0.1444450003133677	0.1444450003133677
0.4616816816816817	2.605558522484996	2.460375360654512	-0.1451831618304835	0.1451831618304835
0.4625725725725726	2.607874877793906	2.461965679259172	-0.1459091985347345	0.1459091985347345
0.4634634634634635	2.610193135130752	2.46357011376366	-0.146623021367092	0.146623021367092
0.4643543543543543	2.612513310138372	2.465188767105663	-0.1473245430327084	0.1473245430327084
0.4652452452452452	2.6148354185136	2.466821740549042	-0.1480136779645584	0.1480136779645584
0.4661361361361361	2.617159476007903	2.468469133720621	-0.1486903422872814	0.1486903422872814
0.467027027027027	2.619485498428018	2.470131044646738	-0.1493544537812799	0.1493544537812799
0.4679179179179179	2.621813501636604	2.47180756978949	-0.1500059318471134	0.1500059318471134
0.4688088088088088	2.624143501552886	2.473498804082651	-0.1506446974702347	0.1506446974702347
0.4696996996996997	2.626475514153314	2.475204840967201	-0.1512706731861129	0.1512706731861129
0.4705905905905906	2.628809555472217	2.476925772426425	-0.1518837830457915	0.1518837830457915
0.4714814814814815	2.631145641602464	2.478661689020548	-0.1524839525819162	0.1524839525819162
0.4723723723723724	2.633483788696135	2.480412679920854	-0.1530711087752814	0.1530711087752814
0.4732632632632633	2.635824012965187	2.482178832943243	-0.1536451800219436	0.1536451800219436
0.4741541541541541	2.63816633068213	2.483960234581203	-0.1542060961009271	0.1542060961009271
0.475045045045045	2.640510758180706	2.485756970038122	-0.154753788142584	0.154753788142584
0.4759359359359359	2.642857311856575	2.487569123258945	-0.1552881885976296	0.1552881885976296
0.4768268268268268	2.645206008167997	2.489396776961089	-0.1558092312069079	0.1558092312069079
0.4777177177177177	2.647556863636534	2.491240012664611	-0.1563168509719226	0.1563168509719226
0.4786086086086086	2.649909894847738	2.493098910721575	-0.1568109841261629	0.1568109841261629
0.4794994994994995	2.652265118451862	2.494973550344584	-0.157291568107278	0.157291568107278
0.4803903903903904	2.654622551164557	2.496864009634436	-0.157758541530121	0.157758541530121
0.4812812812812813	2.656982209767595	2.498770365606881	-0.1582118441607148	0.1582118441607148
0.4821721721721722	2.65934411110958	2.500692694218421	-0.1586514168911588	0.1586514168911588
0.4830630630630631	2.661708272106668	2.502631070391146	-0.159077201715522	0.159077201715522
0.483953953953954	2.6640747097433	2.504585568036547	-0.1594891417067528	0.1594891417067528
0.4848448448448449	2.666443441072929	2.506556260078289	-0.1598871809946401	0.1598871809946401
0.4857357357357358	2.668814483218761	2.508543218473914	-0.1602712647448472	0.1602712647448472
0.4866266266266266	2.671187853374497	2.510546514235431	-0.1606413391390666	0.1606413391390666
0.4875175175175175	2.673563568805082	2.512566217448767	-0.1609973513563157	0.1609973513563157
0.4884084084084084	2.675941646847456	2.514602397292067	-0.1613392495553896	0.1613392495553896
0.4892992992992993	2.678322104911318	2.516655122052789	-0.1616669828585287	0.1616669828585287
0.4901901901901902	2.680704960479886	2.518724459143589	-0.1619805013362976	0.1619805013362976
0.4910810810810811	2.683090231110675	2.520810475116956	-0.1622797559937181	0.1622797559937181
0.491971971971972	2.685477934436264	2.522913235678588	-0.1625646987576759	0.1625646987576759
0.4928628628628628	2.687868088165087	2.525032805699463	-0.1628352824656241	0.1628352824656241
0.4937537537537537	2.69026071008222	2.527169249226616	-0.1630914608556044	0.1630914608556044
0.4946446446446446	2.692655818050171	2.529322629492562	-0.1633331885576088	0.1633331885576088
0.4955355355355355	2.695053430009685	2.531493008923387	-0.1635604210862986	0.1635604210862986
0.4964264264264264	2.697453563980552	2.533680449145443	-0.1637731148351098	0.1637731148351098
0.4973173173173173	2.699856238062415	2.535885010990677	-0.1639712270717384	0.1639712270717384
0.4982082082082082	2.702261470435596	2.538106754500541	-0.1641547159350552	0.1641547159350552
0.4990990990990991	2.704669279361918	2.540345738928486	-0.1643235404334322	0.1643235404334322
0.49998998998999	2.70707968318554	2.542602022741027	-0.1644776604445126	0.1644776604445126
0.5008808808808809	2.709492700333795	2.544875663617354	-0.1646170367164412	0.1646170367164412
0.5017717717717718	2.711908349318039	2.547166718447493	-0.1647416308705458	0.1647416308705458
0.5026626626626627	2.7143266487345	2.549475243329002	-0.1648514054054973	0.1648514054054973
0.5035535535535536	2.716747617265142	2.551801293562189	-0.1649463237029525	0.1649463237029525
0.5044444444444444	2.719171273678532	2.55414492364385	-0.1650263500346814	0.1650263500346814
0.5053353353353353	2.72159763683071	2.556506187259521	-0.1650914495711882	0.1650914495711882
0.5062262262262262	2.724026725666076	2.558885137274237	-0.165141588391839	0.165141588391839
0.507117117117117	2.726458559218277	2.561281825721799	-0.165176733496478	0.165176733496478
0.5080080080080079	2.7288931566111	2.563696303792541	-0.1651968528185592	0.1651968528185592
0.5088988988988988	2.731330537059383	2.566128621819607	-0.1652019152397761	0.1652019152397761
0.5097897897897897	2.733770719869921	2.568578829263727	-0.1651918906061942	0.1651918906061942
0.5106806806806807	2.736213724442385	2.571046974696499	-0.165166749745886	0.165166749745886
0.5115715715715716	2.738659570270252	2.573533105782184	-0.1651264644880674	0.1651264644880674
0.5124624624624624	2.74110827694174	2.576037269258029	-0.1650710076837112	0.1650710076837112
0.5133533533533533	2.743559864140752	2.578559510913081	-0.1650003532276711	0.1650003532276711
0.5142442442442442	2.746014351647822	2.581099875565563	-0.164914476082259	0.164914476082259
0.5151351351351351	2.74847175934108	2.583658407038772	-0.1648133523023074	0.1648133523023074
0.516026026026026	2.750932107197219	2.586235148135532	-0.1646969590616871	0.1646969590616871
0.5169169169169169	2.75339541529247	2.588830140611201	-0.1645652746812694	0.1645652746812694
0.5178078078078078	2.75586170380359	2.591443425145267	-0.164418278658323	0.164418278658323
0.5186986986986987	2.758330993008852	2.594075041311517	-0.164255951697335	0.164255951697335
0.5195895895895896	2.760803303289051	2.596725027546822	-0.164078275742229	0.164078275742229
0.5204804804804805	2.763278655128514	2.599393421118537	-0.1638852340099772	0.1638852340099772
0.5213713713713714	2.765757069116121	2.602080258090547	-0.1636768110255735	0.1636768110255735
0.5222622622622622	2.768238565946336	2.604785573287969	-0.163452992658367	0.163452992658367
0.5231531531531531	2.770723166420246	2.60750940026054	-0.1632137661597066	0.1632137661597066
0.524044044044044	2.77321089144661	2.610251771244702	-0.1629591202019078	0.1629591202019078
0.5249349349349349	2.775701762042915	2.613012717124424	-0.1626890449184906	0.1626890449184906
0.5258258258258258	2.778195799336448	2.615792267390767	-0.1624035319456807	0.1624035319456807
0.5267167167167167	2.78069302456537	2.618590450100236	-0.162102574465135	0.162102574465135
0.5276076076076076	2.78319345907981	2.62140729183193	-0.1617861672478793	0.1617861672478793
0.5284984984984985	2.785697124342953	2.624242817643538	-0.1614543066994152	0.1614543066994152
0.5293893893893894	2.788204041932159	2.627097051026187	-0.1611069909059726	0.1611069909059726
0.5302802802802803	2.790714233540076	2.629970013858197	-0.1607442196818791	0.1607442196818791
0.5311711711711712	2.793227720975767	2.632861726357758	-0.1603659946180094	0.1603659946180094
0.5320620620620621	2.795744526165857	2.635772207034572	-0.1599723191312852	0.1599723191312852
0.532952952952953	2.798264671155676	2.63870147264049	-0.159563198515186	0.159563198515186
0.5338438438438439	2.800788178110427	2.641649538119184	-0.1591386399912427	0.1591386399912427
0.5347347347347348	2.803315069316351	2.64461641655488	-0.1586986527614704	0.1586986527614704
0.5356256256256257	2.80584536718192	2.647602119120211	-0.1582432480617095	0.1582432480617095
0.5365165165165166	2.808379094239025	2.650606655023204	-0.1577724392158206	0.1577724392158206
0.5374074074074074	2.810916273144186	2.653630031453464	-0.1572862416907217	0.1572862416907217
0.5382982982982983	2.813456926679769	2.656672253527575	-0.156784673152194	0.156784673152194
0.5391891891891892	2.816001077755219	2.659733324233777	-0.1562677535214423	0.1562677535214423
0.5400800800800801	2.818548749408298	2.662813244375954	-0.1557355050323435	0.1557355050323435
0.540970970970971	2.821099964806342	2.665912012516979	-0.1551879522893631	0.1551879522893631
0.5418618618618619	2.823654747247529	2.669029624921458	-0.1546251223260713	0.1546251223260713
0.5427527527527527	2.826213120162155	2.672166075497923	-0.1540470446642317	0.1540470446642317
0.5436436436436436	2.82877510711393	2.675321355740528	-0.153453751373402	0.153453751373402
0.5445345345345345	2.831340731801276	2.678495454670257	-0.1528452771310196	0.1528452771310196
0.5454254254254254	2.833910018058655	2.681688358775766	-0.1522216592828887	0.1522216592828887
0.5463163163163163	2.836482989857887	2.684900051953827	-0.1515829379040605	0.1515829379040605
0.5472072072072072	2.839059671309508	2.688130515449476	-0.1509291558600325	0.1509291558600325
0.5480980980980981	2.841640086664116	2.691379727795902	-0.1502603588682141	0.1502603588682141
0.548988988988989	2.84422426031375	2.694647664754124	-0.1495765955596267	0.1495765955596267
0.5498798798798799	2.846812216793271	2.697934299252505	-0.1488779175407657	0.1488779175407657
0.5507707707707707	2.849403980781764	2.701239601326177	-0.1481643794555878	0.1481643794555878
0.5516616616616616	2.851999577103952	2.704563538056392	-0.1474360390475598	0.1474360390475598
0.5525525525525525	2.85459903073162	2.7079060735099	-0.1466929572217204	0.1466929572217204
0.5534434434434434	2.857202366785064	2.711267168678362	-0.1459351981067023	0.1459351981067023
0.5543343343343343	2.859809610534544	2.714646781417892	-0.1451628291166518	0.1451628291166518
0.5552252252252252	2.862420787401757	2.718044866388748	-0.1443759210130091	0.1443759210130091
0.5561161161161161	2.86503592296133	2.721461374995263	-0.1435745479660677	0.1435745479660677
0.557007007007007	2.867655042942315	2.724896255326039	-0.1427587876162764	0.1427587876162764
0.5578978978978979	2.870278173229716	2.728349452094486	-0.1419287211352298	0.1419287211352298
0.5587887887887888	2.872905339866019	2.73182090657975	-0.1410844332862689	0.1410844332862689
0.5596796796796797	2.875536569052747	2.73531055656808	-0.1402260124846668	0.1402260124846668
0.5605705705705706	2.878171887152022	2.738818336294715	-0.1393535508573072	0.1393535508573072
0.5614614614614615	2.880811320688156	2.742344176386324	-0.1384671443018317	0.1384671443018317
0.5623523523523524	2.883454896349245	2.745888003804072	-0.1375668925451725	0.1375668925451725
0.5632432432432433	2.886102640988792	2.749449741787356	-0.1366528992014358	0.1366528992014358
0.5641341341341342	2.888754581627339	2.753029309798285	-0.1357252718290543	0.1357252718290543
0.5650250250250251	2.891410745454119	2.756626623466951	-0.1347841219871682	0.1347841219871682
0.5659159159159159	2.89407115982873	2.760241594537553	-0.1338295652911774	0.1338295652911774
0.5668068068068068	2.896735852282819	2.763874130815424	-0.1328617214673953	0.1328617214673953
0.5676976976976977	2.899404850521789	2.767524136115032	-0.1318807144067575	0.1318807144067575
0.5685885885885886	2.902078182426527	2.771191510209004	-0.1308866722175228	0.1308866722175228
0.5694794794794795	2.904755876055142	2.774876148778233	-0.1298797272769097	0.1298797272769097
0.5703703703703704	2.907437959644735	2.778577943363117	-0.1288600162816183	0.1288600162816183
0.5712612612612613	2.910124461613171	2.78229678131601	-0.1278276802971616	0.1278276802971616
0.5721521521521522	2.91281541056089	2.786032545754908	-0.1267828648059828	0.1267828648059828
0.573043043043043	2.915510835272721	2.789785115518458	-0.1257257197542625	0.1257257197542625
0.5739339339339339	2.918210764719724	2.793554365122332	-0.1246563995973919	0.1246563995973919
0.5748248248248248	2.920915228061056	2.797340164717013	-0.1235750633440431	0.1235750633440431
0.5757157157157157	2.923624254645846	2.80114238004707	-0.1224818745987766	0.1224818745987766
0.5766066066066066	2.926337874015104	2.804960872411959	-0.121377001603145	0.121377001603145
0.5774974974974975	2.929056115903641	2.80879549862841	-0.1202606172752301	0.1202606172752301
0.5783883883883884	2.931779010242014	2.812646110994458	-0.1191328992475555	0.1191328992475555
0.5792792792792792	2.934506587158497	2.81651255725516	-0.1179940299033366	0.1179940299033366
0.5801701701701701	2.937238876981066	2.820394680570071	-0.1168441964109954	0.1168441964109954
0.581061061061061	2.939975910239416	2.824292319482502	-0.1156835907569134	0.1156835907569134
0.5819519519519519	2.942717717666987	2.828205307890642	-0.1145124097763448	0.1145124097763448
0.5828428428428428	2.945464330203031	2.832133475020569	-0.1133308551824626	0.1133308551824626
0.5837337337337337	2.948215778994687	2.836076645401216	-0.1121391335934705	0.1121391335934705
0.5846246246246246	2.950972095399083	2.840034638841336	-0.1109374565577479	0.1109374565577479
0.5855155155155155	2.953733310985475	2.844007270408506	-0.1097260405769691	0.1097260405769691
0.5864064064064064	2.956499457537386	2.847994350410238	-0.1085051071271486	0.1085051071271486
0.5872972972972973	2.959270567054795	2.851995684377217	-0.1072748826775785	0.1072748826775785
0.5881881881881882	2.962046671756334	2.85601107304873	-0.1060355987076043	0.1060355987076043
0.5890790790790791	2.964827804081516	2.860040312360324	-0.1047874917211922	0.1047874917211922
0.58996996996997	2.967613996692991	2.864083193433738	-0.103530803259253	0.103530803259253
0.5908608608608609	2.970405282478825	2.868139502569144	-0.1022657799096804	0.1022657799096804
0.5917517517517518	2.973201694554804	2.87220902123975	-0.1009926733150541	0.1009926733150541
0.5926426426426427	2.976003266266774	2.8762915260888	-0.09971174017797413	0.09971174017797413
0.5935335335335336	2.978810031192995	2.880386788928993	-0.09842324226400168	0.09842324226400168
0.5944244244244244	2.981622023146531	2.884494576744403	-0.09712744640212767	0.09712744640212767
0.5953153153153153	2.984439276177669	2.888614651694873	-0.09582462448279649	0.09582462448279649
0.5962062062062062	2.987261824576362	2.892746771122978	-0.09451505345338385	0.09451505345338385
0.5970970970970971	2.990089702874703	2.896890687563553	-0.09319901531114994	0.09319901531114994
0.597987987987988	2.992922945849428	2.901046148755829	-0.09187679709359919	0.09187679709359919
0.5988788788788789	2.995761588524451	2.905212897658219	-0.09054869086623185	0.09054869086623185
0.5997697697697698	2.998605666173425	2.909390672465761	-0.08921499370766472	0.08921499370766472
0.6006606606606607	3.001455214322337	2.913579206630262	-0.08787600769207504	0.08787600769207504
0.6015515515515516	3.004310268752131	2.917778228883174	-0.08653203986895663	0.08653203986895663
0.6024424424424425	3.007170865501367	2.921987463261213	-0.08518340224015386	0.08518340224015386
0.6033333333333333	3.01003704086891	2.926206629134744	-0.08383041173416572	0.08383041173416572
0.6042242242242242	3.012908831416648	2.930435441238976	-0.08247339017767175	0.08247339017767175
0.6051151151151151	3.015786273972247	2.934673609707962	-0.08111266426428587	0.08111266426428587
0.606006006006006	3.018669405631941	2.938920840111431	-0.07974856552051079	0.07974856552051079
0.6068968968968969	3.02155826376335	2.943176833494484	-0.07838143026886524	0.07838143026886524
0.6077877877877877	3.024452886008335	2.947441286420148	-0.07701159958818726	0.07701159958818726
0.6086786786786786	3.027353310285894	2.95171389101481	-0.07563941927108475	0.07563941927108475
0.6095695695695695	3.030259574795086	2.955994335016551	-0.07426523977853527	0.07426523977853527
0.6104604604604604	3.033171718017987	2.960282301826378	-0.0728894161916096	0.0728894161916096
0.6113513513513513	3.0360897787227	2.964577470562372	-0.07151230816032772	0.07151230816032772
0.6122422422422422	3.039013795966382	2.968879516116764	-0.07013427984961806	0.07013427984961806
0.6131331331331331	3.041943809098322	2.973188109215917	-0.06875569988240482	0.06875569988240482
0.614024024024024	3.044879857763051	2.977502916483254	-0.06737694127979665	0.06737694127979665
0.6149149149149149	3.047821981903494	2.981823600505118	-0.06599838139837644	0.06599838139837644
0.6158058058058058	3.05077022176416	2.986149819899544	-0.06462040186461637	0.06462040186461637
0.6166966966966967	3.05372461789437	2.990481229387981	-0.06324338850638833	0.06324338850638833
0.6175875875875876	3.056685211151529	2.994817479869935	-0.06186773128159428	0.06186773128159428
0.6184784784784785	3.059652042704442	2.99915821850052	-0.06049382420392169	0.06049382420392169
0.6193693693693694	3.062625154036657	3.00350308877093	-0.05912206526572694	0.05912206526572694
0.6202602602602603	3.065604586949876	3.007851730591825	-0.0577528563580505	0.0577528563580505
0.6211511511511512	3.068590383567381	3.012203780379585	-0.05638660318779554	0.05638660318779554
0.6220420420420421	3.071582586337525	3.016558871145465	-0.05502371519205962	0.05502371519205962
0.6229329329329329	3.074581238037258	3.020916632587605	-0.05366460544965301	0.05366460544965301
0.6238238238238238	3.077586381775698	3.025276691185882	-0.0523096905898166	0.0523096905898166
0.6247147147147147	3.080598060997753	3.029638670299614	-0.05095939069813937	0.05095939069813937
0.6256056056056056	3.083616319487784	3.034002190268037	-0.04961412921974739	0.04961412921974739
0.6264964964964965	3.086641201373319	3.038366868513604	-0.04827433285971416	0.04827433285971416
0.6273873873873874	3.089672751128811	3.042732319648018	-0.04694043148079308	0.04694043148079308
0.6282782782782783	3.092711013579453	3.047098155581017	-0.04561285799843606	0.04561285799843606
0.6291691691691692	3.095756033905031	3.051463985631861	-0.04429204827316902	0.04429204827316902
0.6300600600600601	3.098807857643838	3.055829416643496	-0.04297844100034176	0.04297844100034176
0.630950950950951	3.101866530696633	3.060194053099365	-0.04167247759726811	0.04167247759726811
0.6318418418418419	3.104932099330652	3.064557497242826	-0.04037460208782617	0.04037460208782617
0.6327327327327328	3.108004610183677	3.068919349199157	-0.03908526098451981	0.03908526098451981
0.6336236236236236	3.11108411026815	3.073279207100085	-0.03780490316806517	0.03780490316806517
0.6345145145145145	3.114170646975352	3.07763666721083	-0.03653397976452188	0.03653397976452188
0.6354054054054054	3.117264268079627	3.081991324059592	-0.035272944020035	0.035272944020035
0.6362962962962962	3.120365021742669	3.086342770569461	-0.03402225117320823	0.03402225117320823
0.6371871871871871	3.123472956517863	3.090690598192701	-0.03278235832516252	0.03278235832516252
0.638078078078078	3.126588121354687	3.095034397047347	-0.03155372430734005	0.03155372430734005
0.6389689689689689	3.129710565603168	3.099373756056086	-0.03033680954708196	0.03033680954708196
0.6398598598598598	3.132840339018403	3.10370826308736	-0.02913207593104339	0.02913207593104339
0.6407507507507507	3.135977491765139	3.108037505098638	-0.02793998666650133	0.02793998666650133
0.6416416416416416	3.139122074422413	3.112361068281816	-0.02676100614059651	0.02676100614059651
0.6425325325325325	3.142274137988255	3.116678538210671	-0.02559559977758319	0.02559559977758319
0.6434234234234234	3.145433733884461	3.120989499990332	-0.02444423389412886	0.02444423389412886
0.6443143143143143	3.148600913961422	3.125293538408689	-0.02330737555273288	0.02330737555273288
0.6452052052052052	3.151775730503025	3.129590238089698	-0.02218549241332735	0.02218549241332735
0.6460960960960961	3.154958236231619	3.133879183648507	-0.02107905258311149	0.02107905258311149
0.646986986986987	3.158148484313047	3.138159959848345	-0.01998852446470156	0.01998852446470156
0.6478778778778779	3.161346528361753	3.142432151759109	-0.01891437660264428	0.01891437660264428
0.6487687687687688	3.164552422445956	3.146695344917581	-0.01785707752837418	0.01785707752837418
0.6496596596596597	3.167766221092891	3.15094912548921	-0.01681709560368017	0.01681709560368017
0.6505505505505506	3.170987979294132	3.15519308043138	-0.01579489886275232	0.01579489886275232
0.6514414414414414	3.174217752510985	3.159426797658105	-0.01479095485287951	0.01479095485287951
0.6523323323323323	3.17745559667995	3.163649866206074	-0.01380573047387523	0.01380573047387523
0.6532232232232232	3.180701568218269	3.167861876401964	-0.01283969181630562	0.01283969181630562
0.6541141141141141	3.18395572402955	3.172062420030965	-0.01189330399858513	0.01189330399858513
0.655005005005005	3.187218121509461	3.176251090506415	-0.01096703100304586	0.01096703100304586
0.6558958958958959	3.190488818551516	3.180427483040499	-0.01006133551101751	0.01006133551101751
0.6567867867867868	3.19376787355294	3.184591194815891	-0.009176678737048416	0.009176678737048416
0.6576776776776777	3.197055345420607	3.188741825158312	-0.008313520262294816	0.008313520262294816
0.6585685685685686	3.200351293577078	3.192878975709864	-0.007472317867214251	0.007472317867214251
0.6594594594594595	3.203655777966716	3.197002250603119	-0.006653527363597256	0.006653527363597256
0.6603503503503504	3.206968859061887	3.201111256635818	-0.005857602426068365	0.005857602426068365
0.6612412412412413	3.210290597869254	3.205205603446156	-0.005084994423097733	0.005084994423097733
0.6621321321321322	3.213621055936163	3.209284903688513	-0.004336152247649938	0.004336152247649938
0.6630230230230231	3.216960295357115	3.213348773209583	-0.003611522147531243	0.003611522147531243
0.6639139139139139	3.220308378780334	3.217396831224802	-0.002911547555531691	0.002911547555531691
0.6648048048048047	3.223665369414437	3.221428700494982	-0.002236668919454843	0.002236668919454843
0.6656956956956956	3.227031331035188	3.225444007503071	-0.001587323532117768	0.001587323532117768
0.6665865865865865	3.230406327992361	3.229442382630936	-0.0009639453614247451	0.0009639453614247451
0.6674774774774774	3.233790425216698	3.233423460336106	-0.000366964880592402	0.000366964880592402
0.6683683683683683	3.237183688226972	3.237386879328351	0.0002031911013791188	0.0002031911013791188
0.6692592592592592	3.240586183137153	3.241332282746038	0.0007460996088854976	0.0007460996088854976
0.6701501501501501	3.243997976663674	3.245259318332137	0.001261341668462812	0.001261341668462812
0.671041041041041	3.247419136132818	3.249167638609828	0.001748502477009861	0.001748502477009861
0.6719319319319319	3.250849729488198	3.253056901057584	0.002207171569385658	0.002207171569385658
0.6728228228228228	3.254289825298359	3.256926768283637	0.002636942985278168	0.002636942985278168
0.6737137137137137	3.25773949276449	3.260776908199767	0.003037415435277246	0.003037415435277246
0.6746046046046046	3.261198801728252	3.264606994194284	0.003408192466031856	0.003408192466031856
0.6754954954954955	3.264667822679723	3.268416705304124	0.003748882624400984	0.003748882624400984
0.6763863863863864	3.268146626765462	3.272205726385979	0.004059099620516982	0.004059099620516982
0.6772772772772773	3.271635285796691	3.275973748286342	0.004338462489650308	0.004338462489650308
0.6781681681681682	3.275133872257613	3.279720468010393	0.004586595752780198	0.004586595752780198
0.6790590590590591	3.278642459313838	3.283445588889633	0.004803129575794429	0.004803129575794429
0.6799499499499499	3.282161120820954	3.287148820748153	0.004987699927199607	0.004987699927199607
0.6808408408408408	3.285689931333216	3.29082988006748	0.005139948734264266	0.005139948734264266
0.6817317317317317	3.289228966112375	3.294488490149867	0.005259524037491303	0.005259524037491303
0.6826226226226226	3.292778301136646	3.298124381279968	0.005346080143322052	0.005346080143322052
0.6835135135135135	3.296338013109798	3.301737290884795	0.005399277774996936	0.005399277774996936
0.6844044044044044	3.299908179470401	3.305326963691854	0.005418784221453699	0.005418784221453699
0.6852952952952953	3.303488878401209	3.308893151885396	0.005404273484186817	0.005404273484186817
0.6861861861861862	3.307080188838691	3.312435615260657	0.005355426421966403	0.005355426421966403
0.6870770770770771	3.310682190482702	3.315954121376046	0.005271930893343324	0.005271930893343324
0.687967967967968	3.314294963806321	3.319448445703137	0.005153481896816192	0.005153481896816192
0.6888588588588589	3.317918590065822	3.322918371774421	0.004999781708598938	0.004999781708598938
0.6897497497497498	3.321553151310823	3.326363691328718	0.004810540017894827	0.004810540017894827
0.6906406406406407	3.325198730394578	3.329784204454147	0.004585474059569439	0.004585474059569439
0.6915315315315316	3.328855410984442	3.333179719728595	0.004324308744153349	0.004324308744153349
0.6924224224224225	3.332523277572494	3.336550054357588	0.004026776785093222	0.004026776785093222
0.6933133133133134	3.336202415486337	3.339895034309472	0.003692618823135874	0.003692618823135874
0.6942042042042043	3.339892910900059	3.343214494447849	0.003321583547789331	0.003321583547789331
0.695095095095095	3.343594850845384	3.346508278661159	0.00291342781577475	0.00291342781577475
0.6959859859859859	3.347308323222985	3.349776239989351	0.002467916766365708	0.002467916766365708
0.6968768768768768	3.351033416813993	3.35301824074755	0.001984823933557145	0.001984823933557145
0.6977677677677677	3.354770221291683	3.356234152646658	0.001463931354975578	0.001463931354975578
0.6986586586586586	3.358518827233349	3.359423856910801	0.0009050296774515409	0.0009050296774515409
0.6995495495495495	3.362279326132381	3.362587244391564	0.000307918259182749	0.000307918259182749
0.7004404404404404	3.366051810410524	3.365724215678924	-0.0003275947315999339	0.0003275947315999339
0.7013313313313313	3.36983637343035	3.368834681208832	-0.001001692221518802	0.001001692221518802
0.7022222222222222	3.373633109507926	3.371918561367363	-0.001714548140563377	0.001714548140563377
0.7031131131131131	3.377442113925692	3.374975786591376	-0.002466327334316176	0.002466327334316176
0.704004004004004	3.381263482945553	3.3780062974656	-0.003257185479953684	0.003257185479953684
0.7048948948948949	3.385097313822188	3.38101004481613	-0.004087269006057603	0.004087269006057603
0.7057857857857858	3.38894370481657	3.383986989800217	-0.004956715016352753	0.004956715016352753
0.7066766766766767	3.392802755209727	3.386937103992328	-0.005865651217399126	0.005865651217399126
0.7075675675675676	3.396674565316717	3.389860369466424	-0.006814195850293636	0.006814195850293636
0.7084584584584585	3.400559236500847	3.392756778874372	-0.007802457626475245	0.007802457626475245
0.7093493493493493	3.404456871188121	3.395626335520481	-0.008830535667640138	0.008830535667640138
0.7102402402402402	3.408367572881944	3.398469053432079	-0.009898519449865528	0.009898519449865528
0.7111311311311311	3.41229144617806	3.401284957426094	-0.01100648875196608	0.01100648875196608
0.712022022022022	3.416228596779756	3.404074083171613	-0.01215451360814246	0.01215451360814246
0.7129129129129129	3.420179131513309	3.406836477248349	-0.01334265426496017	0.01334265426496017
0.7138038038038038	3.424143158343715	3.409572197200998	-0.01457096114271783	0.01457096114271783
0.7146946946946947	3.428120786390672	3.41228131158944	-0.01583947480123182	0.01583947480123182
0.7155855855855856	3.432112125944838	3.414963900034756	-0.01714822591008236	0.01714822591008236
0.7164764764764765	3.436117288484381	3.417620053261024	-0.01849723522335722	0.01849723522335722
0.7173673673673674	3.440136386691799	3.420249873132865	-0.01988651355893412	0.01988651355893412
0.7182582582582583	3.444169534471043	3.422853472688728	-0.02131606178231449	0.02131606178231449
0.7191491491491492	3.448216846964927	3.42543097616987	-0.02278587079505634	0.02278587079505634
0.7200400400400401	3.452278440572851	3.427982519045025	-0.024295921527826	0.024295921527826
0.720930930930931	3.456354432968832	3.430508248030744	-0.02584618493808799	0.02584618493808799
0.7218218218218219	3.460444943119841	3.433008321107382	-0.02743662201245867	0.02743662201245867
0.7227127127127128	3.464550091304476	3.435482907530747	-0.02906718377372863	0.02906718377372863
0.7236036036036037	3.468669999131957	3.437932187839357	-0.03073781129260045	0.03073781129260045
0.7244944944944945	3.472804789561462	3.440356353857358	-0.03244843570410394	0.03244843570410394
0.7253853853853853	3.476954586921795	3.442755608693046	-0.03419897822874907	0.03419897822874907
0.7262762762762762	3.481119516931426	3.445130166733044	-0.03598935019838212	0.03598935019838212
0.7271671671671671	3.485299706718864	3.44748025363209	-0.0378194530867737	0.0378194530867737
0.728058058058058	3.489495284843416	3.449806106298491	-0.03968917854492426	0.03968917854492426
0.7289489489489489	3.493706381316307	3.452107972875218	-0.04159840844108942	0.04159840844108942
0.7298398398398398	3.497933127622189	3.45438611271667	-0.04354701490551882	0.04354701490551882
0.7307307307307307	3.502175656741035	3.45664079636114	-0.04553486037989485	0.04553486037989485
0.7316216216216216	3.506434103170431	3.458872305498965	-0.04756179767146618	0.04756179767146618
0.7325125125125125	3.510708602948281	3.461080932936429	-0.04962767001185142	0.04962767001185142
0.7334034034034034	3.514999293675917	3.46326698255542	-0.0517323111204977	0.0517323111204977
0.7342942942942943	3.519306314541645	3.465430769268862	-0.05387554527278304	0.05387554527278304
0.7351851851851852	3.523629806344713	3.467572618972005	-0.05605718737270848	0.05605718737270848
0.7360760760760761	3.527969911519733	3.469692868489544	-0.05827704303018955	0.05827704303018955
0.736966966966967	3.532326774161549	3.471791865518668	-0.06053490864288147	0.06053490864288147
0.7378578578578578	3.536700540050571	3.473869968568041	-0.06283057148253013	0.06283057148253013
0.7387487487487487	3.541091356678581	3.475927546892795	-0.06516380978578562	0.06516380978578562
0.7396396396396396	3.545499373275021	3.47796498042556	-0.06753439284946117	0.06753439284946117
0.7405305305305305	3.549924740833783	3.479982659703602	-0.06994208113018097	0.06994208113018097
0.7414214214214214	3.554367612140494	3.481980985792129	-0.07238662634836501	0.07238662634836501
0.7423123123123123	3.558828141800324	3.483960370203816	-0.07486777159650737	0.07486777159650737
0.7432032032032032	3.563306486266322	3.485921234814619	-0.0773852514517035	0.0773852514517035
0.7440940940940941	3.567802803868293	3.487864011775951	-0.07993879209234223	0.07993879209234223
0.744984984984985	3.572317254842224	3.48978914342329	-0.08252811141893357	0.08252811141893357
0.7458758758758759	3.576850001360278	3.491697082181292	-0.08515291917898615	0.08515291917898615
0.7467667667667668	3.581401207561369	3.493588290465488	-0.0878129170958819	0.0878129170958819
0.7476576576576577	3.58597103958232	3.495463240580654	-0.09050779900166672	0.09050779900166672
0.7485485485485486	3.590559665589635	3.497322414615927	-0.09323725097370872	0.09323725097370872
0.7494394394394395	3.595167255811884	3.499166304336781	-0.09600095147510279	0.09600095147510279
0.7503303303303304	3.599793982572723	3.500995411073924	-0.09879857149879889	0.09879857149879889
0.7512212212212213	3.604440020324562	3.502810245609224	-0.1016297747153376	0.1016297747153376
0.7521121121121122	3.609105545682898	3.504611328058792	-0.1044942176241057	0.1044942176241057
0.753003003003003	3.613790737461321	3.506399187753267	-0.107391549708054	0.107391549708054
0.7538938938938939	3.618495776707221	3.508174363115466	-0.1103214135917545	0.1103214135917545
0.7547847847847848	3.623220846738199	3.509937401535465	-0.1132834452027338	0.1132834452027338
0.7556756756756756	3.627966133179213	3.511688859243254	-0.1162772739359585	0.1162772739359585
0.7565665665665665	3.632731824000463	3.513429301179066	-0.1193025228213966	0.1193025228213966
0.7574574574574574	3.637518109556042	3.515159300861491	-0.1223588086945506	0.1223588086945506
0.7583483483483483	3.642325182623362	3.516879440253523	-0.125445742369839	0.125445742369839
0.7592392392392392	3.64715323844339	3.518590309626628	-0.1285629288167622	0.1285629288167622
0.7601301301301301	3.652002474761694	3.520292507423005	-0.131709967338689	0.131709967338689
0.761021021021021	3.65687309187033	3.521986640116125	-0.134886451754205	0.134886451754205
0.7619119119119119	3.661765292650589	3.523673322069709	-0.1380919705808799	0.1380919705808799
0.7628028028028028	3.666679282616622	3.525353175395284	-0.1413261072213383	0.1413261072213383
0.7636936936936937	3.67161526995997	3.527026829808432	-0.144588440151538	0.144588440151538
0.7645845845845846	3.676573465595013	3.528694922483901	-0.1478785431111125	0.1478785431111125
0.7654754754754755	3.681554083205368	3.5303580979097	-0.1511959852956677	0.1511959852956677
0.7663663663663663	3.686557339291254	3.532017007740347	-0.1545403315509071	0.1545403315509071
0.7672572572572572	3.691583453217858	3.533672310649396	-0.1579111425684627	0.1579111425684627
0.7681481481481481	3.696632647264708	3.535324672181409	-0.1613079750832989	0.1613079750832989
0.769039039039039	3.701705146676097	3.536974764603539	-0.1647303820725572	0.1647303820725572
0.7699299299299299	3.706801179712579	3.538623266756852	-0.1681779129557279	0.1681779129557279
0.7708208208208208	3.71192097770356	3.540270863907564	-0.1716501137959954	0.1716501137959954
0.7717117117117117	3.717064775101005	3.541918247598366	-0.1751465275026396	0.1751465275026396
0.7726026026026026	3.722232809534319	3.543566115499976	-0.1786666940343431	0.1786666940343431
0.7734934934934935	3.727425321866385	3.545215171263103	-0.1822101506032818	0.1822101506032818
0.7743843843843844	3.73264255625084	3.546866124370981	-0.1857764318798596	0.1857764318798596
0.7752752752752753	3.737884760190577	3.548519689992646	-0.1893650701979315	0.1893650701979315
0.7761661661661662	3.743152184597532	3.55017658883713	-0.1929755957604016	0.1929755957604016
0.7770570570570571	3.748445083853779	3.551837547008744	-0.1966075368450348	0.1966075368450348
0.777947947947948	3.753763715873969	3.55350329586362	-0.2002604200103484	0.2002604200103484
0.7788388388388389	3.759108342169145	3.555174571867699	-0.2039337703014454	0.2039337703014454
0.7797297297297298	3.764479227911978	3.556852116456334	-0.2076271114556434	0.2076271114556434
0.7806206206206207	3.769876642003446	3.5585366758957	-0.211339966107746	0.211339966107746
0.7815115115115115	3.77530085714101	3.560229001146172	-0.2150718559948381	0.2150718559948381
0.7824024024024024	3.780752149888321	3.561929847727886	-0.2188223021604356	0.2188223021604356
0.7832932932932933	3.786230800746493	3.563639975588626	-0.2225908251578677	0.2225908251578677
0.7841841841841842	3.79173709422699	3.565360148974268	-0.2263769452527225	0.2263769452527225
0.7850750750750751	3.797271318926173	3.567091136301924	-0.2301801826242493	0.2301801826242493
0.7859659659659659	3.802833767601544	3.568833710036007	-0.2340000575655363	0.2340000575655363
0.7868568568568568	3.808424737249737	3.57058864656739	-0.2378360906823476	0.2378360906823476
0.7877477477477477	3.81404452918631	3.572356726095844	-0.2416878030904663	0.2416878030904663
0.7886386386386386	3.819693449127366	3.574138732515967	-0.2455547166113989	0.2455547166113989
0.7895295295295295	3.825371807273089	3.575935453306762	-0.2494363539663271	0.2494363539663271
0.7904204204204204	3.831079918393205	3.577747679425093	-0.2533322389681119	0.2533322389681119
0.7913113113113113	3.836818101914458	3.579576205203179	-0.2572418967112791	0.2572418967112791
0.7922022022022022	3.842586682010141	3.581421828250336	-0.261164853759805	0.261164853759805
0.7930930930930931	3.848385987691727	3.583285349359163	-0.2651006383325645	0.2651006383325645
0.793983983983984	3.854216352902692	3.585167572416351	-0.2690487804863406	0.2690487804863406
0.7948748748748748	3.860078116614553	3.587069304318324	-0.2730088122962289	0.2730088122962289
0.7957657657657657	3.865971622925219	3.588991354891896	-0.2769802680333227	0.2769802680333227
0.7966566566566566	3.871897221159694	3.590934536820145	-0.2809626843395492	0.2809626843395492
0.7975475475475475	3.877855265973209	3.592899665573693	-0.2849556003995155	0.2849556003995155
0.7984384384384384	3.883846117456863	3.594887559347598	-0.2889585581092646	0.2889585581092646
0.7993293293293293	3.889870141245824	3.596899039004035	-0.2929711022417885	0.2929711022417885
0.8002202202202202	3.895927708630182	3.598934928020975	-0.2969927806092061	0.2969927806092061
0.8011111111111111	3.902019196668521	3.600996052447055	-0.3010231442214661	0.3010231442214661
0.802002002002002	3.908144988304295	3.603083240862822	-0.305061747441473	0.305061747441473
0.8028928928928929	3.914305472485092	3.605197324348572	-0.3091081481365192	0.3091081481365192
0.8037837837837838	3.920501044284849	3.607339136458939	-0.3131619078259105	0.3131619078259105
0.8046746746746747	3.926732105029151	3.609509513204468	-0.3172225918246827	0.3172225918246827
0.8055655655655656	3.932999062423652	3.611709293040339	-0.3212897693833128	0.3212897693833128
0.8064564564564565	3.939302330685753	3.613939316862448	-0.3253630138233055	0.3253630138233055
0.8073473473473474	3.945642330679612	3.616200428011028	-0.3294419026685835	0.3294419026685835
0.8082382382382383	3.952019490054593	3.618493472282035	-0.3335260177725585	0.3335260177725585
0.8091291291291292	3.958434243387262	3.62081929794643	-0.3376149454408321	0.3376149454408321
0.81002002002002	3.96488703232703	3.623178755777622	-0.3417082765494084	0.3417082765494084
0.8109109109109109	3.97137830574556	3.625572699087209	-0.3458056066583506	0.3458056066583506
0.8118018018018018	3.977908519890048	3.628001983769249	-0.3499065361207991	0.3499065361207991
0.8126926926926927	3.984478138540511	3.630467468353216	-0.3540106701872952	0.3540106701872952
0.8135835835835836	3.991087633171186	3.632970014065867	-0.3581176191053195	0.3581176191053195
0.8144744744744745	3.997737483116184	3.635510484902197	-0.3622269982139867	0.3622269982139867
0.8153653653653654	4.004428175739523	3.638089747705669	-0.366338428033854	0.366338428033854
0.8162562562562562	4.01116020660969	3.640708672257926	-0.3704515343517638	0.3704515343517638
0.8171471471471471	4.017934079678852	3.643368131378168	-0.3745659483006842	0.3745659483006842
0.818038038038038	4.024750307466894	3.646069001032386	-0.3786813064345078	0.3786813064345078
0.8189289289289289	4.031609411250404	3.648812160452658	-0.3827972507977457	0.3827972507977457
0.8198198198198198	4.038511921256801	3.651598492266683	-0.3869134289901179	0.3869134289901179
0.8207107107107107	4.045458376863738	3.654428882637776	-0.3910294942259624	0.3910294942259624
0.8216016016016016	4.052449326803968	3.657304221415476	-0.395145105388492	0.395145105388492
0.8224924924924925	4.059485329375857	3.660225402297022	-0.3992599270788348	0.3992599270788348
0.8233833833833833	4.066566952659699	3.663193322999833	-0.4033736296598658	0.4033736296598658
0.8242742742742742	4.073694774740071	3.666208885445249	-0.4074858892948221	0.4074858892948221
0.8251651651651651	4.080869383934379	3.669272995953688	-0.4115963879806914	0.4115963879806914
0.826056056056056	4.088091379027832	3.672386565451454	-0.4157048135763781	0.4157048135763781
0.8269469469469469	4.095361369515045	3.675550509689387	-0.4198108598256578	0.4198108598256578
0.8278378378378378	4.102679975848506	3.678765749473564	-0.4239142263749422	0.4239142263749422
0.8287287287287287	4.110047829694119	3.682033210908261	-0.4280146187858578	0.4280146187858578
0.8296196196196196	4.117465574194074	3.685353825651407	-0.4321117485426669	0.4321117485426669
0.8305105105105105	4.124933864237308	3.688728531182719	-0.436205333054589	0.436205333054589
0.8314014014014014	4.132453366737785	3.692158271084756	-0.4402950956530294	0.4402950956530294
0.8322922922922923	4.140024760920888	3.695643995337131	-0.4443807655837579	0.4443807655837579
0.8331831831831832	4.147648738618207	3.699186660624072	-0.4484620779941344	0.4484620779941344
0.8340740740740741	4.155326004570988	3.702787230655629	-0.452538773915359	0.452538773915359
0.834964964964965	4.16305727674258	3.706446676502683	-0.4566106002398973	0.4566106002398973
0.8358558558558559	4.170843286640176	3.710165976946106	-0.4606773096940699	0.4606773096940699
0.8367467467467468	4.178684779646175	3.713946118840247	-0.4647386608059279	0.4647386608059279
0.8376376376376377	4.186582515359525	3.717788097491034	-0.4687944178684909	0.4687944178684909
0.8385285285285285	4.194537267947386	3.72169291704898	-0.4728443508984066	0.4728443508984066
0.8394194194194194	4.202549826507492	3.72566159091734	-0.476888235590152	0.476888235590152
0.8403103103103103	4.210620995441598	3.729695142175732	-0.480925853265866	0.480925853265866
0.8412012012012012	4.218751594840422	3.733794604019514	-0.4849569908209075	0.4849569908209075
0.8420920920920921	4.226942460880482	3.737961020215224	-0.4889814406652575	0.4889814406652575
0.842982982982983	4.235194446233296	3.742195445572405	-0.4929990006608911	0.4929990006608911
0.8438738738738739	4.243508420487378	3.746498946432159	-0.4970094740552184	0.4970094740552184
0.8447647647647648	4.251885270583504	3.750872601172777	-0.5010126694107266	0.5010126694107266
0.8456556556556557	4.260325901263778	3.75531750073279	-0.5050084005309885	0.5050084005309885
0.8465465465465465	4.268831235534972	3.759834749151862	-0.5089964863831109	0.5089964863831109
0.8474374374374374	4.277402215146719	3.764425464129878	-0.5129767510168408	0.5129767510168408
0.8483283283283283	4.28603980108509	3.769090777604683	-0.5169490234804073	0.5169490234804073
0.8492192192192192	4.294744974082186	3.773831836348868	-0.5209131377333178	0.5209131377333178
0.8501101101101101	4.303518735142316	3.778649802586105	-0.524868932556211	0.524868932556211
0.851001001001001	4.312362106085446	3.783545854627475	-0.5288162514579708	0.5288162514579708
0.8518918918918919	4.321276130108552	3.788521187528307	-0.5327549425802443	0.5327549425802443
0.8527827827827827	4.330261872365627	3.793577013766071	-0.5366848585995556	0.5366848585995556
0.8536736736736736	4.339320420567029	3.798714563939856	-0.540605856627173	0.540605856627173
0.8545645645645645	4.348452885598971	3.803935087492043	-0.544517798106928	0.544517798106928
0.8554554554554554	4.357660402163951	3.809239853452792	-0.5484205487111589	0.5484205487111589
0.8563463463463463	4.366944129442953	3.814630151207974	-0.5523139782349791	0.5523139782349791
0.8572372372372372	4.376305251780318	3.820107291291269	-0.5561979604890492	0.5561979604890492
0.8581281281281281	4.385744979392184	3.825672606201123	-0.5600723731910615	0.5600723731910615
0.859019019019019	4.395264549099492	3.831327451243359	-0.5639370978561336	0.5639370978561336
0.8599099099099099	4.404865225086536	3.837073205400237	-0.5677920196862987	0.5677920196862987
0.8608008008008008	4.414548299686149	3.842911272226829	-0.5716370274593192	0.5716370274593192
0.8616916916916917	4.424315094192607	3.848843080775601	-0.5754720134170062	0.5754720134170062
0.8625825825825826	4.434166959703454	3.854870086550175	-0.5792968731532793	0.5792968731532793
0.8634734734734735	4.444105277991419	3.860993772489265	-0.5831115055021541	0.5831115055021541
0.8643643643643644	4.454131462407768	3.867215649981886	-0.5869158124258824	0.5869158124258824
0.8652552552552553	4.464246958818384	3.873537259914936	-0.5907096989034475	0.5907096989034475
0.8661461461461462	4.474453246574019	3.879960173754381	-0.5944930728196374	0.5944930728196374
0.8670370370370371	4.484751839516195	3.886485994661282	-0.5982658448549132	0.5982658448549132
0.8679279279279279	4.495144287020311	3.893116358644053	-0.6020279283762582	0.6020279283762582
0.8688188188188188	4.50563217507759	3.899852935748321	-0.6057792393292689	0.6057792393292689
0.8697097097097097	4.516217127417596	3.906697431285952	-0.609519696131644	0.609519696131644
0.8706006006006006	4.526900806673131	3.913651587104791	-0.6132492195683406	0.6132492195683406
0.8714914914914915	4.537684915589407	3.920717182900857	-0.6169677326885497	0.6169677326885497
0.8723823823823824	4.548571198279511	3.927896037574758	-0.6206751607047529	0.6206751607047529
0.8732732732732733	4.55956144152826	3.935190010634236	-0.624371430894024	0.624371430894024
0.8741641641641642	4.570657476146673	3.942601003644872	-0.6280564725018012	0.6280564725018012
0.8750550550550551	4.581861178379405	3.950130961731083	-0.6317302166483212	0.6317302166483212
0.875945945945946	4.593174471367594	3.957781875129684	-0.6353925962379106	0.6353925962379106
0.8768368368368368	4.604599326669732	3.965555780798404	-0.6390435458713277	0.6390435458713277
0.8777277277277277	4.616137765843304	3.973454764081957	-0.6426830017613465	0.6426830017613465
0.8786186186186186	4.627791862090058	3.981480960438317	-0.6463109016517414	0.6463109016517414
0.8795095095095095	4.639563741968011	3.989636557228116	-0.6499271847398949	0.6499271847398949
0.8804004004004004	4.651455587173341	3.997923795570211	-0.6535317916031294	0.6535317916031294
0.8812912912912912	4.663469636395631	4.006344972266628	-0.6571246641290029	0.6571246641290029
0.8821821821821821	4.675608187250028	4.014902441800368	-0.6607057454496603	0.6607057454496603
0.883073073073073	4.687873598290109	4.023598618409688	-0.6642749798804211	0.6642749798804211
0.8839639639639639	4.700268291105493	4.032435978242759	-0.6678323128627337	0.6678323128627337
0.8848548548548548	4.712794752508439	4.041417061596807	-0.6713776909116325	0.6713776909116325
0.8857457457457457	4.725455536813926	4.050544475246117	-0.6749110615678084	0.6749110615678084
0.8866366366366366	4.738253268217969	4.059820894863561	-0.6784323733544078	0.6784323733544078
0.8875275275275275	4.751190643279242	4.069249067540582	-0.6819415757386595	0.6819415757386595
0.8884184184184184	4.764270433509322	4.078831814410884	-0.6854386190984387	0.6854386190984387
0.8893093093093093	4.777495488077246	4.088572033383456	-0.6889234546937901	0.6889234546937901
0.8902002002002002	4.790868736634375	4.098472701990823	-0.6923960346435525	0.6923960346435525
0.8910910910910911	4.804393192265954	4.108536880358892	-0.6958563119070611	0.6958563119070611
0.891981981981982	4.818071954576138	4.118767714305113	-0.699304240271025	0.699304240271025
0.8928728728728729	4.831908212913685	4.129168438572128	-0.7027397743415573	0.7027397743415573
0.8937637637637638	4.845905249745945	4.139742380204535	-0.7061628695414095	0.7061628695414095
0.8946546546546547	4.860066444189288	4.150492962076919	-0.7095734821123685	0.7095734821123685
0.8955455455455456	4.87439527570462	4.161423706581804	-0.712971569122816	0.712971569122816
0.8964364364364364	4.888895327967179	4.172538239486776	-0.716357088480402	0.716357088480402
0.8973273273273273	4.903570292920424	4.18384029397064	-0.7197299989497843	0.7197299989497843
0.8982182182182182	4.918423975024453	4.195333714849106	-0.7230902601753471	0.7230902601753471
0.8991091091091091	4.933460295710093	4.207022463001254	-0.7264378327088394	0.7264378327088394
0.9	4.948683298050514	4.218910620008744	-0.7297726780417699	0.7297726780417699


==> plot_data/gff_1.618_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.000000 1.000000 0.000000 1.000000 1.000000
0.010985 1.000000 1.000000 0.000000 1.000000 1.000000
0.011970 1.000000 1.000000 0.000000 1.000000 1.000000
0.012955 1.000000 1.000000 0.000000 1.000000 1.000000
0.013940 1.000000 1.000000 0.000000 1.000000 1.000000
0.014925 1.000000 1.000000 0.000000 1.000000 1.000000
0.015910 1.000000 1.000000 0.000000 1.000000 1.000001
0.016895 1.000000 1.000001 0.000000 1.000000 1.000001
0.017880 1.000000 1.000001 0.000000 1.000001 1.000001
0.018865 1.000000 1.000001 0.000000 1.000001 1.000001
0.019850 1.000000 1.000001 0.000000 1.000001 1.000001
0.020835 1.000000 1.000001 0.000000 1.000001 1.000001
0.021820 1.000000 1.000001 0.000000 1.000001 1.000002
0.022805 1.000000 1.000002 0.000000 1.000001 1.000002
0.023790 1.000000 1.000002 0.000000 1.000001 1.000002
0.024775 1.000001 1.000002 0.000000 1.000002 1.000002
0.025760 1.000001 1.000002 0.000000 1.000002 1.000003
0.026745 1.000001 1.000003 0.000000 1.000002 1.000003
0.027730 1.000001 1.000003 0.000001 1.000002 1.000004
0.028715 1.000001 1.000003 0.000001 1.000003 1.000004
0.029699 1.000001 1.000004 0.000001 1.000003 1.000004
0.030684 1.000001 1.000004 0.000001 1.000003 1.000005
0.031669 1.000002 1.000005 0.000001 1.000004 1.000006
0.032654 1.000002 1.000005 0.000001 1.000004 1.000006
0.033639 1.000002 1.000006 0.000001 1.000005 1.000007
0.034624 1.000002 1.000006 0.000001 1.000005 1.000008
0.035609 1.000003 1.000007 0.000001 1.000006 1.000008
0.036594 1.000003 1.000008 0.000001 1.000007 1.000009
0.037579 1.000003 1.000009 0.000001 1.000007 1.000010
0.038564 1.000004 1.000009 0.000002 1.000008 1.000011
0.039549 1.000004 1.000010 0.000002 1.000009 1.000012
0.040534 1.000004 1.000011 0.000002 1.000010 1.000013
0.041519 1.000005 1.000012 0.000002 1.000010 1.000014
0.042504 1.000005 1.000013 0.000002 1.000011 1.000015
0.043489 1.000006 1.000015 0.000002 1.000012 1.000017
0.044474 1.000007 1.000016 0.000002 1.000013 1.000018
0.045459 1.000007 1.000017 0.000003 1.000015 1.000020
0.046444 1.000008 1.000018 0.000003 1.000016 1.000021
0.047429 1.000009 1.000020 0.000003 1.000017 1.000023
0.048414 1.000010 1.000021 0.000003 1.000018 1.000024
0.049399 1.000011 1.000023 0.000003 1.000020 1.000026
0.050384 1.000012 1.000025 0.000003 1.000021 1.000028
0.051369 1.000013 1.000027 0.000004 1.000023 1.000030
0.052354 1.000014 1.000028 0.000004 1.000025 1.000032
0.053339 1.000015 1.000030 0.000004 1.000026 1.000035
0.054324 1.000016 1.000033 0.000004 1.000028 1.000037
0.055309 1.000017 1.000035 0.000005 1.000030 1.000039
0.056294 1.000019 1.000037 0.000005 1.000032 1.000042
0.057279 1.000020 1.000040 0.000005 1.000034 1.000045
0.058264 1.000022 1.000042 0.000005 1.000037 1.000048
0.059249 1.000023 1.000045 0.000006 1.000039 1.000051
0.060234 1.000025 1.000048 0.000006 1.000042 1.000054
0.061219 1.000027 1.000051 0.000006 1.000044 1.000057
0.062204 1.000029 1.000054 0.000007 1.000047 1.000060
0.063189 1.000031 1.000057 0.000007 1.000050 1.000064
0.064174 1.000033 1.000060 0.000007 1.000053 1.000068
0.065159 1.000035 1.000064 0.000008 1.000056 1.000072
0.066144 1.000038 1.000068 0.000008 1.000060 1.000076
0.067129 1.000040 1.000071 0.000008 1.000063 1.000080
0.068114 1.000043 1.000076 0.000009 1.000067 1.000084
0.069098 1.000046 1.000080 0.000009 1.000071 1.000089
0.070083 1.000049 1.000084 0.000009 1.000075 1.000094
0.071068 1.000052 1.000089 0.000010 1.000079 1.000098
0.072053 1.000055 1.000093 0.000010 1.000083 1.000104
0.073038 1.000058 1.000098 0.000011 1.000088 1.000109
0.074023 1.000062 1.000103 0.000011 1.000092 1.000115
0.075008 1.000066 1.000109 0.000012 1.000097 1.000120
0.075993 1.000070 1.000114 0.000012 1.000102 1.000126
0.076978 1.000074 1.000120 0.000012 1.000108 1.000133
0.077963 1.000078 1.000126 0.000013 1.000113 1.000139
0.078948 1.000082 1.000132 0.000013 1.000119 1.000146
0.079933 1.000087 1.000139 0.000014 1.000125 1.000153
0.080918 1.000092 1.000145 0.000014 1.000131 1.000160
0.081903 1.000097 1.000152 0.000015 1.000137 1.000167
0.082888 1.000102 1.000160 0.000016 1.000144 1.000175
0.083873 1.000108 1.000167 0.000016 1.000151 1.000183
0.084858 1.000113 1.000175 0.000017 1.000158 1.000191
0.085843 1.000119 1.000183 0.000017 1.000166 1.000200
0.086828 1.000126 1.000191 0.000018 1.000173 1.000209
0.087813 1.000132 1.000200 0.000018 1.000181 1.000218
0.088798 1.000139 1.000208 0.000019 1.000189 1.000227
0.089783 1.000146 1.000218 0.000020 1.000198 1.000237
0.090768 1.000153 1.000227 0.000020 1.000207 1.000247
0.091753 1.000161 1.000237 0.000021 1.000216 1.000258
0.092738 1.000168 1.000247 0.000021 1.000225 1.000268
0.093723 1.000177 1.000257 0.000022 1.000235 1.000280
0.094708 1.000185 1.000268 0.000023 1.000245 1.000291
0.095693 1.000194 1.000279 0.000023 1.000256 1.000303
0.096678 1.000203 1.000291 0.000024 1.000267 1.000315
0.097663 1.000212 1.000303 0.000025 1.000278 1.000328
0.098648 1.000222 1.000315 0.000026 1.000289 1.000341
0.099633 1.000232 1.000328 0.000026 1.000301 1.000354
0.100618 1.000243 1.000341 0.000027 1.000314 1.000368
0.101603 1.000253 1.000354 0.000028 1.000326 1.000382
0.102588 1.000265 1.000368 0.000029 1.000339 1.000397
0.103573 1.000276 1.000382 0.000029 1.000353 1.000412
0.104558 1.000288 1.000397 0.000030 1.000367 1.000427
0.105543 1.000301 1.000412 0.000031 1.000381 1.000443
0.106528 1.000313 1.000428 0.000032 1.000396 1.000459
0.107513 1.000327 1.000444 0.000033 1.000411 1.000476
0.108497 1.000340 1.000460 0.000033 1.000427 1.000494
0.109482 1.000355 1.000477 0.000034 1.000443 1.000512
0.110467 1.000369 1.000495 0.000035 1.000460 1.000530
0.111452 1.000384 1.000513 0.000036 1.000477 1.000549
0.112437 1.000400 1.000532 0.000037 1.000495 1.000568
0.113422 1.000416 1.000551 0.000038 1.000513 1.000588
0.114407 1.000432 1.000570 0.000039 1.000532 1.000609
0.115392 1.000450 1.000590 0.000039 1.000551 1.000630
0.116377 1.000467 1.000611 0.000040 1.000571 1.000651
0.117362 1.000485 1.000632 0.000041 1.000591 1.000674
0.118347 1.000504 1.000654 0.000042 1.000612 1.000697
0.119332 1.000523 1.000677 0.000043 1.000634 1.000720
0.120317 1.000543 1.000700 0.000044 1.000656 1.000744
0.121302 1.000564 1.000724 0.000045 1.000679 1.000769
0.122287 1.000585 1.000748 0.000046 1.000702 1.000794
0.123272 1.000607 1.000773 0.000047 1.000726 1.000820
0.124257 1.000629 1.000799 0.000048 1.000751 1.000847
0.125242 1.000652 1.000825 0.000049 1.000776 1.000874
0.126227 1.000676 1.000852 0.000050 1.000802 1.000902
0.127212 1.000700 1.000880 0.000051 1.000829 1.000931
0.128197 1.000725 1.000909 0.000052 1.000857 1.000961
0.129182 1.000751 1.000938 0.000053 1.000885 1.000991
0.130167 1.000777 1.000968 0.000054 1.000914 1.001022
0.131152 1.000805 1.000999 0.000055 1.000943 1.001054
0.132137 1.000833 1.001030 0.000056 1.000974 1.001086
0.133122 1.000861 1.001062 0.000057 1.001005 1.001120
0.134107 1.000891 1.001095 0.000058 1.001037 1.001154
0.135092 1.000921 1.001129 0.000059 1.001070 1.001189
0.136077 1.000953 1.001164 0.000060 1.001104 1.001225
0.137062 1.000985 1.001200 0.000061 1.001138 1.001261
0.138047 1.001018 1.001236 0.000063 1.001174 1.001299
0.139032 1.001051 1.001274 0.000064 1.001210 1.001338
0.140017 1.001086 1.001312 0.000065 1.001247 1.001377
0.141002 1.001122 1.001352 0.000066 1.001286 1.001417
0.141987 1.001158 1.001392 0.000067 1.001325 1.001459
0.142972 1.001196 1.001433 0.000068 1.001365 1.001501
0.143957 1.001234 1.001475 0.000069 1.001406 1.001544
0.144942 1.001274 1.001518 0.000070 1.001448 1.001589
0.145927 1.001314 1.001562 0.000072 1.001491 1.001634
0.146912 1.001356 1.001608 0.000073 1.001535 1.001680
0.147896 1.001398 1.001654 0.000074 1.001580 1.001728
0.148881 1.001442 1.001701 0.000075 1.001626 1.001776
0.149866 1.001486 1.001750 0.000076 1.001674 1.001826
0.150851 1.001532 1.001799 0.000077 1.001722 1.001877
0.151836 1.001579 1.001850 0.000078 1.001772 1.001928
0.152821 1.001627 1.001902 0.000080 1.001822 1.001981
0.153806 1.001677 1.001955 0.000081 1.001874 1.002036
0.154791 1.001727 1.002009 0.000082 1.001927 1.002091
0.155776 1.001779 1.002065 0.000083 1.001981 1.002148
0.156761 1.001832 1.002121 0.000084 1.002037 1.002206
0.157746 1.001886 1.002179 0.000085 1.002094 1.002265
0.158731 1.001941 1.002238 0.000087 1.002152 1.002325
0.159716 1.001998 1.002299 0.000088 1.002211 1.002387
0.160701 1.002056 1.002361 0.000089 1.002272 1.002450
0.161686 1.002116 1.002424 0.000090 1.002334 1.002514
0.162671 1.002177 1.002489 0.000091 1.002398 1.002580
0.163656 1.002239 1.002555 0.000092 1.002462 1.002647
0.164641 1.002303 1.002622 0.000094 1.002529 1.002716
0.165626 1.002368 1.002691 0.000095 1.002596 1.002786
0.166611 1.002435 1.002762 0.000096 1.002666 1.002858
0.167596 1.002503 1.002833 0.000097 1.002736 1.002931
0.168581 1.002573 1.002907 0.000098 1.002809 1.003005
0.169566 1.002644 1.002982 0.000099 1.002883 1.003081
0.170551 1.002717 1.003058 0.000101 1.002958 1.003159
0.171536 1.002792 1.003137 0.000102 1.003035 1.003238
0.172521 1.002868 1.003216 0.000103 1.003114 1.003319
0.173506 1.002946 1.003298 0.000104 1.003194 1.003402
0.174491 1.003026 1.003381 0.000105 1.003276 1.003486
0.175476 1.003107 1.003466 0.000106 1.003360 1.003572
0.176461 1.003190 1.003553 0.000107 1.003445 1.003660
0.177446 1.003275 1.003641 0.000108 1.003533 1.003750
0.178431 1.003362 1.003731 0.000110 1.003622 1.003841
0.179416 1.003451 1.003824 0.000111 1.003713 1.003934
0.180401 1.003541 1.003917 0.000112 1.003806 1.004029
0.181386 1.003634 1.004013 0.000113 1.003901 1.004126
0.182371 1.003729 1.004111 0.000114 1.003997 1.004225
0.183356 1.003825 1.004211 0.000115 1.004096 1.004326
0.184341 1.003924 1.004313 0.000116 1.004197 1.004429
0.185326 1.004024 1.004416 0.000117 1.004299 1.004533
0.186311 1.004127 1.004522 0.000118 1.004404 1.004640
0.187295 1.004232 1.004630 0.000119 1.004511 1.004749
0.188280 1.004339 1.004740 0.000120 1.004620 1.004860
0.189265 1.004448 1.004853 0.000121 1.004732 1.004974
0.190250 1.004560 1.004967 0.000122 1.004845 1.005089
0.191235 1.004674 1.005084 0.000123 1.004961 1.005207
0.192220 1.004790 1.005203 0.000124 1.005079 1.005327
0.193205 1.004908 1.005324 0.000125 1.005199 1.005449
0.194190 1.005029 1.005448 0.000126 1.005322 1.005573
0.195175 1.005152 1.005574 0.000127 1.005447 1.005700
0.196160 1.005278 1.005702 0.000128 1.005574 1.005830
0.197145 1.005407 1.005833 0.000128 1.005705 1.005961
0.198130 1.005538 1.005966 0.000129 1.005837 1.006096
0.199115 1.005671 1.006102 0.000130 1.005972 1.006232
0.200100 1.005807 1.006241 0.000131 1.006110 1.006372
0.201085 1.005946 1.006382 0.000132 1.006250 1.006514
0.202070 1.006088 1.006526 0.000133 1.006393 1.006658
0.203055 1.006232 1.006672 0.000133 1.006539 1.006806
0.204040 1.006379 1.006821 0.000134 1.006687 1.006956
0.205025 1.006529 1.006974 0.000135 1.006839 1.007108
0.206010 1.006682 1.007128 0.000135 1.006993 1.007264
0.206995 1.006838 1.007286 0.000136 1.007150 1.007422
0.207980 1.006997 1.007447 0.000137 1.007310 1.007584
0.208965 1.007159 1.007610 0.000137 1.007473 1.007748
0.209950 1.007324 1.007777 0.000138 1.007639 1.007915
0.210935 1.007492 1.007947 0.000139 1.007808 1.008085
0.211920 1.007663 1.008119 0.000139 1.007980 1.008259
0.212905 1.007838 1.008295 0.000140 1.008156 1.008435
0.213890 1.008016 1.008475 0.000140 1.008334 1.008615
0.214875 1.008197 1.008657 0.000141 1.008516 1.008798
0.215860 1.008381 1.008843 0.000141 1.008702 1.008984
0.216845 1.008569 1.009032 0.000142 1.008890 1.009173
0.217830 1.008761 1.009224 0.000142 1.009082 1.009366
0.218815 1.008956 1.009420 0.000142 1.009278 1.009562
0.219800 1.009155 1.009619 0.000143 1.009477 1.009762
0.220785 1.009357 1.009822 0.000143 1.009679 1.009965
0.221770 1.009563 1.010029 0.000143 1.009886 1.010172
0.222755 1.009773 1.010239 0.000143 1.010096 1.010382
0.223740 1.009986 1.010453 0.000144 1.010309 1.010597
0.224725 1.010204 1.010671 0.000144 1.010527 1.010814
0.225710 1.010425 1.010892 0.000144 1.010748 1.011036
0.226694 1.010651 1.011118 0.000144 1.010974 1.011262
0.227679 1.010880 1.011347 0.000144 1.011203 1.011491
0.228664 1.011114 1.011580 0.000144 1.011436 1.011724
0.229649 1.011352 1.011818 0.000144 1.011674 1.011962
0.230634 1.011594 1.012059 0.000144 1.011915 1.012203
0.231619 1.011840 1.012305 0.000144 1.012161 1.012449
0.232604 1.012091 1.012555 0.000144 1.012411 1.012699
0.233589 1.012346 1.012809 0.000144 1.012666 1.012953
0.234574 1.012606 1.013068 0.000143 1.012925 1.013212
0.235559 1.012870 1.013331 0.000143 1.013188 1.013474
0.236544 1.013139 1.013599 0.000143 1.013456 1.013742
0.237529 1.013413 1.013871 0.000142 1.013729 1.014013
0.238514 1.013691 1.014148 0.000142 1.014006 1.014290
0.239499 1.013974 1.014429 0.000142 1.014288 1.014571
0.240484 1.014262 1.014716 0.000141 1.014574 1.014857
0.241469 1.014555 1.015007 0.000141 1.014866 1.015147
0.242454 1.014854 1.015303 0.000140 1.015163 1.015443
0.243439 1.015157 1.015604 0.000139 1.015464 1.015743
0.244424 1.015465 1.015910 0.000139 1.015771 1.016049
0.245409 1.015779 1.016221 0.000138 1.016083 1.016359
0.246394 1.016098 1.016537 0.000137 1.016400 1.016675
0.247379 1.016423 1.016859 0.000137 1.016722 1.016996
0.248364 1.016753 1.017186 0.000136 1.017050 1.017322
0.249349 1.017088 1.017518 0.000135 1.017384 1.017653
0.250334 1.017430 1.017856 0.000134 1.017722 1.017990
0.251319 1.017777 1.018200 0.000133 1.018067 1.018333
0.252304 1.018129 1.018549 0.000132 1.018417 1.018681
0.253289 1.018488 1.018904 0.000131 1.018773 1.019034
0.254274 1.018853 1.019265 0.000129 1.019135 1.019394
0.255259 1.019224 1.019631 0.000128 1.019503 1.019759
0.256244 1.019601 1.020004 0.000127 1.019877 1.020131
0.257229 1.019984 1.020382 0.000126 1.020257 1.020508
0.258214 1.020373 1.020767 0.000124 1.020643 1.020891
0.259199 1.020769 1.021158 0.000123 1.021036 1.021281
0.260184 1.021172 1.021556 0.000121 1.021435 1.021677
0.261169 1.021581 1.021960 0.000120 1.021840 1.022079
0.262154 1.021997 1.022370 0.000118 1.022252 1.022488
0.263139 1.022420 1.022787 0.000116 1.022671 1.022903
0.264124 1.022849 1.023211 0.000114 1.023096 1.023325
0.265109 1.023286 1.023641 0.000113 1.023529 1.023754
0.266093 1.023729 1.024079 0.000111 1.023968 1.024189
0.267078 1.024180 1.024523 0.000109 1.024414 1.024632
0.268063 1.024638 1.024974 0.000107 1.024868 1.025081
0.269048 1.025103 1.025433 0.000105 1.025328 1.025538
0.270033 1.025576 1.025899 0.000102 1.025796 1.026001
0.271018 1.026057 1.026372 0.000100 1.026272 1.026472
0.272003 1.026545 1.026853 0.000098 1.026755 1.026951
0.272988 1.027041 1.027341 0.000096 1.027246 1.027437
0.273973 1.027545 1.027837 0.000093 1.027744 1.027930
0.274958 1.028057 1.028341 0.000091 1.028250 1.028432
0.275943 1.028577 1.028853 0.000088 1.028765 1.028941
0.276928 1.029105 1.029373 0.000085 1.029287 1.029458
0.277913 1.029642 1.029900 0.000083 1.029818 1.029983
0.278898 1.030187 1.030437 0.000080 1.030357 1.030516
0.279883 1.030741 1.030981 0.000077 1.030904 1.031058
0.280868 1.031303 1.031534 0.000074 1.031460 1.031608
0.281853 1.031874 1.032096 0.000071 1.032025 1.032167
0.282838 1.032454 1.032666 0.000068 1.032598 1.032734
0.283823 1.033044 1.033245 0.000065 1.033180 1.033310
0.284808 1.033642 1.033833 0.000061 1.033771 1.033894
0.285793 1.034249 1.034430 0.000058 1.034372 1.034488
0.286778 1.034867 1.035036 0.000055 1.034981 1.035091
0.287763 1.035493 1.035652 0.000051 1.035601 1.035703
0.288748 1.036130 1.036277 0.000048 1.036229 1.036324
0.289733 1.036776 1.036911 0.000044 1.036867 1.036955
0.290718 1.037432 1.037556 0.000040 1.037515 1.037596
0.291703 1.038098 1.038210 0.000036 1.038173 1.038246
0.292688 1.038774 1.038874 0.000033 1.038841 1.038906
0.293673 1.039461 1.039548 0.000029 1.039519 1.039577
0.294658 1.040158 1.040232 0.000025 1.040208 1.040257
0.295643 1.040866 1.040927 0.000020 1.040907 1.040948
0.296628 1.041585 1.041633 0.000016 1.041616 1.041649
0.297613 1.042314 1.042349 0.000012 1.042336 1.042361
0.298598 1.043055 1.043075 0.000008 1.043067 1.043083
0.299583 1.043807 1.043813 0.000005 1.043808 1.043818
0.300568 1.044570 1.044562 0.000004 1.044557 1.044566
0.301553 1.045345 1.045322 0.000008 1.045314 1.045330
0.302538 1.046131 1.046093 0.000012 1.046081 1.046106
0.303523 1.046929 1.046876 0.000017 1.046860 1.046893
0.304508 1.047739 1.047671 0.000022 1.047649 1.047693
0.305492 1.048562 1.048478 0.000027 1.048451 1.048505
0.306477 1.049396 1.049296 0.000032 1.049264 1.049328
0.307462 1.050243 1.050127 0.000037 1.050090 1.050164
0.308447 1.051103 1.050970 0.000043 1.050928 1.051013
0.309432 1.051976 1.051826 0.000048 1.051778 1.051874
0.310417 1.052861 1.052694 0.000053 1.052641 1.052748
0.311402 1.053760 1.053576 0.000059 1.053516 1.053635
0.312387 1.054672 1.054470 0.000065 1.054405 1.054535
0.313372 1.055597 1.055377 0.000071 1.055306 1.055448
0.314357 1.056536 1.056298 0.000077 1.056221 1.056375
0.315342 1.057489 1.057232 0.000083 1.057150 1.057315
0.316327 1.058456 1.058180 0.000089 1.058092 1.058269
0.317312 1.059437 1.059142 0.000095 1.059047 1.059237
0.318297 1.060433 1.060118 0.000101 1.060017 1.060220
0.319282 1.061443 1.061109 0.000108 1.061001 1.061216
0.320267 1.062468 1.062113 0.000114 1.061999 1.062228
0.321252 1.063508 1.063133 0.000121 1.063012 1.063254
0.322237 1.064563 1.064167 0.000128 1.064040 1.064295
0.323222 1.065633 1.065217 0.000135 1.065082 1.065351
0.324207 1.066719 1.066281 0.000142 1.066140 1.066423
0.325192 1.067821 1.067361 0.000149 1.067213 1.067510
0.326177 1.068939 1.068457 0.000156 1.068302 1.068613
0.327162 1.070072 1.069569 0.000163 1.069406 1.069732
0.328147 1.071223 1.070697 0.000170 1.070526 1.070867
0.329132 1.072390 1.071841 0.000178 1.071663 1.072018
0.330117 1.073573 1.073001 0.000185 1.072816 1.073187
0.331102 1.074774 1.074178 0.000193 1.073985 1.074372
0.332087 1.075992 1.075373 0.000201 1.075172 1.075574
0.333072 1.077228 1.076584 0.000209 1.076375 1.076793
0.334057 1.078481 1.077813 0.000217 1.077596 1.078030
0.335042 1.079752 1.079059 0.000225 1.078834 1.079284
0.336027 1.081042 1.080323 0.000233 1.080090 1.080557
0.337012 1.082349 1.081606 0.000242 1.081364 1.081847
0.337997 1.083676 1.082906 0.000250 1.082656 1.083156
0.338982 1.085021 1.084226 0.000259 1.083967 1.084484
0.339967 1.086386 1.085564 0.000267 1.085296 1.085831
0.340952 1.087770 1.086921 0.000276 1.086645 1.087197
0.341937 1.089173 1.088297 0.000285 1.088012 1.088582
0.342922 1.090597 1.089693 0.000294 1.089399 1.089987
0.343907 1.092040 1.091109 0.000303 1.090806 1.091412
0.344891 1.093504 1.092545 0.000312 1.092232 1.092857
0.345876 1.094989 1.094001 0.000322 1.093679 1.094323
0.346861 1.096495 1.095478 0.000331 1.095147 1.095809
0.347846 1.098022 1.096976 0.000341 1.096635 1.097316
0.348831 1.099570 1.098495 0.000350 1.098144 1.098845
0.349816 1.101140 1.100035 0.000360 1.099675 1.100395
0.350801 1.102732 1.101597 0.000370 1.101227 1.101967
0.351786 1.104347 1.103181 0.000380 1.102801 1.103561
0.352771 1.105984 1.104787 0.000390 1.104397 1.105178
0.353756 1.107644 1.106416 0.000401 1.106015 1.106817
0.354741 1.109328 1.108068 0.000411 1.107657 1.108479
0.355726 1.111034 1.109743 0.000422 1.109321 1.110164
0.356711 1.112765 1.111441 0.000432 1.111009 1.111873
0.357696 1.114520 1.113163 0.000443 1.112720 1.113606
0.358681 1.116299 1.114909 0.000454 1.114456 1.115363
0.359666 1.118103 1.116680 0.000465 1.116215 1.117145
0.360651 1.119932 1.118475 0.000476 1.118000 1.118951
0.361636 1.121787 1.120296 0.000487 1.119809 1.120783
0.362621 1.123667 1.122141 0.000498 1.121643 1.122640
0.363606 1.125573 1.124013 0.000510 1.123503 1.124523
0.364591 1.127506 1.125910 0.000521 1.125389 1.126432
0.365576 1.129465 1.127834 0.000533 1.127301 1.128367
0.366561 1.131451 1.129785 0.000545 1.129240 1.130329
0.367546 1.133465 1.131762 0.000557 1.131206 1.132319
0.368531 1.135507 1.133767 0.000569 1.133199 1.134336
0.369516 1.137576 1.135800 0.000581 1.135219 1.136381
0.370501 1.139674 1.137861 0.000593 1.137268 1.138454
0.371486 1.141801 1.139950 0.000605 1.139345 1.140556
0.372471 1.143958 1.142069 0.000618 1.141451 1.142686
0.373456 1.146144 1.144216 0.000630 1.143586 1.144846
0.374441 1.148359 1.146393 0.000643 1.145750 1.147036
0.375426 1.150606 1.148600 0.000656 1.147945 1.149256
0.376411 1.152883 1.150838 0.000669 1.150169 1.151507
0.377396 1.155191 1.153106 0.000682 1.152424 1.153788
0.378381 1.157530 1.155406 0.000695 1.154711 1.156101
0.379366 1.159902 1.157737 0.000708 1.157029 1.158445
0.380351 1.162306 1.160100 0.000721 1.159378 1.160821
0.381336 1.164743 1.162495 0.000735 1.161760 1.163230
0.382321 1.167213 1.164924 0.000749 1.164175 1.165672
0.383306 1.169716 1.167385 0.000762 1.166623 1.168148
0.384290 1.172254 1.169881 0.000776 1.169105 1.170657
0.385275 1.174826 1.172410 0.000790 1.171620 1.173200
0.386260 1.177433 1.174974 0.000804 1.174170 1.175778
0.387245 1.180076 1.177573 0.000818 1.176755 1.178392
0.388230 1.182754 1.180208 0.000832 1.179375 1.181040
0.389215 1.185469 1.182878 0.000847 1.182032 1.183725
0.390200 1.188220 1.185585 0.000861 1.184724 1.186447
0.391185 1.191009 1.188329 0.000876 1.187453 1.189205
0.392170 1.193836 1.191110 0.000891 1.190220 1.192001
0.393155 1.196700 1.193930 0.000905 1.193024 1.194835
0.394140 1.199604 1.196787 0.000920 1.195867 1.197707
0.395125 1.202546 1.199683 0.000935 1.198748 1.200619
0.396110 1.205528 1.202619 0.000951 1.201668 1.203569
0.397095 1.208551 1.205594 0.000966 1.204628 1.206560
0.398080 1.211614 1.208610 0.000981 1.207629 1.209591
0.399065 1.214718 1.211667 0.000997 1.210670 1.212663
0.400050 1.217865 1.214765 0.001012 1.213753 1.215777
0.401035 1.221053 1.217905 0.001028 1.216877 1.218933
0.402020 1.224285 1.221087 0.001044 1.220044 1.222131
0.403005 1.227559 1.224313 0.001059 1.223254 1.225373
0.403990 1.230878 1.227582 0.001075 1.226507 1.228658
0.404975 1.234242 1.230896 0.001091 1.229805 1.231987
0.405960 1.237650 1.234254 0.001108 1.233147 1.235362
0.406945 1.241104 1.237658 0.001124 1.236534 1.238782
0.407930 1.244605 1.241107 0.001140 1.239967 1.242248
0.408915 1.248152 1.244604 0.001157 1.243447 1.245760
0.409900 1.251747 1.248147 0.001173 1.246974 1.249320
0.410885 1.255390 1.251738 0.001190 1.250548 1.252927
0.411870 1.259081 1.255377 0.001206 1.254171 1.256584
0.412855 1.262822 1.259065 0.001223 1.257842 1.260289
0.413840 1.266613 1.262803 0.001240 1.261563 1.264044
0.414825 1.270455 1.266592 0.001257 1.265335 1.267849
0.415810 1.274348 1.270431 0.001274 1.269157 1.271705
0.416795 1.278293 1.274322 0.001291 1.273030 1.275613
0.417780 1.282290 1.278265 0.001309 1.276956 1.279574
0.418765 1.286341 1.282261 0.001326 1.280935 1.283587
0.419750 1.290445 1.286311 0.001344 1.284967 1.287654
0.420735 1.294605 1.290415 0.001361 1.289054 1.291776
0.421720 1.298820 1.294574 0.001379 1.293196 1.295953
0.422705 1.303091 1.298789 0.001396 1.297393 1.300186
0.423689 1.307418 1.303061 0.001414 1.301647 1.304475
0.424674 1.311804 1.307389 0.001432 1.305957 1.308821
0.425659 1.316247 1.311776 0.001450 1.310326 1.313226
0.426644 1.320750 1.316222 0.001468 1.314754 1.317689
0.427629 1.325312 1.320727 0.001486 1.319241 1.322212
0.428614 1.329935 1.325292 0.001504 1.323788 1.326796
0.429599 1.334620 1.329918 0.001522 1.328396 1.331440
0.430584 1.339367 1.334606 0.001541 1.333066 1.336147
0.431569 1.344176 1.339357 0.001559 1.337799 1.340916
0.432554 1.349050 1.344172 0.001577 1.342595 1.345749
0.433539 1.353988 1.349051 0.001596 1.347455 1.350646
0.434524 1.358992 1.353995 0.001614 1.352380 1.355609
0.435509 1.364062 1.359005 0.001633 1.357372 1.360638
0.436494 1.369199 1.364082 0.001652 1.362430 1.365733
0.437479 1.374404 1.369226 0.001670 1.367556 1.370897
0.438464 1.379679 1.374440 0.001689 1.372751 1.376129
0.439449 1.385023 1.379723 0.001708 1.378015 1.381431
0.440434 1.390438 1.385076 0.001727 1.383350 1.386803
0.441419 1.395924 1.390501 0.001746 1.388756 1.392247
0.442404 1.401483 1.395999 0.001765 1.394234 1.397763
0.443389 1.407116 1.401569 0.001784 1.399785 1.403353
0.444374 1.412824 1.407214 0.001803 1.405411 1.409017
0.445359 1.418606 1.412934 0.001822 1.411112 1.414756
0.446344 1.424466 1.418731 0.001841 1.416889 1.420572
0.447329 1.430403 1.424604 0.001860 1.422744 1.426465
0.448314 1.436418 1.430556 0.001880 1.428676 1.432436
0.449299 1.442513 1.436587 0.001899 1.434688 1.438486
0.450284 1.448689 1.442699 0.001918 1.440780 1.444617
0.451269 1.454946 1.448892 0.001938 1.446954 1.450829
0.452254 1.461286 1.455167 0.001957 1.453210 1.457124
0.453239 1.467709 1.461526 0.001976 1.459550 1.463502
0.454224 1.474218 1.467970 0.001996 1.465974 1.469966
0.455209 1.480813 1.474499 0.002015 1.472484 1.476515
0.456194 1.487495 1.481115 0.002035 1.479081 1.483150
0.457179 1.494265 1.487820 0.002054 1.485765 1.489874
0.458164 1.501124 1.494614 0.002074 1.492540 1.496688
0.459149 1.508074 1.501498 0.002094 1.499404 1.503591
0.460134 1.515117 1.508474 0.002113 1.506360 1.510587
0.461119 1.522252 1.515542 0.002133 1.513409 1.517675
0.462104 1.529481 1.522705 0.002152 1.520553 1.524857
0.463088 1.536806 1.529963 0.002172 1.527791 1.532135
0.464073 1.544228 1.537317 0.002191 1.535126 1.539509
0.465058 1.551748 1.544770 0.002211 1.542559 1.546981
0.466043 1.559367 1.552322 0.002231 1.550091 1.554552
0.467028 1.567087 1.559974 0.002250 1.557724 1.562224
0.468013 1.574909 1.567728 0.002270 1.565458 1.569998
0.468998 1.582834 1.575585 0.002289 1.573296 1.577875
0.469983 1.590864 1.583547 0.002309 1.581238 1.585856
0.470968 1.599000 1.591615 0.002329 1.589286 1.593944
0.471953 1.607244 1.599790 0.002348 1.597442 1.602138
0.472938 1.615597 1.608074 0.002368 1.605707 1.610442
0.473923 1.624060 1.616469 0.002387 1.614082 1.618856
0.474908 1.632635 1.624975 0.002407 1.622568 1.627382
0.475893 1.641323 1.633594 0.002426 1.631168 1.636021
0.476878 1.650127 1.642329 0.002446 1.639883 1.644774
0.477863 1.659047 1.651179 0.002465 1.648714 1.653644
0.478848 1.668084 1.660148 0.002484 1.657664 1.662632
0.479833 1.677242 1.669236 0.002504 1.666732 1.671739
0.480818 1.686521 1.678445 0.002523 1.675922 1.680968
0.481803 1.695922 1.687777 0.002542 1.685235 1.690319
0.482788 1.705448 1.697233 0.002561 1.694671 1.699794
0.483773 1.715100 1.706815 0.002580 1.704235 1.709396
0.484758 1.724880 1.716525 0.002600 1.713925 1.719125
0.485743 1.734790 1.726365 0.002619 1.723746 1.728983
0.486728 1.744831 1.736335 0.002638 1.733698 1.738973
0.487713 1.755005 1.746439 0.002657 1.743782 1.749095
0.488698 1.765313 1.756677 0.002675 1.754002 1.759353
0.489683 1.775759 1.767053 0.002694 1.764358 1.769747
0.490668 1.786343 1.777566 0.002713 1.774853 1.780279
0.491653 1.797067 1.788220 0.002732 1.785489 1.790952
0.492638 1.807934 1.799017 0.002750 1.796267 1.801767
0.493623 1.818945 1.809957 0.002769 1.807189 1.812726
0.494608 1.830102 1.821044 0.002787 1.818257 1.823831
0.495593 1.841407 1.832279 0.002805 1.829473 1.835084
0.496578 1.852863 1.843664 0.002824 1.840840 1.846488
0.497563 1.864471 1.855201 0.002842 1.852359 1.858043
0.498548 1.876233 1.866893 0.002860 1.864033 1.869753
0.499533 1.888151 1.878741 0.002878 1.875863 1.881619
0.500518 1.900228 1.890748 0.002896 1.887852 1.893643
0.501503 1.912466 1.902915 0.002914 1.900002 1.905829
0.502487 1.924867 1.915246 0.002931 1.912314 1.918177
0.503472 1.937433 1.927741 0.002949 1.924792 1.930690
0.504457 1.950166 1.940404 0.002966 1.937438 1.943370
0.505442 1.963069 1.953237 0.002983 1.950253 1.956220
0.506427 1.976144 1.966242 0.003001 1.963241 1.969242
0.507412 1.989393 1.979421 0.003018 1.976403 1.982439
0.508397 2.002819 1.992777 0.003035 1.989743 1.995812
0.509382 2.016425 2.006313 0.003051 2.003261 2.009364
0.510367 2.030212 2.020030 0.003068 2.016962 2.023098
0.511352 2.044183 2.033932 0.003085 2.030847 2.037017
0.512337 2.058341 2.048020 0.003101 2.044919 2.051121
0.513322 2.072688 2.062298 0.003117 2.059181 2.065416
0.514307 2.087227 2.076768 0.003133 2.073635 2.079902
0.515292 2.101961 2.091433 0.003149 2.088284 2.094583
0.516277 2.116892 2.106295 0.003165 2.103130 2.109461
0.517262 2.132024 2.121358 0.003181 2.118177 2.124539
0.518247 2.147358 2.136623 0.003196 2.133427 2.139820
0.519232 2.162897 2.152095 0.003212 2.148883 2.155306
0.520217 2.178645 2.167775 0.003227 2.164548 2.171001
0.521202 2.194605 2.183666 0.003242 2.180424 2.186908
0.522187 2.210779 2.199772 0.003257 2.196516 2.203029
0.523172 2.227170 2.216096 0.003271 2.212825 2.219367
0.524157 2.243782 2.232641 0.003286 2.229355 2.235926
0.525142 2.260617 2.249409 0.003300 2.246109 2.252709
0.526127 2.277679 2.266404 0.003314 2.263090 2.269718
0.527112 2.294971 2.283629 0.003328 2.280301 2.286957
0.528097 2.312495 2.301087 0.003341 2.297746 2.304429
0.529082 2.330256 2.318782 0.003355 2.315427 2.322137
0.530067 2.348257 2.336717 0.003368 2.333349 2.340085
0.531052 2.366501 2.354896 0.003381 2.351514 2.358277
0.532037 2.384991 2.373321 0.003394 2.369927 2.376715
0.533022 2.403731 2.391996 0.003407 2.388589 2.395403
0.534007 2.422725 2.410925 0.003419 2.407506 2.414344
0.534992 2.441976 2.430112 0.003431 2.426681 2.433543
0.535977 2.461487 2.449560 0.003443 2.446116 2.453003
0.536962 2.481263 2.469272 0.003455 2.465817 2.472727
0.537947 2.501307 2.489253 0.003466 2.485787 2.492720
0.538932 2.521623 2.509507 0.003478 2.506029 2.512985
0.539917 2.542215 2.530037 0.003489 2.526548 2.533525
0.540902 2.563087 2.550847 0.003499 2.547348 2.554346
0.541886 2.584243 2.571942 0.003510 2.568432 2.575451
0.542871 2.605687 2.593324 0.003520 2.589804 2.596844
0.543856 2.627423 2.615000 0.003530 2.611470 2.618530
0.544841 2.649455 2.636972 0.003540 2.633432 2.640512
0.545826 2.671788 2.659245 0.003549 2.655696 2.662794
0.546811 2.694425 2.681823 0.003558 2.678265 2.685382
0.547796 2.717372 2.704712 0.003567 2.701144 2.708279
0.548781 2.740632 2.727914 0.003576 2.724338 2.731490
0.549766 2.764211 2.751435 0.003584 2.747851 2.755019
0.550751 2.788113 2.775280 0.003592 2.771687 2.778872
0.551736 2.812342 2.799452 0.003600 2.795852 2.803052
0.552721 2.836903 2.823958 0.003608 2.820350 2.827565
0.553706 2.861801 2.848801 0.003615 2.845186 2.852416
0.554691 2.887042 2.873987 0.003622 2.870365 2.877608
0.555676 2.912629 2.899520 0.003628 2.895892 2.903148
0.556661 2.938569 2.925406 0.003635 2.921771 2.929041
0.557646 2.964866 2.951650 0.003641 2.948009 2.955291
0.558631 2.991525 2.978257 0.003646 2.974611 2.981904
0.559616 3.018552 3.005233 0.003652 3.001581 3.008884
0.560601 3.045953 3.032582 0.003657 3.028925 3.036239
0.561586 3.073731 3.060311 0.003661 3.056649 3.063972
0.562571 3.101895 3.088424 0.003666 3.084758 3.092090
0.563556 3.130448 3.116928 0.003670 3.113259 3.120598
0.564541 3.159396 3.145829 0.003674 3.142156 3.149503
0.565526 3.188747 3.175132 0.003677 3.171455 3.178809
0.566511 3.218504 3.204843 0.003680 3.201163 3.208523
0.567496 3.248675 3.234968 0.003683 3.231286 3.238651
0.568481 3.279266 3.265514 0.003685 3.261829 3.269199
0.569466 3.310283 3.296487 0.003687 3.292800 3.300174
0.570451 3.341732 3.327892 0.003689 3.324204 3.331581
0.571436 3.373620 3.359737 0.003690 3.356048 3.363427
0.572421 3.405953 3.392029 0.003691 3.388338 3.395719
0.573406 3.438737 3.424773 0.003691 3.421081 3.428464
0.574391 3.471981 3.457976 0.003692 3.454285 3.461668
0.575376 3.505690 3.491646 0.003691 3.487955 3.495338
0.576361 3.539872 3.525790 0.003691 3.522099 3.529480
0.577346 3.574533 3.560414 0.003690 3.556724 3.564104
0.578331 3.609681 3.595526 0.003688 3.591837 3.599214
0.579316 3.645324 3.631133 0.003687 3.627446 3.634820
0.580301 3.681468 3.667243 0.003685 3.663559 3.670928
0.581285 3.718122 3.703864 0.003682 3.700182 3.707546
0.582270 3.755293 3.741002 0.003679 3.737323 3.744681
0.583255 3.792989 3.778667 0.003676 3.774991 3.782343
0.584240 3.831217 3.816865 0.003672 3.813193 3.820537
0.585225 3.869987 3.855606 0.003668 3.851938 3.859274
0.586210 3.909306 3.894897 0.003663 3.891234 3.898561
0.587195 3.949183 3.934747 0.003659 3.931089 3.938406
0.588180 3.989627 3.975165 0.003653 3.971512 3.978818
0.589165 4.030645 4.016159 0.003647 4.012511 4.019806
0.590150 4.072247 4.057738 0.003641 4.054096 4.061379
0.591135 4.114443 4.099910 0.003635 4.096276 4.103545
0.592120 4.157240 4.142687 0.003627 4.139059 4.146314
0.593105 4.200648 4.186075 0.003620 4.182455 4.189695
0.594090 4.244677 4.230086 0.003612 4.226474 4.233698
0.595075 4.289337 4.274728 0.003604 4.271125 4.278332
0.596060 4.334637 4.320012 0.003595 4.316417 4.323607
0.597045 4.380587 4.365948 0.003586 4.362362 4.369533
0.598030 4.427198 4.412545 0.003576 4.408969 4.416121
0.599015 4.474479 4.459814 0.003566 4.456248 4.463380
0.600000 4.522441 4.507766 0.003555 4.504210 4.511321


==> plot_data/gff_1.618_histogram_z0.500.dat <==
BinCenter Count
1.871864 2.000000
1.872597 1.000000
1.873330 0.000000
1.874062 4.000000
1.874795 7.000000
1.875528 1.000000
1.876261 8.000000
1.876993 10.000000
1.877726 4.000000
1.878459 11.000000
1.879192 10.000000
1.879924 12.000000
1.880657 10.000000
1.881390 10.000000
1.882123 2.000000
1.882855 2.000000
1.883588 1.000000
1.884321 2.000000
1.885054 2.000000
1.885786 1.000000


==> plot_data/gff_1.618_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 0.000004 0.000001 0.000003 0.000005
0.010985 0.000006 0.000001 0.000004 0.000007
0.011970 0.000007 0.000002 0.000005 0.000009
0.012955 0.000009 0.000002 0.000007 0.000012
0.013940 0.000012 0.000003 0.000009 0.000015
0.014925 0.000015 0.000004 0.000011 0.000018
0.015910 0.000018 0.000005 0.000014 0.000023
0.016895 0.000022 0.000006 0.000016 0.000027
0.017880 0.000026 0.000007 0.000020 0.000033
0.018865 0.000031 0.000008 0.000023 0.000039
0.019850 0.000037 0.000009 0.000027 0.000046
0.020835 0.000043 0.000011 0.000032 0.000053
0.021820 0.000049 0.000012 0.000037 0.000062
0.022805 0.000057 0.000014 0.000042 0.000071
0.023790 0.000065 0.000016 0.000048 0.000081
0.024775 0.000074 0.000019 0.000055 0.000092
0.025760 0.000083 0.000021 0.000062 0.000104
0.026745 0.000094 0.000024 0.000070 0.000117
0.027730 0.000105 0.000027 0.000078 0.000131
0.028715 0.000117 0.000030 0.000087 0.000147
0.029699 0.000130 0.000033 0.000097 0.000163
0.030684 0.000144 0.000037 0.000107 0.000181
0.031669 0.000159 0.000041 0.000118 0.000199
0.032654 0.000175 0.000045 0.000130 0.000219
0.033639 0.000191 0.000049 0.000142 0.000240
0.034624 0.000209 0.000054 0.000156 0.000263
0.035609 0.000228 0.000059 0.000170 0.000287
0.036594 0.000249 0.000064 0.000185 0.000312
0.037579 0.000270 0.000069 0.000200 0.000339
0.038564 0.000292 0.000075 0.000217 0.000368
0.039549 0.000316 0.000082 0.000234 0.000397
0.040534 0.000341 0.000088 0.000253 0.000429
0.041519 0.000367 0.000095 0.000272 0.000462
0.042504 0.000394 0.000102 0.000292 0.000496
0.043489 0.000423 0.000110 0.000313 0.000532
0.044474 0.000453 0.000117 0.000335 0.000570
0.045459 0.000484 0.000126 0.000358 0.000610
0.046444 0.000517 0.000134 0.000382 0.000651
0.047429 0.000551 0.000143 0.000407 0.000694
0.048414 0.000586 0.000153 0.000434 0.000739
0.049399 0.000623 0.000163 0.000461 0.000786
0.050384 0.000662 0.000173 0.000489 0.000835
0.051369 0.000702 0.000183 0.000518 0.000885
0.052354 0.000743 0.000195 0.000549 0.000938
0.053339 0.000786 0.000206 0.000580 0.000992
0.054324 0.000831 0.000218 0.000613 0.001049
0.055309 0.000877 0.000230 0.000646 0.001107
0.056294 0.000924 0.000243 0.000681 0.001167
0.057279 0.000974 0.000256 0.000717 0.001230
0.058264 0.001025 0.000270 0.000755 0.001294
0.059249 0.001077 0.000284 0.000793 0.001361
0.060234 0.001131 0.000299 0.000833 0.001430
0.061219 0.001187 0.000314 0.000873 0.001501
0.062204 0.001245 0.000329 0.000915 0.001574
0.063189 0.001304 0.000345 0.000959 0.001649
0.064174 0.001365 0.000362 0.001003 0.001727
0.065159 0.001428 0.000379 0.001049 0.001807
0.066144 0.001492 0.000397 0.001096 0.001889
0.067129 0.001558 0.000415 0.001144 0.001973
0.068114 0.001626 0.000433 0.001193 0.002060
0.069098 0.001696 0.000452 0.001244 0.002148
0.070083 0.001768 0.000472 0.001296 0.002240
0.071068 0.001841 0.000492 0.001349 0.002333
0.072053 0.001917 0.000513 0.001404 0.002429
0.073038 0.001994 0.000534 0.001460 0.002527
0.074023 0.002072 0.000555 0.001517 0.002628
0.075008 0.002153 0.000578 0.001576 0.002731
0.075993 0.002236 0.000600 0.001635 0.002836
0.076978 0.002320 0.000624 0.001696 0.002944
0.077963 0.002406 0.000648 0.001759 0.003054
0.078948 0.002495 0.000672 0.001822 0.003167
0.079933 0.002585 0.000697 0.001888 0.003281
0.080918 0.002676 0.000723 0.001954 0.003399
0.081903 0.002770 0.000749 0.002022 0.003519
0.082888 0.002866 0.000775 0.002090 0.003641
0.083873 0.002963 0.000802 0.002161 0.003766
0.084858 0.003063 0.000830 0.002232 0.003893
0.085843 0.003164 0.000859 0.002305 0.004022
0.086828 0.003267 0.000887 0.002379 0.004154
0.087813 0.003372 0.000917 0.002455 0.004289
0.088798 0.003479 0.000947 0.002532 0.004426
0.089783 0.003587 0.000978 0.002610 0.004565
0.090768 0.003698 0.001009 0.002689 0.004707
0.091753 0.003811 0.001040 0.002770 0.004851
0.092738 0.003925 0.001073 0.002852 0.004998
0.093723 0.004041 0.001106 0.002935 0.005147
0.094708 0.004159 0.001139 0.003020 0.005298
0.095693 0.004279 0.001173 0.003106 0.005452
0.096678 0.004400 0.001208 0.003193 0.005608
0.097663 0.004524 0.001243 0.003281 0.005767
0.098648 0.004649 0.001278 0.003371 0.005928
0.099633 0.004776 0.001315 0.003461 0.006091
0.100618 0.004905 0.001352 0.003554 0.006257
0.101603 0.005036 0.001389 0.003647 0.006425
0.102588 0.005168 0.001427 0.003741 0.006595
0.103573 0.005302 0.001465 0.003837 0.006768
0.104558 0.005438 0.001504 0.003934 0.006943
0.105543 0.005576 0.001544 0.004032 0.007120
0.106528 0.005715 0.001584 0.004131 0.007299
0.107513 0.005856 0.001625 0.004231 0.007481
0.108497 0.005999 0.001666 0.004332 0.007665
0.109482 0.006143 0.001708 0.004435 0.007851
0.110467 0.006289 0.001750 0.004539 0.008039
0.111452 0.006437 0.001793 0.004643 0.008230
0.112437 0.006586 0.001837 0.004749 0.008422
0.113422 0.006736 0.001880 0.004856 0.008617
0.114407 0.006889 0.001925 0.004964 0.008813
0.115392 0.007042 0.001970 0.005073 0.009012
0.116377 0.007198 0.002015 0.005183 0.009213
0.117362 0.007355 0.002061 0.005294 0.009416
0.118347 0.007513 0.002107 0.005405 0.009620
0.119332 0.007672 0.002154 0.005518 0.009827
0.120317 0.007834 0.002202 0.005632 0.010035
0.121302 0.007996 0.002250 0.005746 0.010245
0.122287 0.008160 0.002298 0.005862 0.010458
0.123272 0.008325 0.002347 0.005978 0.010671
0.124257 0.008491 0.002396 0.006095 0.010887
0.125242 0.008659 0.002445 0.006213 0.011104
0.126227 0.008828 0.002496 0.006332 0.011323
0.127212 0.008998 0.002546 0.006452 0.011544
0.128197 0.009169 0.002597 0.006572 0.011766
0.129182 0.009342 0.002648 0.006693 0.011990
0.130167 0.009515 0.002700 0.006815 0.012215
0.131152 0.009690 0.002752 0.006937 0.012442
0.132137 0.009865 0.002805 0.007060 0.012670
0.133122 0.010042 0.002858 0.007184 0.012899
0.134107 0.010219 0.002911 0.007308 0.013130
0.135092 0.010398 0.002965 0.007433 0.013362
0.136077 0.010577 0.003019 0.007558 0.013595
0.137062 0.010757 0.003073 0.007684 0.013830
0.138047 0.010938 0.003128 0.007810 0.014065
0.139032 0.011120 0.003182 0.007937 0.014302
0.140017 0.011302 0.003238 0.008064 0.014540
0.141002 0.011485 0.003293 0.008192 0.014778
0.141987 0.011669 0.003349 0.008320 0.015018
0.142972 0.011853 0.003405 0.008448 0.015258
0.143957 0.012038 0.003461 0.008576 0.015499
0.144942 0.012223 0.003518 0.008705 0.015741
0.145927 0.012409 0.003575 0.008834 0.015983
0.146912 0.012595 0.003632 0.008963 0.016226
0.147896 0.012781 0.003689 0.009092 0.016470
0.148881 0.012968 0.003746 0.009222 0.016714
0.149866 0.013155 0.003803 0.009351 0.016958
0.150851 0.013342 0.003861 0.009481 0.017203
0.151836 0.013529 0.003919 0.009610 0.017448
0.152821 0.013717 0.003977 0.009740 0.017694
0.153806 0.013904 0.004035 0.009869 0.017939
0.154791 0.014092 0.004093 0.009999 0.018185
0.155776 0.014279 0.004151 0.010128 0.018430
0.156761 0.014466 0.004209 0.010257 0.018676
0.157746 0.014653 0.004268 0.010386 0.018921
0.158731 0.014840 0.004326 0.010514 0.019166
0.159716 0.015027 0.004384 0.010643 0.019411
0.160701 0.015213 0.004442 0.010770 0.019655
0.161686 0.015399 0.004501 0.010898 0.019899
0.162671 0.015584 0.004559 0.011025 0.020143
0.163656 0.015769 0.004617 0.011152 0.020386
0.164641 0.015953 0.004675 0.011278 0.020628
0.165626 0.016136 0.004733 0.011403 0.020869
0.166611 0.016319 0.004791 0.011528 0.021110
0.167596 0.016501 0.004849 0.011653 0.021350
0.168581 0.016683 0.004906 0.011776 0.021589
0.169566 0.016863 0.004963 0.011899 0.021826
0.170551 0.017042 0.005021 0.012022 0.022063
0.171536 0.017220 0.005077 0.012143 0.022298
0.172521 0.017398 0.005134 0.012263 0.022532
0.173506 0.017574 0.005191 0.012383 0.022764
0.174491 0.017748 0.005247 0.012502 0.022995
0.175476 0.017922 0.005303 0.012619 0.023224
0.176461 0.018094 0.005358 0.012736 0.023452
0.177446 0.018264 0.005413 0.012851 0.023678
0.178431 0.018434 0.005468 0.012966 0.023902
0.179416 0.018601 0.005522 0.013079 0.024123
0.180401 0.018767 0.005576 0.013191 0.024343
0.181386 0.018931 0.005630 0.013301 0.024561
0.182371 0.019093 0.005683 0.013411 0.024776
0.183356 0.019254 0.005735 0.013518 0.024989
0.184341 0.019412 0.005787 0.013625 0.025200
0.185326 0.019569 0.005839 0.013730 0.025408
0.186311 0.019723 0.005890 0.013833 0.025613
0.187295 0.019875 0.005940 0.013935 0.025815
0.188280 0.020025 0.005990 0.014035 0.026015
0.189265 0.020173 0.006039 0.014133 0.026212
0.190250 0.020318 0.006088 0.014230 0.026405
0.191235 0.020460 0.006135 0.014325 0.026596
0.192220 0.020600 0.006182 0.014418 0.026783
0.193205 0.020738 0.006229 0.014509 0.026966
0.194190 0.020872 0.006274 0.014598 0.027147
0.195175 0.021004 0.006319 0.014685 0.027323
0.196160 0.021133 0.006363 0.014770 0.027496
0.197145 0.021259 0.006406 0.014853 0.027665
0.198130 0.021382 0.006448 0.014934 0.027830
0.199115 0.021502 0.006490 0.015012 0.027991
0.200100 0.021618 0.006530 0.015088 0.028148
0.201085 0.021731 0.006569 0.015162 0.028301
0.202070 0.021841 0.006608 0.015233 0.028449
0.203055 0.021947 0.006645 0.015302 0.028592
0.204040 0.022050 0.006682 0.015368 0.028731
0.205025 0.022149 0.006717 0.015432 0.028866
0.206010 0.022244 0.006751 0.015493 0.028995
0.206995 0.022336 0.006784 0.015551 0.029120
0.207980 0.022423 0.006816 0.015607 0.029239
0.208965 0.022506 0.006847 0.015660 0.029353
0.209950 0.022586 0.006876 0.015710 0.029462
0.210935 0.022661 0.006904 0.015757 0.029565
0.211920 0.022732 0.006931 0.015801 0.029663
0.212905 0.022798 0.006957 0.015842 0.029755
0.213890 0.022860 0.006981 0.015879 0.029842
0.214875 0.022918 0.007004 0.015914 0.029922
0.215860 0.022971 0.007025 0.015945 0.029996
0.216845 0.023019 0.007046 0.015973 0.030064
0.217830 0.023062 0.007064 0.015998 0.030126
0.218815 0.023100 0.007081 0.016019 0.030181
0.219800 0.023134 0.007097 0.016037 0.030230
0.220785 0.023162 0.007111 0.016051 0.030272
0.221770 0.023185 0.007123 0.016062 0.030308
0.222755 0.023202 0.007134 0.016069 0.030336
0.223740 0.023215 0.007143 0.016072 0.030357
0.224725 0.023222 0.007150 0.016071 0.030372
0.225710 0.023223 0.007156 0.016067 0.030378
0.226694 0.023218 0.007160 0.016059 0.030378
0.227679 0.023208 0.007162 0.016046 0.030370
0.228664 0.023192 0.007162 0.016030 0.030354
0.229649 0.023170 0.007160 0.016010 0.030330
0.230634 0.023141 0.007157 0.015985 0.030298
0.231619 0.023107 0.007151 0.015956 0.030258
0.232604 0.023067 0.007144 0.015923 0.030210
0.233589 0.023020 0.007134 0.015885 0.030154
0.234574 0.022966 0.007123 0.015843 0.030089
0.235559 0.022906 0.007109 0.015797 0.030015
0.236544 0.022839 0.007094 0.015746 0.029933
0.237529 0.022766 0.007076 0.015690 0.029842
0.238514 0.022686 0.007056 0.015630 0.029742
0.239499 0.022599 0.007034 0.015565 0.029632
0.240484 0.022504 0.007009 0.015495 0.029514
0.241469 0.022403 0.006982 0.015421 0.029386
0.242454 0.022294 0.006953 0.015341 0.029248
0.243439 0.022179 0.006922 0.015257 0.029101
0.244424 0.022055 0.006888 0.015167 0.028943
0.245409 0.021924 0.006852 0.015072 0.028776
0.246394 0.021786 0.006813 0.014972 0.028599
0.247379 0.021639 0.006772 0.014867 0.028412
0.248364 0.021485 0.006729 0.014757 0.028214
0.249349 0.021323 0.006683 0.014641 0.028006
0.250334 0.021153 0.006634 0.014519 0.027787
0.251319 0.020975 0.006582 0.014393 0.027557
0.252304 0.020789 0.006528 0.014260 0.027317
0.253289 0.020594 0.006471 0.014122 0.027065
0.254274 0.020391 0.006412 0.013979 0.026803
0.255259 0.020179 0.006350 0.013829 0.026529
0.256244 0.019959 0.006285 0.013674 0.026243
0.257229 0.019730 0.006217 0.013513 0.025946
0.258214 0.019492 0.006146 0.013346 0.025638
0.259199 0.019245 0.006072 0.013173 0.025317
0.260184 0.018989 0.005995 0.012994 0.024985
0.261169 0.018724 0.005916 0.012809 0.024640
0.262154 0.018450 0.005833 0.012617 0.024284
0.263139 0.018167 0.005747 0.012420 0.023915
0.264124 0.017874 0.005659 0.012216 0.023533
0.265109 0.017572 0.005567 0.012005 0.023139
0.266093 0.017260 0.005472 0.011789 0.022732
0.267078 0.016939 0.005373 0.011565 0.022312
0.268063 0.016608 0.005272 0.011336 0.021880
0.269048 0.016267 0.005167 0.011099 0.021434
0.270033 0.015915 0.005059 0.010856 0.020975
0.271018 0.015554 0.004948 0.010606 0.020502
0.272003 0.015183 0.004833 0.010350 0.020016
0.272988 0.014802 0.004715 0.010086 0.019517
0.273973 0.014410 0.004594 0.009816 0.019003
0.274958 0.014007 0.004469 0.009539 0.018476
0.275943 0.013595 0.004340 0.009254 0.017935
0.276928 0.013171 0.004208 0.008963 0.017380
0.277913 0.012737 0.004073 0.008664 0.016810
0.278898 0.012292 0.003934 0.008359 0.016226
0.279883 0.011837 0.003791 0.008045 0.015628
0.280868 0.011370 0.003645 0.007725 0.015015
0.281853 0.010892 0.003495 0.007397 0.014387
0.282838 0.010404 0.003341 0.007062 0.013745
0.283823 0.009903 0.003184 0.006719 0.013088
0.284808 0.009392 0.003023 0.006369 0.012415
0.285793 0.008869 0.002858 0.006011 0.011727
0.286778 0.008335 0.002689 0.005646 0.011025
0.287763 0.007789 0.002517 0.005273 0.010306
0.288748 0.007232 0.002341 0.004891 0.009573
0.289733 0.006663 0.002161 0.004502 0.008824
0.290718 0.006082 0.001977 0.004106 0.008059
0.291703 0.005489 0.001789 0.003701 0.007278
0.292688 0.004885 0.001597 0.003287 0.006482
0.293673 0.004268 0.001402 0.002866 0.005670
0.294658 0.003639 0.001204 0.002436 0.004843
0.295643 0.002998 0.001002 0.001996 0.004000
0.296628 0.002345 0.000797 0.001547 0.003142
0.297613 0.001679 0.000593 0.001087 0.002272
0.298598 0.001001 0.000393 0.000609 0.001394
0.299583 0.000311 0.000226 0.000085 0.000537
0.300568 -0.000392 0.000216 -0.000608 -0.000176
0.301553 -0.001108 0.000384 -0.001491 -0.000724
0.302538 -0.001836 0.000599 -0.002434 -0.001237
0.303523 -0.002577 0.000828 -0.003405 -0.001749
0.304508 -0.003331 0.001066 -0.004397 -0.002264
0.305492 -0.004097 0.001310 -0.005407 -0.002787
0.306477 -0.004877 0.001560 -0.006436 -0.003317
0.307462 -0.005669 0.001814 -0.007483 -0.003855
0.308447 -0.006475 0.002073 -0.008548 -0.004402
0.309432 -0.007293 0.002337 -0.009630 -0.004956
0.310417 -0.008125 0.002605 -0.010731 -0.005520
0.311402 -0.008970 0.002878 -0.011849 -0.006092
0.312387 -0.009829 0.003156 -0.012985 -0.006672
0.313372 -0.010700 0.003438 -0.014139 -0.007262
0.314357 -0.011585 0.003725 -0.015310 -0.007860
0.315342 -0.012483 0.004017 -0.016500 -0.008467
0.316327 -0.013395 0.004313 -0.017708 -0.009083
0.317312 -0.014321 0.004613 -0.018934 -0.009707
0.318297 -0.015259 0.004918 -0.020178 -0.010341
0.319282 -0.016212 0.005228 -0.021440 -0.010984
0.320267 -0.017178 0.005543 -0.022721 -0.011635
0.321252 -0.018158 0.005862 -0.024019 -0.012296
0.322237 -0.019151 0.006185 -0.025336 -0.012966
0.323222 -0.020158 0.006514 -0.026672 -0.013645
0.324207 -0.021179 0.006847 -0.028026 -0.014333
0.325192 -0.022214 0.007184 -0.029398 -0.015030
0.326177 -0.023262 0.007527 -0.030789 -0.015736
0.327162 -0.024325 0.007874 -0.032198 -0.016451
0.328147 -0.025401 0.008225 -0.033626 -0.017176
0.329132 -0.026491 0.008582 -0.035073 -0.017910
0.330117 -0.027595 0.008943 -0.036538 -0.018653
0.331102 -0.028713 0.009309 -0.038022 -0.019405
0.332087 -0.029845 0.009679 -0.039524 -0.020166
0.333072 -0.030991 0.010054 -0.041045 -0.020937
0.334057 -0.032151 0.010434 -0.042585 -0.021717
0.335042 -0.033325 0.010819 -0.044144 -0.022506
0.336027 -0.034513 0.011208 -0.045721 -0.023305
0.337012 -0.035715 0.011602 -0.047316 -0.024113
0.337997 -0.036930 0.012001 -0.048931 -0.024930
0.338982 -0.038160 0.012404 -0.050564 -0.025756
0.339967 -0.039404 0.012812 -0.052216 -0.026592
0.340952 -0.040662 0.013225 -0.053886 -0.027437
0.341937 -0.041934 0.013642 -0.055576 -0.028292
0.342922 -0.043219 0.014064 -0.057283 -0.029155
0.343907 -0.044519 0.014491 -0.059010 -0.030028
0.344891 -0.045833 0.014922 -0.060755 -0.030910
0.345876 -0.047160 0.015358 -0.062518 -0.031802
0.346861 -0.048502 0.015799 -0.064300 -0.032703
0.347846 -0.049857 0.016244 -0.066101 -0.033613
0.348831 -0.051226 0.016694 -0.067920 -0.034532
0.349816 -0.052609 0.017148 -0.069757 -0.035461
0.350801 -0.054006 0.017607 -0.071613 -0.036398
0.351786 -0.055416 0.018071 -0.073487 -0.037345
0.352771 -0.056840 0.018539 -0.075379 -0.038302
0.353756 -0.058278 0.019011 -0.077289 -0.039267
0.354741 -0.059730 0.019488 -0.079218 -0.040241
0.355726 -0.061195 0.019970 -0.081165 -0.041225
0.356711 -0.062673 0.020456 -0.083129 -0.042217
0.357696 -0.064165 0.020946 -0.085111 -0.043219
0.358681 -0.065671 0.021441 -0.087112 -0.044230
0.359666 -0.067190 0.021940 -0.089130 -0.045250
0.360651 -0.068722 0.022443 -0.091165 -0.046278
0.361636 -0.070267 0.022951 -0.093218 -0.047316
0.362621 -0.071825 0.023463 -0.095289 -0.048362
0.363606 -0.073397 0.023979 -0.097376 -0.049418
0.364591 -0.074982 0.024500 -0.099482 -0.050482
0.365576 -0.076579 0.025025 -0.101604 -0.051555
0.366561 -0.078190 0.025553 -0.103743 -0.052636
0.367546 -0.079813 0.026086 -0.105899 -0.053727
0.368531 -0.081449 0.026623 -0.108072 -0.054825
0.369516 -0.083097 0.027164 -0.110261 -0.055933
0.370501 -0.084758 0.027709 -0.112467 -0.057049
0.371486 -0.086431 0.028258 -0.114689 -0.058173
0.372471 -0.088117 0.028810 -0.116927 -0.059306
0.373456 -0.089814 0.029367 -0.119181 -0.060447
0.374441 -0.091524 0.029927 -0.121451 -0.061597
0.375426 -0.093246 0.030491 -0.123737 -0.062755
0.376411 -0.094980 0.031059 -0.126039 -0.063921
0.377396 -0.096725 0.031630 -0.128355 -0.065094
0.378381 -0.098482 0.032205 -0.130687 -0.066276
0.379366 -0.100250 0.032784 -0.133034 -0.067466
0.380351 -0.102030 0.033366 -0.135396 -0.068664
0.381336 -0.103821 0.033951 -0.137772 -0.069869
0.382321 -0.105623 0.034540 -0.140163 -0.071083
0.383306 -0.107435 0.035132 -0.142568 -0.072303
0.384290 -0.109259 0.035727 -0.144986 -0.073532
0.385275 -0.111093 0.036326 -0.147419 -0.074768
0.386260 -0.112938 0.036927 -0.149865 -0.076011
0.387245 -0.114793 0.037532 -0.152325 -0.077261
0.388230 -0.116658 0.038139 -0.154797 -0.078519
0.389215 -0.118533 0.038750 -0.157283 -0.079783
0.390200 -0.120418 0.039363 -0.159781 -0.081055
0.391185 -0.122313 0.039979 -0.162292 -0.082334
0.392170 -0.124217 0.040598 -0.164814 -0.083619
0.393155 -0.126130 0.041219 -0.167349 -0.084911
0.394140 -0.128052 0.041843 -0.169895 -0.086209
0.395125 -0.129983 0.042469 -0.172452 -0.087514
0.396110 -0.131923 0.043098 -0.175021 -0.088826
0.397095 -0.133872 0.043729 -0.177600 -0.090143
0.398080 -0.135828 0.044362 -0.180190 -0.091467
0.399065 -0.137793 0.044997 -0.182790 -0.092796
0.400050 -0.139766 0.045634 -0.185400 -0.094131
0.401035 -0.141746 0.046273 -0.188019 -0.095473
0.402020 -0.143734 0.046914 -0.190648 -0.096819
0.403005 -0.145728 0.047557 -0.193286 -0.098171
0.403990 -0.147730 0.048201 -0.195932 -0.099529
0.404975 -0.149739 0.048847 -0.198587 -0.100892
0.405960 -0.151754 0.049495 -0.201249 -0.102259
0.406945 -0.153776 0.050144 -0.203920 -0.103632
0.407930 -0.155803 0.050794 -0.206597 -0.105009
0.408915 -0.157837 0.051445 -0.209282 -0.106391
0.409900 -0.159875 0.052098 -0.211973 -0.107778
0.410885 -0.161919 0.052751 -0.214671 -0.109168
0.411870 -0.163969 0.053405 -0.217374 -0.110563
0.412855 -0.166023 0.054060 -0.220083 -0.111962
0.413840 -0.168081 0.054716 -0.222797 -0.113365
0.414825 -0.170144 0.055372 -0.225516 -0.114772
0.415810 -0.172210 0.056029 -0.228239 -0.116181
0.416795 -0.174280 0.056686 -0.230966 -0.117595
0.417780 -0.176354 0.057343 -0.233697 -0.119011
0.418765 -0.178431 0.058000 -0.236431 -0.120431
0.419750 -0.180510 0.058657 -0.239168 -0.121853
0.420735 -0.182592 0.059315 -0.241907 -0.123278
0.421720 -0.184677 0.059971 -0.244648 -0.124705
0.422705 -0.186763 0.060628 -0.247391 -0.126135
0.423689 -0.188851 0.061284 -0.250135 -0.127567
0.424674 -0.190940 0.061939 -0.252879 -0.129001
0.425659 -0.193030 0.062594 -0.255624 -0.130436
0.426644 -0.195121 0.063248 -0.258369 -0.131873
0.427629 -0.197212 0.063901 -0.261113 -0.133311
0.428614 -0.199303 0.064552 -0.263855 -0.134751
0.429599 -0.201394 0.065203 -0.266597 -0.136191
0.430584 -0.203484 0.065852 -0.269336 -0.137632
0.431569 -0.205573 0.066500 -0.272073 -0.139074
0.432554 -0.207661 0.067145 -0.274807 -0.140516
0.433539 -0.209747 0.067790 -0.277537 -0.141958
0.434524 -0.211832 0.068432 -0.280264 -0.143400
0.435509 -0.213914 0.069072 -0.282986 -0.144841
0.436494 -0.215993 0.069710 -0.285703 -0.146282
0.437479 -0.218069 0.070346 -0.288415 -0.147723
0.438464 -0.220142 0.070980 -0.291122 -0.149162
0.439449 -0.222211 0.071611 -0.293821 -0.150600
0.440434 -0.224276 0.072239 -0.296514 -0.152037
0.441419 -0.226336 0.072864 -0.299200 -0.153472
0.442404 -0.228392 0.073486 -0.301878 -0.154905
0.443389 -0.230442 0.074106 -0.304547 -0.156336
0.444374 -0.232487 0.074721 -0.307208 -0.157765
0.445359 -0.234525 0.075334 -0.309859 -0.159191
0.446344 -0.236558 0.075943 -0.312501 -0.160615
0.447329 -0.238583 0.076548 -0.315131 -0.162035
0.448314 -0.240602 0.077150 -0.317751 -0.163452
0.449299 -0.242613 0.077747 -0.320360 -0.164865
0.450284 -0.244616 0.078340 -0.322956 -0.166275
0.451269 -0.246610 0.078930 -0.325540 -0.167681
0.452254 -0.248596 0.079514 -0.328111 -0.169082
0.453239 -0.250573 0.080094 -0.330668 -0.170479
0.454224 -0.252541 0.080670 -0.333211 -0.171871
0.455209 -0.254498 0.081240 -0.335739 -0.173258
0.456194 -0.256446 0.081806 -0.338252 -0.174640
0.457179 -0.258382 0.082367 -0.340749 -0.176016
0.458164 -0.260308 0.082922 -0.343230 -0.177386
0.459149 -0.262222 0.083472 -0.345694 -0.178750
0.460134 -0.264124 0.084016 -0.348140 -0.180108
0.461119 -0.266014 0.084554 -0.350569 -0.181460
0.462104 -0.267892 0.085087 -0.352979 -0.182804
0.463088 -0.269756 0.085614 -0.355370 -0.184142
0.464073 -0.271606 0.086134 -0.357741 -0.185472
0.465058 -0.273443 0.086649 -0.360092 -0.186794
0.466043 -0.275265 0.087157 -0.362422 -0.188109
0.467028 -0.277073 0.087658 -0.364731 -0.189415
0.468013 -0.278866 0.088153 -0.367018 -0.190713
0.468998 -0.280642 0.088640 -0.369283 -0.192002
0.469983 -0.282403 0.089121 -0.371524 -0.193282
0.470968 -0.284148 0.089595 -0.373743 -0.194553
0.471953 -0.285876 0.090061 -0.375937 -0.195815
0.472938 -0.287587 0.090520 -0.378107 -0.197066
0.473923 -0.289280 0.090972 -0.380251 -0.198308
0.474908 -0.290955 0.091415 -0.382370 -0.199539
0.475893 -0.292611 0.091851 -0.384463 -0.200760
0.476878 -0.294249 0.092279 -0.386528 -0.201970
0.477863 -0.295868 0.092699 -0.388567 -0.203169
0.478848 -0.297467 0.093111 -0.390578 -0.204356
0.479833 -0.299046 0.093514 -0.392560 -0.205531
0.480818 -0.300604 0.093909 -0.394514 -0.206695
0.481803 -0.302142 0.094296 -0.396438 -0.207847
0.482788 -0.303659 0.094673 -0.398332 -0.208986
0.483773 -0.305154 0.095042 -0.400196 -0.210112
0.484758 -0.306627 0.095402 -0.402028 -0.211225
0.485743 -0.308077 0.095752 -0.403830 -0.212325
0.486728 -0.309505 0.096094 -0.405599 -0.213411
0.487713 -0.310910 0.096426 -0.407336 -0.214484
0.488698 -0.312291 0.096749 -0.409040 -0.215542
0.489683 -0.313648 0.097062 -0.410710 -0.216586
0.490668 -0.314981 0.097366 -0.412347 -0.217616
0.491653 -0.316289 0.097659 -0.413949 -0.218630
0.492638 -0.317573 0.097943 -0.415516 -0.219630
0.493623 -0.318831 0.098217 -0.417048 -0.220614
0.494608 -0.320063 0.098481 -0.418544 -0.221582
0.495593 -0.321269 0.098734 -0.420003 -0.222535
0.496578 -0.322449 0.098977 -0.421426 -0.223471
0.497563 -0.323601 0.099210 -0.422812 -0.224391
0.498548 -0.324727 0.099433 -0.424160 -0.225294
0.499533 -0.325825 0.099644 -0.425470 -0.226181
0.500518 -0.326896 0.099846 -0.426741 -0.227050
0.501503 -0.327938 0.100036 -0.427974 -0.227902
0.502487 -0.328952 0.100216 -0.429167 -0.228736
0.503472 -0.329937 0.100384 -0.430321 -0.229553
0.504457 -0.330893 0.100542 -0.431434 -0.230351
0.505442 -0.331819 0.100688 -0.432507 -0.231131
0.506427 -0.332716 0.100824 -0.433540 -0.231892
0.507412 -0.333583 0.100948 -0.434531 -0.232635
0.508397 -0.334419 0.101061 -0.435480 -0.233359
0.509382 -0.335225 0.101162 -0.436387 -0.234063
0.510367 -0.336000 0.101252 -0.437253 -0.234748
0.511352 -0.336744 0.101331 -0.438075 -0.235413
0.512337 -0.337457 0.101398 -0.438855 -0.236059
0.513322 -0.338138 0.101454 -0.439591 -0.236684
0.514307 -0.338787 0.101498 -0.440284 -0.237289
0.515292 -0.339403 0.101530 -0.440933 -0.237874
0.516277 -0.339988 0.101550 -0.441538 -0.238437
0.517262 -0.340540 0.101559 -0.442099 -0.238980
0.518247 -0.341059 0.101556 -0.442615 -0.239502
0.519232 -0.341544 0.101542 -0.443086 -0.240003
0.520217 -0.341997 0.101515 -0.443512 -0.240482
0.521202 -0.342416 0.101476 -0.443893 -0.240940
0.522187 -0.342802 0.101426 -0.444228 -0.241376
0.523172 -0.343153 0.101364 -0.444517 -0.241790
0.524157 -0.343471 0.101290 -0.444761 -0.242181
0.525142 -0.343754 0.101203 -0.444958 -0.242551
0.526127 -0.344003 0.101105 -0.445109 -0.242898
0.527112 -0.344218 0.100995 -0.445213 -0.243222
0.528097 -0.344398 0.100874 -0.445271 -0.243524
0.529082 -0.344543 0.100740 -0.445282 -0.243803
0.530067 -0.344653 0.100594 -0.445247 -0.244059
0.531052 -0.344728 0.100436 -0.445164 -0.244292
0.532037 -0.344768 0.100267 -0.445035 -0.244501
0.533022 -0.344773 0.100085 -0.444858 -0.244687
0.534007 -0.344742 0.099892 -0.444634 -0.244850
0.534992 -0.344676 0.099687 -0.444363 -0.244989
0.535977 -0.344574 0.099470 -0.444044 -0.245104
0.536962 -0.344437 0.099241 -0.443678 -0.245196
0.537947 -0.344264 0.099001 -0.443265 -0.245264
0.538932 -0.344056 0.098749 -0.442805 -0.245307
0.539917 -0.343812 0.098485 -0.442297 -0.245327
0.540902 -0.343532 0.098210 -0.441742 -0.245322
0.541886 -0.343216 0.097923 -0.441139 -0.245293
0.542871 -0.342865 0.097625 -0.440489 -0.245240
0.543856 -0.342478 0.097315 -0.439792 -0.245163
0.544841 -0.342055 0.096994 -0.439048 -0.245061
0.545826 -0.341596 0.096661 -0.438257 -0.244934
0.546811 -0.341101 0.096318 -0.437419 -0.244783
0.547796 -0.340571 0.095963 -0.436535 -0.244608
0.548781 -0.340006 0.095598 -0.435603 -0.244408
0.549766 -0.339404 0.095221 -0.434625 -0.244184
0.550751 -0.338768 0.094833 -0.433601 -0.243934
0.551736 -0.338095 0.094435 -0.432530 -0.243661
0.552721 -0.337388 0.094026 -0.431413 -0.243362
0.553706 -0.336645 0.093606 -0.430251 -0.243039
0.554691 -0.335867 0.093176 -0.429043 -0.242691
0.555676 -0.335054 0.092735 -0.427789 -0.242319
0.556661 -0.334206 0.092284 -0.426490 -0.241922
0.557646 -0.333323 0.091823 -0.425146 -0.241500
0.558631 -0.332406 0.091352 -0.423758 -0.241054
0.559616 -0.331454 0.090871 -0.422325 -0.240583
0.560601 -0.330468 0.090380 -0.420848 -0.240088
0.561586 -0.329448 0.089879 -0.419327 -0.239568
0.562571 -0.328393 0.089369 -0.417762 -0.239024
0.563556 -0.327305 0.088849 -0.416154 -0.238456
0.564541 -0.326183 0.088320 -0.414504 -0.237863
0.565526 -0.325028 0.087782 -0.412810 -0.237246
0.566511 -0.323840 0.087235 -0.411075 -0.236605
0.567496 -0.322619 0.086678 -0.409297 -0.235940
0.568481 -0.321365 0.086114 -0.407478 -0.235251
0.569466 -0.320078 0.085540 -0.405618 -0.234538
0.570451 -0.318760 0.084958 -0.403717 -0.233802
0.571436 -0.317409 0.084367 -0.401776 -0.233041
0.572421 -0.316026 0.083769 -0.399795 -0.232257
0.573406 -0.314612 0.083162 -0.397775 -0.231450
0.574391 -0.313167 0.082548 -0.395715 -0.230619
0.575376 -0.311691 0.081926 -0.393617 -0.229766
0.576361 -0.310185 0.081296 -0.391481 -0.228889
0.577346 -0.308648 0.080659 -0.389307 -0.227989
0.578331 -0.307081 0.080015 -0.387096 -0.227066
0.579316 -0.305485 0.079364 -0.384848 -0.226121
0.580301 -0.303859 0.078706 -0.382564 -0.225153
0.581285 -0.302204 0.078041 -0.380245 -0.224163
0.582270 -0.300520 0.077369 -0.377890 -0.223151
0.583255 -0.298809 0.076692 -0.375500 -0.222117
0.584240 -0.297069 0.076008 -0.373077 -0.221061
0.585225 -0.295301 0.075318 -0.370620 -0.219983
0.586210 -0.293507 0.074623 -0.368129 -0.218884
0.587195 -0.291685 0.073921 -0.365607 -0.217764
0.588180 -0.289837 0.073215 -0.363052 -0.216622
0.589165 -0.287963 0.072503 -0.360466 -0.215460
0.590150 -0.286063 0.071786 -0.357849 -0.214277
0.591135 -0.284138 0.071064 -0.355202 -0.213074
0.592120 -0.282188 0.070338 -0.352526 -0.211851
0.593105 -0.280214 0.069607 -0.349820 -0.210607
0.594090 -0.278215 0.068871 -0.347086 -0.209344
0.595075 -0.276193 0.068132 -0.344325 -0.208061
0.596060 -0.274147 0.067389 -0.341536 -0.206758
0.597045 -0.272078 0.066642 -0.338720 -0.205437
0.598030 -0.269988 0.065891 -0.335878 -0.204097
0.599015 -0.267875 0.065137 -0.333012 -0.202738
0.600000 -0.265740 0.064380 -0.330120 -0.201360


==> plot_data/gff_T_1.618_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.000001 1.000001 0.000000 1.000001 1.000001
0.010791 1.000001 1.000001 0.000000 1.000001 1.000001
0.011582 1.000001 1.000001 0.000000 1.000001 1.000001
0.012372 1.000002 1.000001 0.000000 1.000001 1.000001
0.013163 1.000002 1.000001 0.000000 1.000001 1.000001
0.013954 1.000002 1.000002 0.000000 1.000002 1.000002
0.014745 1.000003 1.000002 0.000000 1.000002 1.000002
0.015536 1.000003 1.000002 0.000000 1.000002 1.000002
0.016326 1.000004 1.000003 0.000000 1.000003 1.000003
0.017117 1.000004 1.000003 0.000000 1.000003 1.000003
0.017908 1.000005 1.000004 0.000000 1.000004 1.000004
0.018699 1.000006 1.000004 0.000000 1.000004 1.000004
0.019489 1.000007 1.000005 0.000000 1.000005 1.000005
0.020280 1.000008 1.000006 0.000000 1.000006 1.000006
0.021071 1.000009 1.000006 0.000000 1.000006 1.000007
0.021862 1.000010 1.000007 0.000000 1.000007 1.000007
0.022653 1.000011 1.000008 0.000000 1.000008 1.000008
0.023443 1.000012 1.000009 0.000000 1.000009 1.000009
0.024234 1.000014 1.000010 0.000000 1.000010 1.000010
0.025025 1.000015 1.000011 0.000000 1.000011 1.000011
0.025816 1.000017 1.000012 0.000000 1.000012 1.000013
0.026607 1.000019 1.000014 0.000000 1.000013 1.000014
0.027397 1.000021 1.000015 0.000000 1.000015 1.000015
0.028188 1.000023 1.000017 0.000000 1.000016 1.000017
0.028979 1.000025 1.000018 0.000000 1.000018 1.000019
0.029770 1.000027 1.000020 0.000000 1.000020 1.000020
0.030561 1.000029 1.000022 0.000000 1.000021 1.000022
0.031351 1.000032 1.000024 0.000000 1.000023 1.000024
0.032142 1.000034 1.000026 0.000001 1.000025 1.000026
0.032933 1.000037 1.000028 0.000001 1.000027 1.000028
0.033724 1.000040 1.000030 0.000001 1.000030 1.000031
0.034515 1.000043 1.000033 0.000001 1.000032 1.000033
0.035305 1.000047 1.000035 0.000001 1.000034 1.000036
0.036096 1.000050 1.000038 0.000001 1.000037 1.000039
0.036887 1.000054 1.000041 0.000001 1.000040 1.000041
0.037678 1.000058 1.000044 0.000001 1.000043 1.000044
0.038468 1.000062 1.000047 0.000001 1.000046 1.000048
0.039259 1.000066 1.000050 0.000001 1.000049 1.000051
0.040050 1.000071 1.000053 0.000001 1.000052 1.000054
0.040841 1.000075 1.000057 0.000001 1.000056 1.000058
0.041632 1.000080 1.000061 0.000001 1.000060 1.000062
0.042422 1.000085 1.000065 0.000001 1.000064 1.000066
0.043213 1.000090 1.000069 0.000001 1.000068 1.000070
0.044004 1.000096 1.000073 0.000001 1.000072 1.000075
0.044795 1.000102 1.000078 0.000001 1.000076 1.000079
0.045586 1.000107 1.000082 0.000002 1.000081 1.000084
0.046376 1.000114 1.000087 0.000002 1.000086 1.000089
0.047167 1.000120 1.000092 0.000002 1.000091 1.000094
0.047958 1.000127 1.000098 0.000002 1.000096 1.000099
0.048749 1.000134 1.000103 0.000002 1.000101 1.000105
0.049540 1.000141 1.000109 0.000002 1.000107 1.000111
0.050330 1.000149 1.000115 0.000002 1.000113 1.000117
0.051121 1.000156 1.000121 0.000002 1.000119 1.000123
0.051912 1.000164 1.000128 0.000002 1.000125 1.000130
0.052703 1.000173 1.000134 0.000002 1.000132 1.000137
0.053493 1.000181 1.000141 0.000003 1.000139 1.000144
0.054284 1.000190 1.000148 0.000003 1.000146 1.000151
0.055075 1.000199 1.000156 0.000003 1.000153 1.000158
0.055866 1.000209 1.000163 0.000003 1.000160 1.000166
0.056657 1.000219 1.000171 0.000003 1.000168 1.000174
0.057447 1.000229 1.000180 0.000003 1.000176 1.000183
0.058238 1.000239 1.000188 0.000003 1.000185 1.000191
0.059029 1.000250 1.000197 0.000003 1.000193 1.000200
0.059820 1.000261 1.000206 0.000004 1.000202 1.000209
0.060611 1.000273 1.000215 0.000004 1.000212 1.000219
0.061401 1.000285 1.000225 0.000004 1.000221 1.000229
0.062192 1.000297 1.000235 0.000004 1.000231 1.000239
0.062983 1.000310 1.000245 0.000004 1.000241 1.000249
0.063774 1.000322 1.000256 0.000004 1.000252 1.000260
0.064565 1.000336 1.000267 0.000004 1.000262 1.000271
0.065355 1.000350 1.000278 0.000005 1.000274 1.000283
0.066146 1.000364 1.000290 0.000005 1.000285 1.000294
0.066937 1.000378 1.000302 0.000005 1.000297 1.000307
0.067728 1.000393 1.000314 0.000005 1.000309 1.000319
0.068519 1.000408 1.000327 0.000005 1.000321 1.000332
0.069309 1.000424 1.000340 0.000005 1.000334 1.000345
0.070100 1.000440 1.000353 0.000006 1.000348 1.000359
0.070891 1.000457 1.000367 0.000006 1.000361 1.000373
0.071682 1.000474 1.000381 0.000006 1.000375 1.000387
0.072472 1.000491 1.000396 0.000006 1.000390 1.000402
0.073263 1.000509 1.000411 0.000006 1.000404 1.000417
0.074054 1.000528 1.000426 0.000007 1.000420 1.000433
0.074845 1.000546 1.000442 0.000007 1.000435 1.000449
0.075636 1.000566 1.000458 0.000007 1.000451 1.000465
0.076426 1.000586 1.000475 0.000007 1.000468 1.000482
0.077217 1.000606 1.000492 0.000007 1.000485 1.000500
0.078008 1.000627 1.000510 0.000008 1.000502 1.000517
0.078799 1.000648 1.000528 0.000008 1.000520 1.000536
0.079590 1.000670 1.000546 0.000008 1.000538 1.000554
0.080380 1.000692 1.000565 0.000008 1.000557 1.000573
0.081171 1.000715 1.000584 0.000009 1.000576 1.000593
0.081962 1.000738 1.000604 0.000009 1.000595 1.000613
0.082753 1.000762 1.000625 0.000009 1.000616 1.000634
0.083544 1.000786 1.000646 0.000009 1.000636 1.000655
0.084334 1.000811 1.000667 0.000010 1.000657 1.000677
0.085125 1.000837 1.000689 0.000010 1.000679 1.000699
0.085916 1.000863 1.000711 0.000010 1.000701 1.000721
0.086707 1.000890 1.000734 0.000010 1.000724 1.000745
0.087497 1.000917 1.000758 0.000011 1.000747 1.000768
0.088288 1.000945 1.000782 0.000011 1.000771 1.000793
0.089079 1.000973 1.000806 0.000011 1.000795 1.000818
0.089870 1.001003 1.000831 0.000012 1.000820 1.000843
0.090661 1.001032 1.000857 0.000012 1.000845 1.000869
0.091451 1.001063 1.000884 0.000012 1.000871 1.000896
0.092242 1.001094 1.000910 0.000012 1.000898 1.000923
0.093033 1.001125 1.000938 0.000013 1.000925 1.000951
0.093824 1.001158 1.000966 0.000013 1.000953 1.000979
0.094615 1.001190 1.000995 0.000013 1.000981 1.001008
0.095405 1.001224 1.001024 0.000014 1.001010 1.001038
0.096196 1.001258 1.001054 0.000014 1.001040 1.001068
0.096987 1.001293 1.001085 0.000014 1.001070 1.001099
0.097778 1.001329 1.001116 0.000015 1.001101 1.001130
0.098569 1.001365 1.001148 0.000015 1.001133 1.001163
0.099359 1.001403 1.001180 0.000015 1.001165 1.001196
0.100150 1.001440 1.001214 0.000016 1.001198 1.001229
0.100941 1.001479 1.001248 0.000016 1.001232 1.001264
0.101732 1.001518 1.001282 0.000016 1.001266 1.001299
0.102523 1.001558 1.001318 0.000017 1.001301 1.001334
0.103313 1.001599 1.001354 0.000017 1.001337 1.001371
0.104104 1.001641 1.001391 0.000017 1.001373 1.001408
0.104895 1.001683 1.001428 0.000018 1.001411 1.001446
0.105686 1.001726 1.001467 0.000018 1.001449 1.001485
0.106476 1.001770 1.001506 0.000018 1.001487 1.001524
0.107267 1.001815 1.001545 0.000019 1.001527 1.001564
0.108058 1.001860 1.001586 0.000019 1.001567 1.001605
0.108849 1.001907 1.001628 0.000019 1.001608 1.001647
0.109640 1.001954 1.001670 0.000020 1.001650 1.001690
0.110430 1.002002 1.001713 0.000020 1.001693 1.001733
0.111221 1.002051 1.001757 0.000021 1.001736 1.001777
0.112012 1.002101 1.001801 0.000021 1.001780 1.001822
0.112803 1.002151 1.001847 0.000021 1.001825 1.001868
0.113594 1.002203 1.001893 0.000022 1.001871 1.001915
0.114384 1.002255 1.001940 0.000022 1.001918 1.001963
0.115175 1.002309 1.001989 0.000023 1.001966 1.002011
0.115966 1.002363 1.002038 0.000023 1.002015 1.002061
0.116757 1.002418 1.002087 0.000023 1.002064 1.002111
0.117548 1.002475 1.002138 0.000024 1.002114 1.002162
0.118338 1.002532 1.002190 0.000024 1.002166 1.002214
0.119129 1.002590 1.002243 0.000025 1.002218 1.002267
0.119920 1.002649 1.002296 0.000025 1.002271 1.002321
0.120711 1.002709 1.002351 0.000025 1.002325 1.002376
0.121502 1.002770 1.002406 0.000026 1.002381 1.002432
0.122292 1.002832 1.002463 0.000026 1.002437 1.002489
0.123083 1.002895 1.002520 0.000027 1.002494 1.002547
0.123874 1.002959 1.002579 0.000027 1.002552 1.002606
0.124665 1.003024 1.002639 0.000028 1.002611 1.002666
0.125455 1.003090 1.002699 0.000028 1.002671 1.002727
0.126246 1.003158 1.002761 0.000029 1.002732 1.002789
0.127037 1.003226 1.002823 0.000029 1.002794 1.002852
0.127828 1.003295 1.002887 0.000029 1.002858 1.002917
0.128619 1.003366 1.002952 0.000030 1.002922 1.002982
0.129409 1.003438 1.003018 0.000030 1.002988 1.003048
0.130200 1.003510 1.003085 0.000031 1.003054 1.003116
0.130991 1.003584 1.003153 0.000031 1.003122 1.003184
0.131782 1.003659 1.003222 0.000032 1.003191 1.003254
0.132573 1.003736 1.003293 0.000032 1.003261 1.003325
0.133363 1.003813 1.003364 0.000033 1.003332 1.003397
0.134154 1.003892 1.003437 0.000033 1.003404 1.003470
0.134945 1.003971 1.003511 0.000034 1.003478 1.003545
0.135736 1.004052 1.003586 0.000034 1.003552 1.003620
0.136527 1.004135 1.003663 0.000035 1.003628 1.003697
0.137317 1.004218 1.003740 0.000035 1.003705 1.003775
0.138108 1.004303 1.003819 0.000035 1.003784 1.003855
0.138899 1.004389 1.003899 0.000036 1.003863 1.003935
0.139690 1.004476 1.003981 0.000036 1.003944 1.004017
0.140480 1.004565 1.004063 0.000037 1.004026 1.004100
0.141271 1.004655 1.004147 0.000037 1.004110 1.004185
0.142062 1.004746 1.004233 0.000038 1.004195 1.004270
0.142853 1.004838 1.004319 0.000038 1.004281 1.004357
0.143644 1.004932 1.004407 0.000039 1.004368 1.004446
0.144434 1.005028 1.004496 0.000039 1.004457 1.004536
0.145225 1.005124 1.004587 0.000040 1.004547 1.004627
0.146016 1.005222 1.004679 0.000040 1.004639 1.004720
0.146807 1.005322 1.004773 0.000041 1.004732 1.004814
0.147598 1.005423 1.004868 0.000041 1.004827 1.004909
0.148388 1.005525 1.004964 0.000042 1.004922 1.005006
0.149179 1.005629 1.005062 0.000042 1.005020 1.005104
0.149970 1.005734 1.005161 0.000043 1.005119 1.005204
0.150761 1.005841 1.005262 0.000043 1.005219 1.005305
0.151552 1.005949 1.005365 0.000044 1.005321 1.005408
0.152342 1.006059 1.005468 0.000044 1.005424 1.005513
0.153133 1.006170 1.005574 0.000045 1.005529 1.005619
0.153924 1.006283 1.005681 0.000045 1.005636 1.005726
0.154715 1.006397 1.005789 0.000046 1.005744 1.005835
0.155506 1.006513 1.005899 0.000046 1.005853 1.005946
0.156296 1.006631 1.006011 0.000047 1.005964 1.006058
0.157087 1.006750 1.006124 0.000047 1.006077 1.006172
0.157878 1.006871 1.006239 0.000048 1.006192 1.006287
0.158669 1.006993 1.006356 0.000048 1.006308 1.006404
0.159459 1.007117 1.006475 0.000049 1.006426 1.006523
0.160250 1.007243 1.006595 0.000049 1.006545 1.006644
0.161041 1.007371 1.006716 0.000050 1.006667 1.006766
0.161832 1.007500 1.006840 0.000050 1.006790 1.006890
0.162623 1.007631 1.006965 0.000051 1.006914 1.007016
0.163413 1.007763 1.007092 0.000051 1.007041 1.007143
0.164204 1.007898 1.007221 0.000052 1.007169 1.007273
0.164995 1.008034 1.007352 0.000052 1.007299 1.007404
0.165786 1.008172 1.007484 0.000053 1.007431 1.007537
0.166577 1.008312 1.007618 0.000053 1.007565 1.007671
0.167367 1.008454 1.007754 0.000054 1.007701 1.007808
0.168158 1.008597 1.007893 0.000054 1.007838 1.007947
0.168949 1.008743 1.008033 0.000055 1.007978 1.008087
0.169740 1.008890 1.008174 0.000055 1.008119 1.008229
0.170531 1.009039 1.008318 0.000055 1.008263 1.008374
0.171321 1.009190 1.008464 0.000056 1.008408 1.008520
0.172112 1.009344 1.008612 0.000056 1.008555 1.008668
0.172903 1.009499 1.008762 0.000057 1.008705 1.008819
0.173694 1.009656 1.008914 0.000057 1.008856 1.008971
0.174484 1.009815 1.009067 0.000058 1.009010 1.009125
0.175275 1.009976 1.009223 0.000058 1.009165 1.009282
0.176066 1.010139 1.009382 0.000059 1.009323 1.009440
0.176857 1.010304 1.009542 0.000059 1.009483 1.009601
0.177648 1.010472 1.009704 0.000060 1.009644 1.009764
0.178438 1.010641 1.009869 0.000060 1.009808 1.009929
0.179229 1.010813 1.010035 0.000061 1.009975 1.010096
0.180020 1.010986 1.010204 0.000061 1.010143 1.010265
0.180811 1.011162 1.010375 0.000061 1.010314 1.010437
0.181602 1.011340 1.010549 0.000062 1.010487 1.010610
0.182392 1.011521 1.010724 0.000062 1.010662 1.010786
0.183183 1.011703 1.010902 0.000063 1.010839 1.010965
0.183974 1.011888 1.011082 0.000063 1.011019 1.011145
0.184765 1.012075 1.011265 0.000064 1.011201 1.011328
0.185556 1.012265 1.011450 0.000064 1.011386 1.011514
0.186346 1.012456 1.011637 0.000064 1.011573 1.011702
0.187137 1.012650 1.011827 0.000065 1.011762 1.011892
0.187928 1.012847 1.012019 0.000065 1.011954 1.012084
0.188719 1.013046 1.012214 0.000066 1.012148 1.012279
0.189510 1.013247 1.012411 0.000066 1.012345 1.012477
0.190300 1.013451 1.012611 0.000066 1.012544 1.012677
0.191091 1.013657 1.012813 0.000067 1.012746 1.012880
0.191882 1.013866 1.013018 0.000067 1.012951 1.013085
0.192673 1.014077 1.013225 0.000067 1.013158 1.013292
0.193463 1.014290 1.013435 0.000068 1.013367 1.013503
0.194254 1.014507 1.013648 0.000068 1.013579 1.013716
0.195045 1.014726 1.013863 0.000069 1.013794 1.013931
0.195836 1.014947 1.014081 0.000069 1.014012 1.014150
0.196627 1.015171 1.014302 0.000069 1.014232 1.014371
0.197417 1.015398 1.014525 0.000070 1.014455 1.014595
0.198208 1.015628 1.014751 0.000070 1.014681 1.014821
0.198999 1.015860 1.014980 0.000070 1.014910 1.015050
0.199790 1.016095 1.015212 0.000070 1.015142 1.015283
0.200581 1.016332 1.015447 0.000071 1.015376 1.015518
0.201371 1.016573 1.015684 0.000071 1.015613 1.015756
0.202162 1.016816 1.015925 0.000071 1.015854 1.015996
0.202953 1.017062 1.016168 0.000072 1.016097 1.016240
0.203744 1.017312 1.016415 0.000072 1.016343 1.016487
0.204535 1.017564 1.016664 0.000072 1.016592 1.016737
0.205325 1.017818 1.016917 0.000072 1.016844 1.016989
0.206116 1.018076 1.017172 0.000073 1.017100 1.017245
0.206907 1.018337 1.017431 0.000073 1.017358 1.017504
0.207698 1.018601 1.017693 0.000073 1.017620 1.017766
0.208488 1.018868 1.017958 0.000073 1.017884 1.018031
0.209279 1.019138 1.018226 0.000074 1.018152 1.018299
0.210070 1.019411 1.018497 0.000074 1.018423 1.018571
0.210861 1.019687 1.018771 0.000074 1.018697 1.018846
0.211652 1.019967 1.019049 0.000074 1.018975 1.019124
0.212442 1.020249 1.019330 0.000074 1.019256 1.019405
0.213233 1.020535 1.019615 0.000075 1.019540 1.019689
0.214024 1.020824 1.019903 0.000075 1.019828 1.019977
0.214815 1.021116 1.020194 0.000075 1.020119 1.020269
0.215606 1.021412 1.020489 0.000075 1.020414 1.020564
0.216396 1.021711 1.020787 0.000075 1.020712 1.020862
0.217187 1.022014 1.021088 0.000075 1.021013 1.021164
0.217978 1.022319 1.021394 0.000075 1.021318 1.021469
0.218769 1.022629 1.021702 0.000076 1.021627 1.021778
0.219560 1.022941 1.022015 0.000076 1.021939 1.022090
0.220350 1.023258 1.022331 0.000076 1.022255 1.022406
0.221141 1.023577 1.022650 0.000076 1.022575 1.022726
0.221932 1.023901 1.022974 0.000076 1.022898 1.023049
0.222723 1.024228 1.023301 0.000076 1.023225 1.023377
0.223514 1.024558 1.023632 0.000076 1.023556 1.023708
0.224304 1.024893 1.023966 0.000076 1.023890 1.024042
0.225095 1.025231 1.024305 0.000076 1.024229 1.024381
0.225886 1.025573 1.024647 0.000076 1.024571 1.024723
0.226677 1.025918 1.024994 0.000076 1.024918 1.025070
0.227467 1.026268 1.025344 0.000076 1.025268 1.025420
0.228258 1.026621 1.025699 0.000076 1.025623 1.025774
0.229049 1.026978 1.026057 0.000076 1.025981 1.026133
0.229840 1.027339 1.026419 0.000076 1.026344 1.026495
0.230631 1.027704 1.026786 0.000076 1.026710 1.026862
0.231421 1.028073 1.027157 0.000076 1.027081 1.027232
0.232212 1.028446 1.027532 0.000075 1.027456 1.027607
0.233003 1.028823 1.027911 0.000075 1.027835 1.027986
0.233794 1.029205 1.028294 0.000075 1.028219 1.028370
0.234585 1.029590 1.028682 0.000075 1.028607 1.028757
0.235375 1.029980 1.029074 0.000075 1.028999 1.029149
0.236166 1.030373 1.029471 0.000075 1.029396 1.029546
0.236957 1.030772 1.029872 0.000075 1.029797 1.029946
0.237748 1.031174 1.030277 0.000074 1.030203 1.030352
0.238539 1.031581 1.030687 0.000074 1.030613 1.030761
0.239329 1.031992 1.031102 0.000074 1.031028 1.031176
0.240120 1.032408 1.031521 0.000074 1.031447 1.031594
0.240911 1.032828 1.031945 0.000073 1.031871 1.032018
0.241702 1.033252 1.032373 0.000073 1.032300 1.032446
0.242492 1.033682 1.032806 0.000073 1.032733 1.032879
0.243283 1.034115 1.033244 0.000073 1.033172 1.033317
0.244074 1.034554 1.033687 0.000072 1.033615 1.033759
0.244865 1.034997 1.034135 0.000072 1.034063 1.034207
0.245656 1.035445 1.034587 0.000072 1.034516 1.034659
0.246446 1.035898 1.035045 0.000071 1.034974 1.035116
0.247237 1.036355 1.035508 0.000071 1.035437 1.035578
0.248028 1.036818 1.035975 0.000070 1.035905 1.036046
0.248819 1.037285 1.036448 0.000070 1.036378 1.036518
0.249610 1.037757 1.036926 0.000070 1.036856 1.036996
0.250400 1.038234 1.037409 0.000069 1.037340 1.037478
0.251191 1.038717 1.037897 0.000069 1.037829 1.037966
0.251982 1.039204 1.038391 0.000068 1.038323 1.038459
0.252773 1.039697 1.038890 0.000068 1.038822 1.038958
0.253564 1.040194 1.039395 0.000067 1.039327 1.039462
0.254354 1.040697 1.039904 0.000067 1.039838 1.039971
0.255145 1.041206 1.040420 0.000066 1.040354 1.040486
0.255936 1.041719 1.040941 0.000066 1.040875 1.041006
0.256727 1.042238 1.041467 0.000065 1.041402 1.041532
0.257518 1.042763 1.041999 0.000064 1.041935 1.042064
0.258308 1.043293 1.042537 0.000064 1.042474 1.042601
0.259099 1.043829 1.043081 0.000063 1.043018 1.043144
0.259890 1.044370 1.043630 0.000062 1.043568 1.043693
0.260681 1.044916 1.044186 0.000062 1.044124 1.044247
0.261471 1.045469 1.044747 0.000061 1.044686 1.044808
0.262262 1.046027 1.045314 0.000060 1.045254 1.045374
0.263053 1.046591 1.045887 0.000060 1.045828 1.045947
0.263844 1.047161 1.046467 0.000059 1.046408 1.046525
0.264635 1.047737 1.047052 0.000058 1.046994 1.047110
0.265425 1.048319 1.047644 0.000057 1.047587 1.047701
0.266216 1.048907 1.048242 0.000056 1.048185 1.048298
0.267007 1.049501 1.048846 0.000056 1.048790 1.048901
0.267798 1.050101 1.049457 0.000055 1.049402 1.049511
0.268589 1.050707 1.050074 0.000054 1.050020 1.050127
0.269379 1.051320 1.050697 0.000053 1.050644 1.050750
0.270170 1.051938 1.051327 0.000052 1.051275 1.051379
0.270961 1.052564 1.051964 0.000051 1.051913 1.052015
0.271752 1.053195 1.052607 0.000050 1.052557 1.052657
0.272543 1.053834 1.053257 0.000049 1.053208 1.053306
0.273333 1.054478 1.053914 0.000048 1.053866 1.053962
0.274124 1.055130 1.054578 0.000047 1.054531 1.054625
0.274915 1.055788 1.055249 0.000046 1.055203 1.055295
0.275706 1.056452 1.055926 0.000045 1.055882 1.055971
0.276496 1.057124 1.056611 0.000044 1.056567 1.056655
0.277287 1.057802 1.057303 0.000043 1.057260 1.057345
0.278078 1.058488 1.058002 0.000041 1.057960 1.058043
0.278869 1.059180 1.058708 0.000040 1.058668 1.058748
0.279660 1.059879 1.059422 0.000039 1.059383 1.059461
0.280450 1.060586 1.060143 0.000038 1.060105 1.060181
0.281241 1.061300 1.060871 0.000037 1.060834 1.060908
0.282032 1.062021 1.061607 0.000035 1.061572 1.061642
0.282823 1.062749 1.062351 0.000034 1.062316 1.062385
0.283614 1.063485 1.063102 0.000033 1.063069 1.063134
0.284404 1.064228 1.063861 0.000031 1.063829 1.063892
0.285195 1.064979 1.064627 0.000030 1.064597 1.064657
0.285986 1.065737 1.065402 0.000029 1.065373 1.065431
0.286777 1.066503 1.066184 0.000027 1.066157 1.066212
0.287568 1.067277 1.066975 0.000026 1.066949 1.067001
0.288358 1.068058 1.067773 0.000024 1.067749 1.067798
0.289149 1.068847 1.068580 0.000023 1.068557 1.068603
0.289940 1.069645 1.069395 0.000021 1.069374 1.069417
0.290731 1.070450 1.070219 0.000020 1.070199 1.070238
0.291522 1.071264 1.071050 0.000018 1.071032 1.071069
0.292312 1.072085 1.071890 0.000017 1.071874 1.071907
0.293103 1.072915 1.072739 0.000015 1.072724 1.072754
0.293894 1.073754 1.073596 0.000014 1.073583 1.073610
0.294685 1.074600 1.074462 0.000012 1.074450 1.074474
0.295475 1.075456 1.075337 0.000010 1.075327 1.075348
0.296266 1.076319 1.076221 0.000009 1.076212 1.076230
0.297057 1.077192 1.077114 0.000007 1.077107 1.077121
0.297848 1.078073 1.078015 0.000005 1.078010 1.078021
0.298639 1.078963 1.078926 0.000004 1.078922 1.078930
0.299429 1.079862 1.079846 0.000002 1.079844 1.079848
0.300220 1.080770 1.080775 0.000002 1.080774 1.080777
0.301011 1.081687 1.081714 0.000003 1.081711 1.081717
0.301802 1.082613 1.082662 0.000005 1.082657 1.082666
0.302593 1.083548 1.083619 0.000006 1.083613 1.083626
0.303383 1.084493 1.084587 0.000008 1.084578 1.084595
0.304174 1.085447 1.085564 0.000010 1.085553 1.085574
0.304965 1.086410 1.086550 0.000012 1.086538 1.086562
0.305756 1.087383 1.087547 0.000014 1.087533 1.087561
0.306547 1.088366 1.088553 0.000016 1.088537 1.088570
0.307337 1.089359 1.089570 0.000018 1.089552 1.089588
0.308128 1.090361 1.090597 0.000020 1.090577 1.090617
0.308919 1.091373 1.091634 0.000022 1.091611 1.091656
0.309710 1.092396 1.092681 0.000025 1.092657 1.092706
0.310501 1.093428 1.093739 0.000027 1.093712 1.093766
0.311291 1.094471 1.094808 0.000029 1.094779 1.094837
0.312082 1.095524 1.095887 0.000031 1.095855 1.095918
0.312873 1.096587 1.096977 0.000034 1.096943 1.097010
0.313664 1.097661 1.098077 0.000036 1.098041 1.098113
0.314454 1.098746 1.099189 0.000038 1.099150 1.099227
0.315245 1.099841 1.100311 0.000041 1.100271 1.100352
0.316036 1.100947 1.101445 0.000043 1.101402 1.101488
0.316827 1.102064 1.102590 0.000045 1.102545 1.102635
0.317618 1.103192 1.103746 0.000048 1.103698 1.103794
0.318408 1.104331 1.104914 0.000050 1.104864 1.104964
0.319199 1.105482 1.106093 0.000053 1.106041 1.106146
0.319990 1.106643 1.107284 0.000055 1.107229 1.107340
0.320781 1.107817 1.108487 0.000058 1.108429 1.108545
0.321572 1.109001 1.109702 0.000061 1.109641 1.109762
0.322362 1.110198 1.110928 0.000063 1.110865 1.110991
0.323153 1.111406 1.112167 0.000066 1.112101 1.112233
0.323944 1.112625 1.113418 0.000068 1.113349 1.113486
0.324735 1.113857 1.114681 0.000071 1.114610 1.114752
0.325526 1.115101 1.115957 0.000074 1.115883 1.116031
0.326316 1.116357 1.117245 0.000077 1.117168 1.117322
0.327107 1.117626 1.118546 0.000080 1.118466 1.118625
0.327898 1.118907 1.119859 0.000082 1.119777 1.119942
0.328689 1.120200 1.121186 0.000085 1.121101 1.121271
0.329479 1.121506 1.122525 0.000088 1.122437 1.122613
0.330270 1.122825 1.123878 0.000091 1.123787 1.123969
0.331061 1.124157 1.125244 0.000094 1.125150 1.125338
0.331852 1.125502 1.126623 0.000097 1.126526 1.126720
0.332643 1.126860 1.128016 0.000100 1.127916 1.128116
0.333433 1.128231 1.129422 0.000103 1.129319 1.129525
0.334224 1.129616 1.130843 0.000106 1.130736 1.130949
0.335015 1.131014 1.132277 0.000109 1.132167 1.132386
0.335806 1.132425 1.133725 0.000112 1.133612 1.133837
0.336597 1.133851 1.135187 0.000116 1.135071 1.135302
0.337387 1.135290 1.136663 0.000119 1.136544 1.136782
0.338178 1.136744 1.138154 0.000122 1.138032 1.138276
0.338969 1.138212 1.139659 0.000125 1.139534 1.139785
0.339760 1.139693 1.141179 0.000129 1.141051 1.141308
0.340551 1.141190 1.142714 0.000132 1.142582 1.142846
0.341341 1.142701 1.144264 0.000135 1.144129 1.144399
0.342132 1.144226 1.145829 0.000139 1.145690 1.145967
0.342923 1.145767 1.147409 0.000142 1.147267 1.147551
0.343714 1.147322 1.149004 0.000146 1.148859 1.149150
0.344505 1.148893 1.150615 0.000149 1.150466 1.150764
0.345295 1.150479 1.152242 0.000153 1.152089 1.152394
0.346086 1.152080 1.153884 0.000156 1.153728 1.154040
0.346877 1.153697 1.155542 0.000160 1.155382 1.155702
0.347668 1.155329 1.157216 0.000163 1.157053 1.157380
0.348458 1.156977 1.158907 0.000167 1.158740 1.159074
0.349249 1.158642 1.160614 0.000171 1.160443 1.160784
0.350040 1.160322 1.162337 0.000174 1.162163 1.162512
0.350831 1.162019 1.164077 0.000178 1.163899 1.164255
0.351622 1.163732 1.165834 0.000182 1.165652 1.166016
0.352412 1.165462 1.167608 0.000186 1.167423 1.167794
0.353203 1.167209 1.169399 0.000189 1.169210 1.169589
0.353994 1.168972 1.171208 0.000193 1.171014 1.171401
0.354785 1.170753 1.173034 0.000197 1.172836 1.173231
0.355576 1.172550 1.174877 0.000201 1.174676 1.175078
0.356366 1.174366 1.176738 0.000205 1.176533 1.176944
0.357157 1.176198 1.178618 0.000209 1.178408 1.178827
0.357948 1.178049 1.180515 0.000213 1.180302 1.180728
0.358739 1.179918 1.182431 0.000217 1.182213 1.182648
0.359530 1.181804 1.184365 0.000221 1.184144 1.184586
0.360320 1.183709 1.186318 0.000226 1.186092 1.186543
0.361111 1.185632 1.188289 0.000230 1.188060 1.188519
0.361902 1.187574 1.190280 0.000234 1.190046 1.190514
0.362693 1.189534 1.192290 0.000238 1.192052 1.192528
0.363483 1.191514 1.194319 0.000242 1.194076 1.194561
0.364274 1.193513 1.196367 0.000247 1.196121 1.196614
0.365065 1.195530 1.198436 0.000251 1.198185 1.198687
0.365856 1.197568 1.200524 0.000255 1.200269 1.200779
0.366647 1.199625 1.202632 0.000260 1.202373 1.202892
0.367437 1.201702 1.204761 0.000264 1.204497 1.205025
0.368228 1.203799 1.206910 0.000269 1.206641 1.207179
0.369019 1.205916 1.209080 0.000273 1.208806 1.209353
0.369810 1.208054 1.211270 0.000278 1.210992 1.211548
0.370601 1.210212 1.213482 0.000282 1.213199 1.213764
0.371391 1.212392 1.215715 0.000287 1.215428 1.216001
0.372182 1.214592 1.217969 0.000291 1.217677 1.218260
0.372973 1.216813 1.220245 0.000296 1.219948 1.220541
0.373764 1.219056 1.222542 0.000301 1.222241 1.222843
0.374555 1.221321 1.224862 0.000306 1.224557 1.225168
0.375345 1.223607 1.227204 0.000310 1.226894 1.227514
0.376136 1.225916 1.229568 0.000315 1.229253 1.229884
0.376927 1.228246 1.231956 0.000320 1.231636 1.232276
0.377718 1.230599 1.234366 0.000325 1.234041 1.234690
0.378509 1.232975 1.236799 0.000330 1.236469 1.237128
0.379299 1.235374 1.239255 0.000335 1.238920 1.239590
0.380090 1.237796 1.241735 0.000340 1.241395 1.242075
0.380881 1.240241 1.244239 0.000345 1.243894 1.244583
0.381672 1.242710 1.246766 0.000350 1.246417 1.247116
0.382462 1.245202 1.249318 0.000355 1.248964 1.249673
0.383253 1.247719 1.251895 0.000360 1.251535 1.252254
0.384044 1.250260 1.254496 0.000365 1.254131 1.254861
0.384835 1.252825 1.257122 0.000370 1.256751 1.257492
0.385626 1.255415 1.259773 0.000375 1.259397 1.260148
0.386416 1.258030 1.262449 0.000380 1.262068 1.262829
0.387207 1.260670 1.265151 0.000386 1.264765 1.265537
0.387998 1.263336 1.267879 0.000391 1.267488 1.268270
0.388789 1.266027 1.270633 0.000396 1.270236 1.271029
0.389580 1.268745 1.273413 0.000402 1.273011 1.273815
0.390370 1.271488 1.276220 0.000407 1.275813 1.276627
0.391161 1.274258 1.279054 0.000413 1.278641 1.279466
0.391952 1.277055 1.281915 0.000418 1.281497 1.282333
0.392743 1.279878 1.284803 0.000424 1.284379 1.285226
0.393534 1.282729 1.287719 0.000429 1.287290 1.288148
0.394324 1.285607 1.290662 0.000435 1.290228 1.291097
0.395115 1.288513 1.293634 0.000440 1.293194 1.294075
0.395906 1.291447 1.296635 0.000446 1.296189 1.297080
0.396697 1.294409 1.299664 0.000452 1.299212 1.300115
0.397487 1.297400 1.302722 0.000457 1.302264 1.303179
0.398278 1.300420 1.305809 0.000463 1.305346 1.306272
0.399069 1.303469 1.308925 0.000469 1.308457 1.309394
0.399860 1.306547 1.312072 0.000475 1.311597 1.312547
0.400651 1.309654 1.315249 0.000480 1.314768 1.315729
0.401441 1.312792 1.318456 0.000486 1.317969 1.318942
0.402232 1.315960 1.321693 0.000492 1.321201 1.322185
0.403023 1.319159 1.324962 0.000498 1.324464 1.325460
0.403814 1.322388 1.328262 0.000504 1.327757 1.328766
0.404605 1.325649 1.331593 0.000510 1.331083 1.332103
0.405395 1.328941 1.334956 0.000516 1.334440 1.335472
0.406186 1.332264 1.338352 0.000522 1.337829 1.338874
0.406977 1.335620 1.341780 0.000528 1.341251 1.342308
0.407768 1.339008 1.345240 0.000535 1.344706 1.345775
0.408559 1.342429 1.348734 0.000541 1.348193 1.349275
0.409349 1.345883 1.352261 0.000547 1.351714 1.352808
0.410140 1.349370 1.355822 0.000553 1.355269 1.356375
0.410931 1.352891 1.359417 0.000559 1.358858 1.359977
0.411722 1.356446 1.363046 0.000566 1.362481 1.363612
0.412513 1.360035 1.366711 0.000572 1.366138 1.367283
0.413303 1.363659 1.370410 0.000579 1.369831 1.370988
0.414094 1.367317 1.374144 0.000585 1.373559 1.374729
0.414885 1.371011 1.377915 0.000591 1.377323 1.378506
0.415676 1.374741 1.381721 0.000598 1.381123 1.382319
0.416466 1.378507 1.385564 0.000604 1.384959 1.386168
0.417257 1.382309 1.389443 0.000611 1.388832 1.390054
0.418048 1.386148 1.393360 0.000618 1.392742 1.393978
0.418839 1.390024 1.397314 0.000624 1.396690 1.397939
0.419630 1.393938 1.401306 0.000631 1.400676 1.401937
0.420420 1.397889 1.405337 0.000638 1.404699 1.405974
0.421211 1.401879 1.409406 0.000644 1.408761 1.410050
0.422002 1.405907 1.413514 0.000651 1.412863 1.414165
0.422793 1.409974 1.417661 0.000658 1.417003 1.418319
0.423584 1.414080 1.421848 0.000665 1.421183 1.422513
0.424374 1.418226 1.426075 0.000672 1.425403 1.426747
0.425165 1.422413 1.430343 0.000679 1.429664 1.431022
0.425956 1.426640 1.434652 0.000686 1.433966 1.435337
0.426747 1.430907 1.439002 0.000693 1.438309 1.439694
0.427538 1.435216 1.443393 0.000700 1.442694 1.444093
0.428328 1.439567 1.447827 0.000707 1.447120 1.448534
0.429119 1.443960 1.452303 0.000714 1.451589 1.453017
0.429910 1.448396 1.456823 0.000721 1.456102 1.457544
0.430701 1.452874 1.461385 0.000728 1.460657 1.462114
0.431491 1.457396 1.465992 0.000735 1.465256 1.466727
0.432282 1.461962 1.470643 0.000743 1.469900 1.471385
0.433073 1.466572 1.475338 0.000750 1.474588 1.476088
0.433864 1.471227 1.480079 0.000757 1.479321 1.480836
0.434655 1.475927 1.484865 0.000765 1.484100 1.485629
0.435445 1.480673 1.489697 0.000772 1.488925 1.490469
0.436236 1.485465 1.494575 0.000780 1.493796 1.495355
0.437027 1.490303 1.499501 0.000787 1.498714 1.500288
0.437818 1.495188 1.504474 0.000795 1.503679 1.505268
0.438609 1.500121 1.509494 0.000802 1.508692 1.510296
0.439399 1.505102 1.514563 0.000810 1.513754 1.515373
0.440190 1.510131 1.519681 0.000817 1.518864 1.520498
0.440981 1.515209 1.524848 0.000825 1.524023 1.525673
0.441772 1.520336 1.530065 0.000833 1.529232 1.530898
0.442563 1.525514 1.535332 0.000841 1.534492 1.536173
0.443353 1.530741 1.540650 0.000848 1.539802 1.541498
0.444144 1.536020 1.546019 0.000856 1.545163 1.546875
0.444935 1.541350 1.551440 0.000864 1.550576 1.552304
0.445726 1.546732 1.556913 0.000872 1.556041 1.557785
0.446517 1.552167 1.562439 0.000880 1.561559 1.563319
0.447307 1.557654 1.568019 0.000888 1.567131 1.568907
0.448098 1.563195 1.573652 0.000896 1.572756 1.574548
0.448889 1.568790 1.579340 0.000904 1.578435 1.580244
0.449680 1.574440 1.585082 0.000912 1.584170 1.585994
0.450470 1.580144 1.590880 0.000920 1.589960 1.591801
0.451261 1.585905 1.596734 0.000929 1.595806 1.597663
0.452052 1.591722 1.602645 0.000937 1.601708 1.603582
0.452843 1.597595 1.608613 0.000945 1.607668 1.609558
0.453634 1.603526 1.614639 0.000953 1.613685 1.615592
0.454424 1.609516 1.620723 0.000962 1.619761 1.621685
0.455215 1.615563 1.626866 0.000970 1.625895 1.627836
0.456006 1.621670 1.633068 0.000979 1.632089 1.634047
0.456797 1.627837 1.639331 0.000987 1.638343 1.640318
0.457588 1.634064 1.645654 0.000996 1.644658 1.646650
0.458378 1.640352 1.652039 0.001004 1.651034 1.653043
0.459169 1.646702 1.658485 0.001013 1.657472 1.659498
0.459960 1.653114 1.664995 0.001022 1.663973 1.666016
0.460751 1.659588 1.671567 0.001031 1.670536 1.672597
0.461542 1.666127 1.678203 0.001039 1.677164 1.679242
0.462332 1.672729 1.684904 0.001048 1.683856 1.685952
0.463123 1.679397 1.691670 0.001057 1.690613 1.692727
0.463914 1.686130 1.698501 0.001066 1.697435 1.699567
0.464705 1.692929 1.705400 0.001075 1.704325 1.706475
0.465495 1.699795 1.712365 0.001084 1.711281 1.713449
0.466286 1.706729 1.719398 0.001093 1.718305 1.720491
0.467077 1.713730 1.726500 0.001102 1.725397 1.727602
0.467868 1.720801 1.733671 0.001111 1.732559 1.734782
0.468659 1.727942 1.740911 0.001121 1.739791 1.742032
0.469449 1.735152 1.748223 0.001130 1.747093 1.749353
0.470240 1.742434 1.755606 0.001139 1.754467 1.756745
0.471031 1.749788 1.763061 0.001149 1.761912 1.764209
0.471822 1.757214 1.770588 0.001158 1.769430 1.771746
0.472613 1.764714 1.778190 0.001167 1.777022 1.779357
0.473403 1.772287 1.785865 0.001177 1.784688 1.787042
0.474194 1.779936 1.793616 0.001187 1.792430 1.794803
0.474985 1.787660 1.801443 0.001196 1.800247 1.802639
0.475776 1.795461 1.809346 0.001206 1.808140 1.810552
0.476567 1.803338 1.817327 0.001216 1.816111 1.818542
0.477357 1.811294 1.825386 0.001225 1.824160 1.826611
0.478148 1.819329 1.833524 0.001235 1.832288 1.834759
0.478939 1.827443 1.841742 0.001245 1.840496 1.842987
0.479730 1.835637 1.850040 0.001255 1.848785 1.851295
0.480521 1.843913 1.858420 0.001265 1.857155 1.859685
0.481311 1.852271 1.866883 0.001275 1.865607 1.868158
0.482102 1.860712 1.875428 0.001285 1.874143 1.876714
0.482893 1.869237 1.884058 0.001296 1.882762 1.885353
0.483684 1.877847 1.892772 0.001306 1.891467 1.894078
0.484474 1.886542 1.901573 0.001316 1.900257 1.902889
0.485265 1.895324 1.910460 0.001326 1.909134 1.911787
0.486056 1.904193 1.919435 0.001337 1.918098 1.920772
0.486847 1.913151 1.928498 0.001347 1.927151 1.929846
0.487638 1.922198 1.937651 0.001358 1.936293 1.939009
0.488428 1.931335 1.946894 0.001368 1.945526 1.948263
0.489219 1.940563 1.956229 0.001379 1.954850 1.957608
0.490010 1.949884 1.965656 0.001390 1.964266 1.967046
0.490801 1.959297 1.975176 0.001401 1.973775 1.976576
0.491592 1.968805 1.984790 0.001412 1.983379 1.986202
0.492382 1.978408 1.994500 0.001422 1.993077 1.995922
0.493173 1.988107 2.004305 0.001433 2.002872 2.005739
0.493964 1.997903 2.014208 0.001444 2.012764 2.015653
0.494755 2.007797 2.024210 0.001456 2.022754 2.025665
0.495546 2.017790 2.034310 0.001467 2.032844 2.035777
0.496336 2.027883 2.044511 0.001478 2.043033 2.045989
0.497127 2.038078 2.054814 0.001489 2.053324 2.056303
0.497918 2.048375 2.065218 0.001501 2.063718 2.066719
0.498709 2.058776 2.075727 0.001512 2.074215 2.077239
0.499499 2.069281 2.086340 0.001524 2.084816 2.087863
0.500290 2.079892 2.097058 0.001535 2.095523 2.098594
0.501081 2.090609 2.107884 0.001547 2.106337 2.109431
0.501872 2.101435 2.118818 0.001558 2.117259 2.120376
0.502663 2.112369 2.129861 0.001570 2.128290 2.131431
0.503453 2.123414 2.141014 0.001582 2.139432 2.142596
0.504244 2.134571 2.152279 0.001594 2.150684 2.153873
0.505035 2.145840 2.163656 0.001606 2.162050 2.165262
0.505826 2.157223 2.175147 0.001618 2.173529 2.176765
0.506617 2.168721 2.186754 0.001630 2.185123 2.188384
0.507407 2.180335 2.198476 0.001642 2.196834 2.200119
0.508198 2.192067 2.210317 0.001655 2.208662 2.211971
0.508989 2.203917 2.222276 0.001667 2.220609 2.223943
0.509780 2.215888 2.234355 0.001680 2.232676 2.236035
0.510571 2.227980 2.246556 0.001692 2.244864 2.248248
0.511361 2.240195 2.258879 0.001705 2.257175 2.260584
0.512152 2.252534 2.271327 0.001717 2.269610 2.273044
0.512943 2.264999 2.283900 0.001730 2.282170 2.285630
0.513734 2.277590 2.296599 0.001743 2.294857 2.298342
0.514525 2.290309 2.309427 0.001756 2.307671 2.311183
0.515315 2.303158 2.322384 0.001769 2.320616 2.324153
0.516106 2.316138 2.335473 0.001782 2.333691 2.337254
0.516897 2.329250 2.348693 0.001795 2.346898 2.350488
0.517688 2.342496 2.362047 0.001808 2.360239 2.363855
0.518478 2.355878 2.375537 0.001821 2.373715 2.377358
0.519269 2.369396 2.389163 0.001835 2.387328 2.390997
0.520060 2.383052 2.402927 0.001848 2.401079 2.404775
0.520851 2.396848 2.416831 0.001862 2.414969 2.418692
0.521642 2.410786 2.430876 0.001875 2.429001 2.432751
0.522432 2.424866 2.445064 0.001889 2.443175 2.446952
0.523223 2.439090 2.459396 0.001903 2.457493 2.461298
0.524014 2.453461 2.473874 0.001916 2.471957 2.475790
0.524805 2.467979 2.488499 0.001930 2.486569 2.490430
0.525596 2.482647 2.503274 0.001944 2.501329 2.505218
0.526386 2.497465 2.518199 0.001958 2.516241 2.520157
0.527177 2.512437 2.533277 0.001973 2.531304 2.535249
0.527968 2.527562 2.548508 0.001987 2.546522 2.550495
0.528759 2.542843 2.563896 0.002001 2.561895 2.565897
0.529550 2.558282 2.579441 0.002015 2.577425 2.581456
0.530340 2.573880 2.595145 0.002030 2.593115 2.597175
0.531131 2.589640 2.611010 0.002045 2.608966 2.613055
0.531922 2.605562 2.627038 0.002059 2.624979 2.629097
0.532713 2.621650 2.643231 0.002074 2.641157 2.645305
0.533504 2.637904 2.659590 0.002089 2.657501 2.661678
0.534294 2.654326 2.676117 0.002104 2.674013 2.678220
0.535085 2.670919 2.692814 0.002119 2.690695 2.694933
0.535876 2.687685 2.709683 0.002134 2.707550 2.711817
0.536667 2.704624 2.726727 0.002149 2.724578 2.728875
0.537457 2.721740 2.743946 0.002164 2.741782 2.746110
0.538248 2.739034 2.761343 0.002179 2.759163 2.763522
0.539039 2.756508 2.778919 0.002195 2.776725 2.781114
0.539830 2.774164 2.796678 0.002210 2.794468 2.798888
0.540621 2.792004 2.814621 0.002226 2.812395 2.816846
0.541411 2.810031 2.832749 0.002241 2.830508 2.834990
0.542202 2.828246 2.851066 0.002257 2.848809 2.853323
0.542993 2.846652 2.869572 0.002273 2.867299 2.871845
0.543784 2.865251 2.888271 0.002289 2.885983 2.890560
0.544575 2.884044 2.907165 0.002305 2.904860 2.909470
0.545365 2.903035 2.926255 0.002321 2.923934 2.928576
0.546156 2.922224 2.945544 0.002337 2.943207 2.947881
0.546947 2.941616 2.965034 0.002353 2.962681 2.967387
0.547738 2.961211 2.984728 0.002369 2.982359 2.987097
0.548529 2.981013 3.004627 0.002386 3.002242 3.007013
0.549319 3.001023 3.024735 0.002402 3.022333 3.027137
0.550110 3.021244 3.045053 0.002419 3.042634 3.047472
0.550901 3.041679 3.065584 0.002435 3.063149 3.068019
0.551692 3.062329 3.086330 0.002452 3.083878 3.088782
0.552482 3.083198 3.107294 0.002469 3.104825 3.109762
0.553273 3.104288 3.128478 0.002485 3.125993 3.130963
0.554064 3.125600 3.149885 0.002502 3.147383 3.152387
0.554855 3.147139 3.171517 0.002519 3.168998 3.174036
0.555646 3.168907 3.193377 0.002536 3.190841 3.195914
0.556436 3.190905 3.215468 0.002553 3.212915 3.218021
0.557227 3.213137 3.237792 0.002570 3.235222 3.240362
0.558018 3.235606 3.260352 0.002588 3.257764 3.262939
0.558809 3.258314 3.283150 0.002605 3.280545 3.285755
0.559600 3.281265 3.306190 0.002622 3.303568 3.308812
0.560390 3.304460 3.329474 0.002640 3.326834 3.332114
0.561181 3.327903 3.353005 0.002657 3.350348 3.355662
0.561972 3.351596 3.376786 0.002675 3.374111 3.379460
0.562763 3.375543 3.400819 0.002692 3.398127 3.403512
0.563554 3.399746 3.425109 0.002710 3.422399 3.427819
0.564344 3.424209 3.449657 0.002728 3.446929 3.452384
0.565135 3.448934 3.474466 0.002745 3.471721 3.477212
0.565926 3.473925 3.499541 0.002763 3.496778 3.502304
0.566717 3.499185 3.524883 0.002781 3.522102 3.527664
0.567508 3.524717 3.550497 0.002799 3.547698 3.553295
0.568298 3.550523 3.576384 0.002817 3.573567 3.579201
0.569089 3.576608 3.602549 0.002835 3.599714 3.605384
0.569880 3.602974 3.628995 0.002853 3.626142 3.631848
0.570671 3.629626 3.655724 0.002871 3.652854 3.658595
0.571461 3.656565 3.682741 0.002889 3.679852 3.685630
0.572252 3.683797 3.710049 0.002907 3.707142 3.712956
0.573043 3.711323 3.737651 0.002925 3.734726 3.740576
0.573834 3.739148 3.765550 0.002944 3.762607 3.768494
0.574625 3.767276 3.793751 0.002962 3.790789 3.796713
0.575415 3.795709 3.822257 0.002980 3.819276 3.825237
0.576206 3.824451 3.851071 0.002998 3.848072 3.854069
0.576997 3.853507 3.880196 0.003017 3.877180 3.883213
0.577788 3.882880 3.909638 0.003035 3.906603 3.912673
0.578579 3.912573 3.939399 0.003054 3.936346 3.942453
0.579369 3.942591 3.969484 0.003072 3.966412 3.972556
0.580160 3.972937 3.999896 0.003090 3.996806 4.002986
0.580951 4.003615 4.030639 0.003109 4.027530 4.033748
0.581742 4.034630 4.061717 0.003127 4.058590 4.064844
0.582533 4.065986 4.093135 0.003146 4.089989 4.096280
0.583323 4.097685 4.124895 0.003164 4.121731 4.128059
0.584114 4.129734 4.157003 0.003182 4.153821 4.160186
0.584905 4.162135 4.189463 0.003201 4.186262 4.192664
0.585696 4.194894 4.222279 0.003219 4.219060 4.225498
0.586486 4.228014 4.255454 0.003237 4.252217 4.258692
0.587277 4.261500 4.288995 0.003256 4.285739 4.292250
0.588068 4.295357 4.322904 0.003274 4.319630 4.326178
0.588859 4.329588 4.357187 0.003292 4.353894 4.360479
0.589650 4.364199 4.391848 0.003311 4.388537 4.395158
0.590440 4.399193 4.426891 0.003329 4.423562 4.430220
0.591231 4.434577 4.462322 0.003347 4.458975 4.465669
0.592022 4.470354 4.498144 0.003365 4.494779 4.501510
0.592813 4.506530 4.534364 0.003383 4.530981 4.537747
0.593604 4.543109 4.570985 0.003401 4.567584 4.574387
0.594394 4.580096 4.608013 0.003419 4.604594 4.611433
0.595185 4.617496 4.645453 0.003437 4.642016 4.648890
0.595976 4.655315 4.683310 0.003455 4.679855 4.686765
0.596767 4.693557 4.721588 0.003473 4.718115 4.725061
0.597558 4.732228 4.760293 0.003490 4.756803 4.763784
0.598348 4.771334 4.799431 0.003508 4.795923 4.802939
0.599139 4.810879 4.839007 0.003526 4.835481 4.842533
0.599930 4.850868 4.879026 0.003543 4.875483 4.882569
0.600721 4.891309 4.919493 0.003560 4.915933 4.923054
0.601512 4.932205 4.960415 0.003577 4.956838 4.963993
0.602302 4.973564 5.001797 0.003595 4.998203 5.005392
0.603093 5.015389 5.043645 0.003612 5.040033 5.047256
0.603884 5.057689 5.085964 0.003628 5.082336 5.089593
0.604675 5.100468 5.128761 0.003645 5.125116 5.132406
0.605465 5.143732 5.172041 0.003662 5.168379 5.175703
0.606256 5.187488 5.215811 0.003678 5.212133 5.219489
0.607047 5.231742 5.260076 0.003694 5.256382 5.263771
0.607838 5.276500 5.304844 0.003711 5.301133 5.308554
0.608629 5.321768 5.350119 0.003726 5.346393 5.353846
0.609419 5.367553 5.395910 0.003742 5.392168 5.399652
0.610210 5.413861 5.442222 0.003758 5.438464 5.445979
0.611001 5.460700 5.489061 0.003773 5.485288 5.492835
0.611792 5.508076 5.536436 0.003788 5.532647 5.540224
0.612583 5.555995 5.584351 0.003803 5.580548 5.588155
0.613373 5.604465 5.632815 0.003818 5.628997 5.636634
0.614164 5.653492 5.681835 0.003833 5.678002 5.685668
0.614955 5.703085 5.731416 0.003847 5.727569 5.735264
0.615746 5.753249 5.781568 0.003861 5.777707 5.785429
0.616537 5.803993 5.832296 0.003875 5.828421 5.836172
0.617327 5.855324 5.883609 0.003889 5.879720 5.887498
0.618118 5.907249 5.935514 0.003902 5.931612 5.939416
0.618909 5.959776 5.988018 0.003915 5.984103 5.991933
0.619700 6.012913 6.041130 0.003928 6.037202 6.045058
0.620490 6.066668 6.094856 0.003941 6.090916 6.098797
0.621281 6.121049 6.149206 0.003953 6.145253 6.153159
0.622072 6.176064 6.204187 0.003965 6.200222 6.208152
0.622863 6.231720 6.259808 0.003976 6.255831 6.263784
0.623654 6.288028 6.316076 0.003988 6.312088 6.320063
0.624444 6.344994 6.373000 0.003999 6.369002 6.376999
0.625235 6.402629 6.430589 0.004009 6.426580 6.434598
0.626026 6.460939 6.488852 0.004019 6.484833 6.492871
0.626817 6.519935 6.547797 0.004029 6.543768 6.551826
0.627608 6.579625 6.607433 0.004039 6.603395 6.611472
0.628398 6.640019 6.667770 0.004048 6.663722 6.671818
0.629189 6.701125 6.728816 0.004056 6.724760 6.732873
0.629980 6.762954 6.790582 0.004064 6.786517 6.794646
0.630771 6.825514 6.853075 0.004072 6.849003 6.857148
0.631562 6.888816 6.916307 0.004080 6.912228 6.920387
0.632352 6.952868 6.980287 0.004087 6.976201 6.984374
0.633143 7.017682 7.045025 0.004093 7.040932 7.049118
0.633934 7.083268 7.110531 0.004099 7.106432 7.114630
0.634725 7.149635 7.176815 0.004104 7.172710 7.180919
0.635516 7.216794 7.243887 0.004109 7.239778 7.247997
0.636306 7.284756 7.311759 0.004114 7.307645 7.315873
0.637097 7.353531 7.380441 0.004118 7.376323 7.384558
0.637888 7.423131 7.449943 0.004121 7.445822 7.454064
0.638679 7.493566 7.520277 0.004124 7.516154 7.524401
0.639469 7.564848 7.591455 0.004126 7.587329 7.595581
0.640260 7.636988 7.663487 0.004128 7.659359 7.667614
0.641051 7.709998 7.736384 0.004129 7.732256 7.740513
0.641842 7.783890 7.810160 0.004129 7.806031 7.814289
0.642633 7.858675 7.884825 0.004129 7.880696 7.888954
0.643423 7.934366 7.960391 0.004128 7.956263 7.964519
0.644214 8.010975 8.036872 0.004126 8.032746 8.040999
0.645005 8.088514 8.114279 0.004124 8.110155 8.118404
0.645796 8.166997 8.192626 0.004121 8.188505 8.196747
0.646587 8.246436 8.271924 0.004118 8.267807 8.276042
0.647377 8.326845 8.352188 0.004113 8.348075 8.356301
0.648168 8.408236 8.433430 0.004108 8.429322 8.437538
0.648959 8.490623 8.515663 0.004102 8.511561 8.519766
0.649750 8.574021 8.598903 0.004096 8.594807 8.602998
0.650541 8.658442 8.683161 0.004088 8.679073 8.687249
0.651331 8.743902 8.768453 0.004080 8.764374 8.772533
0.652122 8.830414 8.854793 0.004071 8.850723 8.858864
0.652913 8.917993 8.942196 0.004061 8.938135 8.946257
0.653704 9.006654 9.030676 0.004050 9.026626 9.034726
0.654494 9.096412 9.120248 0.004038 9.116209 9.124286
0.655285 9.187283 9.210927 0.004026 9.206901 9.214953
0.656076 9.279281 9.302730 0.004012 9.298717 9.306742
0.656867 9.372424 9.395671 0.003998 9.391673 9.399669
0.657658 9.466726 9.489767 0.003982 9.485785 9.493749
0.658448 9.562205 9.585034 0.003966 9.581068 9.589000
0.659239 9.658877 9.681489 0.003948 9.677540 9.685437
0.660030 9.756758 9.779148 0.003930 9.775218 9.783078
0.660821 9.855866 9.878029 0.003911 9.874118 9.881939
0.661612 9.956218 9.978148 0.003890 9.974258 9.982038
0.662402 10.057833 10.079524 0.003868 10.075655 10.083392
0.663193 10.160727 10.182174 0.003846 10.178328 10.186019
0.663984 10.264919 10.286116 0.003822 10.282294 10.289938
0.664775 10.370428 10.391369 0.003797 10.387572 10.395166
0.665566 10.477273 10.497953 0.003771 10.494182 10.501724
0.666356 10.585472 10.605885 0.003744 10.602141 10.609628
0.667147 10.695046 10.715185 0.003715 10.711469 10.718900
0.667938 10.806013 10.825873 0.003686 10.822187 10.829558
0.668729 10.918395 10.937969 0.003655 10.934314 10.941624
0.669520 11.032212 11.051493 0.003623 11.047871 11.055116
0.670310 11.147484 11.166467 0.003589 11.162878 11.170056
0.671101 11.264232 11.282911 0.003555 11.279356 11.286465
0.671892 11.382479 11.400846 0.003519 11.397327 11.404365
0.672683 11.502245 11.520294 0.003481 11.516813 11.523776
0.673473 11.623553 11.641278 0.003443 11.637835 11.644721
0.674264 11.746427 11.763820 0.003403 11.760417 11.767223
0.675055 11.870887 11.887942 0.003362 11.884580 11.891304
0.675846 11.996959 12.013669 0.003319 12.010349 12.016988
0.676637 12.124665 12.141023 0.003276 12.137747 12.144298
0.677427 12.254030 12.270029 0.003230 12.266798 12.273259
0.678218 12.385079 12.400710 0.003184 12.397527 12.403894
0.679009 12.517836 12.533093 0.003136 12.529957 12.536229
0.679800 12.652326 12.667202 0.003086 12.664115 12.670288
0.680591 12.788576 12.803063 0.003036 12.800027 12.806099
0.681381 12.926612 12.940702 0.002984 12.937718 12.943685
0.682172 13.066459 13.080145 0.002931 13.077214 13.083076
0.682963 13.208147 13.221420 0.002876 13.218544 13.224296
0.683754 13.351701 13.364554 0.002820 13.361733 13.367374
0.684545 13.497151 13.509575 0.002764 13.506812 13.512339
0.685335 13.644524 13.656512 0.002706 13.653806 13.659217
0.686126 13.793850 13.805393 0.002646 13.802747 13.808039
0.686917 13.945158 13.956248 0.002586 13.953662 13.958834
0.687708 14.098479 14.109107 0.002525 14.106582 14.111632
0.688498 14.253842 14.264000 0.002463 14.261536 14.266463
0.689289 14.411280 14.420958 0.002401 14.418557 14.423359
0.690080 14.570823 14.580013 0.002338 14.577675 14.582352
0.690871 14.732504 14.741198 0.002275 14.738922 14.743473
0.691662 14.896356 14.904543 0.002212 14.902331 14.906755
0.692452 15.062411 15.070083 0.002149 15.067934 15.072233
0.693243 15.230705 15.237852 0.002087 15.235766 15.239939
0.694034 15.401271 15.407884 0.002025 15.405859 15.409910
0.694825 15.574144 15.580214 0.001966 15.578248 15.582179
0.695616 15.749361 15.754877 0.001908 15.752969 15.756785
0.696406 15.926957 15.931910 0.001852 15.930058 15.933763
0.697197 16.106970 16.111350 0.001800 16.109550 16.113150
0.697988 16.289437 16.293234 0.001752 16.291482 16.294986
0.698779 16.474398 16.477600 0.001710 16.475891 16.479310
0.699570 16.661889 16.664488 0.001673 16.662816 16.666161
0.700360 16.851953 16.853937 0.001643 16.852294 16.855580
0.701151 17.044628 17.045987 0.001621 17.044366 17.047608
0.701942 17.239957 17.240680 0.001608 17.239072 17.242288
0.702733 17.437980 17.438057 0.001606 17.436451 17.439662
0.703524 17.638742 17.638160 0.001614 17.636546 17.639774
0.704314 17.842284 17.841033 0.001634 17.839400 17.842667
0.705105 18.048652 18.046721 0.001666 18.045055 18.048386
0.705896 18.257891 18.255267 0.001710 18.253558 18.256977
0.706687 18.470047 18.466718 0.001766 18.464953 18.468484
0.707477 18.685165 18.681121 0.001834 18.679287 18.682955
0.708268 18.903294 18.898523 0.001913 18.896609 18.900436
0.709059 19.124483 19.118971 0.002004 19.116967 19.120975
0.709850 19.348780 19.342516 0.002105 19.340411 19.344620
0.710641 19.576236 19.569207 0.002216 19.566991 19.571422
0.711431 19.806902 19.799095 0.002336 19.796760 19.801431
0.712222 20.040831 20.032233 0.002465 20.029769 20.034698
0.713013 20.278074 20.268674 0.002602 20.266072 20.271276
0.713804 20.518688 20.508471 0.002748 20.505723 20.511218
0.714595 20.762726 20.751679 0.002901 20.748778 20.754579
0.715385 21.010245 20.998354 0.003061 20.995293 21.001415
0.716176 21.261302 21.248554 0.003228 21.245325 21.251782
0.716967 21.515955 21.502336 0.003402 21.498933 21.505738
0.717758 21.774264 21.759760 0.003583 21.756177 21.763343
0.718549 22.036290 22.020886 0.003770 22.017116 22.024656
0.719339 22.302093 22.285775 0.003964 22.281812 22.289739
0.720130 22.571738 22.554491 0.004163 22.550328 22.558654
0.720921 22.845288 22.827097 0.004369 22.822728 22.831466
0.721712 23.122808 23.103658 0.004581 23.099078 23.108239
0.722503 23.404365 23.384241 0.004798 23.379443 23.389040
0.723293 23.690026 23.668914 0.005022 23.663891 23.673936
0.724084 23.979862 23.957744 0.005252 23.952492 23.962996
0.724875 24.273942 24.250803 0.005488 24.245315 24.256291
0.725666 24.572338 24.548162 0.005730 24.542432 24.553892
0.726456 24.875124 24.849894 0.005978 24.843917 24.855872
0.727247 25.182374 25.156075 0.006232 25.149843 25.162306
0.728038 25.494165 25.466778 0.006492 25.460286 25.473270
0.728829 25.810573 25.782083 0.006758 25.775325 25.788842
0.729620 26.131679 26.102068 0.007031 26.095037 26.109099
0.730410 26.457563 26.426814 0.007310 26.419504 26.434123
0.731201 26.788308 26.756402 0.007595 26.748807 26.763997
0.731992 27.123996 27.090916 0.007886 27.083030 27.098803
0.732783 27.464715 27.430443 0.008185 27.422258 27.438627
0.733574 27.810552 27.775068 0.008489 27.766579 27.783558
0.734364 28.161594 28.124882 0.008800 28.116082 28.133682
0.735155 28.517934 28.479974 0.009118 28.470855 28.489092
0.735946 28.879665 28.840437 0.009443 28.830994 28.849880
0.736737 29.246880 29.206365 0.009775 29.196590 29.216140
0.737528 29.619676 29.577855 0.010113 29.567741 29.587968
0.738318 29.998153 29.955005 0.010459 29.944545 29.965464
0.739109 30.382409 30.337914 0.010812 30.327102 30.348726
0.739900 30.772548 30.726686 0.011172 30.715514 30.737859
0.740691 31.168675 31.121425 0.011540 31.109885 31.132965
0.741481 31.570896 31.522237 0.011915 31.510322 31.534152
0.742272 31.979320 31.929231 0.012298 31.916933 31.941528
0.743063 32.394059 32.342517 0.012688 32.329829 32.355205
0.743854 32.815225 32.762210 0.013086 32.749123 32.775296
0.744645 33.242935 33.188424 0.013492 33.174931 33.201916
0.745435 33.677308 33.621277 0.013907 33.607371 33.635184
0.746226 34.118463 34.060891 0.014329 34.046562 34.075220
0.747017 34.566524 34.507388 0.014760 34.492628 34.522148
0.747808 35.021618 34.960893 0.015199 34.945694 34.976092
0.748599 35.483872 35.421536 0.015647 35.405889 35.437182
0.749389 35.953418 35.889446 0.016103 35.873342 35.905549
0.750180 36.430390 36.364757 0.016569 36.348189 36.381326
0.750971 36.914924 36.847607 0.017043 36.830564 36.864649
0.751762 37.407161 37.338134 0.017526 37.320607 37.355660
0.752553 37.907243 37.836480 0.018019 37.818462 37.854499
0.753343 38.415317 38.342793 0.018521 38.324272 38.361313
0.754134 38.931530 38.857219 0.019032 38.838187 38.876251
0.754925 39.456036 39.379911 0.019553 39.360358 39.399464
0.755716 39.988989 39.911024 0.020084 39.890940 39.931108
0.756507 40.530550 40.450716 0.020625 40.430091 40.471341
0.757297 41.080879 40.999150 0.021176 40.977974 41.020326
0.758088 41.640142 41.556490 0.021737 41.534753 41.578227
0.758879 42.208510 42.122907 0.022309 42.100598 42.145216
0.759670 42.786155 42.698572 0.022891 42.675680 42.721463
0.760460 43.373255 43.283662 0.023484 43.260178 43.307146
0.761251 43.969990 43.878358 0.024088 43.854270 43.902447
0.762042 44.576545 44.482845 0.024703 44.458142 44.507548
0.762833 45.193109 45.097311 0.025330 45.071981 45.122640
0.763624 45.819876 45.721948 0.025967 45.695981 45.747915
0.764414 46.457043 46.356955 0.026617 46.330338 46.383571
0.765205 47.104812 47.002532 0.027278 46.975254 47.029809
0.765996 47.763390 47.658885 0.027951 47.630935 47.686836
0.766787 48.432987 48.326227 0.028636 48.297591 48.354862
0.767578 49.113820 49.004771 0.029333 48.975438 49.034104
0.768368 49.806110 49.694738 0.030043 49.664695 49.724781
0.769159 50.510083 50.396355 0.030766 50.365590 50.427121
0.769950 51.225969 51.109851 0.031501 51.078350 51.141352
0.770741 51.954005 51.835463 0.032249 51.803214 51.867713
0.771532 52.694434 52.573432 0.033011 52.540421 52.606443
0.772322 53.447501 53.324004 0.033786 53.290218 53.357791
0.773113 54.213462 54.087433 0.034575 54.052858 54.122009
0.773904 54.992573 54.863978 0.035378 54.828600 54.899356
0.774695 55.785102 55.653902 0.036195 55.617707 55.690096
0.775485 56.591318 56.457476 0.037026 56.420450 56.494502
0.776276 57.411501 57.274978 0.037871 57.237107 57.312850
0.777067 58.245932 58.106691 0.038732 58.067960 58.145423
0.777858 59.094905 58.952907 0.039607 58.913300 58.992513
0.778649 59.958716 59.813921 0.040497 59.773424 59.854418
0.779439 60.837670 60.690038 0.041403 60.648635 60.731440
0.780230 61.732080 61.581570 0.042324 61.539246 61.623894
0.781021 62.642265 62.488836 0.043261 62.445576 62.532097
0.781812 63.568552 63.412163 0.044214 63.367950 63.456377
0.782603 64.511277 64.351886 0.045183 64.306703 64.397069
0.783393 65.470783 65.308347 0.046169 65.262178 65.354515
0.784184 66.447422 66.281897 0.047171 66.234726 66.329068
0.784975 67.441553 67.272895 0.048190 67.224705 67.321086
0.785766 68.453546 68.281712 0.049227 68.232485 68.330939
0.786557 69.483779 69.308723 0.050281 69.258442 69.359004
0.787347 70.532639 70.354315 0.051353 70.302963 70.405668
0.788138 71.600524 71.418886 0.052442 71.366443 71.471328
0.788929 72.687839 72.502840 0.053550 72.449290 72.556390
0.789720 73.795002 73.606595 0.054676 73.551919 73.661272
0.790511 74.922441 74.730577 0.055821 74.674756 74.786399
0.791301 76.070592 75.875224 0.056985 75.818239 75.932209
0.792092 77.239906 77.040983 0.058168 76.982815 77.099151
0.792883 78.430843 78.228315 0.059371 78.168944 78.287686
0.793674 79.643874 79.437691 0.060593 79.377098 79.498284
0.794464 80.879483 80.669594 0.061835 80.607759 80.731430
0.795255 82.138168 81.924521 0.063098 81.861423 81.987619
0.796046 83.420436 83.202978 0.064381 83.138597 83.267359
0.796837 84.726811 84.505489 0.065685 84.439804 84.571174
0.797628 86.057827 85.832587 0.067010 85.765577 85.899597
0.798418 87.414035 87.184822 0.068356 87.116466 87.253179
0.799209 88.795998 88.562757 0.069724 88.493033 88.632482
0.800000 90.204294 89.966970 0.071114 89.895855 90.038084


==> plot_data/gff_T_1.618_histogram_z0.500.dat <==
BinCenter Count
2.094848 2.000000
2.095221 4.000000
2.095594 5.000000
2.095967 18.000000
2.096340 19.000000
2.096713 11.000000
2.097085 13.000000
2.097458 4.000000
2.097831 4.000000
2.098204 5.000000
2.098577 2.000000
2.098949 2.000000
2.099322 2.000000
2.099695 1.000000
2.100068 2.000000
2.100441 1.000000
2.100814 1.000000
2.101186 1.000000
2.101559 1.000000
2.101932 2.000000


==> plot_data/gff_T_1.618_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.000011 0.000001 -0.000012 -0.000011
0.010791 -0.000014 0.000001 -0.000015 -0.000014
0.011582 -0.000018 0.000001 -0.000019 -0.000017
0.012372 -0.000022 0.000001 -0.000024 -0.000021
0.013163 -0.000027 0.000002 -0.000029 -0.000026
0.013954 -0.000033 0.000002 -0.000034 -0.000031
0.014745 -0.000039 0.000002 -0.000041 -0.000037
0.015536 -0.000046 0.000003 -0.000048 -0.000043
0.016326 -0.000053 0.000003 -0.000056 -0.000050
0.017117 -0.000062 0.000004 -0.000066 -0.000058
0.017908 -0.000071 0.000004 -0.000076 -0.000067
0.018699 -0.000082 0.000005 -0.000087 -0.000077
0.019489 -0.000093 0.000005 -0.000098 -0.000088
0.020280 -0.000105 0.000006 -0.000112 -0.000099
0.021071 -0.000119 0.000007 -0.000126 -0.000112
0.021862 -0.000133 0.000008 -0.000141 -0.000126
0.022653 -0.000149 0.000009 -0.000157 -0.000140
0.023443 -0.000166 0.000010 -0.000175 -0.000156
0.024234 -0.000184 0.000011 -0.000194 -0.000173
0.025025 -0.000203 0.000012 -0.000215 -0.000191
0.025816 -0.000223 0.000013 -0.000236 -0.000210
0.026607 -0.000245 0.000014 -0.000259 -0.000231
0.027397 -0.000268 0.000016 -0.000284 -0.000252
0.028188 -0.000293 0.000017 -0.000310 -0.000275
0.028979 -0.000319 0.000019 -0.000337 -0.000300
0.029770 -0.000346 0.000020 -0.000367 -0.000326
0.030561 -0.000375 0.000022 -0.000397 -0.000353
0.031351 -0.000406 0.000024 -0.000430 -0.000382
0.032142 -0.000438 0.000026 -0.000464 -0.000412
0.032933 -0.000471 0.000028 -0.000499 -0.000443
0.033724 -0.000507 0.000030 -0.000537 -0.000476
0.034515 -0.000544 0.000032 -0.000576 -0.000511
0.035305 -0.000582 0.000035 -0.000617 -0.000548
0.036096 -0.000623 0.000037 -0.000660 -0.000585
0.036887 -0.000665 0.000040 -0.000705 -0.000625
0.037678 -0.000709 0.000043 -0.000752 -0.000666
0.038468 -0.000755 0.000045 -0.000800 -0.000709
0.039259 -0.000802 0.000048 -0.000851 -0.000754
0.040050 -0.000852 0.000052 -0.000904 -0.000801
0.040841 -0.000904 0.000055 -0.000958 -0.000849
0.041632 -0.000957 0.000058 -0.001015 -0.000899
0.042422 -0.001012 0.000062 -0.001074 -0.000951
0.043213 -0.001070 0.000065 -0.001135 -0.001005
0.044004 -0.001129 0.000069 -0.001198 -0.001060
0.044795 -0.001191 0.000073 -0.001263 -0.001118
0.045586 -0.001254 0.000077 -0.001331 -0.001177
0.046376 -0.001320 0.000081 -0.001401 -0.001239
0.047167 -0.001387 0.000085 -0.001473 -0.001302
0.047958 -0.001457 0.000090 -0.001547 -0.001368
0.048749 -0.001529 0.000094 -0.001624 -0.001435
0.049540 -0.001604 0.000099 -0.001703 -0.001504
0.050330 -0.001680 0.000104 -0.001784 -0.001576
0.051121 -0.001759 0.000109 -0.001868 -0.001649
0.051912 -0.001839 0.000114 -0.001954 -0.001725
0.052703 -0.001922 0.000120 -0.002042 -0.001803
0.053493 -0.002008 0.000125 -0.002133 -0.001883
0.054284 -0.002095 0.000131 -0.002226 -0.001965
0.055075 -0.002185 0.000137 -0.002322 -0.002049
0.055866 -0.002278 0.000143 -0.002420 -0.002135
0.056657 -0.002372 0.000149 -0.002521 -0.002223
0.057447 -0.002469 0.000155 -0.002625 -0.002314
0.058238 -0.002569 0.000162 -0.002730 -0.002407
0.059029 -0.002670 0.000168 -0.002839 -0.002502
0.059820 -0.002774 0.000175 -0.002950 -0.002599
0.060611 -0.002881 0.000182 -0.003063 -0.002699
0.061401 -0.002990 0.000190 -0.003179 -0.002800
0.062192 -0.003101 0.000197 -0.003298 -0.002904
0.062983 -0.003215 0.000205 -0.003419 -0.003010
0.063774 -0.003331 0.000212 -0.003543 -0.003119
0.064565 -0.003450 0.000220 -0.003670 -0.003230
0.065355 -0.003571 0.000228 -0.003799 -0.003342
0.066146 -0.003694 0.000237 -0.003931 -0.003458
0.066937 -0.003820 0.000245 -0.004066 -0.003575
0.067728 -0.003949 0.000254 -0.004203 -0.003695
0.068519 -0.004080 0.000263 -0.004343 -0.003817
0.069309 -0.004213 0.000272 -0.004485 -0.003942
0.070100 -0.004349 0.000281 -0.004630 -0.004068
0.070891 -0.004488 0.000290 -0.004778 -0.004197
0.071682 -0.004629 0.000300 -0.004929 -0.004329
0.072472 -0.004772 0.000310 -0.005082 -0.004462
0.073263 -0.004918 0.000320 -0.005238 -0.004598
0.074054 -0.005066 0.000330 -0.005396 -0.004736
0.074845 -0.005217 0.000340 -0.005557 -0.004877
0.075636 -0.005370 0.000351 -0.005721 -0.005020
0.076426 -0.005526 0.000362 -0.005888 -0.005165
0.077217 -0.005685 0.000373 -0.006057 -0.005312
0.078008 -0.005845 0.000384 -0.006229 -0.005462
0.078799 -0.006009 0.000395 -0.006404 -0.005614
0.079590 -0.006174 0.000407 -0.006581 -0.005768
0.080380 -0.006343 0.000418 -0.006761 -0.005924
0.081171 -0.006513 0.000430 -0.006944 -0.006083
0.081962 -0.006687 0.000443 -0.007129 -0.006244
0.082753 -0.006862 0.000455 -0.007317 -0.006407
0.083544 -0.007040 0.000467 -0.007508 -0.006573
0.084334 -0.007221 0.000480 -0.007701 -0.006740
0.085125 -0.007403 0.000493 -0.007897 -0.006910
0.085916 -0.007589 0.000506 -0.008095 -0.007083
0.086707 -0.007776 0.000520 -0.008296 -0.007257
0.087497 -0.007967 0.000533 -0.008500 -0.007433
0.088288 -0.008159 0.000547 -0.008706 -0.007612
0.089079 -0.008354 0.000561 -0.008915 -0.007793
0.089870 -0.008551 0.000575 -0.009126 -0.007976
0.090661 -0.008751 0.000589 -0.009340 -0.008161
0.091451 -0.008953 0.000604 -0.009556 -0.008349
0.092242 -0.009157 0.000618 -0.009775 -0.008538
0.093033 -0.009363 0.000633 -0.009997 -0.008730
0.093824 -0.009572 0.000649 -0.010220 -0.008923
0.094615 -0.009783 0.000664 -0.010447 -0.009119
0.095405 -0.009996 0.000679 -0.010676 -0.009317
0.096196 -0.010212 0.000695 -0.010907 -0.009517
0.096987 -0.010429 0.000711 -0.011140 -0.009719
0.097778 -0.010649 0.000727 -0.011376 -0.009922
0.098569 -0.010871 0.000743 -0.011615 -0.010128
0.099359 -0.011096 0.000760 -0.011855 -0.010336
0.100150 -0.011322 0.000776 -0.012098 -0.010546
0.100941 -0.011550 0.000793 -0.012344 -0.010757
0.101732 -0.011781 0.000810 -0.012591 -0.010971
0.102523 -0.012014 0.000828 -0.012841 -0.011186
0.103313 -0.012248 0.000845 -0.013093 -0.011403
0.104104 -0.012485 0.000863 -0.013348 -0.011622
0.104895 -0.012724 0.000880 -0.013604 -0.011843
0.105686 -0.012964 0.000898 -0.013863 -0.012066
0.106476 -0.013207 0.000916 -0.014123 -0.012290
0.107267 -0.013451 0.000935 -0.014386 -0.012517
0.108058 -0.013698 0.000953 -0.014651 -0.012744
0.108849 -0.013946 0.000972 -0.014918 -0.012974
0.109640 -0.014196 0.000991 -0.015187 -0.013205
0.110430 -0.014448 0.001010 -0.015458 -0.013438
0.111221 -0.014702 0.001029 -0.015731 -0.013673
0.112012 -0.014957 0.001048 -0.016006 -0.013909
0.112803 -0.015214 0.001068 -0.016282 -0.014146
0.113594 -0.015473 0.001088 -0.016561 -0.014385
0.114384 -0.015733 0.001108 -0.016841 -0.014626
0.115175 -0.015996 0.001128 -0.017123 -0.014868
0.115966 -0.016259 0.001148 -0.017407 -0.015111
0.116757 -0.016524 0.001168 -0.017693 -0.015356
0.117548 -0.016791 0.001189 -0.017980 -0.015602
0.118338 -0.017059 0.001209 -0.018269 -0.015850
0.119129 -0.017329 0.001230 -0.018559 -0.016099
0.119920 -0.017600 0.001251 -0.018851 -0.016349
0.120711 -0.017873 0.001272 -0.019145 -0.016600
0.121502 -0.018146 0.001294 -0.019440 -0.016853
0.122292 -0.018422 0.001315 -0.019737 -0.017107
0.123083 -0.018698 0.001337 -0.020035 -0.017361
0.123874 -0.018976 0.001358 -0.020334 -0.017617
0.124665 -0.019254 0.001380 -0.020635 -0.017874
0.125455 -0.019534 0.001402 -0.020937 -0.018132
0.126246 -0.019816 0.001424 -0.021240 -0.018391
0.127037 -0.020098 0.001446 -0.021544 -0.018651
0.127828 -0.020381 0.001469 -0.021850 -0.018912
0.128619 -0.020665 0.001491 -0.022156 -0.019174
0.129409 -0.020950 0.001514 -0.022464 -0.019436
0.130200 -0.021236 0.001537 -0.022773 -0.019700
0.130991 -0.021523 0.001559 -0.023083 -0.019964
0.131782 -0.021811 0.001582 -0.023393 -0.020229
0.132573 -0.022099 0.001605 -0.023705 -0.020494
0.133363 -0.022389 0.001629 -0.024017 -0.020760
0.134154 -0.022679 0.001652 -0.024330 -0.021027
0.134945 -0.022969 0.001675 -0.024644 -0.021294
0.135736 -0.023260 0.001699 -0.024959 -0.021562
0.136527 -0.023552 0.001722 -0.025274 -0.021830
0.137317 -0.023844 0.001746 -0.025590 -0.022099
0.138108 -0.024137 0.001769 -0.025907 -0.022368
0.138899 -0.024430 0.001793 -0.026223 -0.022637
0.139690 -0.024724 0.001817 -0.026541 -0.022907
0.140480 -0.025017 0.001841 -0.026858 -0.023177
0.141271 -0.025312 0.001865 -0.027176 -0.023447
0.142062 -0.025606 0.001889 -0.027495 -0.023717
0.142853 -0.025900 0.001913 -0.027813 -0.023987
0.143644 -0.026195 0.001937 -0.028132 -0.024257
0.144434 -0.026489 0.001962 -0.028451 -0.024528
0.145225 -0.026784 0.001986 -0.028770 -0.024798
0.146016 -0.027079 0.002010 -0.029089 -0.025068
0.146807 -0.027373 0.002035 -0.029408 -0.025339
0.147598 -0.027667 0.002059 -0.029726 -0.025608
0.148388 -0.027962 0.002083 -0.030045 -0.025878
0.149179 -0.028255 0.002108 -0.030363 -0.026148
0.149970 -0.028549 0.002132 -0.030681 -0.026417
0.150761 -0.028842 0.002157 -0.030999 -0.026685
0.151552 -0.029135 0.002181 -0.031316 -0.026954
0.152342 -0.029427 0.002206 -0.031633 -0.027221
0.153133 -0.029719 0.002230 -0.031950 -0.027489
0.153924 -0.030010 0.002255 -0.032265 -0.027755
0.154715 -0.030301 0.002280 -0.032580 -0.028021
0.155506 -0.030591 0.002304 -0.032895 -0.028287
0.156296 -0.030880 0.002329 -0.033208 -0.028551
0.157087 -0.031168 0.002353 -0.033521 -0.028815
0.157878 -0.031456 0.002378 -0.033833 -0.029078
0.158669 -0.031742 0.002402 -0.034144 -0.029340
0.159459 -0.032028 0.002426 -0.034454 -0.029601
0.160250 -0.032312 0.002451 -0.034763 -0.029861
0.161041 -0.032596 0.002475 -0.035071 -0.030120
0.161832 -0.032878 0.002499 -0.035377 -0.030378
0.162623 -0.033159 0.002524 -0.035682 -0.030635
0.163413 -0.033438 0.002548 -0.035986 -0.030891
0.164204 -0.033717 0.002572 -0.036289 -0.031145
0.164995 -0.033994 0.002596 -0.036590 -0.031398
0.165786 -0.034269 0.002620 -0.036889 -0.031649
0.166577 -0.034543 0.002644 -0.037187 -0.031899
0.167367 -0.034815 0.002668 -0.037483 -0.032147
0.168158 -0.035086 0.002691 -0.037777 -0.032394
0.168949 -0.035355 0.002715 -0.038070 -0.032640
0.169740 -0.035622 0.002738 -0.038360 -0.032883
0.170531 -0.035887 0.002762 -0.038649 -0.033125
0.171321 -0.036150 0.002785 -0.038935 -0.033365
0.172112 -0.036412 0.002808 -0.039220 -0.033603
0.172903 -0.036671 0.002831 -0.039502 -0.033839
0.173694 -0.036928 0.002854 -0.039782 -0.034074
0.174484 -0.037183 0.002877 -0.040060 -0.034306
0.175275 -0.037436 0.002900 -0.040335 -0.034536
0.176066 -0.037686 0.002922 -0.040608 -0.034764
0.176857 -0.037934 0.002945 -0.040879 -0.034989
0.177648 -0.038180 0.002967 -0.041146 -0.035213
0.178438 -0.038423 0.002989 -0.041411 -0.035434
0.179229 -0.038663 0.003011 -0.041674 -0.035652
0.180020 -0.038901 0.003032 -0.041933 -0.035869
0.180811 -0.039136 0.003054 -0.042190 -0.036082
0.181602 -0.039368 0.003075 -0.042443 -0.036293
0.182392 -0.039598 0.003096 -0.042694 -0.036501
0.183183 -0.039824 0.003117 -0.042941 -0.036707
0.183974 -0.040047 0.003138 -0.043185 -0.036910
0.184765 -0.040268 0.003158 -0.043426 -0.037110
0.185556 -0.040485 0.003178 -0.043663 -0.037307
0.186346 -0.040699 0.003198 -0.043897 -0.037501
0.187137 -0.040910 0.003218 -0.044128 -0.037692
0.187928 -0.041117 0.003238 -0.044355 -0.037880
0.188719 -0.041321 0.003257 -0.044578 -0.038064
0.189510 -0.041522 0.003276 -0.044797 -0.038246
0.190300 -0.041718 0.003295 -0.045013 -0.038424
0.191091 -0.041912 0.003313 -0.045225 -0.038599
0.191882 -0.042101 0.003331 -0.045432 -0.038770
0.192673 -0.042287 0.003349 -0.045636 -0.038938
0.193463 -0.042469 0.003367 -0.045836 -0.039102
0.194254 -0.042647 0.003384 -0.046031 -0.039263
0.195045 -0.042821 0.003401 -0.046222 -0.039420
0.195836 -0.042991 0.003418 -0.046408 -0.039573
0.196627 -0.043156 0.003434 -0.046590 -0.039722
0.197417 -0.043318 0.003450 -0.046768 -0.039868
0.198208 -0.043475 0.003466 -0.046941 -0.040009
0.198999 -0.043628 0.003481 -0.047109 -0.040146
0.199790 -0.043776 0.003496 -0.047272 -0.040280
0.200581 -0.043920 0.003511 -0.047431 -0.040409
0.201371 -0.044059 0.003525 -0.047584 -0.040534
0.202162 -0.044193 0.003539 -0.047733 -0.040654
0.202953 -0.044323 0.003553 -0.047876 -0.040770
0.203744 -0.044448 0.003566 -0.048014 -0.040882
0.204535 -0.044568 0.003579 -0.048147 -0.040989
0.205325 -0.044683 0.003591 -0.048274 -0.041092
0.206116 -0.044793 0.003603 -0.048396 -0.041190
0.206907 -0.044898 0.003615 -0.048513 -0.041283
0.207698 -0.044998 0.003626 -0.048623 -0.041372
0.208488 -0.045092 0.003637 -0.048729 -0.041455
0.209279 -0.045181 0.003647 -0.048828 -0.041534
0.210070 -0.045265 0.003657 -0.048921 -0.041608
0.210861 -0.045343 0.003666 -0.049009 -0.041676
0.211652 -0.045415 0.003675 -0.049090 -0.041740
0.212442 -0.045482 0.003684 -0.049165 -0.041798
0.213233 -0.045543 0.003692 -0.049234 -0.041851
0.214024 -0.045598 0.003699 -0.049297 -0.041899
0.214815 -0.045647 0.003706 -0.049353 -0.041941
0.215606 -0.045691 0.003713 -0.049403 -0.041978
0.216396 -0.045728 0.003719 -0.049446 -0.042009
0.217187 -0.045759 0.003724 -0.049483 -0.042035
0.217978 -0.045784 0.003729 -0.049513 -0.042055
0.218769 -0.045802 0.003734 -0.049536 -0.042069
0.219560 -0.045815 0.003738 -0.049552 -0.042077
0.220350 -0.045821 0.003741 -0.049561 -0.042080
0.221141 -0.045820 0.003744 -0.049564 -0.042076
0.221932 -0.045812 0.003746 -0.049559 -0.042066
0.222723 -0.045798 0.003748 -0.049546 -0.042051
0.223514 -0.045778 0.003749 -0.049527 -0.042029
0.224304 -0.045750 0.003750 -0.049500 -0.042000
0.225095 -0.045716 0.003750 -0.049465 -0.041966
0.225886 -0.045674 0.003749 -0.049423 -0.041925
0.226677 -0.045625 0.003748 -0.049373 -0.041878
0.227467 -0.045570 0.003746 -0.049316 -0.041824
0.228258 -0.045507 0.003744 -0.049250 -0.041763
0.229049 -0.045436 0.003741 -0.049177 -0.041696
0.229840 -0.045359 0.003737 -0.049096 -0.041622
0.230631 -0.045274 0.003732 -0.049006 -0.041541
0.231421 -0.045181 0.003728 -0.048908 -0.041453
0.232212 -0.045081 0.003722 -0.048802 -0.041359
0.233003 -0.044973 0.003716 -0.048688 -0.041257
0.233794 -0.044857 0.003709 -0.048565 -0.041148
0.234585 -0.044733 0.003701 -0.048434 -0.041032
0.235375 -0.044602 0.003693 -0.048294 -0.040909
0.236166 -0.044462 0.003684 -0.048145 -0.040778
0.236957 -0.044314 0.003674 -0.047988 -0.040640
0.237748 -0.044158 0.003663 -0.047822 -0.040495
0.238539 -0.043994 0.003652 -0.047647 -0.040342
0.239329 -0.043822 0.003640 -0.047462 -0.040182
0.240120 -0.043641 0.003628 -0.047269 -0.040013
0.240911 -0.043452 0.003614 -0.047066 -0.039838
0.241702 -0.043254 0.003600 -0.046854 -0.039654
0.242492 -0.043047 0.003585 -0.046633 -0.039462
0.243283 -0.042832 0.003570 -0.046402 -0.039263
0.244074 -0.042608 0.003553 -0.046161 -0.039055
0.244865 -0.042375 0.003536 -0.045911 -0.038839
0.245656 -0.042134 0.003518 -0.045652 -0.038616
0.246446 -0.041883 0.003499 -0.045382 -0.038384
0.247237 -0.041623 0.003480 -0.045103 -0.038143
0.248028 -0.041354 0.003459 -0.044813 -0.037895
0.248819 -0.041075 0.003438 -0.044514 -0.037637
0.249610 -0.040788 0.003416 -0.044204 -0.037372
0.250400 -0.040491 0.003393 -0.043884 -0.037098
0.251191 -0.040184 0.003369 -0.043554 -0.036815
0.251982 -0.039868 0.003345 -0.043213 -0.036523
0.252773 -0.039542 0.003319 -0.042862 -0.036223
0.253564 -0.039207 0.003293 -0.042500 -0.035914
0.254354 -0.038862 0.003266 -0.042128 -0.035596
0.255145 -0.038507 0.003238 -0.041745 -0.035269
0.255936 -0.038142 0.003209 -0.041351 -0.034933
0.256727 -0.037767 0.003179 -0.040946 -0.034588
0.257518 -0.037382 0.003149 -0.040531 -0.034233
0.258308 -0.036987 0.003117 -0.040104 -0.033870
0.259099 -0.036581 0.003085 -0.039666 -0.033497
0.259890 -0.036166 0.003051 -0.039217 -0.033114
0.260681 -0.035740 0.003017 -0.038757 -0.032723
0.261471 -0.035303 0.002982 -0.038285 -0.032322
0.262262 -0.034856 0.002945 -0.037802 -0.031911
0.263053 -0.034399 0.002908 -0.037307 -0.031490
0.263844 -0.033930 0.002870 -0.036801 -0.031060
0.264635 -0.033451 0.002831 -0.036283 -0.030620
0.265425 -0.032962 0.002791 -0.035753 -0.030171
0.266216 -0.032461 0.002750 -0.035211 -0.029711
0.267007 -0.031950 0.002708 -0.034658 -0.029242
0.267798 -0.031427 0.002665 -0.034092 -0.028762
0.268589 -0.030894 0.002621 -0.033515 -0.028272
0.269379 -0.030349 0.002576 -0.032925 -0.027773
0.270170 -0.029793 0.002530 -0.032323 -0.027263
0.270961 -0.029226 0.002483 -0.031709 -0.026742
0.271752 -0.028647 0.002435 -0.031082 -0.026212
0.272543 -0.028057 0.002386 -0.030443 -0.025671
0.273333 -0.027456 0.002336 -0.029792 -0.025119
0.274124 -0.026843 0.002285 -0.029128 -0.024558
0.274915 -0.026218 0.002233 -0.028451 -0.023985
0.275706 -0.025582 0.002180 -0.027762 -0.023402
0.276496 -0.024934 0.002126 -0.027059 -0.022808
0.277287 -0.024274 0.002070 -0.026344 -0.022204
0.278078 -0.023602 0.002014 -0.025616 -0.021588
0.278869 -0.022919 0.001957 -0.024875 -0.020962
0.279660 -0.022223 0.001898 -0.024121 -0.020325
0.280450 -0.021515 0.001838 -0.023354 -0.019677
0.281241 -0.020796 0.001778 -0.022573 -0.019018
0.282032 -0.020064 0.001716 -0.021780 -0.018348
0.282823 -0.019319 0.001653 -0.020973 -0.017666
0.283614 -0.018563 0.001589 -0.020152 -0.016974
0.284404 -0.017794 0.001524 -0.019318 -0.016270
0.285195 -0.017013 0.001458 -0.018471 -0.015555
0.285986 -0.016219 0.001391 -0.017610 -0.014828
0.286777 -0.015413 0.001323 -0.016735 -0.014090
0.287568 -0.014594 0.001253 -0.015847 -0.013341
0.288358 -0.013762 0.001182 -0.014945 -0.012580
0.289149 -0.012918 0.001111 -0.014029 -0.011808
0.289940 -0.012061 0.001038 -0.013099 -0.011023
0.290731 -0.011191 0.000964 -0.012155 -0.010228
0.291522 -0.010309 0.000889 -0.011198 -0.009420
0.292312 -0.009413 0.000813 -0.010226 -0.008601
0.293103 -0.008505 0.000735 -0.009240 -0.007769
0.293894 -0.007583 0.000657 -0.008240 -0.006926
0.294685 -0.006649 0.000578 -0.007226 -0.006071
0.295475 -0.005701 0.000498 -0.006198 -0.005203
0.296266 -0.004740 0.000416 -0.005156 -0.004324
0.297057 -0.003766 0.000335 -0.004101 -0.003431
0.297848 -0.002778 0.000253 -0.003032 -0.002525
0.298639 -0.001778 0.000174 -0.001952 -0.001604
0.299429 -0.000764 0.000104 -0.000868 -0.000659
0.300220 0.000264 0.000082 0.000182 0.000346
0.301011 0.001305 0.000136 0.001169 0.001441
0.301802 0.002359 0.000216 0.002143 0.002575
0.302593 0.003427 0.000304 0.003123 0.003731
0.303383 0.004509 0.000394 0.004114 0.004903
0.304174 0.005604 0.000487 0.005117 0.006091
0.304965 0.006712 0.000581 0.006131 0.007294
0.305756 0.007835 0.000677 0.007158 0.008512
0.306547 0.008971 0.000775 0.008196 0.009746
0.307337 0.010121 0.000874 0.009248 0.010995
0.308128 0.011285 0.000974 0.010311 0.012259
0.308919 0.012463 0.001075 0.011388 0.013538
0.309710 0.013654 0.001178 0.012476 0.014832
0.310501 0.014860 0.001282 0.013578 0.016141
0.311291 0.016079 0.001387 0.014692 0.017466
0.312082 0.017312 0.001493 0.015819 0.018806
0.312873 0.018560 0.001601 0.016959 0.020161
0.313664 0.019821 0.001710 0.018111 0.021531
0.314454 0.021097 0.001820 0.019276 0.022917
0.315245 0.022386 0.001932 0.020455 0.024318
0.316036 0.023690 0.002044 0.021645 0.025734
0.316827 0.025008 0.002158 0.022849 0.027166
0.317618 0.026340 0.002274 0.024066 0.028613
0.318408 0.027686 0.002390 0.025296 0.030076
0.319199 0.029046 0.002508 0.026538 0.031554
0.319990 0.030421 0.002627 0.027794 0.033048
0.320781 0.031810 0.002747 0.029063 0.034557
0.321572 0.033213 0.002869 0.030344 0.036082
0.322362 0.034630 0.002991 0.031639 0.037622
0.323153 0.036062 0.003115 0.032947 0.039178
0.323944 0.037508 0.003241 0.034267 0.040749
0.324735 0.038969 0.003367 0.035601 0.042336
0.325526 0.040443 0.003495 0.036948 0.043938
0.326316 0.041932 0.003624 0.038308 0.045556
0.327107 0.043436 0.003754 0.039681 0.047190
0.327898 0.044954 0.003886 0.041068 0.048840
0.328689 0.046486 0.004019 0.042467 0.050505
0.329479 0.048032 0.004153 0.043880 0.052185
0.330270 0.049593 0.004288 0.045305 0.053881
0.331061 0.051169 0.004424 0.046744 0.055593
0.331852 0.052759 0.004562 0.048196 0.057321
0.332643 0.054363 0.004701 0.049661 0.059064
0.333433 0.055981 0.004841 0.051140 0.060823
0.334224 0.057614 0.004983 0.052631 0.062597
0.335015 0.059262 0.005126 0.054136 0.064387
0.335806 0.060923 0.005270 0.055654 0.066193
0.336597 0.062599 0.005415 0.057185 0.068014
0.337387 0.064290 0.005561 0.058729 0.069851
0.338178 0.065995 0.005709 0.060286 0.071704
0.338969 0.067714 0.005858 0.061856 0.073572
0.339760 0.069447 0.006008 0.063439 0.075455
0.340551 0.071195 0.006159 0.065036 0.077354
0.341341 0.072957 0.006312 0.066645 0.079269
0.342132 0.074734 0.006465 0.068268 0.081199
0.342923 0.076524 0.006620 0.069904 0.083145
0.343714 0.078329 0.006777 0.071553 0.085106
0.344505 0.080148 0.006934 0.073214 0.087082
0.345295 0.081982 0.007092 0.074889 0.089074
0.346086 0.083829 0.007252 0.076577 0.091081
0.346877 0.085691 0.007413 0.078278 0.093104
0.347668 0.087567 0.007575 0.079991 0.095142
0.348458 0.089456 0.007739 0.081718 0.097195
0.349249 0.091360 0.007903 0.083457 0.099264
0.350040 0.093278 0.008069 0.085210 0.101347
0.350831 0.095210 0.008236 0.086975 0.103446
0.351622 0.097156 0.008404 0.088753 0.105560
0.352412 0.099116 0.008573 0.090543 0.107689
0.353203 0.101090 0.008743 0.092347 0.109833
0.353994 0.103077 0.008915 0.094163 0.111992
0.354785 0.105078 0.009087 0.095991 0.114166
0.355576 0.107094 0.009261 0.097832 0.116355
0.356366 0.109122 0.009436 0.099686 0.118558
0.357157 0.111165 0.009612 0.101553 0.120777
0.357948 0.113221 0.009789 0.103432 0.123010
0.358739 0.115290 0.009967 0.105323 0.125257
0.359530 0.117373 0.010147 0.107226 0.127520
0.360320 0.119469 0.010327 0.109142 0.129797
0.361111 0.121579 0.010509 0.111071 0.132088
0.361902 0.123702 0.010691 0.113011 0.134394
0.362693 0.125839 0.010875 0.114964 0.136714
0.363483 0.127988 0.011060 0.116928 0.139048
0.364274 0.130151 0.011246 0.118905 0.141396
0.365065 0.132326 0.011433 0.120894 0.143759
0.365856 0.134515 0.011621 0.122894 0.146135
0.366647 0.136716 0.011810 0.124907 0.148526
0.367437 0.138931 0.012000 0.126931 0.150930
0.368228 0.141158 0.012191 0.128967 0.153349
0.369019 0.143398 0.012383 0.131015 0.155780
0.369810 0.145650 0.012576 0.133074 0.158226
0.370601 0.147915 0.012770 0.135145 0.160685
0.371391 0.150192 0.012965 0.137227 0.163157
0.372182 0.152482 0.013161 0.139320 0.165643
0.372973 0.154783 0.013358 0.141425 0.168142
0.373764 0.157097 0.013557 0.143541 0.170654
0.374555 0.159423 0.013756 0.145668 0.173179
0.375345 0.161761 0.013956 0.147806 0.175717
0.376136 0.164111 0.014157 0.149955 0.178268
0.376927 0.166473 0.014358 0.152115 0.180831
0.377718 0.168846 0.014561 0.154285 0.183407
0.378509 0.171231 0.014765 0.156466 0.185996
0.379299 0.173627 0.014970 0.158658 0.188597
0.380090 0.176035 0.015175 0.160860 0.191210
0.380881 0.178454 0.015381 0.163072 0.193835
0.381672 0.180884 0.015589 0.165295 0.196473
0.382462 0.183325 0.015797 0.167528 0.199122
0.383253 0.185777 0.016006 0.169771 0.201783
0.384044 0.188239 0.016216 0.172024 0.204455
0.384835 0.190713 0.016427 0.174286 0.207139
0.385626 0.193197 0.016638 0.176558 0.209835
0.386416 0.195691 0.016850 0.178840 0.212541
0.387207 0.198195 0.017064 0.181132 0.215259
0.387998 0.200710 0.017278 0.183432 0.217987
0.388789 0.203234 0.017492 0.185742 0.220727
0.389580 0.205769 0.017708 0.188061 0.223477
0.390370 0.208313 0.017924 0.190389 0.226237
0.391161 0.210867 0.018141 0.192726 0.229008
0.391952 0.213430 0.018359 0.195071 0.231789
0.392743 0.216003 0.018577 0.197425 0.234580
0.393534 0.218584 0.018797 0.199788 0.237381
0.394324 0.221175 0.019017 0.202158 0.240192
0.395115 0.223775 0.019237 0.204537 0.243012
0.395906 0.226383 0.019459 0.206924 0.245841
0.396697 0.229000 0.019681 0.209319 0.248680
0.397487 0.231625 0.019903 0.211722 0.251528
0.398278 0.234258 0.020126 0.214132 0.254384
0.399069 0.236899 0.020350 0.216549 0.257250
0.399860 0.239549 0.020575 0.218974 0.260124
0.400651 0.242206 0.020800 0.221406 0.263006
0.401441 0.244870 0.021026 0.223844 0.265896
0.402232 0.247542 0.021252 0.226290 0.268794
0.403023 0.250221 0.021479 0.228742 0.271701
0.403814 0.252908 0.021707 0.231201 0.274614
0.404605 0.255600 0.021935 0.233666 0.277535
0.405395 0.258300 0.022163 0.236137 0.280463
0.406186 0.261006 0.022392 0.238614 0.283399
0.406977 0.263719 0.022622 0.241097 0.286341
0.407768 0.266437 0.022852 0.243585 0.289289
0.408559 0.269161 0.023083 0.246079 0.292244
0.409349 0.271892 0.023314 0.248578 0.295206
0.410140 0.274627 0.023546 0.251082 0.298173
0.410931 0.277368 0.023778 0.253590 0.301146
0.411722 0.280114 0.024010 0.256104 0.304124
0.412513 0.282865 0.024243 0.258622 0.307108
0.413303 0.285621 0.024476 0.261144 0.310097
0.414094 0.288381 0.024710 0.263671 0.313090
0.414885 0.291145 0.024944 0.266201 0.316089
0.415676 0.293913 0.025178 0.268735 0.319092
0.416466 0.296686 0.025413 0.271272 0.322099
0.417257 0.299461 0.025648 0.273813 0.325110
0.418048 0.302241 0.025884 0.276357 0.328125
0.418839 0.305023 0.026120 0.278903 0.331143
0.419630 0.307808 0.026356 0.281453 0.334164
0.420420 0.310597 0.026592 0.284004 0.337189
0.421211 0.313387 0.026829 0.286558 0.340216
0.422002 0.316180 0.027066 0.289114 0.343246
0.422793 0.318975 0.027303 0.291672 0.346278
0.423584 0.321772 0.027541 0.294231 0.349313
0.424374 0.324570 0.027779 0.296791 0.352348
0.425165 0.327369 0.028017 0.299353 0.355386
0.425956 0.330170 0.028255 0.301915 0.358425
0.426747 0.332971 0.028493 0.304478 0.361465
0.427538 0.335773 0.028732 0.307042 0.364505
0.428328 0.338576 0.028970 0.309605 0.367546
0.429119 0.341378 0.029209 0.312169 0.370587
0.429910 0.344180 0.029448 0.314732 0.373629
0.430701 0.346982 0.029687 0.317295 0.376669
0.431491 0.349783 0.029927 0.319857 0.379710
0.432282 0.352583 0.030166 0.322417 0.382749
0.433073 0.355382 0.030405 0.324977 0.385788
0.433864 0.358179 0.030645 0.327535 0.388824
0.434655 0.360975 0.030885 0.330091 0.391860
0.435445 0.363769 0.031124 0.332644 0.394893
0.436236 0.366560 0.031364 0.335196 0.397924
0.437027 0.369349 0.031604 0.337745 0.400952
0.437818 0.372135 0.031843 0.340291 0.403978
0.438609 0.374917 0.032083 0.342834 0.407000
0.439399 0.377697 0.032323 0.345374 0.410020
0.440190 0.380472 0.032563 0.347910 0.413035
0.440981 0.383244 0.032802 0.350442 0.416046
0.441772 0.386011 0.033042 0.352970 0.419053
0.442563 0.388774 0.033282 0.355493 0.422056
0.443353 0.391532 0.033521 0.358011 0.425053
0.444144 0.394285 0.033760 0.360525 0.428046
0.444935 0.397033 0.034000 0.363033 0.431033
0.445726 0.399775 0.034239 0.365536 0.434014
0.446517 0.402511 0.034478 0.368033 0.436989
0.447307 0.405240 0.034717 0.370523 0.439957
0.448098 0.407963 0.034956 0.373007 0.442919
0.448889 0.410679 0.035195 0.375485 0.445874
0.449680 0.413388 0.035433 0.377955 0.448822
0.450470 0.416090 0.035672 0.380418 0.451761
0.451261 0.418784 0.035910 0.382874 0.454693
0.452052 0.421469 0.036148 0.385321 0.457617
0.452843 0.424146 0.036385 0.387761 0.460532
0.453634 0.426815 0.036623 0.390192 0.463438
0.454424 0.429474 0.036860 0.392614 0.466334
0.455215 0.432124 0.037097 0.395027 0.469221
0.456006 0.434765 0.037334 0.397431 0.472099
0.456797 0.437395 0.037571 0.399825 0.474966
0.457588 0.440016 0.037807 0.402209 0.477822
0.458378 0.442625 0.038043 0.404583 0.480668
0.459169 0.445224 0.038278 0.406946 0.483502
0.459960 0.447812 0.038514 0.409298 0.486325
0.460751 0.450388 0.038749 0.411639 0.489136
0.461542 0.452952 0.038983 0.413969 0.491935
0.462332 0.455504 0.039218 0.416286 0.494722
0.463123 0.458043 0.039452 0.418592 0.497495
0.463914 0.460570 0.039685 0.420885 0.500255
0.464705 0.463084 0.039918 0.423165 0.503002
0.465495 0.465584 0.040151 0.425433 0.505735
0.466286 0.468070 0.040384 0.427687 0.508454
0.467077 0.470543 0.040616 0.429927 0.511158
0.467868 0.473001 0.040847 0.432154 0.513848
0.468659 0.475444 0.041078 0.434366 0.516522
0.469449 0.477872 0.041309 0.436563 0.519181
0.470240 0.480285 0.041539 0.438745 0.521824
0.471031 0.482682 0.041769 0.440913 0.524451
0.471822 0.485063 0.041998 0.443064 0.527061
0.472613 0.487427 0.042227 0.445200 0.529655
0.473403 0.489775 0.042456 0.447320 0.532231
0.474194 0.492106 0.042683 0.449423 0.534790
0.474985 0.494420 0.042911 0.451509 0.537331
0.475776 0.496716 0.043137 0.453578 0.539853
0.476567 0.498994 0.043364 0.455630 0.542358
0.477357 0.501254 0.043589 0.457664 0.544843
0.478148 0.503495 0.043814 0.459680 0.547309
0.478939 0.505717 0.044039 0.461678 0.549756
0.479730 0.507919 0.044263 0.463657 0.552182
0.480521 0.510103 0.044486 0.465616 0.554589
0.481311 0.512266 0.044709 0.467557 0.556975
0.482102 0.514409 0.044931 0.469478 0.559340
0.482893 0.516531 0.045153 0.471379 0.561684
0.483684 0.518633 0.045374 0.473259 0.564006
0.484474 0.520713 0.045594 0.475120 0.566307
0.485265 0.522772 0.045813 0.476959 0.568585
0.486056 0.524809 0.046032 0.478777 0.570841
0.486847 0.526824 0.046250 0.480574 0.573074
0.487638 0.528816 0.046468 0.482348 0.575284
0.488428 0.530786 0.046685 0.484101 0.577471
0.489219 0.532732 0.046901 0.485832 0.579633
0.490010 0.534655 0.047116 0.487539 0.581772
0.490801 0.536555 0.047331 0.489224 0.583886
0.491592 0.538430 0.047545 0.490886 0.585975
0.492382 0.540281 0.047758 0.492523 0.588039
0.493173 0.542107 0.047970 0.494137 0.590077
0.493964 0.543909 0.048181 0.495727 0.592090
0.494755 0.545685 0.048392 0.497293 0.594077
0.495546 0.547435 0.048602 0.498833 0.596037
0.496336 0.549160 0.048811 0.500349 0.597971
0.497127 0.550858 0.049019 0.501839 0.599878
0.497918 0.552531 0.049227 0.503304 0.601757
0.498709 0.554176 0.049433 0.504743 0.603609
0.499499 0.555794 0.049639 0.506155 0.605433
0.500290 0.557385 0.049844 0.507541 0.607229
0.501081 0.558948 0.050047 0.508901 0.608996
0.501872 0.560484 0.050250 0.510233 0.610734
0.502663 0.561991 0.050452 0.511539 0.612443
0.503453 0.563470 0.050653 0.512816 0.614123
0.504244 0.564920 0.050853 0.514066 0.615773
0.505035 0.566341 0.051052 0.515288 0.617393
0.505826 0.567733 0.051251 0.516482 0.618983
0.506617 0.569095 0.051448 0.517647 0.620542
0.507407 0.570427 0.051644 0.518784 0.622071
0.508198 0.571729 0.051839 0.519891 0.623568
0.508989 0.573001 0.052032 0.520969 0.625034
0.509780 0.574243 0.052225 0.522017 0.626468
0.510571 0.575453 0.052417 0.523036 0.627870
0.511361 0.576632 0.052608 0.524025 0.629240
0.512152 0.577780 0.052797 0.524983 0.630577
0.512943 0.578897 0.052986 0.525911 0.631882
0.513734 0.579981 0.053173 0.526808 0.633154
0.514525 0.581033 0.053359 0.527675 0.634392
0.515315 0.582053 0.053544 0.528510 0.635597
0.516106 0.583041 0.053727 0.529314 0.636768
0.516897 0.583996 0.053910 0.530086 0.637905
0.517688 0.584917 0.054091 0.530827 0.639008
0.518478 0.585806 0.054271 0.531535 0.640076
0.519269 0.586661 0.054449 0.532212 0.641110
0.520060 0.587482 0.054626 0.532856 0.642108
0.520851 0.588269 0.054802 0.533467 0.643072
0.521642 0.589023 0.054977 0.534046 0.644000
0.522432 0.589742 0.055150 0.534592 0.644892
0.523223 0.590426 0.055322 0.535105 0.645748
0.524014 0.591076 0.055492 0.535584 0.646568
0.524805 0.591691 0.055661 0.536031 0.647352
0.525596 0.592271 0.055828 0.536443 0.648100
0.526386 0.592816 0.055994 0.536822 0.648810
0.527177 0.593325 0.056158 0.537167 0.649484
0.527968 0.593799 0.056321 0.537478 0.650121
0.528759 0.594237 0.056483 0.537755 0.650720
0.529550 0.594639 0.056642 0.537997 0.651282
0.530340 0.595005 0.056800 0.538205 0.651806
0.531131 0.595335 0.056957 0.538379 0.652292
0.531922 0.595629 0.057111 0.538517 0.652740
0.532713 0.595886 0.057265 0.538621 0.653150
0.533504 0.596106 0.057416 0.538690 0.653522
0.534294 0.596289 0.057565 0.538724 0.653855
0.535085 0.596436 0.057713 0.538723 0.654149
0.535876 0.596545 0.057859 0.538686 0.654405
0.536667 0.596618 0.058003 0.538614 0.654621
0.537457 0.596653 0.058146 0.538507 0.654799
0.538248 0.596651 0.058286 0.538364 0.654937
0.539039 0.596611 0.058425 0.538186 0.655035
0.539830 0.596533 0.058561 0.537972 0.655095
0.540621 0.596418 0.058696 0.537722 0.655114
0.541411 0.596265 0.058828 0.537437 0.655094
0.542202 0.596075 0.058959 0.537116 0.655034
0.542993 0.595846 0.059087 0.536759 0.654933
0.543784 0.595579 0.059214 0.536366 0.654793
0.544575 0.595275 0.059338 0.535937 0.654613
0.545365 0.594932 0.059460 0.535472 0.654392
0.546156 0.594551 0.059580 0.534971 0.654130
0.546947 0.594131 0.059697 0.534434 0.653829
0.547738 0.593674 0.059813 0.533861 0.653486
0.548529 0.593178 0.059926 0.533252 0.653103
0.549319 0.592643 0.060037 0.532607 0.652680
0.550110 0.592070 0.060145 0.531925 0.652215
0.550901 0.591459 0.060251 0.531208 0.651710
0.551692 0.590809 0.060354 0.530455 0.651164
0.552482 0.590121 0.060455 0.529666 0.650577
0.553273 0.589395 0.060554 0.528841 0.649949
0.554064 0.588630 0.060650 0.527980 0.649280
0.554855 0.587826 0.060743 0.527083 0.648569
0.555646 0.586984 0.060834 0.526150 0.647818
0.556436 0.586104 0.060922 0.525181 0.647026
0.557227 0.585185 0.061008 0.524177 0.646192
0.558018 0.584227 0.061090 0.523137 0.645318
0.558809 0.583232 0.061170 0.522061 0.644402
0.559600 0.582198 0.061248 0.520950 0.643445
0.560390 0.581126 0.061322 0.519804 0.642447
0.561181 0.580015 0.061393 0.518622 0.641408
0.561972 0.578866 0.061462 0.517404 0.640328
0.562763 0.577679 0.061527 0.516152 0.639207
0.563554 0.576455 0.061590 0.514865 0.638044
0.564344 0.575192 0.061649 0.513542 0.636841
0.565135 0.573891 0.061706 0.512185 0.635597
0.565926 0.572552 0.061759 0.510793 0.634311
0.566717 0.571176 0.061809 0.509366 0.632985
0.567508 0.569762 0.061856 0.507905 0.631618
0.568298 0.568310 0.061900 0.506410 0.630210
0.569089 0.566821 0.061941 0.504880 0.628762
0.569880 0.565295 0.061978 0.503317 0.627273
0.570671 0.563731 0.062012 0.501719 0.625743
0.571461 0.562131 0.062042 0.500088 0.624173
0.572252 0.560493 0.062069 0.498424 0.622562
0.573043 0.558818 0.062093 0.496725 0.620911
0.573834 0.557107 0.062113 0.494994 0.619220
0.574625 0.555359 0.062129 0.493230 0.617489
0.575415 0.553575 0.062142 0.491433 0.615718
0.576206 0.551755 0.062152 0.489603 0.613907
0.576997 0.549898 0.062157 0.487741 0.612056
0.577788 0.548006 0.062159 0.485846 0.610165
0.578579 0.546078 0.062158 0.483920 0.608235
0.579369 0.544114 0.062152 0.481962 0.606266
0.580160 0.542114 0.062143 0.479972 0.604257
0.580951 0.540080 0.062129 0.477951 0.602209
0.581742 0.538011 0.062112 0.475898 0.600123
0.582533 0.535906 0.062091 0.473815 0.597997
0.583323 0.533767 0.062066 0.471701 0.595833
0.584114 0.531594 0.062037 0.469557 0.593631
0.584905 0.529386 0.062004 0.467382 0.591390
0.585696 0.527145 0.061967 0.465178 0.589111
0.586486 0.524869 0.061925 0.462944 0.586794
0.587277 0.522560 0.061880 0.460681 0.584440
0.588068 0.520218 0.061830 0.458388 0.582048
0.588859 0.517842 0.061776 0.456067 0.579618
0.589650 0.515434 0.061718 0.453717 0.577152
0.590440 0.512993 0.061655 0.451338 0.574648
0.591231 0.510520 0.061588 0.448932 0.572108
0.592022 0.508015 0.061517 0.446498 0.569531
0.592813 0.505477 0.061441 0.444036 0.566918
0.593604 0.502908 0.061361 0.441548 0.564269
0.594394 0.500308 0.061276 0.439032 0.561584
0.595185 0.497677 0.061187 0.436490 0.558864
0.595976 0.495015 0.061093 0.433922 0.556108
0.596767 0.492323 0.060995 0.431328 0.553317
0.597558 0.489600 0.060892 0.428708 0.550492
0.598348 0.486847 0.060784 0.426063 0.547631
0.599139 0.484065 0.060672 0.423393 0.544736
0.599930 0.481253 0.060555 0.420698 0.541808
0.600721 0.478412 0.060433 0.417979 0.538845
0.601512 0.475543 0.060306 0.415236 0.535849
0.602302 0.472645 0.060175 0.412470 0.532820
0.603093 0.469719 0.060039 0.409680 0.529757
0.603884 0.466765 0.059897 0.406867 0.526662
0.604675 0.463783 0.059751 0.404032 0.523535
0.605465 0.460775 0.059600 0.401174 0.520375
0.606256 0.457739 0.059444 0.398295 0.517183
0.607047 0.454677 0.059284 0.395393 0.513960
0.607838 0.451589 0.059118 0.392471 0.510706
0.608629 0.448474 0.058947 0.389528 0.507421
0.609419 0.445335 0.058771 0.386564 0.504105
0.610210 0.442170 0.058590 0.383580 0.500759
0.611001 0.438980 0.058403 0.380577 0.497383
0.611792 0.435766 0.058212 0.377554 0.493978
0.612583 0.432527 0.058016 0.374512 0.490543
0.613373 0.429265 0.057814 0.371451 0.487079
0.614164 0.425979 0.057607 0.368372 0.483586
0.614955 0.422670 0.057395 0.365275 0.480065
0.615746 0.419338 0.057178 0.362161 0.476516
0.616537 0.415984 0.056955 0.359029 0.472940
0.617327 0.412608 0.056728 0.355881 0.469336
0.618118 0.409210 0.056495 0.352716 0.465705
0.618909 0.405791 0.056256 0.349535 0.462047
0.619700 0.402351 0.056013 0.346338 0.458364
0.620490 0.398890 0.055764 0.343127 0.454654
0.621281 0.395409 0.055509 0.339900 0.450919
0.622072 0.391909 0.055250 0.336659 0.447158
0.622863 0.388389 0.054985 0.333404 0.443373
0.623654 0.384849 0.054714 0.330135 0.439564
0.624444 0.381291 0.054439 0.326853 0.435730
0.625235 0.377715 0.054157 0.323558 0.431873
0.626026 0.374121 0.053871 0.320250 0.427992
0.626817 0.370509 0.053579 0.316930 0.424088
0.627608 0.366880 0.053282 0.313599 0.420162
0.628398 0.363235 0.052979 0.310256 0.416214
0.629189 0.359573 0.052671 0.306902 0.412244
0.629980 0.355895 0.052357 0.303537 0.408252
0.630771 0.352201 0.052038 0.300162 0.404239
0.631562 0.348492 0.051714 0.296778 0.400206
0.632352 0.344768 0.051384 0.293384 0.396153
0.633143 0.341030 0.051049 0.289981 0.392079
0.633934 0.337278 0.050709 0.286569 0.387986
0.634725 0.333512 0.050363 0.283149 0.383875
0.635516 0.329733 0.050011 0.279721 0.379744
0.636306 0.325941 0.049655 0.276286 0.375595
0.637097 0.322136 0.049293 0.272844 0.371429
0.637888 0.318320 0.048925 0.269394 0.367245
0.638679 0.314491 0.048552 0.265939 0.363043
0.639469 0.310652 0.048174 0.262478 0.358826
0.640260 0.306801 0.047791 0.259011 0.354592
0.641051 0.302940 0.047402 0.255539 0.350342
0.641842 0.299069 0.047008 0.252062 0.346077
0.642633 0.295188 0.046608 0.248580 0.341796
0.643423 0.291298 0.046203 0.245095 0.337502
0.644214 0.287399 0.045793 0.241606 0.333193
0.645005 0.283492 0.045378 0.238113 0.328870
0.645796 0.279576 0.044958 0.234618 0.324534
0.646587 0.275653 0.044532 0.231120 0.320185
0.647377 0.271722 0.044102 0.227620 0.315823
0.648168 0.267784 0.043666 0.224118 0.311450
0.648959 0.263840 0.043225 0.220615 0.307065
0.649750 0.259889 0.042779 0.217111 0.302668
0.650541 0.255933 0.042328 0.213606 0.298261
0.651331 0.251972 0.041872 0.210100 0.293843
0.652122 0.248005 0.041411 0.206595 0.289416
0.652913 0.244034 0.040945 0.203089 0.284978
0.653704 0.240058 0.040474 0.199585 0.280532
0.654494 0.236079 0.039998 0.196081 0.276077
0.655285 0.232097 0.039517 0.192579 0.271614
0.656076 0.228111 0.039032 0.189079 0.267143
0.656867 0.224122 0.038542 0.185580 0.262664
0.657658 0.220132 0.038047 0.182084 0.258179
0.658448 0.216139 0.037548 0.178591 0.253687
0.659239 0.212145 0.037044 0.175101 0.249189
0.660030 0.208150 0.036536 0.171614 0.244685
0.660821 0.204153 0.036023 0.168131 0.240176
0.661612 0.200157 0.035505 0.164652 0.235662
0.662402 0.196160 0.034984 0.161177 0.231144
0.663193 0.192164 0.034458 0.157706 0.226622
0.663984 0.188169 0.033928 0.154241 0.222097
0.664775 0.184174 0.033394 0.150780 0.217568
0.665566 0.180181 0.032856 0.147326 0.213037
0.666356 0.176190 0.032314 0.143877 0.208504
0.667147 0.172201 0.031768 0.140434 0.203969
0.667938 0.168215 0.031218 0.136997 0.199433
0.668729 0.164231 0.030665 0.133567 0.194896
0.669520 0.160251 0.030108 0.130143 0.190359
0.670310 0.156274 0.029547 0.126727 0.185822
0.671101 0.152301 0.028984 0.123318 0.181285
0.671892 0.148333 0.028417 0.119916 0.176750
0.672683 0.144369 0.027847 0.116522 0.172216
0.673473 0.140410 0.027274 0.113136 0.167685
0.674264 0.136457 0.026699 0.109759 0.163156
0.675055 0.132509 0.026120 0.106389 0.158630
0.675846 0.128568 0.025540 0.103028 0.154107
0.676637 0.124632 0.024957 0.099675 0.149589
0.677427 0.120704 0.024372 0.096332 0.145076
0.678218 0.116782 0.023785 0.092997 0.140568
0.679009 0.112868 0.023197 0.089671 0.136065
0.679800 0.108962 0.022608 0.086354 0.131569
0.680591 0.105063 0.022017 0.083046 0.127081
0.681381 0.101173 0.021426 0.079747 0.122599
0.682172 0.097292 0.020835 0.076457 0.118127
0.682963 0.093419 0.020243 0.073176 0.113663
0.683754 0.089556 0.019653 0.069904 0.109209
0.684545 0.085703 0.019063 0.066640 0.104766
0.685335 0.081859 0.018474 0.063385 0.100334
0.686126 0.078026 0.017888 0.060138 0.095914
0.686917 0.074203 0.017305 0.056898 0.091508
0.687708 0.070391 0.016725 0.053666 0.087117
0.688498 0.066591 0.016150 0.050441 0.082741
0.689289 0.062802 0.015580 0.047222 0.078381
0.690080 0.059024 0.015017 0.044007 0.074041
0.690871 0.055259 0.014461 0.040798 0.069720
0.691662 0.051506 0.013915 0.037591 0.065420
0.692452 0.047765 0.013379 0.034386 0.061144
0.693243 0.044037 0.012857 0.031181 0.056894
0.694034 0.040323 0.012349 0.027974 0.052672
0.694825 0.036622 0.011859 0.024763 0.048481
0.695616 0.032935 0.011390 0.021545 0.044325
0.696406 0.029262 0.010943 0.018319 0.040205
0.697197 0.025603 0.010524 0.015079 0.036127
0.697988 0.021959 0.010136 0.011823 0.032095
0.698779 0.018329 0.009783 0.008546 0.028113
0.699570 0.014715 0.009471 0.005244 0.024186
0.700360 0.011116 0.009202 0.001914 0.020318
0.701151 0.007533 0.008983 -0.001450 0.016516
0.701942 0.003965 0.008817 -0.004852 0.012782
0.702733 0.000414 0.008708 -0.008294 0.009122
0.703524 -0.003121 0.008659 -0.011780 0.005537
0.704314 -0.006640 0.008670 -0.015310 0.002031
0.705105 -0.010141 0.008744 -0.018885 -0.001398
0.705896 -0.013626 0.008877 -0.022503 -0.004749
0.706687 -0.017093 0.009069 -0.026162 -0.008025
0.707477 -0.020543 0.009315 -0.029858 -0.011228
0.708268 -0.023975 0.009612 -0.033587 -0.014362
0.709059 -0.027388 0.009956 -0.037345 -0.017432
0.709850 -0.030784 0.010343 -0.041127 -0.020441
0.710641 -0.034161 0.010768 -0.044929 -0.023393
0.711431 -0.037519 0.011226 -0.048746 -0.026293
0.712222 -0.040859 0.011715 -0.052574 -0.029144
0.713013 -0.044179 0.012230 -0.056409 -0.031949
0.713804 -0.047480 0.012769 -0.060250 -0.034711
0.714595 -0.050762 0.013329 -0.064091 -0.037433
0.715385 -0.054023 0.013908 -0.067931 -0.040116
0.716176 -0.057265 0.014502 -0.071767 -0.042763
0.716967 -0.060487 0.015111 -0.075598 -0.045376
0.717758 -0.063688 0.015733 -0.079421 -0.047955
0.718549 -0.066869 0.016366 -0.083235 -0.050503
0.719339 -0.070029 0.017009 -0.087038 -0.053020
0.720130 -0.073168 0.017661 -0.090829 -0.055506
0.720921 -0.076286 0.018322 -0.094607 -0.057964
0.721712 -0.079382 0.018989 -0.098371 -0.060394
0.722503 -0.082458 0.019662 -0.102120 -0.062795
0.723293 -0.085511 0.020341 -0.105853 -0.065170
0.724084 -0.088543 0.021026 -0.109569 -0.067517
0.724875 -0.091553 0.021714 -0.113267 -0.069838
0.725666 -0.094540 0.022407 -0.116947 -0.072133
0.726456 -0.097505 0.023103 -0.120608 -0.074402
0.727247 -0.100448 0.023802 -0.124250 -0.076646
0.728038 -0.103368 0.024504 -0.127872 -0.078864
0.728829 -0.106265 0.025208 -0.131473 -0.081057
0.729620 -0.109139 0.025914 -0.135053 -0.083225
0.730410 -0.111990 0.026622 -0.138612 -0.085368
0.731201 -0.114818 0.027331 -0.142149 -0.087487
0.731992 -0.117622 0.028042 -0.145664 -0.089580
0.732783 -0.120403 0.028753 -0.149156 -0.091650
0.733574 -0.123160 0.029465 -0.152625 -0.093695
0.734364 -0.125893 0.030178 -0.156071 -0.095715
0.735155 -0.128602 0.030891 -0.159493 -0.097711
0.735946 -0.131287 0.031604 -0.162891 -0.099683
0.736737 -0.133948 0.032316 -0.166264 -0.101631
0.737528 -0.136584 0.033029 -0.169613 -0.103555
0.738318 -0.139196 0.033741 -0.172937 -0.105455
0.739109 -0.141783 0.034452 -0.176235 -0.107330
0.739900 -0.144345 0.035163 -0.179508 -0.109182
0.740691 -0.146882 0.035873 -0.182755 -0.111009
0.741481 -0.149394 0.036581 -0.185976 -0.112813
0.742272 -0.151882 0.037289 -0.189170 -0.114593
0.743063 -0.154343 0.037995 -0.192338 -0.116349
0.743854 -0.156780 0.038699 -0.195479 -0.118081
0.744645 -0.159191 0.039402 -0.198593 -0.119789
0.745435 -0.161576 0.040103 -0.201679 -0.121473
0.746226 -0.163936 0.040802 -0.204738 -0.123134
0.747017 -0.166270 0.041499 -0.207769 -0.124770
0.747808 -0.168578 0.042194 -0.210772 -0.126384
0.748599 -0.170860 0.042887 -0.213747 -0.127973
0.749389 -0.173116 0.043577 -0.216693 -0.129538
0.750180 -0.175345 0.044265 -0.219610 -0.131080
0.750971 -0.177549 0.044950 -0.222499 -0.132599
0.751762 -0.179726 0.045632 -0.225358 -0.134093
0.752553 -0.181876 0.046312 -0.228188 -0.135564
0.753343 -0.184000 0.046988 -0.230988 -0.137012
0.754134 -0.186097 0.047662 -0.233759 -0.138436
0.754925 -0.188168 0.048332 -0.236500 -0.139836
0.755716 -0.190212 0.048999 -0.239210 -0.141213
0.756507 -0.192229 0.049662 -0.241891 -0.142566
0.757297 -0.194219 0.050322 -0.244541 -0.143896
0.758088 -0.196182 0.050978 -0.247160 -0.145203
0.758879 -0.198117 0.051631 -0.249748 -0.146486
0.759670 -0.200026 0.052280 -0.252306 -0.147746
0.760460 -0.201907 0.052924 -0.254832 -0.148983
0.761251 -0.203762 0.053565 -0.257327 -0.150196
0.762042 -0.205588 0.054202 -0.259790 -0.151386
0.762833 -0.207388 0.054834 -0.262222 -0.152553
0.763624 -0.209159 0.055462 -0.264621 -0.153697
0.764414 -0.210904 0.056086 -0.266989 -0.154818
0.765205 -0.212620 0.056704 -0.269325 -0.155916
0.765996 -0.214309 0.057319 -0.271628 -0.156990
0.766787 -0.215970 0.057928 -0.273899 -0.158042
0.767578 -0.217604 0.058533 -0.276137 -0.159071
0.768368 -0.219209 0.059133 -0.278342 -0.160077
0.769159 -0.220787 0.059727 -0.280514 -0.161060
0.769950 -0.222337 0.060317 -0.282654 -0.162020
0.770741 -0.223859 0.060901 -0.284760 -0.162958
0.771532 -0.225353 0.061480 -0.286833 -0.163873
0.772322 -0.226819 0.062053 -0.288872 -0.164765
0.773113 -0.228256 0.062621 -0.290877 -0.165635
0.773904 -0.229666 0.063183 -0.292849 -0.166482
0.774695 -0.231047 0.063740 -0.294787 -0.167307
0.775485 -0.232400 0.064291 -0.296691 -0.168110
0.776276 -0.233725 0.064836 -0.298561 -0.168890
0.777067 -0.235022 0.065374 -0.300396 -0.169647
0.777858 -0.236290 0.065907 -0.302197 -0.170383
0.778649 -0.237530 0.066433 -0.303964 -0.171097
0.779439 -0.238742 0.066954 -0.305695 -0.171788
0.780230 -0.239925 0.067467 -0.307392 -0.172457
0.781021 -0.241079 0.067975 -0.309054 -0.173105
0.781812 -0.242206 0.068476 -0.310681 -0.173730
0.782603 -0.243304 0.068970 -0.312273 -0.174334
0.783393 -0.244373 0.069457 -0.313830 -0.174916
0.784184 -0.245414 0.069937 -0.315351 -0.175476
0.784975 -0.246426 0.070411 -0.316837 -0.176015
0.785766 -0.247409 0.070877 -0.318287 -0.176532
0.786557 -0.248364 0.071337 -0.319701 -0.177027
0.787347 -0.249291 0.071789 -0.321080 -0.177502
0.788138 -0.250189 0.072234 -0.322423 -0.177955
0.788929 -0.251058 0.072671 -0.323729 -0.178386
0.789720 -0.251898 0.073102 -0.325000 -0.178797
0.790511 -0.252710 0.073524 -0.326234 -0.179186
0.791301 -0.253493 0.073939 -0.327432 -0.179554
0.792092 -0.254248 0.074346 -0.328593 -0.179902
0.792883 -0.254973 0.074745 -0.329718 -0.180228
0.793674 -0.255670 0.075137 -0.330807 -0.180534
0.794464 -0.256339 0.075520 -0.331859 -0.180819
0.795255 -0.256978 0.075895 -0.332873 -0.181083
0.796046 -0.257589 0.076262 -0.333851 -0.181326
0.796837 -0.258171 0.076621 -0.334792 -0.181550
0.797628 -0.258724 0.076972 -0.335696 -0.181752
0.798418 -0.259249 0.077314 -0.336563 -0.181935
0.799209 -0.259745 0.077648 -0.337392 -0.182097
0.800000 -0.260212 0.077973 -0.338184 -0.182239


==> plot_data/ising_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.002516 1.002551 0.000843 1.001708 1.003394
0.010891 1.002741 1.002779 0.000913 1.001866 1.003692
0.011782 1.002967 1.003007 0.000983 1.002025 1.003990
0.012673 1.003194 1.003235 0.001051 1.002184 1.004287
0.013564 1.003420 1.003464 0.001119 1.002344 1.004583
0.014454 1.003647 1.003692 0.001186 1.002506 1.004878
0.015345 1.003874 1.003920 0.001253 1.002668 1.005173
0.016236 1.004101 1.004149 0.001318 1.002831 1.005467
0.017127 1.004328 1.004378 0.001383 1.002995 1.005761
0.018018 1.004556 1.004607 0.001447 1.003160 1.006054
0.018909 1.004784 1.004836 0.001510 1.003325 1.006346
0.019800 1.005012 1.005065 0.001573 1.003492 1.006638
0.020691 1.005241 1.005294 0.001635 1.003659 1.006929
0.021582 1.005469 1.005523 0.001696 1.003828 1.007219
0.022472 1.005698 1.005753 0.001756 1.003997 1.007509
0.023363 1.005928 1.005983 0.001816 1.004167 1.007798
0.024254 1.006157 1.006212 0.001874 1.004338 1.008087
0.025145 1.006387 1.006442 0.001933 1.004510 1.008375
0.026036 1.006617 1.006672 0.001990 1.004682 1.008662
0.026927 1.006847 1.006902 0.002047 1.004856 1.008949
0.027818 1.007078 1.007133 0.002103 1.005030 1.009235
0.028709 1.007309 1.007363 0.002158 1.005205 1.009521
0.029600 1.007540 1.007594 0.002212 1.005382 1.009806
0.030490 1.007771 1.007825 0.002266 1.005558 1.010091
0.031381 1.008003 1.008056 0.002319 1.005736 1.010375
0.032272 1.008235 1.008287 0.002372 1.005915 1.010659
0.033163 1.008467 1.008518 0.002423 1.006095 1.010941
0.034054 1.008699 1.008749 0.002475 1.006275 1.011224
0.034945 1.008932 1.008981 0.002525 1.006456 1.011506
0.035836 1.009165 1.009213 0.002575 1.006638 1.011787
0.036727 1.009398 1.009445 0.002623 1.006821 1.012068
0.037618 1.009632 1.009677 0.002672 1.007005 1.012348
0.038509 1.009866 1.009909 0.002719 1.007189 1.012628
0.039399 1.010100 1.010141 0.002766 1.007375 1.012908
0.040290 1.010334 1.010374 0.002813 1.007561 1.013186
0.041181 1.010569 1.010607 0.002858 1.007748 1.013465
0.042072 1.010804 1.010839 0.002903 1.007936 1.013743
0.042963 1.011039 1.011073 0.002947 1.008125 1.014020
0.043854 1.011274 1.011306 0.002991 1.008315 1.014297
0.044745 1.011510 1.011539 0.003034 1.008505 1.014573
0.045636 1.011746 1.011773 0.003076 1.008696 1.014849
0.046527 1.011982 1.012007 0.003118 1.008889 1.015125
0.047417 1.012219 1.012241 0.003159 1.009082 1.015400
0.048308 1.012455 1.012475 0.003200 1.009275 1.015675
0.049199 1.012693 1.012709 0.003239 1.009470 1.015949
0.050090 1.012930 1.012944 0.003279 1.009665 1.016222
0.050981 1.013168 1.013179 0.003317 1.009862 1.016496
0.051872 1.013405 1.013414 0.003355 1.010059 1.016769
0.052763 1.013644 1.013649 0.003392 1.010257 1.017041
0.053654 1.013882 1.013884 0.003429 1.010455 1.017313
0.054545 1.014121 1.014120 0.003465 1.010655 1.017585
0.055435 1.014360 1.014355 0.003500 1.010855 1.017856
0.056326 1.014599 1.014591 0.003535 1.011056 1.018127
0.057217 1.014839 1.014828 0.003570 1.011258 1.018397
0.058108 1.015079 1.015064 0.003603 1.011461 1.018667
0.058999 1.015319 1.015301 0.003636 1.011664 1.018937
0.059890 1.015559 1.015537 0.003669 1.011869 1.019206
0.060781 1.015800 1.015774 0.003701 1.012074 1.019475
0.061672 1.016041 1.016012 0.003732 1.012280 1.019744
0.062563 1.016282 1.016249 0.003763 1.012487 1.020012
0.063453 1.016524 1.016487 0.003793 1.012694 1.020280
0.064344 1.016766 1.016725 0.003822 1.012903 1.020547
0.065235 1.017008 1.016963 0.003851 1.013112 1.020814
0.066126 1.017251 1.017201 0.003880 1.013322 1.021081
0.067017 1.017493 1.017440 0.003907 1.013532 1.021347
0.067908 1.017736 1.017679 0.003935 1.013744 1.021613
0.068799 1.017980 1.017918 0.003961 1.013956 1.021879
0.069690 1.018223 1.018157 0.003988 1.014169 1.022145
0.070581 1.018467 1.018397 0.004013 1.014383 1.022410
0.071471 1.018711 1.018636 0.004038 1.014598 1.022675
0.072362 1.018956 1.018876 0.004063 1.014814 1.022939
0.073253 1.019201 1.019117 0.004087 1.015030 1.023203
0.074144 1.019446 1.019357 0.004110 1.015247 1.023467
0.075035 1.019691 1.019598 0.004133 1.015465 1.023731
0.075926 1.019937 1.019839 0.004155 1.015683 1.023994
0.076817 1.020183 1.020080 0.004177 1.015903 1.024257
0.077708 1.020429 1.020321 0.004199 1.016123 1.024520
0.078599 1.020676 1.020563 0.004219 1.016344 1.024783
0.079489 1.020923 1.020805 0.004240 1.016566 1.025045
0.080380 1.021170 1.021047 0.004259 1.016788 1.025307
0.081271 1.021417 1.021290 0.004279 1.017011 1.025569
0.082162 1.021665 1.021533 0.004297 1.017235 1.025830
0.083053 1.021913 1.021776 0.004316 1.017460 1.026091
0.083944 1.022161 1.022019 0.004333 1.017686 1.026352
0.084835 1.022410 1.022263 0.004350 1.017912 1.026613
0.085726 1.022659 1.022506 0.004367 1.018139 1.026874
0.086617 1.022908 1.022751 0.004383 1.018367 1.027134
0.087508 1.023158 1.022995 0.004399 1.018596 1.027394
0.088398 1.023408 1.023240 0.004414 1.018825 1.027654
0.089289 1.023658 1.023484 0.004429 1.019055 1.027914
0.090180 1.023909 1.023730 0.004443 1.019286 1.028173
0.091071 1.024159 1.023975 0.004457 1.019518 1.028432
0.091962 1.024410 1.024221 0.004471 1.019750 1.028691
0.092853 1.024662 1.024467 0.004483 1.019984 1.028950
0.093744 1.024914 1.024713 0.004496 1.020217 1.029209
0.094635 1.025166 1.024960 0.004508 1.020452 1.029468
0.095526 1.025418 1.025207 0.004519 1.020688 1.029726
0.096416 1.025671 1.025454 0.004530 1.020924 1.029984
0.097307 1.025924 1.025702 0.004541 1.021161 1.030242
0.098198 1.026177 1.025949 0.004551 1.021399 1.030500
0.099089 1.026430 1.026197 0.004560 1.021637 1.030758
0.099980 1.026684 1.026446 0.004570 1.021876 1.031015
0.100871 1.026939 1.026694 0.004578 1.022116 1.031273
0.101762 1.027193 1.026943 0.004587 1.022357 1.031530
0.102653 1.027448 1.027193 0.004595 1.022598 1.031787
0.103544 1.027703 1.027442 0.004602 1.022840 1.032044
0.104434 1.027959 1.027692 0.004609 1.023083 1.032301
0.105325 1.028214 1.027942 0.004615 1.023327 1.032558
0.106216 1.028471 1.028193 0.004622 1.023571 1.032815
0.107107 1.028727 1.028444 0.004627 1.023817 1.033071
0.107998 1.028984 1.028695 0.004633 1.024062 1.033328
0.108889 1.029241 1.028947 0.004637 1.024309 1.033584
0.109780 1.029498 1.029198 0.004642 1.024556 1.033840
0.110671 1.029756 1.029450 0.004646 1.024804 1.034096
0.111562 1.030014 1.029703 0.004650 1.025053 1.034352
0.112452 1.030272 1.029956 0.004653 1.025303 1.034608
0.113343 1.030531 1.030209 0.004656 1.025553 1.034864
0.114234 1.030790 1.030462 0.004658 1.025804 1.035120
0.115125 1.031050 1.030716 0.004660 1.026056 1.035376
0.116016 1.031309 1.030970 0.004662 1.026308 1.035632
0.116907 1.031569 1.031224 0.004663 1.026562 1.035887
0.117798 1.031830 1.031479 0.004664 1.026815 1.036143
0.118689 1.032090 1.031734 0.004664 1.027070 1.036399
0.119580 1.032351 1.031990 0.004664 1.027325 1.036654
0.120470 1.032613 1.032246 0.004664 1.027582 1.036910
0.121361 1.032874 1.032502 0.004663 1.027838 1.037165
0.122252 1.033136 1.032758 0.004662 1.028096 1.037420
0.123143 1.033398 1.033015 0.004661 1.028354 1.037676
0.124034 1.033661 1.033272 0.004659 1.028613 1.037931
0.124925 1.033924 1.033530 0.004657 1.028873 1.038186
0.125816 1.034187 1.033788 0.004654 1.029133 1.038442
0.126707 1.034451 1.034046 0.004651 1.029394 1.038697
0.127598 1.034715 1.034304 0.004648 1.029656 1.038952
0.128488 1.034979 1.034563 0.004644 1.029919 1.039208
0.129379 1.035244 1.034823 0.004640 1.030182 1.039463
0.130270 1.035509 1.035082 0.004636 1.030446 1.039718
0.131161 1.035774 1.035342 0.004631 1.030711 1.039974
0.132052 1.036040 1.035603 0.004626 1.030976 1.040229
0.132943 1.036306 1.035864 0.004621 1.031242 1.040485
0.133834 1.036573 1.036125 0.004615 1.031509 1.040740
0.134725 1.036839 1.036386 0.004609 1.031777 1.040996
0.135616 1.037106 1.036648 0.004603 1.032045 1.041251
0.136507 1.037374 1.036910 0.004596 1.032314 1.041507
0.137397 1.037641 1.037173 0.004589 1.032584 1.041762
0.138288 1.037910 1.037436 0.004582 1.032854 1.042018
0.139179 1.038178 1.037699 0.004574 1.033125 1.042274
0.140070 1.038447 1.037963 0.004566 1.033397 1.042529
0.140961 1.038716 1.038227 0.004558 1.033670 1.042785
0.141852 1.038985 1.038492 0.004549 1.033943 1.043041
0.142743 1.039255 1.038757 0.004540 1.034217 1.043297
0.143634 1.039525 1.039022 0.004531 1.034491 1.043553
0.144525 1.039796 1.039288 0.004521 1.034767 1.043809
0.145415 1.040067 1.039554 0.004511 1.035043 1.044066
0.146306 1.040338 1.039821 0.004501 1.035319 1.044322
0.147197 1.040610 1.040088 0.004491 1.035597 1.044578
0.148088 1.040882 1.040355 0.004480 1.035875 1.044835
0.148979 1.041154 1.040623 0.004469 1.036154 1.045092
0.149870 1.041427 1.040891 0.004457 1.036433 1.045348
0.150761 1.041700 1.041159 0.004446 1.036714 1.045605
0.151652 1.041973 1.041428 0.004434 1.036994 1.045862
0.152543 1.042247 1.041698 0.004422 1.037276 1.046119
0.153433 1.042521 1.041967 0.004409 1.037558 1.046376
0.154324 1.042795 1.042238 0.004396 1.037841 1.046634
0.155215 1.043070 1.042508 0.004383 1.038125 1.046891
0.156106 1.043345 1.042779 0.004370 1.038410 1.047149
0.156997 1.043621 1.043051 0.004356 1.038695 1.047407
0.157888 1.043897 1.043322 0.004342 1.038980 1.047665
0.158779 1.044173 1.043595 0.004328 1.039267 1.047923
0.159670 1.044450 1.043867 0.004313 1.039554 1.048181
0.160561 1.044727 1.044141 0.004299 1.039842 1.048439
0.161451 1.045004 1.044414 0.004284 1.040130 1.048698
0.162342 1.045282 1.044688 0.004268 1.040420 1.048956
0.163233 1.045560 1.044962 0.004253 1.040710 1.049215
0.164124 1.045838 1.045237 0.004237 1.041000 1.049474
0.165015 1.046117 1.045513 0.004221 1.041292 1.049734
0.165906 1.046396 1.045788 0.004205 1.041584 1.049993
0.166797 1.046676 1.046064 0.004188 1.041876 1.050253
0.167688 1.046956 1.046341 0.004171 1.042170 1.050512
0.168579 1.047236 1.046618 0.004154 1.042464 1.050772
0.169469 1.047517 1.046896 0.004137 1.042758 1.051033
0.170360 1.047798 1.047173 0.004120 1.043054 1.051293
0.171251 1.048080 1.047452 0.004102 1.043350 1.051554
0.172142 1.048361 1.047731 0.004084 1.043647 1.051814
0.173033 1.048644 1.048010 0.004066 1.043944 1.052076
0.173924 1.048926 1.048290 0.004047 1.044242 1.052337
0.174815 1.049209 1.048570 0.004028 1.044541 1.052598
0.175706 1.049493 1.048850 0.004010 1.044841 1.052860
0.176597 1.049776 1.049132 0.003990 1.045141 1.053122
0.177487 1.050061 1.049413 0.003971 1.045442 1.053384
0.178378 1.050345 1.049695 0.003952 1.045744 1.053647
0.179269 1.050630 1.049978 0.003932 1.046046 1.053909
0.180160 1.050915 1.050260 0.003912 1.046349 1.054172
0.181051 1.051201 1.050544 0.003891 1.046652 1.054435
0.181942 1.051487 1.050828 0.003871 1.046957 1.054699
0.182833 1.051774 1.051112 0.003850 1.047262 1.054962
0.183724 1.052060 1.051397 0.003829 1.047567 1.055226
0.184615 1.052348 1.051682 0.003808 1.047874 1.055491
0.185506 1.052635 1.051968 0.003787 1.048181 1.055755
0.186396 1.052923 1.052254 0.003766 1.048489 1.056020
0.187287 1.053212 1.052541 0.003744 1.048797 1.056285
0.188178 1.053501 1.052828 0.003722 1.049106 1.056550
0.189069 1.053790 1.053116 0.003700 1.049416 1.056816
0.189960 1.054080 1.053404 0.003678 1.049726 1.057082
0.190851 1.054370 1.053693 0.003655 1.050037 1.057348
0.191742 1.054660 1.053982 0.003633 1.050349 1.057614
0.192633 1.054951 1.054271 0.003610 1.050662 1.057881
0.193524 1.055242 1.054562 0.003587 1.050975 1.058148
0.194414 1.055534 1.054852 0.003564 1.051289 1.058416
0.195305 1.055826 1.055143 0.003540 1.051603 1.058683
0.196196 1.056118 1.055435 0.003517 1.051918 1.058952
0.197087 1.056411 1.055727 0.003493 1.052234 1.059220
0.197978 1.056704 1.056020 0.003469 1.052551 1.059489
0.198869 1.056998 1.056313 0.003445 1.052868 1.059758
0.199760 1.057292 1.056606 0.003421 1.053186 1.060027
0.200651 1.057586 1.056900 0.003396 1.053504 1.060297
0.201542 1.057881 1.057195 0.003372 1.053823 1.060567
0.202432 1.058177 1.057490 0.003347 1.054143 1.060837
0.203323 1.058472 1.057786 0.003322 1.054464 1.061108
0.204214 1.058768 1.058082 0.003297 1.054785 1.061379
0.205105 1.059065 1.058379 0.003272 1.055107 1.061650
0.205996 1.059362 1.058676 0.003246 1.055430 1.061922
0.206887 1.059659 1.058974 0.003221 1.055753 1.062194
0.207778 1.059957 1.059272 0.003195 1.056077 1.062467
0.208669 1.060255 1.059571 0.003169 1.056402 1.062739
0.209560 1.060554 1.059870 0.003143 1.056727 1.063013
0.210450 1.060853 1.060170 0.003117 1.057053 1.063286
0.211341 1.061152 1.060470 0.003090 1.057380 1.063560
0.212232 1.061452 1.060771 0.003064 1.057707 1.063835
0.213123 1.061753 1.061072 0.003037 1.058035 1.064109
0.214014 1.062053 1.061374 0.003010 1.058364 1.064384
0.214905 1.062354 1.061677 0.002984 1.058693 1.064660
0.215796 1.062656 1.061979 0.002956 1.059023 1.064936
0.216687 1.062958 1.062283 0.002929 1.059354 1.065212
0.217578 1.063260 1.062587 0.002902 1.059685 1.065489
0.218468 1.063563 1.062892 0.002874 1.060017 1.065766
0.219359 1.063867 1.063197 0.002847 1.060350 1.066044
0.220250 1.064170 1.063502 0.002819 1.060683 1.066322
0.221141 1.064475 1.063809 0.002791 1.061017 1.066600
0.222032 1.064779 1.064115 0.002763 1.061352 1.066879
0.222923 1.065084 1.064423 0.002735 1.061687 1.067158
0.223814 1.065390 1.064731 0.002707 1.062024 1.067438
0.224705 1.065696 1.065039 0.002679 1.062360 1.067718
0.225596 1.066002 1.065348 0.002650 1.062698 1.067998
0.226486 1.066309 1.065657 0.002622 1.063036 1.068279
0.227377 1.066616 1.065968 0.002593 1.063375 1.068560
0.228268 1.066924 1.066278 0.002564 1.063714 1.068842
0.229159 1.067232 1.066589 0.002535 1.064054 1.069125
0.230050 1.067541 1.066901 0.002506 1.064395 1.069407
0.230941 1.067850 1.067213 0.002477 1.064737 1.069690
0.231832 1.068159 1.067526 0.002448 1.065079 1.069974
0.232723 1.068469 1.067840 0.002418 1.065421 1.070258
0.233614 1.068779 1.068154 0.002389 1.065765 1.070543
0.234505 1.069090 1.068468 0.002359 1.066109 1.070828
0.235395 1.069401 1.068784 0.002330 1.066454 1.071113
0.236286 1.069713 1.069099 0.002300 1.066800 1.071399
0.237177 1.070025 1.069416 0.002270 1.067146 1.071685
0.238068 1.070338 1.069732 0.002240 1.067493 1.071972
0.238959 1.070651 1.070050 0.002210 1.067840 1.072260
0.239850 1.070965 1.070368 0.002180 1.068188 1.072548
0.240741 1.071279 1.070687 0.002149 1.068537 1.072836
0.241632 1.071593 1.071006 0.002119 1.068887 1.073125
0.242523 1.071908 1.071326 0.002089 1.069237 1.073414
0.243413 1.072224 1.071646 0.002058 1.069588 1.073704
0.244304 1.072539 1.071967 0.002027 1.069939 1.073994
0.245195 1.072856 1.072288 0.001997 1.070292 1.074285
0.246086 1.073173 1.072611 0.001966 1.070645 1.074576
0.246977 1.073490 1.072933 0.001935 1.070998 1.074868
0.247868 1.073808 1.073257 0.001904 1.071353 1.075161
0.248759 1.074126 1.073581 0.001873 1.071708 1.075454
0.249650 1.074444 1.073905 0.001842 1.072063 1.075747
0.250541 1.074764 1.074230 0.001811 1.072419 1.076041
0.251431 1.075083 1.074556 0.001779 1.072776 1.076335
0.252322 1.075403 1.074882 0.001748 1.073134 1.076630
0.253213 1.075724 1.075209 0.001717 1.073492 1.076926
0.254104 1.076045 1.075537 0.001685 1.073851 1.077222
0.254995 1.076367 1.075865 0.001654 1.074211 1.077518
0.255886 1.076689 1.076193 0.001622 1.074571 1.077816
0.256777 1.077011 1.076523 0.001590 1.074932 1.078113
0.257668 1.077334 1.076853 0.001559 1.075294 1.078411
0.258559 1.077658 1.077183 0.001527 1.075657 1.078710
0.259449 1.077982 1.077515 0.001495 1.076020 1.079009
0.260340 1.078306 1.077846 0.001463 1.076383 1.079309
0.261231 1.078631 1.078179 0.001431 1.076748 1.079610
0.262122 1.078956 1.078512 0.001399 1.077113 1.079911
0.263013 1.079282 1.078845 0.001367 1.077479 1.080212
0.263904 1.079609 1.079180 0.001335 1.077845 1.080514
0.264795 1.079936 1.079515 0.001302 1.078212 1.080817
0.265686 1.080263 1.079850 0.001270 1.078580 1.081120
0.266577 1.080591 1.080186 0.001238 1.078949 1.081424
0.267467 1.080919 1.080523 0.001205 1.079318 1.081728
0.268358 1.081248 1.080861 0.001173 1.079688 1.082033
0.269249 1.081578 1.081199 0.001140 1.080058 1.082339
0.270140 1.081907 1.081537 0.001108 1.080429 1.082645
0.271031 1.082238 1.081877 0.001075 1.080801 1.082952
0.271922 1.082569 1.082217 0.001043 1.081174 1.083259
0.272813 1.082900 1.082557 0.001010 1.081547 1.083567
0.273704 1.083232 1.082898 0.000977 1.081921 1.083876
0.274595 1.083565 1.083240 0.000945 1.082295 1.084185
0.275485 1.083898 1.083583 0.000912 1.082671 1.084495
0.276376 1.084231 1.083926 0.000879 1.083047 1.084805
0.277267 1.084565 1.084270 0.000846 1.083423 1.085116
0.278158 1.084899 1.084614 0.000813 1.083801 1.085427
0.279049 1.085234 1.084959 0.000781 1.084179 1.085740
0.279940 1.085570 1.085305 0.000748 1.084557 1.086052
0.280831 1.085906 1.085651 0.000715 1.084937 1.086366
0.281722 1.086243 1.085998 0.000682 1.085317 1.086680
0.282613 1.086580 1.086346 0.000649 1.085697 1.086995
0.283504 1.086917 1.086694 0.000616 1.086079 1.087310
0.284394 1.087255 1.087043 0.000582 1.086461 1.087626
0.285285 1.087594 1.087393 0.000549 1.086844 1.087942
0.286176 1.087933 1.087743 0.000516 1.087227 1.088260
0.287067 1.088273 1.088094 0.000483 1.087611 1.088577
0.287958 1.088613 1.088446 0.000450 1.087996 1.088896
0.288849 1.088954 1.088798 0.000417 1.088382 1.089215
0.289740 1.089295 1.089151 0.000383 1.088768 1.089535
0.290631 1.089637 1.089505 0.000350 1.089155 1.089855
0.291522 1.089980 1.089859 0.000317 1.089542 1.090176
0.292412 1.090322 1.090214 0.000284 1.089931 1.090498
0.293303 1.090666 1.090570 0.000250 1.090319 1.090820
0.294194 1.091010 1.090926 0.000217 1.090709 1.091143
0.295085 1.091354 1.091283 0.000184 1.091099 1.091467
0.295976 1.091700 1.091641 0.000151 1.091490 1.091792
0.296867 1.092045 1.091999 0.000117 1.091882 1.092117
0.297758 1.092391 1.092358 0.000084 1.092274 1.092442
0.298649 1.092738 1.092718 0.000051 1.092667 1.092769
0.299540 1.093085 1.093078 0.000017 1.093061 1.093096
0.300430 1.093433 1.093440 0.000016 1.093423 1.093456
0.301321 1.093782 1.093801 0.000049 1.093752 1.093851
0.302212 1.094131 1.094164 0.000083 1.094081 1.094246
0.303103 1.094480 1.094527 0.000116 1.094411 1.094643
0.303994 1.094830 1.094891 0.000149 1.094741 1.095040
0.304885 1.095181 1.095255 0.000183 1.095072 1.095438
0.305776 1.095532 1.095620 0.000216 1.095404 1.095837
0.306667 1.095884 1.095986 0.000249 1.095737 1.096236
0.307558 1.096236 1.096353 0.000283 1.096070 1.096636
0.308448 1.096589 1.096720 0.000316 1.096404 1.097036
0.309339 1.096942 1.097088 0.000349 1.096739 1.097438
0.310230 1.097296 1.097457 0.000383 1.097074 1.097840
0.311121 1.097651 1.097826 0.000416 1.097410 1.098242
0.312012 1.098006 1.098196 0.000449 1.097747 1.098646
0.312903 1.098362 1.098567 0.000483 1.098085 1.099050
0.313794 1.098718 1.098939 0.000516 1.098423 1.099454
0.314685 1.099075 1.099311 0.000549 1.098762 1.099860
0.315576 1.099433 1.099684 0.000582 1.099101 1.100266
0.316466 1.099791 1.100057 0.000615 1.099442 1.100673
0.317357 1.100149 1.100432 0.000649 1.099783 1.101080
0.318248 1.100509 1.100807 0.000682 1.100125 1.101489
0.319139 1.100868 1.101182 0.000715 1.100467 1.101897
0.320030 1.101229 1.101559 0.000748 1.100811 1.102307
0.320921 1.101590 1.101936 0.000781 1.101155 1.102717
0.321812 1.101951 1.102314 0.000814 1.101500 1.103128
0.322703 1.102314 1.102693 0.000847 1.101845 1.103540
0.323594 1.102676 1.103072 0.000881 1.102191 1.103952
0.324484 1.103040 1.103452 0.000914 1.102538 1.104365
0.325375 1.103404 1.103833 0.000947 1.102886 1.104779
0.326266 1.103768 1.104214 0.000980 1.103235 1.105194
0.327157 1.104134 1.104596 0.001012 1.103584 1.105609
0.328048 1.104499 1.104979 0.001045 1.103934 1.106025
0.328939 1.104866 1.105363 0.001078 1.104285 1.106441
0.329830 1.105233 1.105747 0.001111 1.104636 1.106859
0.330721 1.105600 1.106133 0.001144 1.104989 1.107276
0.331612 1.105969 1.106518 0.001177 1.105342 1.107695
0.332503 1.106337 1.106905 0.001209 1.105696 1.108114
0.333393 1.106707 1.107292 0.001242 1.106050 1.108534
0.334284 1.107077 1.107680 0.001275 1.106406 1.108955
0.335175 1.107448 1.108069 0.001307 1.106762 1.109377
0.336066 1.107819 1.108459 0.001340 1.107119 1.109799
0.336957 1.108191 1.108849 0.001373 1.107476 1.110222
0.337848 1.108563 1.109240 0.001405 1.107835 1.110645
0.338739 1.108937 1.109632 0.001438 1.108194 1.111069
0.339630 1.109310 1.110024 0.001470 1.108554 1.111494
0.340521 1.109685 1.110417 0.001502 1.108915 1.111920
0.341411 1.110060 1.110811 0.001535 1.109277 1.112346
0.342302 1.110436 1.111206 0.001567 1.109639 1.112773
0.343193 1.110812 1.111602 0.001599 1.110002 1.113201
0.344084 1.111189 1.111998 0.001631 1.110366 1.113629
0.344975 1.111567 1.112395 0.001664 1.110731 1.114058
0.345866 1.111945 1.112792 0.001696 1.111097 1.114488
0.346757 1.112324 1.113191 0.001728 1.111463 1.114919
0.347648 1.112703 1.113590 0.001760 1.111830 1.115350
0.348539 1.113084 1.113990 0.001792 1.112198 1.115782
0.349429 1.113465 1.114391 0.001824 1.112567 1.116214
0.350320 1.113846 1.114792 0.001855 1.112937 1.116648
0.351211 1.114228 1.115195 0.001887 1.113307 1.117082
0.352102 1.114611 1.115598 0.001919 1.113679 1.117517
0.352993 1.114995 1.116001 0.001951 1.114051 1.117952
0.353884 1.115379 1.116406 0.001982 1.114424 1.118388
0.354775 1.115764 1.116811 0.002014 1.114798 1.118825
0.355666 1.116149 1.117217 0.002045 1.115172 1.119263
0.356557 1.116535 1.117624 0.002077 1.115547 1.119701
0.357447 1.116922 1.118032 0.002108 1.115924 1.120140
0.358338 1.117309 1.118440 0.002139 1.116301 1.120579
0.359229 1.117698 1.118849 0.002171 1.116679 1.121020
0.360120 1.118086 1.119259 0.002202 1.117057 1.121461
0.361011 1.118476 1.119670 0.002233 1.117437 1.121903
0.361902 1.118866 1.120081 0.002264 1.117817 1.122345
0.362793 1.119257 1.120493 0.002295 1.118199 1.122788
0.363684 1.119649 1.120906 0.002326 1.118581 1.123232
0.364575 1.120041 1.121320 0.002356 1.118964 1.123677
0.365465 1.120434 1.121735 0.002387 1.119348 1.124122
0.366356 1.120827 1.122150 0.002418 1.119732 1.124568
0.367247 1.121222 1.122566 0.002448 1.120118 1.125015
0.368138 1.121617 1.122983 0.002479 1.120504 1.125462
0.369029 1.122012 1.123401 0.002509 1.120891 1.125910
0.369920 1.122409 1.123819 0.002540 1.121280 1.126359
0.370811 1.122806 1.124239 0.002570 1.121668 1.126809
0.371702 1.123204 1.124659 0.002600 1.122058 1.127259
0.372593 1.123602 1.125079 0.002630 1.122449 1.127710
0.373483 1.124001 1.125501 0.002660 1.122841 1.128162
0.374374 1.124401 1.125923 0.002690 1.123233 1.128614
0.375265 1.124802 1.126347 0.002720 1.123626 1.129067
0.376156 1.125203 1.126771 0.002750 1.124020 1.129521
0.377047 1.125605 1.127195 0.002780 1.124416 1.129975
0.377938 1.126008 1.127621 0.002810 1.124811 1.130431
0.378829 1.126412 1.128047 0.002839 1.125208 1.130886
0.379720 1.126816 1.128475 0.002869 1.125606 1.131343
0.380611 1.127221 1.128903 0.002898 1.126005 1.131800
0.381502 1.127627 1.129331 0.002927 1.126404 1.132258
0.382392 1.128033 1.129761 0.002956 1.126804 1.132717
0.383283 1.128440 1.130191 0.002986 1.127206 1.133177
0.384174 1.128848 1.130622 0.003015 1.127608 1.133637
0.385065 1.129257 1.131054 0.003043 1.128011 1.134098
0.385956 1.129666 1.131487 0.003072 1.128415 1.134559
0.386847 1.130076 1.131921 0.003101 1.128820 1.135022
0.387738 1.130487 1.132355 0.003130 1.129225 1.135485
0.388629 1.130899 1.132790 0.003158 1.129632 1.135948
0.389520 1.131311 1.133226 0.003187 1.130040 1.136413
0.390410 1.131724 1.133663 0.003215 1.130448 1.136878
0.391301 1.132138 1.134101 0.003243 1.130858 1.137344
0.392192 1.132553 1.134539 0.003271 1.131268 1.137811
0.393083 1.132968 1.134978 0.003299 1.131679 1.138278
0.393974 1.133384 1.135419 0.003327 1.132091 1.138746
0.394865 1.133801 1.135859 0.003355 1.132504 1.139215
0.395756 1.134219 1.136301 0.003383 1.132918 1.139684
0.396647 1.134637 1.136744 0.003411 1.133333 1.140154
0.397538 1.135057 1.137187 0.003438 1.133749 1.140625
0.398428 1.135477 1.137631 0.003466 1.134166 1.141097
0.399319 1.135897 1.138076 0.003493 1.134583 1.141569
0.400210 1.136319 1.138522 0.003520 1.135002 1.142042
0.401101 1.136741 1.138969 0.003547 1.135421 1.142516
0.401992 1.137164 1.139416 0.003574 1.135842 1.142990
0.402883 1.137588 1.139864 0.003601 1.136263 1.143465
0.403774 1.138013 1.140313 0.003628 1.136686 1.143941
0.404665 1.138439 1.140763 0.003654 1.137109 1.144418
0.405556 1.138865 1.141214 0.003681 1.137533 1.144895
0.406446 1.139292 1.141666 0.003707 1.137958 1.145373
0.407337 1.139720 1.142118 0.003734 1.138385 1.145852
0.408228 1.140149 1.142572 0.003760 1.138812 1.146331
0.409119 1.140578 1.143026 0.003786 1.139240 1.146812
0.410010 1.141008 1.143481 0.003812 1.139669 1.147292
0.410901 1.141440 1.143936 0.003838 1.140099 1.147774
0.411792 1.141871 1.144393 0.003863 1.140530 1.148256
0.412683 1.142304 1.144850 0.003889 1.140962 1.148739
0.413574 1.142738 1.145309 0.003914 1.141394 1.149223
0.414464 1.143172 1.145768 0.003940 1.141828 1.149708
0.415355 1.143608 1.146228 0.003965 1.142263 1.150193
0.416246 1.144044 1.146689 0.003990 1.142699 1.150679
0.417137 1.144481 1.147150 0.004015 1.143135 1.151165
0.418028 1.144918 1.147613 0.004040 1.143573 1.151653
0.418919 1.145357 1.148076 0.004064 1.144012 1.152141
0.419810 1.145796 1.148540 0.004089 1.144451 1.152629
0.420701 1.146237 1.149005 0.004114 1.144892 1.153119
0.421592 1.146678 1.149471 0.004138 1.145334 1.153609
0.422482 1.147120 1.149938 0.004162 1.145776 1.154100
0.423373 1.147562 1.150406 0.004186 1.146220 1.154592
0.424264 1.148006 1.150874 0.004210 1.146664 1.155084
0.425155 1.148451 1.151344 0.004234 1.147110 1.155577
0.426046 1.148896 1.151814 0.004257 1.147556 1.156071
0.426937 1.149342 1.152285 0.004281 1.148004 1.156566
0.427828 1.149789 1.152757 0.004304 1.148452 1.157061
0.428719 1.150237 1.153229 0.004327 1.148902 1.157557
0.429610 1.150686 1.153703 0.004351 1.149352 1.158054
0.430501 1.151136 1.154177 0.004374 1.149804 1.158551
0.431391 1.151587 1.154653 0.004396 1.150257 1.159049
0.432282 1.152038 1.155129 0.004419 1.150710 1.159548
0.433173 1.152491 1.155606 0.004441 1.151165 1.160048
0.434064 1.152944 1.156084 0.004464 1.151620 1.160548
0.434955 1.153398 1.156563 0.004486 1.152077 1.161049
0.435846 1.153853 1.157043 0.004508 1.152534 1.161551
0.436737 1.154309 1.157523 0.004530 1.152993 1.162053
0.437628 1.154766 1.158004 0.004552 1.153453 1.162556
0.438519 1.155224 1.158487 0.004574 1.153913 1.163060
0.439409 1.155683 1.158970 0.004595 1.154375 1.163565
0.440300 1.156142 1.159454 0.004616 1.154838 1.164070
0.441191 1.156603 1.159939 0.004638 1.155301 1.164576
0.442082 1.157064 1.160425 0.004659 1.155766 1.165083
0.442973 1.157526 1.160911 0.004679 1.156232 1.165591
0.443864 1.157990 1.161399 0.004700 1.156699 1.166099
0.444755 1.158454 1.161887 0.004721 1.157166 1.166608
0.445646 1.158919 1.162377 0.004741 1.157635 1.167118
0.446537 1.159385 1.162867 0.004761 1.158105 1.167628
0.447427 1.159852 1.163358 0.004782 1.158576 1.168139
0.448318 1.160320 1.163850 0.004801 1.159048 1.168651
0.449209 1.160789 1.164343 0.004821 1.159521 1.169164
0.450100 1.161259 1.164836 0.004841 1.159996 1.169677
0.450991 1.161730 1.165331 0.004860 1.160471 1.170191
0.451882 1.162202 1.165827 0.004880 1.160947 1.170706
0.452773 1.162674 1.166323 0.004899 1.161424 1.171222
0.453664 1.163148 1.166820 0.004918 1.161903 1.171738
0.454555 1.163623 1.167318 0.004936 1.162382 1.172255
0.455445 1.164098 1.167818 0.004955 1.162862 1.172773
0.456336 1.164575 1.168318 0.004974 1.163344 1.173291
0.457227 1.165052 1.168818 0.004992 1.163827 1.173810
0.458118 1.165531 1.169320 0.005010 1.164310 1.174330
0.459009 1.166011 1.169823 0.005028 1.164795 1.174851
0.459900 1.166491 1.170326 0.005046 1.165281 1.175372
0.460791 1.166973 1.170831 0.005063 1.165768 1.175894
0.461682 1.167455 1.171336 0.005081 1.166256 1.176417
0.462573 1.167939 1.171843 0.005098 1.166745 1.176941
0.463463 1.168423 1.172350 0.005115 1.167235 1.177465
0.464354 1.168909 1.172858 0.005132 1.167726 1.177990
0.465245 1.169395 1.173367 0.005149 1.168218 1.178516
0.466136 1.169883 1.173877 0.005165 1.168712 1.179042
0.467027 1.170371 1.174388 0.005182 1.169206 1.179570
0.467918 1.170861 1.174900 0.005198 1.169702 1.180097
0.468809 1.171352 1.175412 0.005214 1.170198 1.180626
0.469700 1.171843 1.175926 0.005230 1.170696 1.181156
0.470591 1.172336 1.176440 0.005245 1.171195 1.181686
0.471481 1.172830 1.176956 0.005261 1.171695 1.182217
0.472372 1.173324 1.177472 0.005276 1.172196 1.182748
0.473263 1.173820 1.177990 0.005291 1.172698 1.183281
0.474154 1.174317 1.178508 0.005306 1.173202 1.183814
0.475045 1.174815 1.179027 0.005321 1.173706 1.184348
0.475936 1.175314 1.179547 0.005335 1.174212 1.184882
0.476827 1.175814 1.180068 0.005350 1.174718 1.185418
0.477718 1.176315 1.180590 0.005364 1.175226 1.185954
0.478609 1.176817 1.181113 0.005378 1.175735 1.186491
0.479499 1.177321 1.181637 0.005391 1.176245 1.187028
0.480390 1.177825 1.182161 0.005405 1.176756 1.187567
0.481281 1.178330 1.182687 0.005418 1.177269 1.188106
0.482172 1.178837 1.183214 0.005432 1.177782 1.188645
0.483063 1.179344 1.183741 0.005445 1.178297 1.189186
0.483954 1.179853 1.184270 0.005457 1.178812 1.189727
0.484845 1.180363 1.184799 0.005470 1.179329 1.190269
0.485736 1.180874 1.185330 0.005482 1.179847 1.190812
0.486627 1.181386 1.185861 0.005495 1.180366 1.191356
0.487518 1.181899 1.186393 0.005507 1.180887 1.191900
0.488408 1.182413 1.186927 0.005518 1.181408 1.192445
0.489299 1.182928 1.187461 0.005530 1.181931 1.192991
0.490190 1.183445 1.187996 0.005541 1.182455 1.193537
0.491081 1.183962 1.188532 0.005553 1.182980 1.194085
0.491972 1.184481 1.189069 0.005563 1.183506 1.194633
0.492863 1.185001 1.189607 0.005574 1.184033 1.195181
0.493754 1.185522 1.190146 0.005585 1.184561 1.195731
0.494645 1.186044 1.190686 0.005595 1.185091 1.196281
0.495536 1.186567 1.191227 0.005605 1.185622 1.196832
0.496426 1.187092 1.191769 0.005615 1.186154 1.197384
0.497317 1.187617 1.192312 0.005625 1.186687 1.197937
0.498208 1.188144 1.192856 0.005634 1.187221 1.198490
0.499099 1.188672 1.193401 0.005644 1.187757 1.199044
0.499990 1.189201 1.193946 0.005653 1.188293 1.199599
0.500881 1.189731 1.194493 0.005662 1.188831 1.200155
0.501772 1.190263 1.195041 0.005670 1.189370 1.200711
0.502663 1.190796 1.195590 0.005679 1.189911 1.201268
0.503554 1.191330 1.196139 0.005687 1.190452 1.201826
0.504444 1.191865 1.196690 0.005695 1.190995 1.202385
0.505335 1.192401 1.197242 0.005703 1.191539 1.202944
0.506226 1.192938 1.197794 0.005710 1.192084 1.203505
0.507117 1.193477 1.198348 0.005718 1.192630 1.204066
0.508008 1.194017 1.198903 0.005725 1.193178 1.204627
0.508899 1.194558 1.199458 0.005732 1.193727 1.205190
0.509790 1.195100 1.200015 0.005738 1.194277 1.205753
0.510681 1.195644 1.200573 0.005745 1.194828 1.206318
0.511572 1.196189 1.201131 0.005751 1.195380 1.206882
0.512462 1.196735 1.201691 0.005757 1.195934 1.207448
0.513353 1.197282 1.202252 0.005763 1.196489 1.208015
0.514244 1.197831 1.202813 0.005768 1.197045 1.208582
0.515135 1.198381 1.203376 0.005774 1.197602 1.209150
0.516026 1.198932 1.203940 0.005779 1.198161 1.209719
0.516917 1.199484 1.204505 0.005784 1.198721 1.210288
0.517808 1.200038 1.205070 0.005788 1.199282 1.210859
0.518699 1.200593 1.205637 0.005793 1.199844 1.211430
0.519590 1.201149 1.206205 0.005797 1.200408 1.212002
0.520480 1.201707 1.206774 0.005801 1.200973 1.212575
0.521371 1.202265 1.207344 0.005804 1.201539 1.213148
0.522262 1.202825 1.207915 0.005808 1.202107 1.213722
0.523153 1.203387 1.208486 0.005811 1.202675 1.214298
0.524044 1.203950 1.209059 0.005814 1.203245 1.214874
0.524935 1.204514 1.209634 0.005817 1.203817 1.215450
0.525826 1.205079 1.210209 0.005819 1.204389 1.216028
0.526717 1.205646 1.210785 0.005822 1.204963 1.216606
0.527608 1.206214 1.211362 0.005824 1.205538 1.217186
0.528498 1.206783 1.211940 0.005825 1.206115 1.217766
0.529389 1.207354 1.212519 0.005827 1.206692 1.218346
0.530280 1.207926 1.213100 0.005828 1.207272 1.218928
0.531171 1.208499 1.213681 0.005829 1.207852 1.219510
0.532062 1.209074 1.214264 0.005830 1.208434 1.220094
0.532953 1.209650 1.214847 0.005831 1.209017 1.220678
0.533844 1.210228 1.215432 0.005831 1.209601 1.221263
0.534735 1.210807 1.216018 0.005831 1.210186 1.221849
0.535626 1.211387 1.216604 0.005831 1.210773 1.222435
0.536517 1.211969 1.217192 0.005830 1.211362 1.223023
0.537407 1.212552 1.217781 0.005830 1.211951 1.223611
0.538298 1.213136 1.218371 0.005829 1.212542 1.224200
0.539189 1.213722 1.218962 0.005828 1.213135 1.224790
0.540080 1.214310 1.219554 0.005826 1.213728 1.225381
0.540971 1.214898 1.220148 0.005824 1.214323 1.225972
0.541862 1.215489 1.220742 0.005823 1.214920 1.226565
0.542753 1.216080 1.221338 0.005820 1.215517 1.227158
0.543644 1.216673 1.221934 0.005818 1.216117 1.227752
0.544535 1.217268 1.222532 0.005815 1.216717 1.228347
0.545425 1.217864 1.223131 0.005812 1.217319 1.228943
0.546316 1.218461 1.223731 0.005809 1.217922 1.229540
0.547207 1.219060 1.224332 0.005805 1.218527 1.230138
0.548098 1.219660 1.224934 0.005802 1.219133 1.230736
0.548989 1.220262 1.225538 0.005798 1.219740 1.231335
0.549880 1.220866 1.226142 0.005793 1.220349 1.231936
0.550771 1.221471 1.226748 0.005789 1.220959 1.232537
0.551662 1.222077 1.227355 0.005784 1.221571 1.233139
0.552553 1.222685 1.227963 0.005779 1.222184 1.233742
0.553443 1.223294 1.228572 0.005774 1.222798 1.234346
0.554334 1.223905 1.229182 0.005768 1.223414 1.234950
0.555225 1.224517 1.229794 0.005762 1.224031 1.235556
0.556116 1.225131 1.230406 0.005756 1.224650 1.236162
0.557007 1.225747 1.231020 0.005750 1.225270 1.236770
0.557898 1.226364 1.231635 0.005743 1.225892 1.237378
0.558789 1.226982 1.232251 0.005736 1.226515 1.237987
0.559680 1.227603 1.232868 0.005729 1.227139 1.238597
0.560571 1.228224 1.233487 0.005722 1.227765 1.239209
0.561461 1.228848 1.234107 0.005714 1.228393 1.239821
0.562352 1.229473 1.234728 0.005706 1.229022 1.240433
0.563243 1.230099 1.235350 0.005698 1.229652 1.241047
0.564134 1.230727 1.235973 0.005689 1.230284 1.241662
0.565025 1.231357 1.236598 0.005680 1.230917 1.242278
0.565916 1.231988 1.237223 0.005671 1.231552 1.242894
0.566807 1.232621 1.237850 0.005662 1.232189 1.243512
0.567698 1.233256 1.238479 0.005652 1.232826 1.244131
0.568589 1.233892 1.239108 0.005642 1.233466 1.244750
0.569479 1.234530 1.239739 0.005632 1.234107 1.245371
0.570370 1.235169 1.240371 0.005622 1.234749 1.245992
0.571261 1.235810 1.241004 0.005611 1.235393 1.246615
0.572152 1.236453 1.241638 0.005600 1.236039 1.247238
0.573043 1.237098 1.242274 0.005588 1.236686 1.247863
0.573934 1.237744 1.242911 0.005577 1.237334 1.248488
0.574825 1.238392 1.243549 0.005565 1.237984 1.249114
0.575716 1.239041 1.244189 0.005553 1.238636 1.249742
0.576607 1.239693 1.244830 0.005540 1.239289 1.250370
0.577497 1.240346 1.245472 0.005528 1.239944 1.251000
0.578388 1.241000 1.246115 0.005515 1.240600 1.251630
0.579279 1.241657 1.246760 0.005502 1.241258 1.252261
0.580170 1.242315 1.247406 0.005488 1.241918 1.252894
0.581061 1.242975 1.248053 0.005474 1.242579 1.253528
0.581952 1.243636 1.248702 0.005460 1.243242 1.254162
0.582843 1.244300 1.249352 0.005446 1.243907 1.254798
0.583734 1.244965 1.250004 0.005431 1.244573 1.255434
0.584625 1.245632 1.250656 0.005416 1.245240 1.256072
0.585516 1.246301 1.251310 0.005401 1.245910 1.256711
0.586406 1.246972 1.251966 0.005385 1.246581 1.257351
0.587297 1.247644 1.252623 0.005369 1.247253 1.257992
0.588188 1.248318 1.253281 0.005353 1.247928 1.258634
0.589079 1.248994 1.253940 0.005337 1.248603 1.259277
0.589970 1.249672 1.254601 0.005320 1.249281 1.259921
0.590861 1.250352 1.255263 0.005303 1.249960 1.260567
0.591752 1.251033 1.255927 0.005286 1.250641 1.261213
0.592643 1.251717 1.256592 0.005268 1.251324 1.261861
0.593534 1.252402 1.257259 0.005250 1.252009 1.262509
0.594424 1.253089 1.257927 0.005232 1.252695 1.263159
0.595315 1.253778 1.258596 0.005214 1.253383 1.263810
0.596206 1.254469 1.259267 0.005195 1.254072 1.264462
0.597097 1.255162 1.259940 0.005176 1.254764 1.265116
0.597988 1.255857 1.260613 0.005157 1.255457 1.265770
0.598879 1.256554 1.261289 0.005137 1.256152 1.266426
0.599770 1.257253 1.261965 0.005117 1.256848 1.267082
0.600661 1.257953 1.262644 0.005097 1.257547 1.267740
0.601552 1.258656 1.263323 0.005076 1.258247 1.268400
0.602442 1.259360 1.264004 0.005056 1.258949 1.269060
0.603333 1.260067 1.264687 0.005035 1.259653 1.269722
0.604224 1.260775 1.265371 0.005013 1.260358 1.270385
0.605115 1.261486 1.266057 0.004992 1.261066 1.271049
0.606006 1.262198 1.266744 0.004970 1.261775 1.271714
0.606897 1.262913 1.267433 0.004947 1.262486 1.272381
0.607788 1.263629 1.268124 0.004925 1.263199 1.273049
0.608679 1.264348 1.268816 0.004902 1.263914 1.273718
0.609570 1.265069 1.269509 0.004879 1.264631 1.274388
0.610460 1.265791 1.270204 0.004855 1.265349 1.275060
0.611351 1.266516 1.270901 0.004832 1.266070 1.275733
0.612242 1.267243 1.271600 0.004808 1.266792 1.276407
0.613133 1.267972 1.272300 0.004783 1.267516 1.277083
0.614024 1.268703 1.273001 0.004759 1.268243 1.277760
0.614915 1.269436 1.273704 0.004734 1.268971 1.278438
0.615806 1.270171 1.274409 0.004708 1.269701 1.279118
0.616697 1.270909 1.275116 0.004683 1.270433 1.279799
0.617588 1.271648 1.275824 0.004657 1.271167 1.280481
0.618478 1.272390 1.276534 0.004631 1.271903 1.281165
0.619369 1.273134 1.277245 0.004605 1.272641 1.281850
0.620260 1.273880 1.277959 0.004578 1.273381 1.282537
0.621151 1.274628 1.278674 0.004551 1.274123 1.283225
0.622042 1.275379 1.279391 0.004524 1.274867 1.283914
0.622933 1.276131 1.280109 0.004496 1.275613 1.284605
0.623824 1.276886 1.280829 0.004468 1.276361 1.285297
0.624715 1.277643 1.281551 0.004440 1.277111 1.285991
0.625606 1.278403 1.282275 0.004411 1.277864 1.286686
0.626496 1.279164 1.283001 0.004383 1.278618 1.287383
0.627387 1.279928 1.283728 0.004353 1.279375 1.288081
0.628278 1.280694 1.284457 0.004324 1.280133 1.288781
0.629169 1.281463 1.285188 0.004294 1.280894 1.289483
0.630060 1.282234 1.285921 0.004264 1.281657 1.290185
0.630951 1.283007 1.286656 0.004234 1.282422 1.290890
0.631842 1.283782 1.287392 0.004204 1.283189 1.291596
0.632733 1.284560 1.288131 0.004173 1.283958 1.292303
0.633624 1.285340 1.288871 0.004141 1.284730 1.293013
0.634515 1.286123 1.289613 0.004110 1.285503 1.293723
0.635405 1.286908 1.290358 0.004078 1.286279 1.294436
0.636296 1.287695 1.291104 0.004046 1.287057 1.295150
0.637187 1.288485 1.291852 0.004014 1.287838 1.295866
0.638078 1.289277 1.292602 0.003981 1.288621 1.296583
0.638969 1.290072 1.293354 0.003948 1.289406 1.297302
0.639860 1.290869 1.294108 0.003915 1.290193 1.298023
0.640751 1.291668 1.294864 0.003881 1.290982 1.298745
0.641642 1.292470 1.295622 0.003848 1.291774 1.299469
0.642533 1.293275 1.296382 0.003813 1.292568 1.300195
0.643423 1.294082 1.297144 0.003779 1.293365 1.300923
0.644314 1.294892 1.297908 0.003744 1.294164 1.301653
0.645205 1.295704 1.298675 0.003709 1.294965 1.302384
0.646096 1.296518 1.299443 0.003674 1.295769 1.303117
0.646987 1.297336 1.300214 0.003638 1.296575 1.303852
0.647878 1.298155 1.300986 0.003603 1.297384 1.304589
0.648769 1.298978 1.301761 0.003566 1.298195 1.305328
0.649660 1.299803 1.302538 0.003530 1.299008 1.306068
0.650551 1.300630 1.303317 0.003493 1.299824 1.306811
0.651441 1.301461 1.304099 0.003456 1.300643 1.307555
0.652332 1.302294 1.304882 0.003419 1.301464 1.308301
0.653223 1.303129 1.305668 0.003381 1.302287 1.309050
0.654114 1.303968 1.306456 0.003343 1.303113 1.309800
0.655005 1.304809 1.307247 0.003305 1.303942 1.310552
0.655896 1.305652 1.308040 0.003267 1.304773 1.311306
0.656787 1.306499 1.308835 0.003228 1.305607 1.312063
0.657678 1.307348 1.309632 0.003189 1.306443 1.312821
0.658569 1.308200 1.310432 0.003150 1.307282 1.313582
0.659459 1.309055 1.311234 0.003110 1.308124 1.314344
0.660350 1.309912 1.312039 0.003070 1.308968 1.315109
0.661241 1.310773 1.312845 0.003030 1.309815 1.315876
0.662132 1.311636 1.313655 0.002990 1.310665 1.316645
0.663023 1.312502 1.314467 0.002949 1.311518 1.317416
0.663914 1.313371 1.315281 0.002908 1.312373 1.318189
0.664805 1.314243 1.316098 0.002867 1.313231 1.318965
0.665696 1.315117 1.316917 0.002825 1.314092 1.319743
0.666587 1.315995 1.317739 0.002784 1.314955 1.320523
0.667477 1.316876 1.318563 0.002742 1.315822 1.321305
0.668368 1.317759 1.319391 0.002699 1.316691 1.322090
0.669259 1.318646 1.320220 0.002657 1.317563 1.322877
0.670150 1.319535 1.321052 0.002614 1.318438 1.323666
0.671041 1.320428 1.321887 0.002571 1.319316 1.324458
0.671932 1.321323 1.322725 0.002528 1.320197 1.325253
0.672823 1.322222 1.323565 0.002484 1.321081 1.326049
0.673714 1.323123 1.324408 0.002440 1.321968 1.326848
0.674605 1.324028 1.325254 0.002396 1.322858 1.327650
0.675495 1.324936 1.326103 0.002352 1.323751 1.328454
0.676386 1.325847 1.326954 0.002307 1.324647 1.329261
0.677277 1.326761 1.327808 0.002262 1.325546 1.330070
0.678168 1.327678 1.328665 0.002217 1.326448 1.330882
0.679059 1.328598 1.329525 0.002172 1.327353 1.331697
0.679950 1.329522 1.330388 0.002126 1.328261 1.332514
0.680841 1.330449 1.331254 0.002081 1.329173 1.333334
0.681732 1.331379 1.332122 0.002035 1.330087 1.334157
0.682623 1.332312 1.332994 0.001989 1.331005 1.334982
0.683514 1.333249 1.333868 0.001942 1.331926 1.335811
0.684404 1.334189 1.334746 0.001896 1.332851 1.336642
0.685295 1.335132 1.335627 0.001849 1.333778 1.337476
0.686186 1.336079 1.336511 0.001802 1.334709 1.338313
0.687077 1.337028 1.337398 0.001755 1.335643 1.339152
0.687968 1.337982 1.338288 0.001707 1.336580 1.339995
0.688859 1.338939 1.339181 0.001660 1.337521 1.340841
0.689750 1.339899 1.340077 0.001612 1.338465 1.341690
0.690641 1.340862 1.340977 0.001564 1.339413 1.342542
0.691532 1.341829 1.341880 0.001517 1.340363 1.343397
0.692422 1.342800 1.342786 0.001469 1.341318 1.344255
0.693313 1.343774 1.343696 0.001420 1.342275 1.345116
0.694204 1.344752 1.344609 0.001372 1.343236 1.345981
0.695095 1.345733 1.345525 0.001324 1.344201 1.346849
0.695986 1.346718 1.346445 0.001276 1.345169 1.347720
0.696877 1.347706 1.347368 0.001228 1.346140 1.348595
0.697768 1.348698 1.348294 0.001179 1.347115 1.349474
0.698659 1.349694 1.349224 0.001131 1.348093 1.350356
0.699550 1.350693 1.350158 0.001083 1.349075 1.351241
0.700440 1.351697 1.351095 0.001035 1.350060 1.352131
0.701331 1.352703 1.352036 0.000988 1.351048 1.353024
0.702222 1.353714 1.352981 0.000941 1.352040 1.353921
0.703113 1.354728 1.353929 0.000894 1.353035 1.354823
0.704004 1.355747 1.354881 0.000847 1.354033 1.355728
0.704895 1.356769 1.355836 0.000802 1.355035 1.356638
0.705786 1.357795 1.356796 0.000757 1.356039 1.357553
0.706677 1.358824 1.357759 0.000714 1.357045 1.358473
0.707568 1.359858 1.358726 0.000671 1.358055 1.359397
0.708458 1.360896 1.359697 0.000631 1.359066 1.360328
0.709349 1.361937 1.360672 0.000592 1.360080 1.361264
0.710240 1.362983 1.361651 0.000556 1.361095 1.362207
0.711131 1.364033 1.362634 0.000524 1.362110 1.363157
0.712022 1.365087 1.363621 0.000495 1.363126 1.364115
0.712913 1.366144 1.364612 0.000471 1.364141 1.365082
0.713804 1.367206 1.365607 0.000452 1.365155 1.366059
0.714695 1.368272 1.366606 0.000440 1.366166 1.367046
0.715586 1.369343 1.367610 0.000434 1.367175 1.368044
0.716476 1.370417 1.368617 0.000436 1.368181 1.369054
0.717367 1.371496 1.369629 0.000446 1.369184 1.370075
0.718258 1.372579 1.370646 0.000462 1.370184 1.371108
0.719149 1.373666 1.371667 0.000484 1.371182 1.372151
0.720040 1.374757 1.372692 0.000512 1.372180 1.373204
0.720931 1.375853 1.373721 0.000545 1.373176 1.374266
0.721822 1.376953 1.374755 0.000581 1.374174 1.375337
0.722713 1.378058 1.375794 0.000622 1.375172 1.376415
0.723604 1.379167 1.376837 0.000664 1.376173 1.377502
0.724494 1.380281 1.377885 0.000709 1.377176 1.378594
0.725385 1.381399 1.378938 0.000757 1.378181 1.379694
0.726276 1.382521 1.379995 0.000805 1.379190 1.380800
0.727167 1.383649 1.381057 0.000855 1.380201 1.381912
0.728058 1.384781 1.382124 0.000907 1.381217 1.383030
0.728949 1.385917 1.383195 0.000959 1.382236 1.384154
0.729840 1.387058 1.384272 0.001012 1.383260 1.385284
0.730731 1.388204 1.385353 0.001066 1.384287 1.386420
0.731622 1.389355 1.386440 0.001121 1.385319 1.387561
0.732513 1.390510 1.387532 0.001177 1.386355 1.388708
0.733403 1.391670 1.388628 0.001233 1.387396 1.389861
0.734294 1.392835 1.389730 0.001289 1.388441 1.391019
0.735185 1.394005 1.390837 0.001346 1.389491 1.392183
0.736076 1.395180 1.391950 0.001403 1.390546 1.393353
0.736967 1.396360 1.393067 0.001461 1.391606 1.394529
0.737858 1.397545 1.394190 0.001519 1.392671 1.395710
0.738749 1.398735 1.395319 0.001578 1.393741 1.396897
0.739640 1.399930 1.396453 0.001637 1.394816 1.398089
0.740531 1.401130 1.397592 0.001696 1.395896 1.399288
0.741421 1.402335 1.398737 0.001755 1.396982 1.400492
0.742312 1.403546 1.399888 0.001815 1.398073 1.401703
0.743203 1.404762 1.401044 0.001875 1.399170 1.402919
0.744094 1.405983 1.402206 0.001935 1.400272 1.404141
0.744985 1.407209 1.403374 0.001995 1.401379 1.405369
0.745876 1.408441 1.404548 0.002056 1.402492 1.406604
0.746767 1.409678 1.405728 0.002116 1.403611 1.407844
0.747658 1.410920 1.406914 0.002177 1.404736 1.409091
0.748549 1.412168 1.408105 0.002238 1.405867 1.410344
0.749439 1.413422 1.409303 0.002300 1.407004 1.411603
0.750330 1.414681 1.410507 0.002361 1.408146 1.412868
0.751221 1.415946 1.411717 0.002423 1.409295 1.414140
0.752112 1.417216 1.412934 0.002484 1.410450 1.415418
0.753003 1.418493 1.414157 0.002546 1.411611 1.416703
0.753894 1.419775 1.415386 0.002608 1.412778 1.417994
0.754785 1.421062 1.416622 0.002670 1.413952 1.419292
0.755676 1.422356 1.417865 0.002732 1.415132 1.420597
0.756567 1.423656 1.419114 0.002795 1.416319 1.421908
0.757457 1.424961 1.420369 0.002857 1.417512 1.423226
0.758348 1.426273 1.421632 0.002920 1.418712 1.424551
0.759239 1.427590 1.422901 0.002982 1.419919 1.425883
0.760130 1.428914 1.424177 0.003045 1.421132 1.427222
0.761021 1.430244 1.425460 0.003108 1.422352 1.428568
0.761912 1.431580 1.426750 0.003171 1.423580 1.429921
0.762803 1.432922 1.428048 0.003234 1.424814 1.431281
0.763694 1.434271 1.429352 0.003297 1.426055 1.432649
0.764585 1.435626 1.430664 0.003360 1.427304 1.434024
0.765475 1.436987 1.431983 0.003423 1.428560 1.435406
0.766366 1.438355 1.433309 0.003486 1.429823 1.436795
0.767257 1.439730 1.434643 0.003549 1.431094 1.438192
0.768148 1.441111 1.435985 0.003612 1.432372 1.439597
0.769039 1.442498 1.437334 0.003676 1.433658 1.441009
0.769930 1.443893 1.438691 0.003739 1.434952 1.442430
0.770821 1.445294 1.440055 0.003802 1.436253 1.443857
0.771712 1.446702 1.441428 0.003866 1.437562 1.445293
0.772603 1.448117 1.442808 0.003929 1.438879 1.446737
0.773493 1.449539 1.444196 0.003992 1.440204 1.448189
0.774384 1.450968 1.445593 0.004056 1.441537 1.449649
0.775275 1.452403 1.446998 0.004119 1.442879 1.451117
0.776166 1.453847 1.448411 0.004182 1.444229 1.452593
0.777057 1.455297 1.449832 0.004246 1.445587 1.454078
0.777948 1.456754 1.451262 0.004309 1.446953 1.455571
0.778839 1.458219 1.452701 0.004372 1.448328 1.457073
0.779730 1.459691 1.454148 0.004435 1.449712 1.458583
0.780621 1.461171 1.455603 0.004498 1.451105 1.460102
0.781512 1.462658 1.457068 0.004562 1.452506 1.461630
0.782402 1.464153 1.458541 0.004625 1.453917 1.463166
0.783293 1.465656 1.460024 0.004688 1.455336 1.464712
0.784184 1.467166 1.461515 0.004751 1.456765 1.466266
0.785075 1.468684 1.463016 0.004814 1.458203 1.467830
0.785966 1.470210 1.464526 0.004876 1.459650 1.469403
0.786857 1.471744 1.466046 0.004939 1.461107 1.470985
0.787748 1.473286 1.467575 0.005002 1.462573 1.472576
0.788639 1.474836 1.469113 0.005064 1.464049 1.474177
0.789530 1.476394 1.470661 0.005127 1.465534 1.475788
0.790420 1.477960 1.472219 0.005189 1.467030 1.477408
0.791311 1.479535 1.473787 0.005251 1.468536 1.479038
0.792202 1.481118 1.475365 0.005313 1.470051 1.480678
0.793093 1.482710 1.476952 0.005375 1.471577 1.482328
0.793984 1.484310 1.478551 0.005437 1.473113 1.483988
0.794875 1.485920 1.480159 0.005499 1.474660 1.485658
0.795766 1.487537 1.481778 0.005560 1.476217 1.487338
0.796657 1.489164 1.483407 0.005622 1.477785 1.489029
0.797548 1.490800 1.485047 0.005683 1.479364 1.490730
0.798438 1.492444 1.486698 0.005744 1.480953 1.492442
0.799329 1.494098 1.488359 0.005805 1.482554 1.494164
0.800220 1.495761 1.490032 0.005866 1.484166 1.495897
0.801111 1.497433 1.491715 0.005926 1.485789 1.497642
0.802002 1.499114 1.493410 0.005987 1.487423 1.499397
0.802893 1.500806 1.495116 0.006047 1.489069 1.501163
0.803784 1.502506 1.496834 0.006107 1.490727 1.502941
0.804675 1.504217 1.498563 0.006167 1.492396 1.504730
0.805566 1.505937 1.500304 0.006226 1.494077 1.506530
0.806456 1.507667 1.502056 0.006286 1.495771 1.508342
0.807347 1.509407 1.503821 0.006345 1.497476 1.510166
0.808238 1.511157 1.505598 0.006404 1.499194 1.512001
0.809129 1.512917 1.507386 0.006462 1.500924 1.513849
0.810020 1.514687 1.509188 0.006520 1.502667 1.515708
0.810911 1.516468 1.511001 0.006579 1.504423 1.517580
0.811802 1.518260 1.512828 0.006636 1.506191 1.519464
0.812693 1.520062 1.514667 0.006694 1.507973 1.521361
0.813584 1.521875 1.516519 0.006751 1.509768 1.523270
0.814474 1.523699 1.518384 0.006808 1.511576 1.525192
0.815365 1.525533 1.520262 0.006865 1.513397 1.527127
0.816256 1.527379 1.522153 0.006921 1.515232 1.529074
0.817147 1.529236 1.524058 0.006977 1.517081 1.531035
0.818038 1.531105 1.525977 0.007033 1.518944 1.533009
0.818929 1.532984 1.527909 0.007088 1.520821 1.534997
0.819820 1.534876 1.529855 0.007143 1.522712 1.536998
0.820711 1.536779 1.531815 0.007198 1.524617 1.539013
0.821602 1.538694 1.533789 0.007252 1.526537 1.541042
0.822492 1.540621 1.535778 0.007306 1.528472 1.543084
0.823383 1.542560 1.537781 0.007360 1.530422 1.545141
0.824274 1.544512 1.539799 0.007413 1.532387 1.547212
0.825165 1.546475 1.541832 0.007466 1.534367 1.549298
0.826056 1.548452 1.543880 0.007518 1.536362 1.551398
0.826947 1.550441 1.545943 0.007570 1.538373 1.553513
0.827838 1.552443 1.548021 0.007622 1.540400 1.555643
0.828729 1.554458 1.550115 0.007673 1.542443 1.557788
0.829620 1.556486 1.552225 0.007723 1.544501 1.559948
0.830511 1.558527 1.554350 0.007774 1.546577 1.562124
0.831401 1.560582 1.556492 0.007823 1.548668 1.564315
0.832292 1.562650 1.558649 0.007873 1.550777 1.566522
0.833183 1.564732 1.560824 0.007922 1.552902 1.568745
0.834074 1.566828 1.563014 0.007970 1.555044 1.570984
0.834965 1.568939 1.565222 0.008018 1.557204 1.573240
0.835856 1.571063 1.567446 0.008065 1.559381 1.575511
0.836747 1.573202 1.569688 0.008112 1.561576 1.577800
0.837638 1.575356 1.571947 0.008158 1.563789 1.580105
0.838529 1.577524 1.574224 0.008204 1.566020 1.582428
0.839419 1.579708 1.576518 0.008249 1.568269 1.584767
0.840310 1.581906 1.578831 0.008294 1.570537 1.587125
0.841201 1.584120 1.581161 0.008338 1.572823 1.589499
0.842092 1.586350 1.583510 0.008382 1.575129 1.591892
0.842983 1.588595 1.585878 0.008425 1.577453 1.594302
0.843874 1.590857 1.588264 0.008467 1.579797 1.596731
0.844765 1.593134 1.590670 0.008509 1.582161 1.599179
0.845656 1.595428 1.593095 0.008550 1.584545 1.601645
0.846547 1.597739 1.595539 0.008590 1.586949 1.604129
0.847437 1.600066 1.598003 0.008630 1.589373 1.606633
0.848328 1.602411 1.600487 0.008669 1.591818 1.609157
0.849219 1.604773 1.602992 0.008708 1.594284 1.611700
0.850110 1.607152 1.605516 0.008746 1.596771 1.614262
0.851001 1.609549 1.608062 0.008783 1.599279 1.616845
0.851892 1.611964 1.610628 0.008819 1.601809 1.619448
0.852783 1.614397 1.613216 0.008855 1.604361 1.622071
0.853674 1.616849 1.615825 0.008890 1.606935 1.624716
0.854565 1.619319 1.618456 0.008925 1.609531 1.627381
0.855455 1.621809 1.621109 0.008958 1.612151 1.630067
0.856346 1.624317 1.623784 0.008991 1.614793 1.632775
0.857237 1.626845 1.626482 0.009023 1.617459 1.635505
0.858128 1.629393 1.629202 0.009055 1.620148 1.638257
0.859019 1.631961 1.631946 0.009085 1.622861 1.641031
0.859910 1.634550 1.634713 0.009115 1.625598 1.643828
0.860801 1.637159 1.637504 0.009144 1.628360 1.646647
0.861692 1.639789 1.640319 0.009172 1.631147 1.649490
0.862583 1.642440 1.643158 0.009199 1.633959 1.652357
0.863473 1.645113 1.646021 0.009225 1.636796 1.655247
0.864364 1.647808 1.648910 0.009251 1.639659 1.658161
0.865255 1.650525 1.651824 0.009275 1.642548 1.661099
0.866146 1.653264 1.654763 0.009299 1.645464 1.664062
0.867037 1.656027 1.657729 0.009322 1.648407 1.667050
0.867928 1.658812 1.660720 0.009344 1.651376 1.670064
0.868819 1.661622 1.663738 0.009365 1.654374 1.673103
0.869710 1.664455 1.666783 0.009385 1.657399 1.676168
0.870601 1.667312 1.669856 0.009404 1.660452 1.679259
0.871491 1.670194 1.672956 0.009422 1.663534 1.682378
0.872382 1.673102 1.676084 0.009439 1.666645 1.685523
0.873273 1.676034 1.679240 0.009455 1.669785 1.688695
0.874164 1.678993 1.682426 0.009470 1.672956 1.691896
0.875055 1.681978 1.685640 0.009484 1.676156 1.695124
0.875946 1.684990 1.688884 0.009497 1.679387 1.698381
0.876837 1.688029 1.692158 0.009509 1.682649 1.701667
0.877728 1.691095 1.695462 0.009520 1.685943 1.704982
0.878619 1.694189 1.698798 0.009529 1.689268 1.708327
0.879510 1.697312 1.702164 0.009538 1.692626 1.711702
0.880400 1.700464 1.705562 0.009545 1.696017 1.715108
0.881291 1.703646 1.708993 0.009552 1.699441 1.718545
0.882182 1.706857 1.712456 0.009557 1.702899 1.722013
0.883073 1.710099 1.715952 0.009561 1.706391 1.725513
0.883964 1.713372 1.719481 0.009564 1.709917 1.729045
0.884855 1.716677 1.723045 0.009565 1.713480 1.732610
0.885746 1.720014 1.726643 0.009566 1.717077 1.736209
0.886637 1.723383 1.730276 0.009565 1.720711 1.739841
0.887528 1.726786 1.733945 0.009563 1.724382 1.743508
0.888418 1.730222 1.737650 0.009559 1.728091 1.747209
0.889309 1.733693 1.741392 0.009555 1.731837 1.750946
0.890200 1.737199 1.745170 0.009549 1.735622 1.754719
0.891091 1.740741 1.748987 0.009541 1.739445 1.758528
0.891982 1.744319 1.752842 0.009533 1.743309 1.762375
0.892873 1.747934 1.756736 0.009523 1.747213 1.766258
0.893764 1.751587 1.760669 0.009511 1.751158 1.770181
0.894655 1.755279 1.764643 0.009499 1.755144 1.774141
0.895546 1.759010 1.768657 0.009484 1.759173 1.778142
0.896436 1.762781 1.772713 0.009469 1.763244 1.782182
0.897327 1.766592 1.776811 0.009452 1.767360 1.786263
0.898218 1.770445 1.780952 0.009433 1.771519 1.790385
0.899109 1.774341 1.785137 0.009413 1.775724 1.794550
0.900000 1.778279 1.789365 0.009391 1.779974 1.798757


==> plot_data/ising_eps_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.000202 1.000196 0.000007 1.000189 1.000204
0.010990 1.000244 1.000237 0.000009 1.000229 1.000246
0.011980 1.000291 1.000283 0.000010 1.000272 1.000293
0.012970 1.000341 1.000332 0.000012 1.000319 1.000344
0.013960 1.000395 1.000385 0.000014 1.000371 1.000398
0.014950 1.000454 1.000441 0.000016 1.000426 1.000457
0.015940 1.000516 1.000502 0.000018 1.000484 1.000521
0.016930 1.000583 1.000568 0.000020 1.000547 1.000588
0.017920 1.000654 1.000637 0.000023 1.000614 1.000659
0.018910 1.000729 1.000710 0.000025 1.000685 1.000735
0.019900 1.000808 1.000787 0.000028 1.000759 1.000815
0.020890 1.000892 1.000868 0.000030 1.000838 1.000899
0.021880 1.000979 1.000953 0.000033 1.000920 1.000987
0.022870 1.001071 1.001043 0.000036 1.001007 1.001079
0.023860 1.001167 1.001137 0.000039 1.001097 1.001176
0.024850 1.001267 1.001234 0.000043 1.001192 1.001277
0.025840 1.001371 1.001336 0.000046 1.001290 1.001382
0.026830 1.001480 1.001442 0.000049 1.001393 1.001491
0.027820 1.001593 1.001552 0.000053 1.001500 1.001605
0.028810 1.001710 1.001667 0.000056 1.001611 1.001723
0.029800 1.001831 1.001786 0.000060 1.001726 1.001846
0.030790 1.001957 1.001908 0.000064 1.001845 1.001972
0.031780 1.002087 1.002036 0.000068 1.001968 1.002103
0.032770 1.002222 1.002167 0.000072 1.002095 1.002239
0.033760 1.002360 1.002303 0.000076 1.002227 1.002379
0.034750 1.002504 1.002443 0.000080 1.002363 1.002523
0.035740 1.002651 1.002587 0.000084 1.002503 1.002671
0.036730 1.002803 1.002736 0.000089 1.002647 1.002824
0.037720 1.002959 1.002889 0.000093 1.002795 1.002982
0.038710 1.003120 1.003046 0.000098 1.002948 1.003144
0.039700 1.003285 1.003207 0.000102 1.003105 1.003310
0.040690 1.003455 1.003374 0.000107 1.003266 1.003481
0.041680 1.003629 1.003544 0.000112 1.003432 1.003656
0.042670 1.003807 1.003719 0.000117 1.003602 1.003836
0.043660 1.003990 1.003898 0.000122 1.003776 1.004020
0.044650 1.004178 1.004082 0.000127 1.003955 1.004209
0.045640 1.004370 1.004270 0.000132 1.004138 1.004402
0.046630 1.004567 1.004463 0.000137 1.004326 1.004600
0.047620 1.004768 1.004660 0.000143 1.004518 1.004803
0.048610 1.004973 1.004862 0.000148 1.004714 1.005010
0.049600 1.005184 1.005068 0.000154 1.004915 1.005222
0.050590 1.005399 1.005279 0.000159 1.005120 1.005438
0.051580 1.005618 1.005495 0.000165 1.005330 1.005659
0.052570 1.005842 1.005715 0.000170 1.005544 1.005885
0.053560 1.006071 1.005939 0.000176 1.005763 1.006115
0.054549 1.006305 1.006168 0.000182 1.005987 1.006350
0.055539 1.006543 1.006402 0.000188 1.006215 1.006590
0.056529 1.006786 1.006641 0.000194 1.006447 1.006834
0.057519 1.007033 1.006884 0.000200 1.006684 1.007084
0.058509 1.007285 1.007132 0.000206 1.006926 1.007338
0.059499 1.007542 1.007385 0.000212 1.007173 1.007596
0.060489 1.007804 1.007642 0.000218 1.007424 1.007860
0.061479 1.008071 1.007904 0.000224 1.007680 1.008128
0.062469 1.008342 1.008171 0.000230 1.007940 1.008401
0.063459 1.008618 1.008443 0.000237 1.008206 1.008679
0.064449 1.008899 1.008719 0.000243 1.008476 1.008962
0.065439 1.009185 1.009000 0.000250 1.008751 1.009250
0.066429 1.009476 1.009286 0.000256 1.009030 1.009542
0.067419 1.009772 1.009577 0.000263 1.009315 1.009840
0.068409 1.010072 1.009873 0.000269 1.009604 1.010142
0.069399 1.010378 1.010174 0.000276 1.009898 1.010450
0.070389 1.010688 1.010480 0.000282 1.010197 1.010762
0.071379 1.011003 1.010790 0.000289 1.010501 1.011079
0.072369 1.011324 1.011106 0.000296 1.010810 1.011401
0.073359 1.011649 1.011426 0.000302 1.011124 1.011729
0.074349 1.011979 1.011752 0.000309 1.011442 1.012061
0.075339 1.012315 1.012082 0.000316 1.011766 1.012398
0.076329 1.012655 1.012418 0.000323 1.012095 1.012741
0.077319 1.013000 1.012758 0.000330 1.012428 1.013088
0.078309 1.013351 1.013104 0.000337 1.012767 1.013441
0.079299 1.013707 1.013455 0.000344 1.013111 1.013798
0.080289 1.014067 1.013811 0.000351 1.013460 1.014161
0.081279 1.014433 1.014172 0.000358 1.013814 1.014529
0.082269 1.014804 1.014538 0.000365 1.014173 1.014902
0.083259 1.015181 1.014909 0.000372 1.014537 1.015281
0.084249 1.015562 1.015286 0.000379 1.014907 1.015664
0.085239 1.015949 1.015667 0.000386 1.015281 1.016053
0.086229 1.016340 1.016054 0.000393 1.015661 1.016447
0.087219 1.016738 1.016446 0.000400 1.016046 1.016846
0.088209 1.017140 1.016844 0.000407 1.016437 1.017251
0.089199 1.017548 1.017247 0.000414 1.016832 1.017661
0.090189 1.017961 1.017655 0.000421 1.017233 1.018076
0.091179 1.018379 1.018068 0.000428 1.017640 1.018497
0.092169 1.018803 1.018487 0.000436 1.018051 1.018923
0.093159 1.019232 1.018911 0.000443 1.018468 1.019354
0.094149 1.019666 1.019341 0.000450 1.018891 1.019791
0.095139 1.020106 1.019776 0.000457 1.019319 1.020233
0.096129 1.020552 1.020216 0.000464 1.019752 1.020681
0.097119 1.021002 1.020662 0.000471 1.020191 1.021134
0.098109 1.021459 1.021114 0.000479 1.020635 1.021592
0.099099 1.021921 1.021571 0.000486 1.021085 1.022056
0.100089 1.022388 1.022033 0.000493 1.021540 1.022526
0.101079 1.022861 1.022501 0.000500 1.022001 1.023001
0.102069 1.023339 1.022975 0.000507 1.022467 1.023482
0.103059 1.023823 1.023454 0.000514 1.022940 1.023968
0.104049 1.024313 1.023939 0.000522 1.023417 1.024460
0.105039 1.024808 1.024429 0.000529 1.023901 1.024958
0.106029 1.025309 1.024926 0.000536 1.024390 1.025461
0.107019 1.025816 1.025427 0.000543 1.024885 1.025970
0.108009 1.026328 1.025935 0.000550 1.025385 1.026485
0.108999 1.026846 1.026448 0.000557 1.025891 1.027005
0.109989 1.027370 1.026968 0.000564 1.026404 1.027532
0.110979 1.027899 1.027492 0.000571 1.026921 1.028064
0.111969 1.028435 1.028023 0.000578 1.027445 1.028601
0.112959 1.028976 1.028560 0.000585 1.027975 1.029145
0.113949 1.029523 1.029102 0.000592 1.028510 1.029694
0.114939 1.030076 1.029651 0.000599 1.029052 1.030249
0.115929 1.030635 1.030205 0.000606 1.029599 1.030811
0.116919 1.031199 1.030765 0.000613 1.030153 1.031378
0.117909 1.031770 1.031331 0.000619 1.030712 1.031951
0.118899 1.032347 1.031903 0.000626 1.031277 1.032530
0.119889 1.032929 1.032482 0.000633 1.031849 1.033115
0.120879 1.033518 1.033066 0.000640 1.032426 1.033706
0.121869 1.034112 1.033656 0.000646 1.033010 1.034303
0.122859 1.034713 1.034253 0.000653 1.033600 1.034906
0.123849 1.035320 1.034855 0.000660 1.034195 1.035515
0.124839 1.035933 1.035464 0.000666 1.034798 1.036130
0.125829 1.036552 1.036079 0.000673 1.035406 1.036751
0.126819 1.037177 1.036700 0.000679 1.036020 1.037379
0.127809 1.037808 1.037327 0.000686 1.036641 1.038013
0.128799 1.038446 1.037961 0.000692 1.037268 1.038653
0.129789 1.039090 1.038600 0.000698 1.037902 1.039299
0.130779 1.039740 1.039246 0.000705 1.038542 1.039951
0.131769 1.040396 1.039899 0.000711 1.039188 1.040610
0.132759 1.041059 1.040558 0.000717 1.039841 1.041275
0.133749 1.041728 1.041223 0.000723 1.040500 1.041946
0.134739 1.042403 1.041895 0.000729 1.041165 1.042624
0.135729 1.043085 1.042573 0.000735 1.041837 1.043308
0.136719 1.043773 1.043257 0.000741 1.042516 1.043999
0.137709 1.044468 1.043948 0.000747 1.043201 1.044695
0.138699 1.045169 1.044646 0.000753 1.043893 1.045399
0.139689 1.045877 1.045350 0.000759 1.044591 1.046109
0.140679 1.046591 1.046061 0.000765 1.045296 1.046825
0.141669 1.047312 1.046778 0.000770 1.046008 1.047548
0.142659 1.048039 1.047502 0.000776 1.046726 1.048278
0.143648 1.048773 1.048233 0.000781 1.047452 1.049014
0.144638 1.049514 1.048970 0.000787 1.048184 1.049757
0.145628 1.050261 1.049714 0.000792 1.048922 1.050506
0.146618 1.051015 1.050465 0.000797 1.049668 1.051263
0.147608 1.051776 1.051223 0.000803 1.050420 1.052026
0.148598 1.052544 1.051988 0.000808 1.051180 1.052795
0.149588 1.053318 1.052759 0.000813 1.051946 1.053572
0.150578 1.054099 1.053537 0.000818 1.052719 1.054355
0.151568 1.054887 1.054322 0.000823 1.053500 1.055145
0.152558 1.055682 1.055115 0.000828 1.054287 1.055942
0.153548 1.056484 1.055914 0.000832 1.055081 1.056746
0.154538 1.057293 1.056720 0.000837 1.055883 1.057557
0.155528 1.058109 1.057533 0.000842 1.056691 1.058375
0.156518 1.058931 1.058353 0.000846 1.057507 1.059199
0.157508 1.059761 1.059181 0.000850 1.058330 1.060031
0.158498 1.060598 1.060015 0.000855 1.059160 1.060870
0.159488 1.061442 1.060857 0.000859 1.059998 1.061716
0.160478 1.062293 1.061706 0.000863 1.060843 1.062569
0.161468 1.063152 1.062562 0.000867 1.061695 1.063429
0.162458 1.064017 1.063425 0.000871 1.062554 1.064296
0.163448 1.064890 1.064296 0.000875 1.063421 1.065171
0.164438 1.065770 1.065174 0.000879 1.064296 1.066053
0.165428 1.066657 1.066060 0.000882 1.065177 1.066942
0.166418 1.067552 1.066953 0.000886 1.066067 1.067838
0.167408 1.068454 1.067853 0.000889 1.066963 1.068742
0.168398 1.069364 1.068761 0.000893 1.067868 1.069653
0.169388 1.070281 1.069676 0.000896 1.068780 1.070572
0.170378 1.071205 1.070599 0.000899 1.069700 1.071498
0.171368 1.072137 1.071529 0.000902 1.070627 1.072431
0.172358 1.073076 1.072467 0.000905 1.071562 1.073372
0.173348 1.074023 1.073413 0.000908 1.072505 1.074321
0.174338 1.074978 1.074366 0.000911 1.073456 1.075277
0.175328 1.075940 1.075327 0.000913 1.074414 1.076241
0.176318 1.076910 1.076296 0.000916 1.075381 1.077212
0.177308 1.077888 1.077273 0.000918 1.076355 1.078191
0.178298 1.078873 1.078258 0.000920 1.077337 1.079178
0.179288 1.079867 1.079250 0.000923 1.078327 1.080173
0.180278 1.080868 1.080250 0.000925 1.079326 1.081175
0.181268 1.081877 1.081259 0.000926 1.080332 1.082185
0.182258 1.082893 1.082275 0.000928 1.081346 1.083203
0.183248 1.083918 1.083299 0.000930 1.082369 1.084229
0.184238 1.084951 1.084331 0.000932 1.083400 1.085263
0.185228 1.085992 1.085372 0.000933 1.084439 1.086305
0.186218 1.087040 1.086420 0.000934 1.085486 1.087355
0.187208 1.088097 1.087477 0.000935 1.086542 1.088413
0.188198 1.089162 1.088542 0.000936 1.087606 1.089479
0.189188 1.090236 1.089615 0.000937 1.088678 1.090553
0.190178 1.091317 1.090697 0.000938 1.089759 1.091635
0.191168 1.092407 1.091787 0.000939 1.090848 1.092726
0.192158 1.093505 1.092885 0.000939 1.091946 1.093824
0.193148 1.094611 1.093992 0.000940 1.093052 1.094931
0.194138 1.095726 1.095107 0.000940 1.094167 1.096047
0.195128 1.096849 1.096230 0.000940 1.095290 1.097171
0.196118 1.097980 1.097363 0.000940 1.096422 1.098303
0.197108 1.099120 1.098503 0.000940 1.097563 1.099443
0.198098 1.100269 1.099653 0.000940 1.098713 1.100592
0.199088 1.101426 1.100811 0.000939 1.099871 1.101750
0.200078 1.102592 1.101978 0.000939 1.101039 1.102916
0.201068 1.103766 1.103153 0.000938 1.102215 1.104091
0.202058 1.104950 1.104337 0.000937 1.103400 1.105275
0.203048 1.106141 1.105531 0.000936 1.104594 1.106467
0.204038 1.107342 1.106733 0.000935 1.105798 1.107668
0.205028 1.108552 1.107944 0.000934 1.107010 1.108877
0.206018 1.109770 1.109164 0.000932 1.108231 1.110096
0.207008 1.110997 1.110392 0.000931 1.109462 1.111323
0.207998 1.112234 1.111631 0.000929 1.110702 1.112560
0.208988 1.113479 1.112878 0.000927 1.111951 1.113805
0.209978 1.114733 1.114134 0.000925 1.113209 1.115059
0.210968 1.115997 1.115399 0.000923 1.114477 1.116322
0.211958 1.117270 1.116674 0.000921 1.115754 1.117595
0.212948 1.118551 1.117958 0.000918 1.117040 1.118876
0.213938 1.119842 1.119252 0.000915 1.118336 1.120167
0.214928 1.121143 1.120554 0.000913 1.119642 1.121467
0.215918 1.122453 1.121867 0.000910 1.120957 1.122776
0.216908 1.123772 1.123188 0.000907 1.122282 1.124095
0.217898 1.125100 1.124520 0.000903 1.123616 1.125423
0.218888 1.126438 1.125860 0.000900 1.124961 1.126760
0.219878 1.127786 1.127211 0.000896 1.126315 1.128107
0.220868 1.129143 1.128571 0.000892 1.127679 1.129463
0.221858 1.130510 1.129941 0.000888 1.129052 1.130829
0.222848 1.131886 1.131320 0.000884 1.130436 1.132205
0.223838 1.133272 1.132710 0.000880 1.131830 1.133590
0.224828 1.134668 1.134109 0.000876 1.133234 1.134985
0.225818 1.136074 1.135519 0.000871 1.134647 1.136390
0.226808 1.137489 1.136938 0.000866 1.136071 1.137804
0.227798 1.138915 1.138367 0.000861 1.137506 1.139228
0.228788 1.140351 1.139806 0.000856 1.138950 1.140663
0.229778 1.141796 1.141256 0.000851 1.140405 1.142107
0.230768 1.143252 1.142716 0.000846 1.141870 1.143561
0.231758 1.144718 1.144186 0.000840 1.143346 1.145026
0.232747 1.146194 1.145666 0.000834 1.144832 1.146500
0.233737 1.147680 1.147156 0.000828 1.146328 1.147985
0.234727 1.149177 1.148657 0.000822 1.147835 1.149480
0.235717 1.150684 1.150169 0.000816 1.149353 1.150985
0.236707 1.152201 1.151691 0.000809 1.150882 1.152500
0.237697 1.153729 1.153223 0.000803 1.152421 1.154026
0.238687 1.155267 1.154767 0.000796 1.153971 1.155562
0.239677 1.156816 1.156320 0.000789 1.155532 1.157109
0.240667 1.158376 1.157885 0.000782 1.157103 1.158667
0.241657 1.159946 1.159460 0.000774 1.158686 1.160235
0.242647 1.161527 1.161047 0.000767 1.160280 1.161813
0.243637 1.163119 1.162644 0.000759 1.161885 1.163403
0.244627 1.164721 1.164252 0.000751 1.163501 1.165003
0.245617 1.166335 1.165871 0.000743 1.165128 1.166614
0.246607 1.167960 1.167501 0.000735 1.166767 1.168236
0.247597 1.169595 1.169143 0.000726 1.168417 1.169869
0.248587 1.171242 1.170795 0.000717 1.170078 1.171513
0.249577 1.172900 1.172459 0.000709 1.171751 1.173168
0.250567 1.174569 1.174135 0.000700 1.173435 1.174834
0.251557 1.176249 1.175821 0.000690 1.175131 1.176512
0.252547 1.177941 1.177519 0.000681 1.176838 1.178200
0.253537 1.179644 1.179229 0.000671 1.178558 1.179900
0.254527 1.181359 1.180950 0.000662 1.180288 1.181612
0.255517 1.183085 1.182683 0.000652 1.182031 1.183334
0.256507 1.184823 1.184427 0.000641 1.183786 1.185069
0.257497 1.186572 1.186184 0.000631 1.185553 1.186815
0.258487 1.188334 1.187952 0.000620 1.187331 1.188572
0.259477 1.190107 1.189732 0.000610 1.189122 1.190341
0.260467 1.191892 1.191524 0.000599 1.190925 1.192122
0.261457 1.193688 1.193328 0.000588 1.192740 1.193915
0.262447 1.195497 1.195144 0.000576 1.194568 1.195720
0.263437 1.197318 1.196972 0.000565 1.196407 1.197537
0.264427 1.199151 1.198813 0.000553 1.198260 1.199366
0.265417 1.200996 1.200665 0.000541 1.200124 1.201207
0.266407 1.202854 1.202531 0.000529 1.202002 1.203060
0.267397 1.204723 1.204408 0.000517 1.203891 1.204925
0.268387 1.206605 1.206298 0.000504 1.205794 1.206803
0.269377 1.208500 1.208201 0.000492 1.207709 1.208693
0.270367 1.210407 1.210116 0.000479 1.209638 1.210595
0.271357 1.212327 1.212044 0.000466 1.211579 1.212510
0.272347 1.214260 1.213985 0.000452 1.213533 1.214438
0.273337 1.216205 1.215939 0.000439 1.215500 1.216378
0.274327 1.218163 1.217906 0.000425 1.217481 1.218331
0.275317 1.220134 1.219885 0.000411 1.219474 1.220296
0.276307 1.222118 1.221878 0.000397 1.221481 1.222275
0.277297 1.224115 1.223884 0.000383 1.223501 1.224267
0.278287 1.226125 1.225903 0.000368 1.225535 1.226271
0.279277 1.228148 1.227935 0.000354 1.227582 1.228289
0.280267 1.230185 1.229981 0.000339 1.229643 1.230320
0.281257 1.232235 1.232041 0.000324 1.231717 1.232364
0.282247 1.234299 1.234113 0.000308 1.233805 1.234422
0.283237 1.236376 1.236200 0.000293 1.235907 1.236493
0.284227 1.238466 1.238300 0.000277 1.238023 1.238577
0.285217 1.240570 1.240414 0.000261 1.240153 1.240675
0.286207 1.242688 1.242542 0.000245 1.242296 1.242787
0.287197 1.244820 1.244683 0.000229 1.244454 1.244912
0.288187 1.246966 1.246839 0.000212 1.246627 1.247051
0.289177 1.249126 1.249009 0.000196 1.248813 1.249204
0.290167 1.251299 1.251193 0.000179 1.251014 1.251372
0.291157 1.253487 1.253391 0.000162 1.253229 1.253553
0.292147 1.255690 1.255604 0.000144 1.255459 1.255748
0.293137 1.257906 1.257831 0.000127 1.257704 1.257957
0.294127 1.260137 1.260072 0.000109 1.259963 1.260181
0.295117 1.262382 1.262328 0.000091 1.262237 1.262419
0.296107 1.264643 1.264599 0.000073 1.264526 1.264672
0.297097 1.266917 1.266884 0.000055 1.266830 1.266939
0.298087 1.269207 1.269185 0.000036 1.269149 1.269221
0.299077 1.271511 1.271500 0.000017 1.271483 1.271518
0.300067 1.273830 1.273831 0.000003 1.273828 1.273833
0.301057 1.276165 1.276176 0.000021 1.276155 1.276197
0.302047 1.278514 1.278537 0.000040 1.278497 1.278577
0.303037 1.280879 1.280913 0.000060 1.280853 1.280973
0.304027 1.283259 1.283304 0.000079 1.283225 1.283384
0.305017 1.285654 1.285711 0.000099 1.285612 1.285811
0.306007 1.288065 1.288134 0.000120 1.288014 1.288253
0.306997 1.290491 1.290572 0.000140 1.290432 1.290712
0.307987 1.292933 1.293026 0.000161 1.292865 1.293186
0.308977 1.295391 1.295495 0.000181 1.295314 1.295677
0.309967 1.297865 1.297981 0.000202 1.297779 1.298184
0.310957 1.300354 1.300483 0.000224 1.300259 1.300707
0.311947 1.302860 1.303001 0.000245 1.302756 1.303246
0.312937 1.305382 1.305535 0.000267 1.305269 1.305802
0.313927 1.307920 1.308086 0.000288 1.307797 1.308374
0.314917 1.310475 1.310653 0.000310 1.310342 1.310963
0.315907 1.313046 1.313236 0.000333 1.312904 1.313569
0.316897 1.315633 1.315836 0.000355 1.315481 1.316191
0.317887 1.318237 1.318453 0.000378 1.318076 1.318831
0.318877 1.320858 1.321087 0.000400 1.320687 1.321487
0.319867 1.323496 1.323738 0.000423 1.323314 1.324161
0.320857 1.326151 1.326406 0.000447 1.325959 1.326852
0.321846 1.328823 1.329091 0.000470 1.328621 1.329561
0.322836 1.331512 1.331793 0.000494 1.331299 1.332286
0.323826 1.334219 1.334512 0.000517 1.333995 1.335030
0.324816 1.336943 1.337250 0.000541 1.336708 1.337791
0.325806 1.339684 1.340004 0.000566 1.339439 1.340570
0.326796 1.342443 1.342777 0.000590 1.342187 1.343367
0.327786 1.345220 1.345567 0.000615 1.344952 1.346182
0.328776 1.348014 1.348375 0.000639 1.347736 1.349014
0.329766 1.350827 1.351201 0.000664 1.350537 1.351866
0.330756 1.353657 1.354046 0.000690 1.353356 1.354735
0.331746 1.356506 1.356908 0.000715 1.356193 1.357623
0.332736 1.359373 1.359789 0.000741 1.359049 1.360530
0.333726 1.362259 1.362689 0.000766 1.361923 1.363455
0.334716 1.365163 1.365607 0.000792 1.364815 1.366399
0.335706 1.368086 1.368544 0.000818 1.367725 1.369362
0.336696 1.371027 1.371500 0.000845 1.370655 1.372344
0.337686 1.373988 1.374474 0.000871 1.373603 1.375346
0.338676 1.376967 1.377468 0.000898 1.376570 1.378366
0.339666 1.379966 1.380481 0.000925 1.379556 1.381406
0.340656 1.382984 1.383513 0.000952 1.382561 1.384465
0.341646 1.386021 1.386565 0.000979 1.385586 1.387545
0.342636 1.389078 1.389637 0.001007 1.388630 1.390643
0.343626 1.392155 1.392728 0.001035 1.391693 1.393762
0.344616 1.395251 1.395839 0.001062 1.394776 1.396901
0.345606 1.398367 1.398970 0.001090 1.397879 1.400060
0.346596 1.401503 1.402121 0.001119 1.401002 1.403239
0.347586 1.404660 1.405292 0.001147 1.404145 1.406439
0.348576 1.407836 1.408483 0.001176 1.407308 1.409659
0.349566 1.411033 1.411696 0.001204 1.410491 1.412900
0.350556 1.414251 1.414928 0.001233 1.413695 1.416162
0.351546 1.417489 1.418182 0.001263 1.416919 1.419444
0.352536 1.420749 1.421456 0.001292 1.420164 1.422748
0.353526 1.424029 1.424752 0.001321 1.423430 1.426073
0.354516 1.427330 1.428068 0.001351 1.426717 1.429419
0.355506 1.430653 1.431406 0.001381 1.430025 1.432787
0.356496 1.433997 1.434765 0.001411 1.433355 1.436176
0.357486 1.437362 1.438146 0.001441 1.436705 1.439587
0.358476 1.440750 1.441549 0.001471 1.440078 1.443020
0.359466 1.444159 1.444974 0.001502 1.443472 1.446476
0.360456 1.447590 1.448420 0.001533 1.446887 1.449953
0.361446 1.451043 1.451889 0.001564 1.450325 1.453452
0.362436 1.454518 1.455380 0.001595 1.453785 1.456975
0.363426 1.458016 1.458893 0.001626 1.457268 1.460519
0.364416 1.461536 1.462430 0.001657 1.460772 1.464087
0.365406 1.465080 1.465989 0.001689 1.464300 1.467677
0.366396 1.468646 1.469570 0.001720 1.467850 1.471291
0.367386 1.472235 1.473175 0.001752 1.471423 1.474928
0.368376 1.475847 1.476803 0.001784 1.475019 1.478588
0.369366 1.479482 1.480455 0.001817 1.478638 1.482271
0.370356 1.483142 1.484130 0.001849 1.482281 1.485979
0.371346 1.486824 1.487829 0.001881 1.485947 1.489710
0.372336 1.490531 1.491551 0.001914 1.489637 1.493465
0.373326 1.494261 1.495298 0.001947 1.493351 1.497245
0.374316 1.498016 1.499069 0.001980 1.497089 1.501049
0.375306 1.501795 1.502864 0.002013 1.500851 1.504877
0.376296 1.505599 1.506684 0.002046 1.504638 1.508730
0.377286 1.509427 1.510528 0.002080 1.508449 1.512608
0.378276 1.513280 1.514397 0.002113 1.512284 1.516511
0.379266 1.517158 1.518292 0.002147 1.516145 1.520439
0.380256 1.521061 1.522211 0.002181 1.520031 1.524392
0.381246 1.524990 1.526156 0.002215 1.523941 1.528371
0.382236 1.528944 1.530127 0.002249 1.527878 1.532375
0.383226 1.532924 1.534123 0.002283 1.531840 1.536406
0.384216 1.536930 1.538145 0.002317 1.535827 1.540462
0.385206 1.540962 1.542193 0.002352 1.539841 1.544545
0.386196 1.545020 1.546267 0.002387 1.543881 1.548654
0.387186 1.549104 1.550368 0.002421 1.547947 1.552790
0.388176 1.553215 1.554496 0.002456 1.552039 1.556952
0.389166 1.557353 1.558650 0.002491 1.556158 1.561141
0.390156 1.561518 1.562831 0.002527 1.560305 1.565358
0.391146 1.565710 1.567040 0.002562 1.564478 1.569602
0.392136 1.569930 1.571276 0.002597 1.568678 1.573873
0.393126 1.574177 1.575539 0.002633 1.572906 1.578172
0.394116 1.578452 1.579830 0.002669 1.577162 1.582499
0.395106 1.582754 1.584150 0.002704 1.581445 1.586854
0.396096 1.587085 1.588497 0.002740 1.585757 1.591237
0.397086 1.591445 1.592873 0.002776 1.590097 1.595649
0.398076 1.595833 1.597277 0.002812 1.594465 1.600090
0.399066 1.600249 1.601710 0.002849 1.598862 1.604559
0.400056 1.604695 1.606173 0.002885 1.603288 1.609057
0.401046 1.609170 1.610664 0.002921 1.607742 1.613585
0.402036 1.613674 1.615185 0.002958 1.612227 1.618142
0.403026 1.618208 1.619735 0.002995 1.616740 1.622729
0.404016 1.622772 1.624315 0.003031 1.621284 1.627346
0.405006 1.627366 1.628925 0.003068 1.625857 1.631993
0.405996 1.631990 1.633566 0.003105 1.630461 1.636671
0.406986 1.636644 1.638237 0.003142 1.635095 1.641379
0.407976 1.641330 1.642938 0.003179 1.639759 1.646117
0.408966 1.646046 1.647671 0.003216 1.644454 1.650887
0.409956 1.650793 1.652434 0.003254 1.649181 1.655688
0.410945 1.655572 1.657230 0.003291 1.653939 1.660520
0.411935 1.660382 1.662056 0.003328 1.658728 1.665385
0.412925 1.665224 1.666915 0.003366 1.663549 1.670281
0.413915 1.670099 1.671805 0.003404 1.668402 1.675209
0.414905 1.675005 1.676728 0.003441 1.673287 1.680169
0.415895 1.679945 1.681683 0.003479 1.678205 1.685162
0.416885 1.684917 1.686672 0.003517 1.683155 1.690188
0.417875 1.689922 1.691693 0.003555 1.688138 1.695247
0.418865 1.694960 1.696747 0.003592 1.693155 1.700340
0.419855 1.700032 1.701835 0.003630 1.698205 1.705466
0.420845 1.705138 1.706957 0.003668 1.703288 1.710625
0.421835 1.710278 1.712113 0.003707 1.708406 1.715819
0.422825 1.715452 1.717303 0.003745 1.713558 1.721047
0.423815 1.720660 1.722527 0.003783 1.718744 1.726310
0.424805 1.725904 1.727786 0.003821 1.723965 1.731608
0.425795 1.731182 1.733081 0.003859 1.729221 1.736940
0.426785 1.736496 1.738410 0.003898 1.734513 1.742308
0.427775 1.741846 1.743776 0.003936 1.739839 1.747712
0.428765 1.747231 1.749177 0.003975 1.745202 1.753151
0.429755 1.752652 1.754614 0.004013 1.750601 1.758627
0.430745 1.758110 1.760087 0.004051 1.756036 1.764139
0.431735 1.763605 1.765597 0.004090 1.761508 1.769687
0.432725 1.769137 1.771145 0.004128 1.767016 1.775273
0.433715 1.774706 1.776729 0.004167 1.772562 1.780896
0.434705 1.780312 1.782351 0.004205 1.778145 1.786556
0.435695 1.785956 1.788010 0.004244 1.783766 1.792254
0.436685 1.791639 1.793708 0.004283 1.789425 1.797990
0.437675 1.797360 1.799444 0.004321 1.795123 1.803765
0.438665 1.803119 1.805219 0.004360 1.800859 1.809578
0.439655 1.808918 1.811032 0.004398 1.806634 1.815431
0.440645 1.814756 1.816885 0.004437 1.812448 1.821322
0.441635 1.820634 1.822778 0.004475 1.818302 1.827253
0.442625 1.826551 1.828710 0.004514 1.824196 1.833224
0.443615 1.832509 1.834682 0.004553 1.830130 1.839235
0.444605 1.838507 1.840695 0.004591 1.836104 1.845287
0.445595 1.844546 1.846749 0.004630 1.842120 1.851379
0.446585 1.850627 1.852844 0.004668 1.848176 1.857512
0.447575 1.856749 1.858981 0.004707 1.854274 1.863687
0.448565 1.862913 1.865159 0.004745 1.860414 1.869904
0.449555 1.869118 1.871379 0.004784 1.866595 1.876162
0.450545 1.875367 1.877642 0.004822 1.872820 1.882464
0.451535 1.881658 1.883947 0.004860 1.879087 1.888807
0.452525 1.887993 1.890295 0.004899 1.885397 1.895194
0.453515 1.894371 1.896687 0.004937 1.891750 1.901624
0.454505 1.900793 1.903123 0.004975 1.898148 1.908098
0.455495 1.907259 1.909603 0.005013 1.904590 1.914616
0.456485 1.913770 1.916127 0.005051 1.911076 1.921179
0.457475 1.920325 1.922696 0.005090 1.917607 1.927786
0.458465 1.926926 1.929311 0.005128 1.924183 1.934438
0.459455 1.933573 1.935971 0.005165 1.930805 1.941136
0.460445 1.940265 1.942676 0.005203 1.937473 1.947880
0.461435 1.947004 1.949429 0.005241 1.944187 1.954670
0.462425 1.953790 1.956227 0.005279 1.950948 1.961506
0.463415 1.960623 1.963073 0.005316 1.957757 1.968390
0.464405 1.967503 1.969966 0.005354 1.964612 1.975320
0.465395 1.974431 1.976907 0.005392 1.971516 1.982299
0.466385 1.981408 1.983896 0.005429 1.978467 1.989325
0.467375 1.988433 1.990934 0.005466 1.985468 1.996400
0.468365 1.995508 1.998021 0.005503 1.992517 2.003524
0.469355 2.002632 2.005157 0.005540 1.999616 2.010697
0.470345 2.009805 2.012343 0.005577 2.006765 2.017920
0.471335 2.017029 2.019579 0.005614 2.013964 2.025193
0.472325 2.024304 2.026865 0.005651 2.021214 2.032516
0.473315 2.031630 2.034203 0.005688 2.028515 2.039890
0.474305 2.039007 2.041592 0.005724 2.035868 2.047316
0.475295 2.046437 2.049033 0.005761 2.043272 2.054793
0.476285 2.053918 2.056526 0.005797 2.050729 2.062323
0.477275 2.061453 2.064072 0.005833 2.058239 2.069904
0.478265 2.069041 2.071671 0.005869 2.065802 2.077539
0.479255 2.076683 2.079323 0.005905 2.073418 2.085228
0.480245 2.084378 2.087030 0.005940 2.081089 2.092970
0.481235 2.092129 2.094791 0.005976 2.088815 2.100767
0.482225 2.099934 2.102607 0.006011 2.096596 2.108618
0.483215 2.107795 2.110478 0.006046 2.104432 2.116525
0.484205 2.115712 2.118405 0.006081 2.112324 2.124487
0.485195 2.123686 2.126389 0.006116 2.120273 2.132505
0.486185 2.131716 2.134429 0.006151 2.128278 2.140580
0.487175 2.139804 2.142527 0.006186 2.136341 2.148713
0.488165 2.147950 2.150682 0.006220 2.144462 2.156902
0.489155 2.156154 2.158896 0.006254 2.152642 2.165150
0.490145 2.164417 2.167168 0.006288 2.160880 2.173457
0.491135 2.172740 2.175500 0.006322 2.169178 2.181822
0.492125 2.181122 2.183892 0.006355 2.177536 2.190247
0.493115 2.189565 2.192343 0.006389 2.185954 2.198732
0.494105 2.198069 2.200856 0.006422 2.194434 2.207278
0.495095 2.206634 2.209429 0.006455 2.202975 2.215884
0.496085 2.215261 2.218065 0.006488 2.211577 2.224553
0.497075 2.223951 2.226763 0.006520 2.220243 2.233283
0.498065 2.232704 2.235524 0.006552 2.228971 2.242076
0.499055 2.241520 2.244348 0.006584 2.237764 2.250932
0.500044 2.250401 2.253236 0.006616 2.246620 2.259852
0.501034 2.259346 2.262189 0.006648 2.255541 2.268837
0.502024 2.268356 2.271207 0.006679 2.264528 2.277886
0.503014 2.277433 2.280290 0.006710 2.273580 2.287000
0.504004 2.286575 2.289440 0.006741 2.282699 2.296181
0.504994 2.295785 2.298657 0.006772 2.291885 2.305428
0.505984 2.305063 2.307941 0.006802 2.301139 2.314742
0.506974 2.314408 2.317293 0.006832 2.310461 2.324124
0.507964 2.323822 2.326713 0.006862 2.319852 2.333575
0.508954 2.333306 2.336203 0.006891 2.329312 2.343094
0.509944 2.342860 2.345763 0.006920 2.338842 2.352683
0.510934 2.352484 2.355392 0.006949 2.348443 2.362342
0.511924 2.362180 2.365094 0.006978 2.358116 2.372071
0.512914 2.371947 2.374866 0.007006 2.367860 2.381872
0.513904 2.381787 2.384711 0.007034 2.377677 2.391745
0.514894 2.391700 2.394629 0.007062 2.387568 2.401691
0.515884 2.401687 2.404621 0.007089 2.397532 2.411710
0.516874 2.411748 2.414687 0.007116 2.407571 2.421803
0.517864 2.421885 2.424827 0.007143 2.417685 2.431970
0.518854 2.432097 2.435044 0.007169 2.427875 2.442213
0.519844 2.442386 2.445337 0.007195 2.438141 2.452532
0.520834 2.452752 2.455706 0.007221 2.448485 2.462927
0.521824 2.463195 2.466154 0.007246 2.458907 2.473400
0.522814 2.473718 2.476679 0.007271 2.469408 2.483950
0.523804 2.484319 2.487284 0.007296 2.479988 2.494580
0.524794 2.495001 2.497969 0.007320 2.490648 2.505289
0.525784 2.505764 2.508734 0.007344 2.501390 2.516078
0.526774 2.516608 2.519580 0.007368 2.512212 2.526948
0.527764 2.527534 2.530509 0.007391 2.523118 2.537899
0.528754 2.538543 2.541520 0.007414 2.534106 2.548933
0.529744 2.549636 2.552614 0.007436 2.545178 2.560050
0.530734 2.560813 2.563793 0.007458 2.556335 2.571252
0.531724 2.572076 2.575057 0.007480 2.567578 2.582537
0.532714 2.583425 2.586407 0.007501 2.578906 2.593908
0.533704 2.594860 2.597844 0.007522 2.590322 2.605366
0.534694 2.606383 2.609368 0.007542 2.601826 2.616910
0.535684 2.617995 2.620980 0.007562 2.613418 2.628542
0.536674 2.629696 2.632682 0.007582 2.625100 2.640263
0.537664 2.641488 2.644473 0.007601 2.636872 2.652074
0.538654 2.653370 2.656355 0.007619 2.648736 2.663974
0.539644 2.665344 2.668329 0.007638 2.660691 2.675966
0.540634 2.677411 2.680395 0.007655 2.672740 2.688050
0.541624 2.689571 2.692555 0.007673 2.684882 2.700227
0.542614 2.701826 2.704808 0.007690 2.697119 2.712498
0.543604 2.714176 2.717157 0.007706 2.709451 2.724863
0.544594 2.726623 2.729602 0.007722 2.721880 2.737324
0.545584 2.739166 2.742144 0.007737 2.734407 2.749881
0.546574 2.751808 2.754784 0.007752 2.747031 2.762536
0.547564 2.764549 2.767522 0.007767 2.759755 2.775289
0.548554 2.777389 2.780360 0.007781 2.772580 2.788141
0.549544 2.790331 2.793299 0.007794 2.785505 2.801094
0.550534 2.803375 2.806340 0.007807 2.798533 2.814147
0.551524 2.816521 2.819483 0.007820 2.811663 2.827303
0.552514 2.829771 2.832730 0.007832 2.824898 2.840562
0.553504 2.843126 2.846081 0.007843 2.838238 2.853925
0.554494 2.856587 2.859539 0.007854 2.851685 2.867393
0.555484 2.870155 2.873102 0.007864 2.865238 2.880967
0.556474 2.883831 2.886774 0.007874 2.878900 2.894648
0.557464 2.897616 2.900554 0.007883 2.892671 2.908437
0.558454 2.911511 2.914444 0.007892 2.906552 2.922336
0.559444 2.925517 2.928445 0.007900 2.920545 2.936345
0.560434 2.939635 2.942558 0.007908 2.934650 2.950466
0.561424 2.953867 2.956784 0.007915 2.948869 2.964699
0.562414 2.968213 2.971124 0.007921 2.963202 2.979045
0.563404 2.982674 2.985579 0.007927 2.977652 2.993507
0.564394 2.997253 3.000151 0.007933 2.992219 3.008084
0.565384 3.011949 3.014841 0.007937 3.006903 3.022778
0.566374 3.026764 3.029649 0.007941 3.021707 3.037590
0.567364 3.041699 3.044577 0.007945 3.036632 3.052522
0.568354 3.056756 3.059627 0.007948 3.051679 3.067574
0.569344 3.071935 3.074798 0.007950 3.066848 3.082748
0.570334 3.087238 3.090094 0.007952 3.082142 3.098045
0.571324 3.102667 3.105514 0.007953 3.097561 3.113467
0.572314 3.118221 3.121060 0.007953 3.113107 3.129013
0.573304 3.133903 3.136734 0.007953 3.128781 3.144686
0.574294 3.149714 3.152536 0.007952 3.144584 3.160488
0.575284 3.165656 3.168468 0.007950 3.160517 3.176418
0.576274 3.181728 3.184531 0.007948 3.176583 3.192480
0.577264 3.197934 3.200727 0.007945 3.192782 3.208673
0.578254 3.214274 3.217057 0.007942 3.209116 3.224999
0.579244 3.230749 3.233523 0.007938 3.225585 3.241460
0.580234 3.247362 3.250125 0.007933 3.242192 3.258057
0.581224 3.264112 3.266865 0.007927 3.258938 3.274792
0.582214 3.281003 3.283744 0.007921 3.275824 3.291665
0.583204 3.298035 3.300765 0.007914 3.292851 3.308679
0.584194 3.315209 3.317928 0.007906 3.310022 3.325834
0.585184 3.332528 3.335235 0.007898 3.327338 3.343133
0.586174 3.349992 3.352687 0.007888 3.344799 3.360576
0.587164 3.367603 3.370287 0.007879 3.362408 3.378165
0.588154 3.385363 3.388034 0.007868 3.380167 3.395902
0.589143 3.403273 3.405932 0.007857 3.398076 3.413789
0.590133 3.421335 3.423981 0.007844 3.416137 3.431826
0.591123 3.439551 3.442184 0.007832 3.434352 3.450015
0.592113 3.457921 3.460541 0.007818 3.452723 3.468359
0.593103 3.476449 3.479054 0.007804 3.471251 3.486858
0.594093 3.495134 3.497726 0.007788 3.489938 3.505515
0.595083 3.513979 3.516557 0.007773 3.508785 3.524330
0.596073 3.532986 3.535550 0.007756 3.527794 3.543306
0.597063 3.552157 3.554706 0.007738 3.546968 3.562444
0.598053 3.571492 3.574027 0.007720 3.566307 3.581747
0.599043 3.590995 3.593514 0.007701 3.585813 3.601215
0.600033 3.610666 3.613170 0.007681 3.605489 3.620851
0.601023 3.630507 3.632996 0.007660 3.625336 3.640656
0.602013 3.650521 3.652994 0.007639 3.645355 3.660633
0.603003 3.670709 3.673166 0.007617 3.665550 3.680783
0.603993 3.691073 3.693514 0.007593 3.685921 3.701107
0.604983 3.711615 3.714040 0.007569 3.706470 3.721609
0.605973 3.732337 3.734745 0.007544 3.727200 3.742289
0.606963 3.753241 3.755632 0.007519 3.748113 3.763150
0.607953 3.774329 3.776702 0.007492 3.769210 3.784194
0.608943 3.795602 3.797958 0.007465 3.790493 3.805423
0.609933 3.817063 3.819402 0.007436 3.811965 3.826838
0.610923 3.838714 3.841035 0.007407 3.833628 3.848442
0.611913 3.860558 3.862860 0.007377 3.855483 3.870237
0.612903 3.882595 3.884879 0.007346 3.877533 3.892225
0.613893 3.904828 3.907094 0.007314 3.899780 3.914409
0.614883 3.927260 3.929507 0.007282 3.922226 3.936789
0.615873 3.949893 3.952121 0.007248 3.944873 3.959369
0.616863 3.972729 3.974938 0.007213 3.967724 3.982151
0.617853 3.995769 3.997959 0.007178 3.990781 4.005137
0.618843 4.019018 4.021188 0.007142 4.014046 4.028329
0.619833 4.042475 4.044626 0.007104 4.037522 4.051730
0.620823 4.066146 4.068276 0.007066 4.061210 4.075342
0.621813 4.090030 4.092140 0.007027 4.085113 4.099167
0.622803 4.114132 4.116221 0.006987 4.109235 4.123208
0.623793 4.138453 4.140522 0.006945 4.133576 4.147467
0.624783 4.162996 4.165044 0.006903 4.158140 4.171947
0.625773 4.187763 4.189790 0.006860 4.182930 4.196650
0.626763 4.212757 4.214763 0.006816 4.207947 4.221579
0.627753 4.237981 4.239966 0.006771 4.233194 4.246737
0.628743 4.263437 4.265400 0.006725 4.258675 4.272125
0.629733 4.289128 4.291069 0.006678 4.284391 4.297748
0.630723 4.315057 4.316976 0.006630 4.310345 4.323606
0.631713 4.341226 4.343123 0.006581 4.336541 4.349704
0.632703 4.367638 4.369512 0.006531 4.362981 4.376044
0.633693 4.394296 4.396148 0.006480 4.389667 4.402628
0.634683 4.421202 4.423032 0.006428 4.416603 4.429460
0.635673 4.448361 4.450168 0.006375 4.443792 4.456543
0.636663 4.475774 4.477558 0.006321 4.471236 4.483879
0.637653 4.503445 4.505205 0.006266 4.498939 4.511472
0.638643 4.531376 4.533114 0.006210 4.526903 4.539324
0.639633 4.559572 4.561285 0.006153 4.555132 4.567438
0.640623 4.588034 4.589724 0.006095 4.583629 4.595819
0.641613 4.616766 4.618432 0.006035 4.612397 4.624468
0.642603 4.645772 4.647414 0.005975 4.641439 4.653389
0.643593 4.675054 4.676672 0.005914 4.670758 4.682585
0.644583 4.704615 4.706209 0.005851 4.700358 4.712060
0.645573 4.734460 4.736030 0.005788 4.730242 4.741817
0.646563 4.764592 4.766137 0.005723 4.760414 4.771860
0.647553 4.795013 4.796534 0.005657 4.790877 4.802191
0.648543 4.825728 4.827224 0.005590 4.821634 4.832814
0.649533 4.856740 4.858211 0.005522 4.852689 4.863734
0.650523 4.888053 4.889499 0.005453 4.884046 4.894952
0.651513 4.919670 4.921091 0.005383 4.915708 4.926474
0.652503 4.951596 4.952991 0.005312 4.947679 4.958303
0.653493 4.983833 4.985203 0.005240 4.979963 4.990442
0.654483 5.016385 5.017730 0.005166 5.012564 5.022896
0.655473 5.049257 5.050576 0.005092 5.045485 5.055668
0.656463 5.082453 5.083746 0.005016 5.078731 5.088762
0.657453 5.115976 5.117244 0.004939 5.112305 5.122183
0.658443 5.149831 5.151073 0.004861 5.146212 5.155934
0.659433 5.184021 5.185237 0.004782 5.180455 5.190019
0.660423 5.218551 5.219741 0.004702 5.215040 5.224443
0.661413 5.253425 5.254589 0.004620 5.249969 5.259210
0.662403 5.288648 5.289786 0.004538 5.285248 5.294324
0.663393 5.324223 5.325335 0.004454 5.320881 5.329789
0.664383 5.360156 5.361242 0.004369 5.356873 5.365611
0.665373 5.396450 5.397510 0.004283 5.393227 5.401793
0.666363 5.433111 5.434144 0.004196 5.429948 5.438340
0.667353 5.470143 5.471150 0.004108 5.467042 5.475257
0.668343 5.507550 5.508531 0.004018 5.504513 5.512549
0.669333 5.545338 5.546292 0.003927 5.542365 5.550220
0.670323 5.583512 5.584439 0.003836 5.580604 5.588275
0.671313 5.622075 5.622977 0.003743 5.619234 5.626719
0.672303 5.661034 5.661909 0.003649 5.658260 5.665558
0.673293 5.700394 5.701242 0.003554 5.697689 5.704796
0.674283 5.740159 5.740981 0.003457 5.737524 5.744439
0.675273 5.780336 5.781131 0.003360 5.777771 5.784491
0.676263 5.820928 5.821697 0.003262 5.818436 5.824959
0.677253 5.861943 5.862685 0.003162 5.859523 5.865847
0.678242 5.903384 5.904101 0.003061 5.901039 5.907162
0.679232 5.945259 5.945949 0.002960 5.942989 5.948909
0.680222 5.987572 5.988236 0.002857 5.985379 5.991093
0.681212 6.030330 6.030967 0.002753 6.028214 6.033721
0.682202 6.073538 6.074149 0.002649 6.071501 6.076798
0.683192 6.117202 6.117787 0.002543 6.115245 6.120330
0.684182 6.161329 6.161888 0.002436 6.159452 6.164325
0.685172 6.205925 6.206458 0.002329 6.204128 6.208787
0.686162 6.250995 6.251502 0.002221 6.249281 6.253723
0.687152 6.296547 6.297028 0.002113 6.294915 6.299141
0.688142 6.342586 6.343042 0.002004 6.341038 6.345045
0.689132 6.389120 6.389550 0.001894 6.387656 6.391444
0.690122 6.436155 6.436559 0.001785 6.434775 6.438344
0.691112 6.483698 6.484077 0.001675 6.482402 6.485752
0.692102 6.531756 6.532110 0.001566 6.530544 6.533676
0.693092 6.580336 6.580664 0.001458 6.579206 6.582122
0.694082 6.629445 6.629748 0.001351 6.628397 6.631100
0.695072 6.679091 6.679369 0.001247 6.678122 6.680616
0.696062 6.729280 6.729534 0.001146 6.728388 6.730679
0.697052 6.780021 6.780250 0.001049 6.779201 6.781299
0.698042 6.831321 6.831525 0.000960 6.830566 6.832485
0.699032 6.883188 6.883368 0.000879 6.882489 6.884247
0.700022 6.935629 6.935786 0.000812 6.934974 6.936597
0.701012 6.988654 6.988786 0.000761 6.988025 6.989548
0.702002 7.042270 7.042378 0.000732 7.041646 7.043111
0.702992 7.096485 7.096570 0.000728 7.095843 7.097298
0.703982 7.151309 7.151370 0.000749 7.150621 7.152120
0.704972 7.206749 7.206787 0.000795 7.205992 7.207582
0.705962 7.262814 7.262830 0.000862 7.261968 7.263692
0.706952 7.319514 7.319507 0.000947 7.318561 7.320454
0.707942 7.376858 7.376829 0.001045 7.375784 7.377874
0.708932 7.434854 7.434803 0.001154 7.433649 7.435957
0.709922 7.493513 7.493440 0.001272 7.492168 7.494711
0.710912 7.552843 7.552749 0.001396 7.551353 7.554145
0.711902 7.612856 7.612740 0.001526 7.611214 7.614266
0.712892 7.673559 7.673423 0.001661 7.671762 7.675083
0.713882 7.734965 7.734807 0.001799 7.733008 7.736607
0.714872 7.797083 7.796905 0.001941 7.794964 7.798846
0.715862 7.859923 7.859725 0.002086 7.857639 7.861811
0.716852 7.923496 7.923279 0.002234 7.921044 7.925513
0.717842 7.987814 7.987577 0.002385 7.985192 7.989962
0.718832 8.052887 8.052631 0.002537 8.050093 8.055168
0.719822 8.118726 8.118451 0.002692 8.115759 8.121144
0.720812 8.185344 8.185050 0.002850 8.182201 8.187900
0.721802 8.252751 8.252439 0.003009 8.249431 8.255448
0.722792 8.320960 8.320631 0.003170 8.317461 8.323800
0.723782 8.389982 8.389636 0.003333 8.386303 8.392969
0.724772 8.459831 8.459468 0.003498 8.455970 8.462965
0.725762 8.530519 8.530139 0.003664 8.526474 8.533803
0.726752 8.602058 8.601662 0.003833 8.597829 8.605494
0.727742 8.674461 8.674050 0.004003 8.670047 8.678052
0.728732 8.747743 8.747316 0.004175 8.743142 8.751491
0.729722 8.821916 8.821475 0.004348 8.817127 8.825823
0.730712 8.896995 8.896539 0.004523 8.892016 8.901062
0.731702 8.972993 8.972523 0.004700 8.967823 8.977223
0.732692 9.049925 9.049442 0.004878 9.044563 9.054320
0.733682 9.127805 9.127309 0.005058 9.122251 9.132367
0.734672 9.206649 9.206140 0.005240 9.200901 9.211380
0.735662 9.286472 9.285951 0.005423 9.280528 9.291374
0.736652 9.367289 9.366756 0.005608 9.361148 9.372364
0.737642 9.449115 9.448572 0.005794 9.442777 9.454366
0.738632 9.531968 9.531414 0.005982 9.525432 9.537396
0.739622 9.615863 9.615299 0.006172 9.609127 9.621471
0.740612 9.700818 9.700244 0.006363 9.693881 9.706607
0.741602 9.786848 9.786266 0.006555 9.779711 9.792821
0.742592 9.873973 9.873382 0.006749 9.866633 9.880132
0.743582 9.962209 9.961611 0.006945 9.954666 9.968556
0.744572 10.051575 10.050969 0.007142 10.043827 10.058112
0.745562 10.142089 10.141477 0.007341 10.134136 10.148818
0.746552 10.233771 10.233152 0.007541 10.225610 10.240693
0.747542 10.326638 10.326014 0.007743 10.318271 10.333757
0.748532 10.420712 10.420082 0.007947 10.412136 10.428029
0.749522 10.516011 10.515377 0.008151 10.507226 10.523529
0.750512 10.612557 10.611920 0.008358 10.603562 10.620278
0.751502 10.710370 10.709730 0.008566 10.701164 10.718296
0.752492 10.809472 10.808829 0.008775 10.800054 10.817604
0.753482 10.909885 10.909240 0.008986 10.900254 10.918226
0.754472 11.011630 11.010983 0.009198 11.001785 11.020182
0.755462 11.114730 11.114083 0.009412 11.104670 11.123495
0.756452 11.219208 11.218561 0.009628 11.208934 11.228189
0.757442 11.325089 11.324442 0.009845 11.314598 11.334287
0.758432 11.432395 11.431750 0.010063 11.421687 11.441813
0.759422 11.541153 11.540510 0.010283 11.530227 11.550792
0.760412 11.651386 11.650745 0.010504 11.640241 11.661249
0.761402 11.763121 11.762483 0.010727 11.751757 11.773210
0.762392 11.876383 11.875750 0.010951 11.864799 11.886701
0.763382 11.991201 11.990572 0.011177 11.979395 12.001749
0.764372 12.107600 12.106976 0.011404 12.095572 12.118380
0.765362 12.225609 12.224992 0.011633 12.213359 12.236624
0.766352 12.345257 12.344646 0.011863 12.332784 12.356509
0.767341 12.466573 12.465969 0.012094 12.453875 12.478063
0.768331 12.589587 12.588991 0.012327 12.576663 12.601318
0.769321 12.714328 12.713741 0.012561 12.701179 12.726302
0.770311 12.840829 12.840251 0.012797 12.827454 12.853048
0.771301 12.969121 12.968553 0.013034 12.955519 12.981588
0.772291 13.099238 13.098680 0.013273 13.085407 13.111953
0.773281 13.231211 13.230665 0.013513 13.217152 13.244178
0.774271 13.365076 13.364541 0.013754 13.350787 13.378296
0.775261 13.500867 13.500345 0.013997 13.486348 13.514342
0.776251 13.638619 13.638111 0.014241 13.623870 13.652352
0.777241 13.778370 13.777876 0.014487 13.763389 13.792362
0.778231 13.920157 13.919677 0.014733 13.904944 13.934410
0.779221 14.064017 14.063552 0.014982 14.048571 14.078534
0.780211 14.209990 14.209541 0.015231 14.194310 14.224772
0.781201 14.358116 14.357684 0.015482 14.342202 14.373166
0.782191 14.508435 14.508020 0.015734 14.492286 14.523754
0.783181 14.660990 14.660593 0.015987 14.644606 14.676580
0.784171 14.815824 14.815445 0.016242 14.799203 14.831687
0.785161 14.972979 14.972619 0.016498 14.956121 14.989117
0.786151 15.132501 15.132161 0.016755 15.115406 15.148916
0.787141 15.294437 15.294116 0.017014 15.277103 15.311130
0.788131 15.458832 15.458532 0.017273 15.441259 15.475806
0.789121 15.625736 15.625457 0.017534 15.607923 15.642991
0.790111 15.795197 15.794940 0.017796 15.777144 15.812736
0.791101 15.967267 15.967032 0.018059 15.948972 15.985091
0.792091 16.141996 16.141784 0.018324 16.123460 16.160107
0.793081 16.319438 16.319249 0.018589 16.300660 16.337838
0.794071 16.499648 16.499482 0.018856 16.480626 16.518338
0.795061 16.682681 16.682539 0.019124 16.663415 16.701663
0.796051 16.868594 16.868477 0.019393 16.849084 16.887869
0.797041 17.057446 17.057353 0.019663 17.037690 17.077016
0.798031 17.249297 17.249229 0.019934 17.229295 17.269162
0.799021 17.444208 17.444165 0.020206 17.423959 17.464370
0.800011 17.642243 17.642225 0.020479 17.621746 17.662703
0.801001 17.843465 17.843473 0.020752 17.822720 17.864225
0.801991 18.047942 18.047975 0.021027 18.026948 18.069003
0.802981 18.255742 18.255801 0.021303 18.234497 18.277104
0.803971 18.466933 18.467018 0.021580 18.445438 18.488598
0.804961 18.681589 18.681700 0.021858 18.659843 18.703558
0.805951 18.899782 18.899919 0.022136 18.877783 18.922055
0.806941 19.121589 19.121751 0.022415 19.099336 19.144166
0.807931 19.347085 19.347273 0.022695 19.324578 19.369968
0.808921 19.576352 19.576565 0.022976 19.553589 19.599541
0.809911 19.809469 19.809708 0.023257 19.786451 19.832965
0.810901 20.046522 20.046786 0.023539 20.023247 20.070326
0.811891 20.287597 20.287885 0.023822 20.264063 20.311707
0.812881 20.532781 20.533093 0.024105 20.508988 20.557199
0.813871 20.782165 20.782501 0.024389 20.758112 20.806890
0.814861 21.035843 21.036202 0.024674 21.011529 21.060876
0.815851 21.293911 21.294292 0.024959 21.269334 21.319251
0.816841 21.556467 21.556870 0.025244 21.531626 21.582114
0.817831 21.823613 21.824036 0.025529 21.798506 21.849565
0.818821 22.095451 22.095894 0.025815 22.070078 22.121709
0.819811 22.372090 22.372551 0.026102 22.346450 22.398653
0.820801 22.653640 22.654118 0.026388 22.627730 22.680506
0.821791 22.940212 22.940707 0.026675 22.914032 22.967382
0.822781 23.231925 23.232435 0.026962 23.205473 23.259396
0.823771 23.528898 23.529420 0.027249 23.502172 23.556669
0.824761 23.831253 23.831787 0.027535 23.804251 23.859322
0.825751 24.139117 24.139661 0.027822 24.111839 24.167483
0.826741 24.452622 24.453173 0.028109 24.425065 24.481282
0.827731 24.771901 24.772458 0.028395 24.744063 24.800853
0.828721 25.097092 25.097653 0.028681 25.068971 25.126334
0.829711 25.428338 25.428900 0.028967 25.399932 25.457867
0.830701 25.765785 25.766346 0.029253 25.737093 25.795598
0.831691 26.109585 26.110142 0.029538 26.080604 26.139679
0.832681 26.459893 26.460442 0.029822 26.430620 26.490264
0.833671 26.816870 26.817408 0.030106 26.787303 26.847514
0.834661 27.180680 27.181205 0.030389 27.150816 27.211593
0.835651 27.551493 27.552001 0.030671 27.521331 27.582672
0.836641 27.929487 27.929974 0.030952 27.899022 27.960925
0.837631 28.314840 28.315302 0.031232 28.284071 28.346534
0.838621 28.707741 28.708174 0.031511 28.676663 28.739684
0.839611 29.108381 29.108781 0.031788 29.076992 29.140569
0.840601 29.516960 29.517321 0.032065 29.485257 29.549386
0.841591 29.933682 29.934000 0.032339 29.901661 29.966339
0.842581 30.358760 30.359028 0.032613 30.326416 30.391641
0.843571 30.792410 30.792625 0.032884 30.759741 30.825509
0.844561 31.234860 31.235014 0.033153 31.201861 31.268168
0.845551 31.686342 31.686429 0.033421 31.653008 31.719850
0.846541 32.147097 32.147110 0.033686 32.113424 32.180797
0.847531 32.617372 32.617305 0.033949 32.583356 32.651255
0.848521 33.097425 33.097271 0.034210 33.063061 33.131481
0.849511 33.587522 33.587272 0.034468 33.552804 33.621740
0.850501 34.087937 34.087583 0.034723 34.052860 34.122306
0.851491 34.598953 34.598486 0.034975 34.563511 34.633462
0.852481 35.120864 35.120276 0.035225 35.085051 35.155501
0.853471 35.653974 35.653254 0.035470 35.617784 35.688725
0.854461 36.198597 36.197736 0.035712 36.162023 36.233448
0.855451 36.755057 36.754044 0.035951 36.718093 36.789995
0.856440 37.323692 37.322515 0.036185 37.286330 37.358700
0.857430 37.904849 37.903497 0.036416 37.867081 37.939913
0.858420 38.498890 38.497350 0.036641 38.460709 38.533991
0.859410 39.106188 39.104447 0.036862 39.067585 39.141310
0.860400 39.727130 39.725176 0.037079 39.688097 39.762254
0.861390 40.362119 40.359935 0.037290 40.322645 40.397225
0.862380 41.011569 41.009141 0.037495 40.971646 41.046637
0.863370 41.675913 41.673225 0.037695 41.635530 41.710920
0.864360 42.355598 42.352633 0.037888 42.314745 42.390522
0.865350 43.051088 43.047829 0.038076 43.009753 43.085904
0.866340 43.762865 43.759292 0.038256 43.721036 43.797549
0.867330 44.491429 44.487524 0.038430 44.449094 44.525953
0.868320 45.237298 45.233040 0.038596 45.194445 45.271636
0.869310 46.001013 45.996381 0.038754 45.957628 46.035135
0.870300 46.783134 46.778105 0.038904 46.739201 46.817008
0.871290 47.584242 47.578792 0.039045 47.539748 47.617837
0.872280 48.404943 48.399048 0.039177 48.359871 48.438225
0.873270 49.245865 49.239499 0.039300 49.200199 49.278799
0.874260 50.107664 50.100799 0.039412 50.061386 50.140211
0.875250 50.991020 50.983626 0.039515 50.944112 51.023141
0.876240 51.896641 51.888689 0.039606 51.849084 51.928295
0.877230 52.825264 52.816723 0.039685 52.777038 52.856409
0.878220 53.777659 53.768495 0.039753 53.728742 53.808248
0.879210 54.754625 54.744803 0.039808 54.704995 54.784611
0.880200 55.756995 55.746478 0.039849 55.706629 55.786328
0.881190 56.785640 56.774389 0.039877 56.734512 56.814266
0.882180 57.841464 57.829439 0.039890 57.789549 57.869329
0.883170 58.925413 58.912571 0.039888 58.872684 58.952459
0.884160 60.038474 60.024771 0.039869 59.984901 60.064640
0.885150 61.181676 61.167064 0.039834 61.127230 61.206898
0.886140 62.356094 62.340524 0.039781 62.300743 62.380305
0.887130 63.562851 63.546271 0.039710 63.506561 63.585980
0.888120 64.803121 64.785476 0.039619 64.745857 64.825095
0.889110 66.078130 66.059363 0.039508 66.019855 66.098871
0.890100 67.389161 67.369212 0.039376 67.329836 67.408587
0.891090 68.737558 68.716362 0.039221 68.677140 68.755583
0.892080 70.124724 70.102214 0.039043 70.063171 70.141258
0.893070 71.552130 71.528237 0.038841 71.489396 71.567079
0.894060 73.021317 72.995967 0.038614 72.957354 73.034581
0.895050 74.533900 74.507016 0.038360 74.468656 74.545375
0.896040 76.091572 76.063070 0.038077 76.024993 76.101148
0.897030 77.696108 77.665903 0.037766 77.628137 77.703669
0.898020 79.349371 79.317372 0.037425 79.279947 79.354797
0.899010 81.053317 81.019428 0.037052 80.982377 81.056480
0.900000 82.810000 82.774121 0.036645 82.737475 82.810766


==> plot_data/ising_eps_histogram_z0.500.dat <==
BinCenter Count
2.243491 3.000000
2.244870 4.000000
2.246250 9.000000
2.247629 12.000000
2.249009 10.000000
2.250389 4.000000
2.251768 13.000000
2.253148 8.000000
2.254527 8.000000
2.255907 2.000000
2.257286 4.000000
2.258666 4.000000
2.260045 2.000000
2.261425 4.000000
2.262805 6.000000
2.264184 0.000000
2.265564 1.000000
2.266943 1.000000
2.268323 2.000000
2.269702 3.000000


==> plot_data/ising_eps_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.000282 0.000363 -0.000645 0.000081
0.010990 -0.000339 0.000437 -0.000777 0.000098
0.011980 -0.000401 0.000518 -0.000919 0.000116
0.012970 -0.000469 0.000605 -0.001073 0.000136
0.013960 -0.000540 0.000698 -0.001238 0.000158
0.014950 -0.000617 0.000798 -0.001415 0.000181
0.015940 -0.000698 0.000903 -0.001602 0.000205
0.016930 -0.000784 0.001015 -0.001800 0.000231
0.017920 -0.000875 0.001134 -0.002008 0.000259
0.018910 -0.000970 0.001258 -0.002227 0.000288
0.019900 -0.001069 0.001388 -0.002457 0.000318
0.020890 -0.001173 0.001523 -0.002696 0.000351
0.021880 -0.001281 0.001665 -0.002946 0.000384
0.022870 -0.001393 0.001812 -0.003206 0.000419
0.023860 -0.001510 0.001965 -0.003475 0.000456
0.024850 -0.001630 0.002124 -0.003754 0.000494
0.025840 -0.001754 0.002288 -0.004042 0.000533
0.026830 -0.001883 0.002457 -0.004340 0.000574
0.027820 -0.002015 0.002632 -0.004646 0.000617
0.028810 -0.002151 0.002812 -0.004962 0.000661
0.029800 -0.002290 0.002996 -0.005287 0.000706
0.030790 -0.002434 0.003187 -0.005620 0.000753
0.031780 -0.002580 0.003382 -0.005962 0.000801
0.032770 -0.002731 0.003582 -0.006312 0.000851
0.033760 -0.002885 0.003786 -0.006671 0.000902
0.034750 -0.003042 0.003996 -0.007038 0.000954
0.035740 -0.003202 0.004210 -0.007412 0.001008
0.036730 -0.003366 0.004429 -0.007795 0.001063
0.037720 -0.003533 0.004652 -0.008185 0.001120
0.038710 -0.003703 0.004880 -0.008583 0.001177
0.039700 -0.003875 0.005112 -0.008988 0.001237
0.040690 -0.004051 0.005349 -0.009400 0.001297
0.041680 -0.004230 0.005589 -0.009819 0.001359
0.042670 -0.004412 0.005834 -0.010246 0.001422
0.043660 -0.004596 0.006083 -0.010679 0.001487
0.044650 -0.004783 0.006335 -0.011119 0.001552
0.045640 -0.004973 0.006592 -0.011565 0.001619
0.046630 -0.005165 0.006853 -0.012018 0.001688
0.047620 -0.005360 0.007117 -0.012476 0.001757
0.048610 -0.005557 0.007385 -0.012941 0.001828
0.049600 -0.005756 0.007656 -0.013412 0.001900
0.050590 -0.005958 0.007931 -0.013889 0.001973
0.051580 -0.006162 0.008209 -0.014371 0.002047
0.052570 -0.006368 0.008491 -0.014859 0.002123
0.053560 -0.006576 0.008776 -0.015352 0.002200
0.054549 -0.006786 0.009064 -0.015850 0.002277
0.055539 -0.006999 0.009355 -0.016354 0.002356
0.056529 -0.007213 0.009649 -0.016862 0.002437
0.057519 -0.007428 0.009946 -0.017375 0.002518
0.058509 -0.007646 0.010246 -0.017892 0.002600
0.059499 -0.007865 0.010549 -0.018415 0.002684
0.060489 -0.008086 0.010855 -0.018941 0.002768
0.061479 -0.008309 0.011163 -0.019472 0.002854
0.062469 -0.008533 0.011473 -0.020006 0.002940
0.063459 -0.008758 0.011786 -0.020545 0.003028
0.064449 -0.008985 0.012102 -0.021087 0.003117
0.065439 -0.009213 0.012420 -0.021633 0.003206
0.066429 -0.009443 0.012740 -0.022182 0.003297
0.067419 -0.009673 0.013062 -0.022735 0.003388
0.068409 -0.009905 0.013386 -0.023291 0.003481
0.069399 -0.010138 0.013712 -0.023850 0.003574
0.070389 -0.010371 0.014040 -0.024412 0.003669
0.071379 -0.010606 0.014370 -0.024976 0.003764
0.072369 -0.010842 0.014702 -0.025543 0.003860
0.073359 -0.011078 0.015035 -0.026113 0.003957
0.074349 -0.011315 0.015370 -0.026685 0.004055
0.075339 -0.011553 0.015706 -0.027259 0.004154
0.076329 -0.011791 0.016044 -0.027835 0.004253
0.077319 -0.012030 0.016383 -0.028413 0.004353
0.078309 -0.012270 0.016724 -0.028993 0.004454
0.079299 -0.012510 0.017065 -0.029575 0.004556
0.080289 -0.012750 0.017408 -0.030158 0.004658
0.081279 -0.012990 0.017752 -0.030742 0.004762
0.082269 -0.013231 0.018097 -0.031328 0.004865
0.083259 -0.013472 0.018442 -0.031915 0.004970
0.084249 -0.013714 0.018789 -0.032502 0.005075
0.085239 -0.013955 0.019136 -0.033091 0.005181
0.086229 -0.014196 0.019484 -0.033680 0.005288
0.087219 -0.014437 0.019832 -0.034270 0.005395
0.088209 -0.014679 0.020181 -0.034860 0.005502
0.089199 -0.014920 0.020530 -0.035450 0.005610
0.090189 -0.015161 0.020880 -0.036040 0.005719
0.091179 -0.015401 0.021230 -0.036631 0.005828
0.092169 -0.015641 0.021580 -0.037221 0.005938
0.093159 -0.015881 0.021930 -0.037811 0.006048
0.094149 -0.016121 0.022280 -0.038400 0.006159
0.095139 -0.016360 0.022630 -0.038989 0.006270
0.096129 -0.016598 0.022980 -0.039578 0.006382
0.097119 -0.016836 0.023329 -0.040165 0.006494
0.098109 -0.017073 0.023679 -0.040752 0.006606
0.099099 -0.017309 0.024028 -0.041337 0.006718
0.100089 -0.017545 0.024376 -0.041921 0.006831
0.101079 -0.017780 0.024724 -0.042504 0.006945
0.102069 -0.018014 0.025072 -0.043086 0.007058
0.103059 -0.018247 0.025419 -0.043665 0.007172
0.104049 -0.018479 0.025765 -0.044244 0.007286
0.105039 -0.018710 0.026110 -0.044820 0.007400
0.106029 -0.018940 0.026454 -0.045394 0.007514
0.107019 -0.019168 0.026797 -0.045966 0.007629
0.108009 -0.019396 0.027140 -0.046536 0.007744
0.108999 -0.019622 0.027481 -0.047103 0.007859
0.109989 -0.019847 0.027821 -0.047668 0.007973
0.110979 -0.020071 0.028159 -0.048230 0.008088
0.111969 -0.020293 0.028497 -0.048790 0.008203
0.112959 -0.020514 0.028832 -0.049347 0.008318
0.113949 -0.020733 0.029167 -0.049900 0.008433
0.114939 -0.020951 0.029500 -0.050451 0.008548
0.115929 -0.021167 0.029831 -0.050998 0.008663
0.116919 -0.021382 0.030160 -0.051542 0.008778
0.117909 -0.021594 0.030488 -0.052082 0.008893
0.118899 -0.021805 0.030813 -0.052619 0.009008
0.119889 -0.022015 0.031137 -0.053152 0.009122
0.120879 -0.022222 0.031459 -0.053681 0.009237
0.121869 -0.022427 0.031778 -0.054206 0.009351
0.122859 -0.022631 0.032096 -0.054727 0.009465
0.123849 -0.022832 0.032411 -0.055243 0.009578
0.124839 -0.023032 0.032724 -0.055756 0.009692
0.125829 -0.023229 0.033034 -0.056263 0.009805
0.126819 -0.023425 0.033342 -0.056767 0.009917
0.127809 -0.023618 0.033648 -0.057265 0.010030
0.128799 -0.023808 0.033950 -0.057759 0.010142
0.129789 -0.023997 0.034251 -0.058248 0.010253
0.130779 -0.024183 0.034548 -0.058731 0.010365
0.131769 -0.024367 0.034843 -0.059210 0.010475
0.132759 -0.024549 0.035134 -0.059683 0.010586
0.133749 -0.024728 0.035423 -0.060151 0.010695
0.134739 -0.024904 0.035709 -0.060613 0.010804
0.135729 -0.025078 0.035991 -0.061070 0.010913
0.136719 -0.025250 0.036271 -0.061521 0.011021
0.137709 -0.025419 0.036547 -0.061966 0.011129
0.138699 -0.025585 0.036820 -0.062405 0.011235
0.139689 -0.025748 0.037090 -0.062838 0.011341
0.140679 -0.025909 0.037356 -0.063265 0.011447
0.141669 -0.026067 0.037618 -0.063685 0.011551
0.142659 -0.026222 0.037877 -0.064099 0.011655
0.143648 -0.026374 0.038133 -0.064507 0.011758
0.144638 -0.026524 0.038384 -0.064908 0.011861
0.145628 -0.026670 0.038632 -0.065302 0.011962
0.146618 -0.026813 0.038876 -0.065689 0.012063
0.147608 -0.026954 0.039116 -0.066070 0.012162
0.148598 -0.027091 0.039352 -0.066443 0.012261
0.149588 -0.027225 0.039584 -0.066810 0.012359
0.150578 -0.027356 0.039812 -0.067169 0.012456
0.151568 -0.027484 0.040036 -0.067521 0.012552
0.152558 -0.027609 0.040256 -0.067865 0.012646
0.153548 -0.027731 0.040471 -0.068202 0.012740
0.154538 -0.027849 0.040682 -0.068531 0.012833
0.155528 -0.027964 0.040888 -0.068852 0.012924
0.156518 -0.028075 0.041090 -0.069166 0.013015
0.157508 -0.028184 0.041288 -0.069471 0.013104
0.158498 -0.028288 0.041480 -0.069769 0.013192
0.159488 -0.028390 0.041668 -0.070058 0.013279
0.160478 -0.028488 0.041852 -0.070339 0.013364
0.161468 -0.028582 0.042030 -0.070612 0.013449
0.162458 -0.028673 0.042204 -0.070877 0.013531
0.163448 -0.028760 0.042373 -0.071133 0.013613
0.164438 -0.028843 0.042537 -0.071380 0.013693
0.165428 -0.028923 0.042695 -0.071619 0.013772
0.166418 -0.029000 0.042849 -0.071849 0.013849
0.167408 -0.029072 0.042997 -0.072070 0.013925
0.168398 -0.029141 0.043141 -0.072282 0.014000
0.169388 -0.029206 0.043279 -0.072485 0.014072
0.170378 -0.029268 0.043411 -0.072679 0.014144
0.171368 -0.029325 0.043539 -0.072864 0.014213
0.172358 -0.029379 0.043660 -0.073039 0.014282
0.173348 -0.029429 0.043777 -0.073205 0.014348
0.174338 -0.029475 0.043888 -0.073362 0.014413
0.175328 -0.029517 0.043993 -0.073509 0.014476
0.176318 -0.029555 0.044092 -0.073647 0.014537
0.177308 -0.029589 0.044186 -0.073775 0.014597
0.178298 -0.029619 0.044274 -0.073893 0.014655
0.179288 -0.029645 0.044356 -0.074001 0.014711
0.180278 -0.029667 0.044432 -0.074099 0.014765
0.181268 -0.029685 0.044503 -0.074187 0.014818
0.182258 -0.029699 0.044567 -0.074266 0.014868
0.183248 -0.029708 0.044625 -0.074334 0.014917
0.184238 -0.029714 0.044677 -0.074392 0.014963
0.185228 -0.029716 0.044723 -0.074439 0.015008
0.186218 -0.029713 0.044763 -0.074476 0.015051
0.187208 -0.029706 0.044797 -0.074503 0.015091
0.188198 -0.029695 0.044824 -0.074519 0.015130
0.189188 -0.029679 0.044845 -0.074525 0.015166
0.190178 -0.029660 0.044860 -0.074520 0.015200
0.191168 -0.029636 0.044868 -0.074504 0.015232
0.192158 -0.029608 0.044870 -0.074478 0.015262
0.193148 -0.029575 0.044865 -0.074440 0.015290
0.194138 -0.029538 0.044854 -0.074392 0.015316
0.195128 -0.029497 0.044836 -0.074333 0.015339
0.196118 -0.029452 0.044811 -0.074263 0.015360
0.197108 -0.029402 0.044780 -0.074182 0.015378
0.198098 -0.029347 0.044742 -0.074089 0.015395
0.199088 -0.029289 0.044697 -0.073986 0.015408
0.200078 -0.029226 0.044645 -0.073871 0.015420
0.201068 -0.029158 0.044587 -0.073745 0.015429
0.202058 -0.029086 0.044521 -0.073607 0.015435
0.203048 -0.029009 0.044449 -0.073458 0.015440
0.204038 -0.028928 0.044370 -0.073298 0.015441
0.205028 -0.028843 0.044283 -0.073126 0.015440
0.206018 -0.028753 0.044190 -0.072943 0.015437
0.207008 -0.028659 0.044089 -0.072748 0.015430
0.207998 -0.028560 0.043981 -0.072541 0.015422
0.208988 -0.028456 0.043866 -0.072323 0.015410
0.209978 -0.028348 0.043744 -0.072092 0.015396
0.210968 -0.028236 0.043615 -0.071850 0.015379
0.211958 -0.028119 0.043478 -0.071597 0.015360
0.212948 -0.027997 0.043334 -0.071331 0.015337
0.213938 -0.027871 0.043183 -0.071053 0.015312
0.214928 -0.027740 0.043024 -0.070764 0.015284
0.215918 -0.027604 0.042858 -0.070462 0.015253
0.216908 -0.027464 0.042684 -0.070149 0.015220
0.217898 -0.027320 0.042503 -0.069823 0.015183
0.218888 -0.027171 0.042315 -0.069485 0.015144
0.219878 -0.027017 0.042118 -0.069135 0.015101
0.220868 -0.026859 0.041915 -0.068773 0.015056
0.221858 -0.026696 0.041703 -0.068399 0.015008
0.222848 -0.026528 0.041484 -0.068013 0.014956
0.223838 -0.026356 0.041258 -0.067614 0.014902
0.224828 -0.026179 0.041024 -0.067203 0.014844
0.225818 -0.025998 0.040782 -0.066779 0.014784
0.226808 -0.025812 0.040532 -0.066344 0.014720
0.227798 -0.025621 0.040274 -0.065896 0.014653
0.228788 -0.025426 0.040009 -0.065435 0.014583
0.229778 -0.025226 0.039736 -0.064962 0.014510
0.230768 -0.025022 0.039455 -0.064477 0.014433
0.231758 -0.024813 0.039167 -0.063980 0.014354
0.232747 -0.024599 0.038870 -0.063469 0.014271
0.233737 -0.024381 0.038566 -0.062947 0.014184
0.234727 -0.024158 0.038253 -0.062412 0.014095
0.235717 -0.023931 0.037933 -0.061864 0.014002
0.236707 -0.023699 0.037605 -0.061304 0.013906
0.237697 -0.023463 0.037269 -0.060731 0.013806
0.238687 -0.023222 0.036925 -0.060146 0.013703
0.239677 -0.022976 0.036573 -0.059548 0.013597
0.240667 -0.022726 0.036212 -0.058938 0.013487
0.241657 -0.022471 0.035844 -0.058315 0.013373
0.242647 -0.022212 0.035468 -0.057680 0.013257
0.243637 -0.021948 0.035084 -0.057032 0.013136
0.244627 -0.021680 0.034692 -0.056372 0.013012
0.245617 -0.021407 0.034292 -0.055698 0.012885
0.246607 -0.021129 0.033883 -0.055013 0.012754
0.247597 -0.020848 0.033467 -0.054315 0.012620
0.248587 -0.020561 0.033043 -0.053604 0.012481
0.249577 -0.020271 0.032610 -0.052881 0.012340
0.250567 -0.019975 0.032169 -0.052145 0.012194
0.251557 -0.019676 0.031721 -0.051396 0.012045
0.252547 -0.019372 0.031264 -0.050636 0.011892
0.253537 -0.019063 0.030799 -0.049862 0.011736
0.254527 -0.018750 0.030326 -0.049076 0.011576
0.255517 -0.018433 0.029845 -0.048278 0.011412
0.256507 -0.018112 0.029355 -0.047467 0.011244
0.257497 -0.017786 0.028858 -0.046644 0.011072
0.258487 -0.017455 0.028353 -0.045808 0.010897
0.259477 -0.017121 0.027839 -0.044960 0.010718
0.260467 -0.016782 0.027317 -0.044099 0.010535
0.261457 -0.016439 0.026787 -0.043226 0.010349
0.262447 -0.016091 0.026249 -0.042341 0.010158
0.263437 -0.015740 0.025703 -0.041443 0.009964
0.264427 -0.015384 0.025149 -0.040533 0.009765
0.265417 -0.015024 0.024587 -0.039611 0.009563
0.266407 -0.014660 0.024017 -0.038677 0.009357
0.267397 -0.014292 0.023438 -0.037730 0.009147
0.268387 -0.013919 0.022852 -0.036771 0.008933
0.269377 -0.013543 0.022257 -0.035800 0.008715
0.270367 -0.013162 0.021655 -0.034817 0.008493
0.271357 -0.012777 0.021044 -0.033821 0.008267
0.272347 -0.012389 0.020426 -0.032814 0.008037
0.273337 -0.011996 0.019799 -0.031795 0.007803
0.274327 -0.011599 0.019164 -0.030764 0.007565
0.275317 -0.011199 0.018522 -0.029720 0.007323
0.276307 -0.010794 0.017871 -0.028665 0.007077
0.277297 -0.010386 0.017213 -0.027598 0.006827
0.278287 -0.009973 0.016547 -0.026520 0.006573
0.279277 -0.009557 0.015872 -0.025429 0.006315
0.280267 -0.009137 0.015190 -0.024327 0.006053
0.281257 -0.008713 0.014500 -0.023213 0.005787
0.282247 -0.008286 0.013802 -0.022088 0.005516
0.283237 -0.007855 0.013096 -0.020951 0.005242
0.284227 -0.007420 0.012383 -0.019803 0.004963
0.285217 -0.006981 0.011662 -0.018643 0.004681
0.286207 -0.006539 0.010933 -0.017472 0.004394
0.287197 -0.006093 0.010196 -0.016289 0.004103
0.288187 -0.005644 0.009452 -0.015095 0.003808
0.289177 -0.005191 0.008700 -0.013890 0.003509
0.290167 -0.004734 0.007940 -0.012674 0.003205
0.291157 -0.004275 0.007172 -0.011447 0.002898
0.292147 -0.003811 0.006398 -0.010209 0.002586
0.293137 -0.003345 0.005615 -0.008960 0.002271
0.294127 -0.002875 0.004825 -0.007700 0.001951
0.295117 -0.002401 0.004028 -0.006429 0.001627
0.296107 -0.001925 0.003223 -0.005148 0.001299
0.297097 -0.001445 0.002411 -0.003856 0.000966
0.298087 -0.000962 0.001593 -0.002555 0.000631
0.299077 -0.000476 0.000768 -0.001244 0.000292
0.300067 0.000014 0.000111 -0.000097 0.000124
0.301057 0.000506 0.000917 -0.000411 0.001423
0.302047 0.001001 0.001763 -0.000762 0.002765
0.303037 0.001500 0.002619 -0.001119 0.004119
0.304027 0.002001 0.003481 -0.001480 0.005483
0.305017 0.002506 0.004351 -0.001846 0.006857
0.306007 0.003013 0.005228 -0.002216 0.008241
0.306997 0.003523 0.006113 -0.002590 0.009635
0.307987 0.004036 0.007004 -0.002968 0.011039
0.308977 0.004551 0.007902 -0.003350 0.012453
0.309967 0.005070 0.008807 -0.003737 0.013876
0.310957 0.005591 0.009718 -0.004128 0.015309
0.311947 0.006114 0.010637 -0.004523 0.016751
0.312937 0.006640 0.011562 -0.004922 0.018202
0.313927 0.007169 0.012494 -0.005325 0.019663
0.314917 0.007700 0.013432 -0.005732 0.021132
0.315907 0.008234 0.014377 -0.006143 0.022611
0.316897 0.008770 0.015329 -0.006559 0.024098
0.317887 0.009308 0.016286 -0.006978 0.025595
0.318877 0.009849 0.017251 -0.007402 0.027099
0.319867 0.010392 0.018221 -0.007830 0.028613
0.320857 0.010937 0.019198 -0.008262 0.030135
0.321846 0.011484 0.020181 -0.008697 0.031665
0.322836 0.012033 0.021171 -0.009137 0.033204
0.323826 0.012585 0.022166 -0.009581 0.034750
0.324816 0.013138 0.023167 -0.010029 0.036305
0.325806 0.013693 0.024174 -0.010481 0.037868
0.326796 0.014250 0.025188 -0.010937 0.039438
0.327786 0.014809 0.026207 -0.011397 0.041016
0.328776 0.015370 0.027231 -0.011861 0.042602
0.329766 0.015933 0.028262 -0.012329 0.044195
0.330756 0.016497 0.029298 -0.012801 0.045795
0.331746 0.017063 0.030340 -0.013277 0.047403
0.332736 0.017631 0.031387 -0.013756 0.049017
0.333726 0.018200 0.032439 -0.014240 0.050639
0.334716 0.018770 0.033497 -0.014727 0.052267
0.335706 0.019342 0.034560 -0.015218 0.053902
0.336696 0.019915 0.035629 -0.015713 0.055544
0.337686 0.020490 0.036702 -0.016212 0.057192
0.338676 0.021066 0.037781 -0.016715 0.058846
0.339666 0.021643 0.038864 -0.017222 0.060507
0.340656 0.022221 0.039953 -0.017732 0.062173
0.341646 0.022800 0.041046 -0.018246 0.063846
0.342636 0.023380 0.042144 -0.018763 0.065524
0.343626 0.023962 0.043246 -0.019285 0.067208
0.344616 0.024544 0.044353 -0.019810 0.068897
0.345606 0.025127 0.045465 -0.020338 0.070592
0.346596 0.025711 0.046581 -0.020870 0.072292
0.347586 0.026295 0.047702 -0.021406 0.073997
0.348576 0.026881 0.048826 -0.021946 0.075707
0.349566 0.027466 0.049955 -0.022488 0.077421
0.350556 0.028053 0.051088 -0.023035 0.079141
0.351546 0.028640 0.052225 -0.023585 0.080865
0.352536 0.029227 0.053365 -0.024138 0.082593
0.353526 0.029815 0.054510 -0.024695 0.084325
0.354516 0.030403 0.055658 -0.025255 0.086061
0.355506 0.030992 0.056810 -0.025818 0.087801
0.356496 0.031580 0.057965 -0.026385 0.089545
0.357486 0.032169 0.059124 -0.026955 0.091293
0.358476 0.032758 0.060286 -0.027529 0.093044
0.359466 0.033347 0.061452 -0.028105 0.094798
0.360456 0.033935 0.062620 -0.028685 0.096556
0.361446 0.034524 0.063792 -0.029268 0.098316
0.362436 0.035113 0.064966 -0.029854 0.100079
0.363426 0.035701 0.066144 -0.030443 0.101845
0.364416 0.036289 0.067324 -0.031035 0.103613
0.365406 0.036876 0.068507 -0.031630 0.105383
0.366396 0.037464 0.069692 -0.032229 0.107156
0.367386 0.038050 0.070880 -0.032830 0.108931
0.368376 0.038637 0.072071 -0.033434 0.110707
0.369366 0.039222 0.073263 -0.034041 0.112485
0.370356 0.039807 0.074458 -0.034651 0.114265
0.371346 0.040391 0.075654 -0.035263 0.116046
0.372336 0.040975 0.076853 -0.035878 0.117828
0.373326 0.041557 0.078054 -0.036496 0.119611
0.374316 0.042139 0.079256 -0.037117 0.121395
0.375306 0.042720 0.080460 -0.037740 0.123180
0.376296 0.043299 0.081665 -0.038366 0.124965
0.377286 0.043878 0.082872 -0.038994 0.126750
0.378276 0.044455 0.084080 -0.039625 0.128535
0.379266 0.045031 0.085290 -0.040258 0.130321
0.380256 0.045606 0.086500 -0.040894 0.132106
0.381246 0.046179 0.087711 -0.041532 0.133891
0.382236 0.046751 0.088924 -0.042172 0.135675
0.383226 0.047322 0.090137 -0.042815 0.137458
0.384216 0.047891 0.091350 -0.043460 0.139241
0.385206 0.048458 0.092564 -0.044107 0.141022
0.386196 0.049023 0.093779 -0.044756 0.142802
0.387186 0.049587 0.094994 -0.045407 0.144581
0.388176 0.050149 0.096209 -0.046060 0.146358
0.389166 0.050709 0.097424 -0.046715 0.148133
0.390156 0.051267 0.098639 -0.047372 0.149906
0.391146 0.051823 0.099854 -0.048031 0.151677
0.392136 0.052377 0.101068 -0.048691 0.153446
0.393126 0.052929 0.102283 -0.049353 0.155212
0.394116 0.053479 0.103496 -0.050017 0.156975
0.395106 0.054026 0.104709 -0.050683 0.158735
0.396096 0.054571 0.105921 -0.051350 0.160492
0.397086 0.055114 0.107133 -0.052019 0.162246
0.398076 0.055654 0.108343 -0.052689 0.163997
0.399066 0.056191 0.109552 -0.053361 0.165743
0.400056 0.056726 0.110760 -0.054034 0.167486
0.401046 0.057259 0.111966 -0.054708 0.169225
0.402036 0.057788 0.113171 -0.055383 0.170960
0.403026 0.058315 0.114375 -0.056060 0.172690
0.404016 0.058839 0.115576 -0.056737 0.174415
0.405006 0.059360 0.116776 -0.057416 0.176136
0.405996 0.059878 0.117974 -0.058096 0.177852
0.406986 0.060393 0.119169 -0.058776 0.179562
0.407976 0.060905 0.120363 -0.059458 0.181268
0.408966 0.061413 0.121554 -0.060140 0.182967
0.409956 0.061919 0.122742 -0.060823 0.184661
0.410945 0.062421 0.123928 -0.061507 0.186349
0.411935 0.062920 0.125111 -0.062191 0.188031
0.412925 0.063415 0.126291 -0.062876 0.189706
0.413915 0.063907 0.127468 -0.063561 0.191375
0.414905 0.064395 0.128642 -0.064247 0.193037
0.415895 0.064880 0.129813 -0.064933 0.194693
0.416885 0.065361 0.130980 -0.065619 0.196341
0.417875 0.065838 0.132144 -0.066306 0.197982
0.418865 0.066311 0.133304 -0.066992 0.199615
0.419855 0.066781 0.134460 -0.067679 0.201241
0.420845 0.067247 0.135612 -0.068366 0.202859
0.421835 0.067708 0.136760 -0.069052 0.204469
0.422825 0.068166 0.137904 -0.069738 0.206071
0.423815 0.068620 0.139044 -0.070425 0.207664
0.424805 0.069069 0.140179 -0.071111 0.209248
0.425795 0.069514 0.141310 -0.071796 0.210824
0.426785 0.069955 0.142436 -0.072481 0.212391
0.427775 0.070392 0.143557 -0.073166 0.213949
0.428765 0.070824 0.144673 -0.073850 0.215497
0.429755 0.071251 0.145784 -0.074533 0.217036
0.430745 0.071675 0.146890 -0.075215 0.218565
0.431735 0.072093 0.147990 -0.075897 0.220084
0.432725 0.072507 0.149085 -0.076578 0.221593
0.433715 0.072917 0.150175 -0.077258 0.223091
0.434705 0.073321 0.151258 -0.077937 0.224579
0.435695 0.073721 0.152335 -0.078615 0.226056
0.436685 0.074116 0.153407 -0.079291 0.227523
0.437675 0.074506 0.154472 -0.079966 0.228978
0.438665 0.074891 0.155531 -0.080640 0.230422
0.439655 0.075271 0.156584 -0.081313 0.231855
0.440645 0.075646 0.157630 -0.081984 0.233276
0.441635 0.076016 0.158669 -0.082653 0.234685
0.442625 0.076381 0.159702 -0.083321 0.236083
0.443615 0.076740 0.160727 -0.083987 0.237468
0.444605 0.077095 0.161746 -0.084651 0.238840
0.445595 0.077444 0.162757 -0.085313 0.240200
0.446585 0.077787 0.163761 -0.085973 0.241548
0.447575 0.078126 0.164757 -0.086631 0.242882
0.448565 0.078458 0.165746 -0.087287 0.244204
0.449555 0.078785 0.166727 -0.087941 0.245512
0.450545 0.079107 0.167700 -0.088593 0.246807
0.451535 0.079423 0.168665 -0.089242 0.248088
0.452525 0.079734 0.169622 -0.089888 0.249355
0.453515 0.080038 0.170570 -0.090532 0.250608
0.454505 0.080337 0.171510 -0.091173 0.251848
0.455495 0.080630 0.172442 -0.091812 0.253073
0.456485 0.080918 0.173365 -0.092448 0.254283
0.457475 0.081199 0.174280 -0.093080 0.255479
0.458465 0.081475 0.175185 -0.093710 0.256659
0.459455 0.081744 0.176081 -0.094337 0.257825
0.460445 0.082008 0.176968 -0.094961 0.258976
0.461435 0.082265 0.177846 -0.095581 0.260111
0.462425 0.082517 0.178715 -0.096198 0.261231
0.463415 0.082762 0.179573 -0.096812 0.262335
0.464405 0.083001 0.180423 -0.097422 0.263424
0.465395 0.083234 0.181262 -0.098028 0.264496
0.466385 0.083461 0.182092 -0.098631 0.265552
0.467375 0.083681 0.182911 -0.099230 0.266592
0.468365 0.083895 0.183720 -0.099825 0.267615
0.469355 0.084103 0.184519 -0.100416 0.268622
0.470345 0.084304 0.185308 -0.101004 0.269612
0.471335 0.084499 0.186086 -0.101587 0.270585
0.472325 0.084688 0.186853 -0.102165 0.271541
0.473315 0.084870 0.187610 -0.102740 0.272479
0.474305 0.085045 0.188355 -0.103310 0.273401
0.475295 0.085214 0.189090 -0.103876 0.274304
0.476285 0.085377 0.189814 -0.104437 0.275190
0.477275 0.085532 0.190526 -0.104994 0.276058
0.478265 0.085682 0.191227 -0.105546 0.276909
0.479255 0.085824 0.191917 -0.106093 0.277741
0.480245 0.085960 0.192595 -0.106635 0.278554
0.481235 0.086089 0.193261 -0.107172 0.279350
0.482225 0.086211 0.193915 -0.107704 0.280126
0.483215 0.086327 0.194558 -0.108231 0.280885
0.484205 0.086436 0.195188 -0.108752 0.281624
0.485195 0.086538 0.195806 -0.109268 0.282344
0.486185 0.086633 0.196412 -0.109779 0.283045
0.487175 0.086721 0.197006 -0.110284 0.283727
0.488165 0.086803 0.197587 -0.110784 0.284390
0.489155 0.086878 0.198156 -0.111278 0.285033
0.490145 0.086945 0.198712 -0.111766 0.285657
0.491135 0.087006 0.199255 -0.112249 0.286261
0.492125 0.087060 0.199785 -0.112725 0.286845
0.493115 0.087107 0.200302 -0.113195 0.287409
0.494105 0.087147 0.200806 -0.113659 0.287953
0.495095 0.087180 0.201297 -0.114117 0.288477
0.496085 0.087206 0.201775 -0.114569 0.288981
0.497075 0.087225 0.202239 -0.115014 0.289464
0.498065 0.087237 0.202690 -0.115453 0.289927
0.499055 0.087242 0.203127 -0.115885 0.290369
0.500044 0.087240 0.203551 -0.116311 0.290791
0.501034 0.087231 0.203961 -0.116730 0.291192
0.502024 0.087215 0.204357 -0.117142 0.291572
0.503014 0.087192 0.204739 -0.117547 0.291930
0.504004 0.087162 0.205107 -0.117945 0.292268
0.504994 0.087124 0.205460 -0.118336 0.292585
0.505984 0.087080 0.205800 -0.118720 0.292880
0.506974 0.087029 0.206125 -0.119096 0.293154
0.507964 0.086970 0.206436 -0.119466 0.293407
0.508954 0.086905 0.206733 -0.119828 0.293638
0.509944 0.086833 0.207015 -0.120182 0.293847
0.510934 0.086753 0.207282 -0.120529 0.294035
0.511924 0.086667 0.207534 -0.120868 0.294201
0.512914 0.086573 0.207772 -0.121199 0.294345
0.513904 0.086472 0.207995 -0.121523 0.294468
0.514894 0.086365 0.208203 -0.121839 0.294568
0.515884 0.086250 0.208396 -0.122146 0.294646
0.516874 0.086128 0.208574 -0.122446 0.294703
0.517864 0.086000 0.208737 -0.122737 0.294737
0.518854 0.085864 0.208885 -0.123021 0.294749
0.519844 0.085722 0.209017 -0.123296 0.294739
0.520834 0.085572 0.209134 -0.123562 0.294706
0.521824 0.085416 0.209236 -0.123820 0.294652
0.522814 0.085252 0.209322 -0.124070 0.294574
0.523804 0.085082 0.209393 -0.124311 0.294475
0.524794 0.084905 0.209448 -0.124543 0.294353
0.525784 0.084721 0.209488 -0.124767 0.294208
0.526774 0.084530 0.209511 -0.124982 0.294041
0.527764 0.084332 0.209519 -0.125188 0.293851
0.528754 0.084127 0.209512 -0.125384 0.293639
0.529744 0.083916 0.209488 -0.125572 0.293404
0.530734 0.083698 0.209449 -0.125751 0.293147
0.531724 0.083473 0.209394 -0.125920 0.292867
0.532714 0.083242 0.209322 -0.126081 0.292564
0.533704 0.083004 0.209235 -0.126232 0.292239
0.534694 0.082759 0.209132 -0.126373 0.291890
0.535684 0.082507 0.209012 -0.126505 0.291520
0.536674 0.082249 0.208877 -0.126628 0.291126
0.537664 0.081985 0.208725 -0.126740 0.290710
0.538654 0.081714 0.208557 -0.126844 0.290271
0.539644 0.081436 0.208373 -0.126937 0.289809
0.540634 0.081152 0.208173 -0.127021 0.289325
0.541624 0.080862 0.207956 -0.127095 0.288818
0.542614 0.080565 0.207723 -0.127158 0.288288
0.543604 0.080262 0.207474 -0.127212 0.287736
0.544594 0.079952 0.207208 -0.127256 0.287161
0.545584 0.079637 0.206927 -0.127290 0.286563
0.546574 0.079315 0.206628 -0.127313 0.285943
0.547564 0.078987 0.206314 -0.127327 0.285300
0.548554 0.078653 0.205982 -0.127330 0.284635
0.549544 0.078312 0.205635 -0.127323 0.283947
0.550534 0.077966 0.205271 -0.127305 0.283237
0.551524 0.077614 0.204891 -0.127277 0.282505
0.552514 0.077256 0.204494 -0.127238 0.281750
0.553504 0.076892 0.204081 -0.127189 0.280973
0.554494 0.076522 0.203651 -0.127129 0.280173
0.555484 0.076146 0.203205 -0.127059 0.279351
0.556474 0.075765 0.202743 -0.126978 0.278508
0.557464 0.075378 0.202264 -0.126886 0.277642
0.558454 0.074985 0.201768 -0.126783 0.276754
0.559444 0.074587 0.201257 -0.126670 0.275844
0.560434 0.074183 0.200729 -0.126545 0.274912
0.561424 0.073774 0.200184 -0.126410 0.273959
0.562414 0.073360 0.199623 -0.126264 0.272983
0.563404 0.072940 0.199046 -0.126106 0.271986
0.564394 0.072515 0.198453 -0.125938 0.270968
0.565384 0.072085 0.197843 -0.125758 0.269928
0.566374 0.071649 0.197217 -0.125568 0.268867
0.567364 0.071209 0.196575 -0.125366 0.267784
0.568354 0.070763 0.195917 -0.125153 0.266680
0.569344 0.070313 0.195242 -0.124929 0.265555
0.570334 0.069858 0.194551 -0.124693 0.264409
0.571324 0.069398 0.193844 -0.124447 0.263242
0.572314 0.068933 0.193122 -0.124189 0.262054
0.573304 0.068464 0.192383 -0.123919 0.260846
0.574294 0.067990 0.191628 -0.123638 0.259617
0.575284 0.067511 0.190857 -0.123346 0.258368
0.576274 0.067028 0.190070 -0.123042 0.257098
0.577264 0.066541 0.189268 -0.122727 0.255809
0.578254 0.066049 0.188450 -0.122401 0.254499
0.579244 0.065553 0.187616 -0.122062 0.253169
0.580234 0.065053 0.186766 -0.121713 0.251819
0.581224 0.064549 0.185901 -0.121352 0.250450
0.582214 0.064041 0.185020 -0.120979 0.249061
0.583204 0.063529 0.184124 -0.120594 0.247653
0.584194 0.063014 0.183212 -0.120199 0.246226
0.585184 0.062494 0.182285 -0.119791 0.244779
0.586174 0.061971 0.181343 -0.119372 0.243314
0.587164 0.061444 0.180385 -0.118941 0.241830
0.588154 0.060914 0.179413 -0.118499 0.240327
0.589143 0.060381 0.178425 -0.118045 0.238806
0.590133 0.059844 0.177423 -0.117579 0.237267
0.591123 0.059304 0.176405 -0.117102 0.235709
0.592113 0.058760 0.175373 -0.116613 0.234133
0.593103 0.058214 0.174326 -0.116113 0.232540
0.594093 0.057665 0.173265 -0.115600 0.230929
0.595083 0.057112 0.172189 -0.115077 0.229301
0.596073 0.056557 0.171098 -0.114541 0.227656
0.597063 0.056000 0.169994 -0.113994 0.225993
0.598053 0.055439 0.168875 -0.113435 0.224314
0.599043 0.054876 0.167742 -0.112865 0.222618
0.600033 0.054311 0.166595 -0.112283 0.220906
0.601023 0.053744 0.165433 -0.111690 0.219177
0.602013 0.053174 0.164259 -0.111085 0.217432
0.603003 0.052602 0.163070 -0.110468 0.215672
0.603993 0.052028 0.161868 -0.109840 0.213896
0.604983 0.051452 0.160652 -0.109201 0.212104
0.605973 0.050874 0.159423 -0.108550 0.210297
0.606963 0.050294 0.158181 -0.107887 0.208475
0.607953 0.049713 0.156926 -0.107213 0.206639
0.608943 0.049130 0.155658 -0.106528 0.204788
0.609933 0.048546 0.154376 -0.105831 0.202922
0.610923 0.047960 0.153083 -0.105123 0.201042
0.611913 0.047373 0.151776 -0.104403 0.199149
0.612903 0.046785 0.150457 -0.103672 0.197242
0.613893 0.046195 0.149126 -0.102930 0.195321
0.614883 0.045605 0.147782 -0.102177 0.193387
0.615873 0.045014 0.146427 -0.101413 0.191441
0.616863 0.044422 0.145059 -0.100637 0.189481
0.617853 0.043829 0.143680 -0.099851 0.187509
0.618843 0.043236 0.142289 -0.099053 0.185525
0.619833 0.042642 0.140887 -0.098244 0.183529
0.620823 0.042048 0.139473 -0.097425 0.181521
0.621813 0.041454 0.138048 -0.096594 0.179502
0.622803 0.040859 0.136612 -0.095753 0.177471
0.623793 0.040265 0.135165 -0.094901 0.175430
0.624783 0.039670 0.133708 -0.094038 0.173378
0.625773 0.039076 0.132240 -0.093164 0.171315
0.626763 0.038481 0.130761 -0.092280 0.169243
0.627753 0.037887 0.129272 -0.091385 0.167160
0.628743 0.037294 0.127774 -0.090480 0.165068
0.629733 0.036701 0.126265 -0.089564 0.162966
0.630723 0.036109 0.124747 -0.088638 0.160855
0.631713 0.035517 0.123219 -0.087702 0.158736
0.632703 0.034926 0.121681 -0.086755 0.156608
0.633693 0.034337 0.120135 -0.085798 0.154472
0.634683 0.033748 0.118579 -0.084831 0.152327
0.635673 0.033160 0.117015 -0.083855 0.150175
0.636663 0.032574 0.115442 -0.082868 0.148016
0.637653 0.031989 0.113860 -0.081871 0.145849
0.638643 0.031406 0.112271 -0.080865 0.143676
0.639633 0.030824 0.110673 -0.079849 0.141496
0.640623 0.030243 0.109067 -0.078824 0.139310
0.641613 0.029665 0.107453 -0.077789 0.137118
0.642603 0.029088 0.105832 -0.076744 0.134920
0.643593 0.028513 0.104204 -0.075691 0.132717
0.644583 0.027941 0.102569 -0.074628 0.130509
0.645573 0.027370 0.100926 -0.073556 0.128296
0.646563 0.026802 0.099277 -0.072475 0.126079
0.647553 0.026236 0.097621 -0.071386 0.123857
0.648543 0.025672 0.095959 -0.070287 0.121632
0.649533 0.025112 0.094291 -0.069180 0.119403
0.650523 0.024553 0.092618 -0.068064 0.117171
0.651513 0.023998 0.090938 -0.066940 0.114936
0.652503 0.023445 0.089253 -0.065808 0.112698
0.653493 0.022896 0.087563 -0.064667 0.110458
0.654483 0.022349 0.085868 -0.063519 0.108217
0.655473 0.021805 0.084168 -0.062362 0.105973
0.656463 0.021265 0.082463 -0.061198 0.103728
0.657453 0.020728 0.080754 -0.060026 0.101482
0.658443 0.020195 0.079042 -0.058847 0.099236
0.659433 0.019665 0.077325 -0.057660 0.096989
0.660423 0.019138 0.075605 -0.056466 0.094743
0.661413 0.018615 0.073881 -0.055266 0.092496
0.662403 0.018096 0.072154 -0.054058 0.090251
0.663393 0.017581 0.070425 -0.052843 0.088006
0.664383 0.017070 0.068693 -0.051623 0.085763
0.665373 0.016563 0.066958 -0.050395 0.083521
0.666363 0.016060 0.065222 -0.049162 0.081282
0.667353 0.015561 0.063484 -0.047923 0.079045
0.668343 0.015067 0.061745 -0.046678 0.076811
0.669333 0.014577 0.060004 -0.045427 0.074581
0.670323 0.014091 0.058263 -0.044171 0.072354
0.671313 0.013610 0.056521 -0.042910 0.070131
0.672303 0.013134 0.054779 -0.041645 0.067913
0.673293 0.012662 0.053037 -0.040375 0.065699
0.674283 0.012195 0.051296 -0.039100 0.063491
0.675273 0.011733 0.049556 -0.037822 0.061289
0.676263 0.011276 0.047817 -0.036540 0.059093
0.677253 0.010824 0.046080 -0.035256 0.056904
0.678242 0.010378 0.044345 -0.033968 0.054723
0.679232 0.009936 0.042614 -0.032678 0.052550
0.680222 0.009499 0.040886 -0.031387 0.050385
0.681212 0.009068 0.039162 -0.030094 0.048230
0.682202 0.008642 0.037443 -0.028801 0.046085
0.683192 0.008222 0.035730 -0.027508 0.043952
0.684182 0.007807 0.034023 -0.026216 0.041830
0.685172 0.007398 0.032324 -0.024926 0.039722
0.686162 0.006994 0.030634 -0.023640 0.037628
0.687152 0.006596 0.028954 -0.022358 0.035551
0.688142 0.006204 0.027287 -0.021083 0.033491
0.689132 0.005818 0.025634 -0.019816 0.031452
0.690122 0.005438 0.023999 -0.018561 0.029436
0.691112 0.005063 0.022384 -0.017320 0.027447
0.692102 0.004695 0.020793 -0.016099 0.025488
0.693092 0.004332 0.019234 -0.014901 0.023566
0.694082 0.003976 0.017712 -0.013735 0.021688
0.695072 0.003626 0.016237 -0.012611 0.019863
0.696062 0.003282 0.014823 -0.011541 0.018105
0.697052 0.002944 0.013487 -0.010543 0.016432
0.698042 0.002613 0.012253 -0.009640 0.014867
0.699032 0.002288 0.011154 -0.008866 0.013442
0.700022 0.001969 0.010231 -0.008261 0.012200
0.701012 0.001657 0.009531 -0.007874 0.011189
0.702002 0.001351 0.009106 -0.007754 0.010457
0.702992 0.001052 0.008989 -0.007937 0.010041
0.703982 0.000759 0.009191 -0.008431 0.009950
0.704972 0.000473 0.009687 -0.009214 0.010160
0.705962 0.000194 0.010434 -0.010241 0.010628
0.706952 -0.000079 0.011379 -0.011459 0.011300
0.707942 -0.000346 0.012475 -0.012821 0.012129
0.708932 -0.000605 0.013682 -0.014288 0.013077
0.709922 -0.000858 0.014972 -0.015831 0.014114
0.710912 -0.001105 0.016323 -0.017428 0.015218
0.711902 -0.001344 0.017718 -0.019062 0.016374
0.712892 -0.001577 0.019146 -0.020723 0.017569
0.713882 -0.001803 0.020598 -0.022401 0.018795
0.714872 -0.002022 0.022067 -0.024089 0.020044
0.715862 -0.002235 0.023548 -0.025783 0.021313
0.716852 -0.002441 0.025037 -0.027478 0.022597
0.717842 -0.002639 0.026532 -0.029171 0.023892
0.718832 -0.002832 0.028029 -0.030861 0.025197
0.719822 -0.003017 0.029527 -0.032544 0.026510
0.720812 -0.003195 0.031023 -0.034219 0.027828
0.721802 -0.003367 0.032518 -0.035885 0.029151
0.722792 -0.003532 0.034008 -0.037540 0.030476
0.723782 -0.003690 0.035494 -0.039184 0.031804
0.724772 -0.003841 0.036974 -0.040816 0.033133
0.725762 -0.003986 0.038448 -0.042434 0.034462
0.726752 -0.004124 0.039915 -0.044039 0.035792
0.727742 -0.004255 0.041375 -0.045630 0.037120
0.728732 -0.004379 0.042826 -0.047205 0.038447
0.729722 -0.004497 0.044269 -0.048766 0.039772
0.730712 -0.004608 0.045702 -0.050311 0.041094
0.731702 -0.004712 0.047127 -0.051839 0.042414
0.732692 -0.004810 0.048541 -0.053351 0.043731
0.733682 -0.004901 0.049945 -0.054846 0.045043
0.734672 -0.004986 0.051338 -0.056325 0.046352
0.735662 -0.005064 0.052721 -0.057785 0.047657
0.736652 -0.005136 0.054092 -0.059228 0.048956
0.737642 -0.005201 0.055452 -0.060653 0.050251
0.738632 -0.005260 0.056800 -0.062060 0.051540
0.739622 -0.005313 0.058136 -0.063449 0.052824
0.740612 -0.005359 0.059460 -0.064819 0.054101
0.741602 -0.005399 0.060771 -0.066171 0.055372
0.742592 -0.005433 0.062070 -0.067503 0.056637
0.743582 -0.005461 0.063355 -0.068816 0.057895
0.744572 -0.005482 0.064628 -0.070110 0.059145
0.745562 -0.005498 0.065887 -0.071385 0.060389
0.746552 -0.005508 0.067132 -0.072640 0.061624
0.747542 -0.005512 0.068363 -0.073875 0.062852
0.748532 -0.005510 0.069581 -0.075090 0.064071
0.749522 -0.005502 0.070784 -0.076286 0.065282
0.750512 -0.005489 0.071972 -0.077461 0.066484
0.751502 -0.005470 0.073146 -0.078616 0.067677
0.752492 -0.005445 0.074306 -0.079751 0.068860
0.753482 -0.005416 0.075450 -0.080866 0.070034
0.754472 -0.005381 0.076579 -0.081960 0.071199
0.755462 -0.005340 0.077693 -0.083033 0.072353
0.756452 -0.005295 0.078792 -0.084086 0.073497
0.757442 -0.005244 0.079874 -0.085119 0.074630
0.758432 -0.005189 0.080941 -0.086130 0.075752
0.759422 -0.005129 0.081992 -0.087121 0.076864
0.760412 -0.005064 0.083027 -0.088091 0.077964
0.761402 -0.004994 0.084046 -0.089040 0.079052
0.762392 -0.004920 0.085048 -0.089968 0.080128
0.763382 -0.004841 0.086034 -0.090875 0.081193
0.764372 -0.004758 0.087003 -0.091761 0.082245
0.765362 -0.004671 0.087955 -0.092626 0.083284
0.766352 -0.004580 0.088890 -0.093470 0.084311
0.767341 -0.004485 0.089809 -0.094293 0.085324
0.768331 -0.004386 0.090710 -0.095095 0.086324
0.769321 -0.004283 0.091593 -0.095877 0.087310
0.770311 -0.004177 0.092460 -0.096637 0.088283
0.771301 -0.004067 0.093308 -0.097376 0.089241
0.772291 -0.003954 0.094139 -0.098094 0.090185
0.773281 -0.003838 0.094953 -0.098791 0.091114
0.774271 -0.003719 0.095748 -0.099467 0.092029
0.775261 -0.003597 0.096525 -0.100122 0.092928
0.776251 -0.003472 0.097285 -0.100757 0.093812
0.777241 -0.003345 0.098025 -0.101371 0.094680
0.778231 -0.003216 0.098748 -0.101964 0.095533
0.779221 -0.003084 0.099452 -0.102536 0.096369
0.780211 -0.002950 0.100138 -0.103088 0.097189
0.781201 -0.002814 0.100805 -0.103619 0.097992
0.782191 -0.002676 0.101454 -0.104130 0.098778
0.783181 -0.002537 0.102084 -0.104620 0.099547
0.784171 -0.002396 0.102694 -0.105090 0.100299
0.785161 -0.002254 0.103286 -0.105540 0.101033
0.786151 -0.002111 0.103859 -0.105970 0.101749
0.787141 -0.001967 0.104413 -0.106380 0.102447
0.788131 -0.001822 0.104948 -0.106770 0.103126
0.789121 -0.001676 0.105464 -0.107140 0.103787
0.790111 -0.001531 0.105960 -0.107491 0.104429
0.791101 -0.001385 0.106437 -0.107822 0.105052
0.792091 -0.001239 0.106894 -0.108133 0.105655
0.793081 -0.001093 0.107332 -0.108426 0.106239
0.794071 -0.000948 0.107751 -0.108699 0.106803
0.795061 -0.000804 0.108150 -0.108954 0.107346
0.796051 -0.000660 0.108529 -0.109189 0.107869
0.797041 -0.000517 0.108889 -0.109406 0.108372
0.798031 -0.000376 0.109229 -0.109605 0.108854
0.799021 -0.000235 0.109550 -0.109785 0.109314
0.800011 -0.000097 0.109850 -0.109947 0.109753
0.801001 0.000040 0.110131 -0.110091 0.110171
0.801991 0.000174 0.110392 -0.110218 0.110566
0.802981 0.000306 0.110633 -0.110327 0.110939
0.803971 0.000436 0.110854 -0.110418 0.111290
0.804961 0.000563 0.111056 -0.110493 0.111618
0.805951 0.000687 0.111237 -0.110550 0.111924
0.806941 0.000807 0.111398 -0.110591 0.112206
0.807931 0.000925 0.111540 -0.110615 0.112465
0.808921 0.001038 0.111661 -0.110623 0.112700
0.809911 0.001148 0.111763 -0.110615 0.112911
0.810901 0.001253 0.111844 -0.110591 0.113098
0.811891 0.001354 0.111906 -0.110552 0.113260
0.812881 0.001451 0.111948 -0.110497 0.113398
0.813871 0.001542 0.111969 -0.110427 0.113511
0.814861 0.001629 0.111971 -0.110342 0.113599
0.815851 0.001709 0.111952 -0.110243 0.113662
0.816841 0.001785 0.111914 -0.110129 0.113699
0.817831 0.001854 0.111856 -0.110002 0.113710
0.818821 0.001917 0.111777 -0.109860 0.113694
0.819811 0.001974 0.111679 -0.109705 0.113653
0.820801 0.002024 0.111561 -0.109537 0.113585
0.821791 0.002067 0.111423 -0.109356 0.113490
0.822781 0.002102 0.111265 -0.109163 0.113368
0.823771 0.002131 0.111088 -0.108957 0.113218
0.824761 0.002151 0.110890 -0.108739 0.113041
0.825751 0.002163 0.110673 -0.108510 0.112836
0.826741 0.002167 0.110436 -0.108269 0.112603
0.827731 0.002162 0.110179 -0.108017 0.112342
0.828721 0.002149 0.109903 -0.107754 0.112052
0.829711 0.002126 0.109607 -0.107481 0.111733
0.830701 0.002094 0.109291 -0.107198 0.111385
0.831691 0.002051 0.108956 -0.106905 0.111008
0.832681 0.001999 0.108602 -0.106603 0.110601
0.833671 0.001937 0.108228 -0.106291 0.110165
0.834661 0.001863 0.107835 -0.105971 0.109698
0.835651 0.001779 0.107422 -0.105643 0.109201
0.836641 0.001684 0.106990 -0.105306 0.108674
0.837631 0.001577 0.106539 -0.104962 0.108116
0.838621 0.001458 0.106069 -0.104611 0.107526
0.839611 0.001327 0.105580 -0.104253 0.106906
0.840601 0.001183 0.105071 -0.103888 0.106254
0.841591 0.001027 0.104544 -0.103518 0.105571
0.842581 0.000857 0.103998 -0.103141 0.104855
0.843571 0.000674 0.103433 -0.102759 0.104107
0.844561 0.000478 0.102850 -0.102372 0.103327
0.845551 0.000267 0.102248 -0.101981 0.102515
0.846541 0.000042 0.101627 -0.101585 0.101669
0.847531 -0.000198 0.100988 -0.101186 0.100790
0.848521 -0.000453 0.100330 -0.100783 0.099878
0.849511 -0.000723 0.099655 -0.100378 0.098932
0.850501 -0.001009 0.098961 -0.099969 0.097952
0.851491 -0.001310 0.098249 -0.099559 0.096938
0.852481 -0.001628 0.097519 -0.099147 0.095890
0.853471 -0.001963 0.096771 -0.098734 0.094808
0.854461 -0.002315 0.096005 -0.098320 0.093690
0.855451 -0.002684 0.095221 -0.097905 0.092538
0.856440 -0.003070 0.094420 -0.097491 0.091350
0.857430 -0.003475 0.093602 -0.097077 0.090127
0.858420 -0.003898 0.092766 -0.096663 0.088868
0.859410 -0.004339 0.091912 -0.096252 0.087573
0.860400 -0.004800 0.091042 -0.095842 0.086242
0.861390 -0.005280 0.090154 -0.095434 0.084874
0.862380 -0.005779 0.089250 -0.095029 0.083470
0.863370 -0.006299 0.088328 -0.094627 0.082029
0.864360 -0.006839 0.087390 -0.094229 0.080551
0.865350 -0.007399 0.086435 -0.093835 0.079036
0.866340 -0.007981 0.085464 -0.093445 0.077483
0.867330 -0.008584 0.084476 -0.093060 0.075893
0.868320 -0.009209 0.083473 -0.092681 0.074264
0.869310 -0.009856 0.082453 -0.092308 0.072597
0.870300 -0.010525 0.081417 -0.091942 0.070892
0.871290 -0.011217 0.080365 -0.091582 0.069148
0.872280 -0.011932 0.079298 -0.091230 0.067366
0.873270 -0.012671 0.078215 -0.090886 0.065544
0.874260 -0.013434 0.077116 -0.090550 0.063683
0.875250 -0.014220 0.076003 -0.090223 0.061782
0.876240 -0.015032 0.074874 -0.089906 0.059842
0.877230 -0.015868 0.073730 -0.089598 0.057862
0.878220 -0.016730 0.072572 -0.089301 0.055842
0.879210 -0.017617 0.071398 -0.089015 0.053782
0.880200 -0.018530 0.070211 -0.088741 0.051681
0.881190 -0.019470 0.069009 -0.088478 0.049539
0.882180 -0.020436 0.067792 -0.088228 0.047357
0.883170 -0.021429 0.066562 -0.087991 0.045133
0.884160 -0.022450 0.065318 -0.087768 0.042868
0.885150 -0.023499 0.064061 -0.087559 0.040562
0.886140 -0.024575 0.062790 -0.087365 0.038214
0.887130 -0.025681 0.061506 -0.087186 0.035825
0.888120 -0.026815 0.060208 -0.087023 0.033394
0.889110 -0.027978 0.058898 -0.086876 0.030920
0.890100 -0.029171 0.057576 -0.086747 0.028405
0.891090 -0.030394 0.056241 -0.086635 0.025847
0.892080 -0.031647 0.054894 -0.086542 0.023247
0.893070 -0.032931 0.053536 -0.086467 0.020604
0.894060 -0.034247 0.052166 -0.086412 0.017919
0.895050 -0.035593 0.050785 -0.086378 0.015191
0.896040 -0.036971 0.049393 -0.086364 0.012421
0.897030 -0.038382 0.047990 -0.086372 0.009608
0.898020 -0.039825 0.046578 -0.086403 0.006753
0.899010 -0.041301 0.045156 -0.086456 0.003855
0.900000 -0.042810 0.043724 -0.086534 0.000914


==> plot_data/ising_histogram_z0.500.dat <==
BinCenter Count
1.171157 2.000000
1.174978 0.000000
1.178799 0.000000
1.182619 0.000000
1.186440 0.000000
1.190260 4.000000
1.194081 26.000000
1.197901 11.000000


==> plot_data/ising_mixed_correlator_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.100000 0.280053 0.282288 0.003494 0.278794 0.285783
0.102676 0.284034 0.286252 0.003458 0.282795 0.289710
0.105351 0.288048 0.290250 0.003421 0.286829 0.293671
0.108027 0.292098 0.294282 0.003383 0.290899 0.297665
0.110702 0.296183 0.298349 0.003345 0.295004 0.301694
0.113378 0.300306 0.302453 0.003306 0.299147 0.305760
0.116054 0.304467 0.306595 0.003267 0.303328 0.309862
0.118729 0.308667 0.310776 0.003227 0.307549 0.314003
0.121405 0.312908 0.314996 0.003187 0.311809 0.318183
0.124080 0.317190 0.319257 0.003146 0.316111 0.322404
0.126756 0.321514 0.323560 0.003105 0.320455 0.326665
0.129431 0.325881 0.327906 0.003064 0.324842 0.330970
0.132107 0.330292 0.332295 0.003022 0.329274 0.335317
0.134783 0.334749 0.336730 0.002979 0.333750 0.339709
0.137458 0.339252 0.341210 0.002937 0.338273 0.344146
0.140134 0.343801 0.345736 0.002894 0.342843 0.348630
0.142809 0.348399 0.350310 0.002850 0.347460 0.353161
0.145485 0.353046 0.354933 0.002806 0.352127 0.357740
0.148161 0.357743 0.359606 0.002762 0.356843 0.362368
0.150836 0.362491 0.364329 0.002718 0.361611 0.367046
0.153512 0.367291 0.369103 0.002673 0.366430 0.371776
0.156187 0.372143 0.373930 0.002628 0.371302 0.376558
0.158863 0.377049 0.378810 0.002583 0.376227 0.381393
0.161538 0.382011 0.383745 0.002537 0.381208 0.386282
0.164214 0.387028 0.388735 0.002491 0.386244 0.391226
0.166890 0.392101 0.393782 0.002445 0.391336 0.396227
0.169565 0.397233 0.398886 0.002399 0.396487 0.401284
0.172241 0.402423 0.404048 0.002352 0.401696 0.406400
0.174916 0.407673 0.409270 0.002305 0.406964 0.411575
0.177592 0.412984 0.414552 0.002258 0.412294 0.416810
0.180268 0.418356 0.419896 0.002211 0.417685 0.422107
0.182943 0.423792 0.425302 0.002164 0.423139 0.427466
0.185619 0.429291 0.430772 0.002116 0.428657 0.432888
0.188294 0.434856 0.436307 0.002068 0.434239 0.438375
0.190970 0.440487 0.441908 0.002020 0.439888 0.443928
0.193645 0.446185 0.447575 0.001972 0.445603 0.449547
0.196321 0.451951 0.453311 0.001924 0.451387 0.455234
0.198997 0.457787 0.459116 0.001875 0.457241 0.460991
0.201672 0.463693 0.464991 0.001826 0.463164 0.466817
0.204348 0.469671 0.470937 0.001778 0.469159 0.472715
0.207023 0.475722 0.476956 0.001729 0.475228 0.478685
0.209699 0.481847 0.483049 0.001680 0.481370 0.484729
0.212375 0.488047 0.489217 0.001630 0.487587 0.490848
0.215050 0.494324 0.495462 0.001581 0.493881 0.497043
0.217726 0.500679 0.501784 0.001532 0.500252 0.503316
0.220401 0.507113 0.508185 0.001482 0.506702 0.509667
0.223077 0.513628 0.514666 0.001433 0.513233 0.516098
0.225753 0.520224 0.521228 0.001383 0.519845 0.522611
0.228428 0.526903 0.527873 0.001333 0.526540 0.529207
0.231104 0.533666 0.534603 0.001284 0.533319 0.535886
0.233779 0.540515 0.541417 0.001234 0.540184 0.542651
0.236455 0.547451 0.548319 0.001184 0.547135 0.549503
0.239130 0.554476 0.555309 0.001134 0.554175 0.556443
0.241806 0.561591 0.562389 0.001084 0.561305 0.563473
0.244482 0.568797 0.569560 0.001034 0.568526 0.570594
0.247157 0.576097 0.576824 0.000984 0.575841 0.577808
0.249833 0.583491 0.584183 0.000934 0.583249 0.585117
0.252508 0.590980 0.591637 0.000884 0.590753 0.592521
0.255184 0.598568 0.599189 0.000834 0.598355 0.600022
0.257860 0.606254 0.606839 0.000784 0.606056 0.607623
0.260535 0.614042 0.614591 0.000734 0.613857 0.615324
0.263211 0.621932 0.622444 0.000683 0.621761 0.623128
0.265886 0.629926 0.630402 0.000633 0.629769 0.631035
0.268562 0.638026 0.638466 0.000583 0.637882 0.639049
0.271237 0.646234 0.646637 0.000533 0.646103 0.647170
0.273913 0.654552 0.654917 0.000483 0.654434 0.655401
0.276589 0.662980 0.663309 0.000434 0.662875 0.663742
0.279264 0.671522 0.671813 0.000384 0.671430 0.672197
0.281940 0.680179 0.680433 0.000334 0.680099 0.680767
0.284615 0.688953 0.689169 0.000284 0.688885 0.689454
0.287291 0.697845 0.698025 0.000235 0.697790 0.698259
0.289967 0.706859 0.707001 0.000185 0.706816 0.707186
0.292642 0.715996 0.716100 0.000135 0.715964 0.716235
0.295318 0.725257 0.725324 0.000086 0.725238 0.725410
0.297993 0.734646 0.734675 0.000037 0.734638 0.734712
0.300669 0.744164 0.744155 0.000013 0.744143 0.744168
0.303344 0.753814 0.753767 0.000062 0.753706 0.753829
0.306020 0.763598 0.763513 0.000111 0.763402 0.763623
0.308696 0.773517 0.773395 0.000159 0.773235 0.773554
0.311371 0.783575 0.783415 0.000208 0.783207 0.783623
0.314047 0.793774 0.793576 0.000257 0.793319 0.793832
0.316722 0.804116 0.803880 0.000305 0.803575 0.804185
0.319398 0.814604 0.814330 0.000353 0.813976 0.814683
0.322074 0.825240 0.824928 0.000401 0.824526 0.825329
0.324749 0.836027 0.835677 0.000449 0.835227 0.836126
0.327425 0.846968 0.846579 0.000497 0.846082 0.847076
0.330100 0.858065 0.857638 0.000545 0.857093 0.858182
0.332776 0.869320 0.868855 0.000592 0.868263 0.869447
0.335452 0.880738 0.880235 0.000639 0.879596 0.880874
0.338127 0.892320 0.891779 0.000686 0.891093 0.892465
0.340803 0.904069 0.903491 0.000733 0.902758 0.904224
0.343478 0.915989 0.915373 0.000779 0.914594 0.916153
0.346154 0.928083 0.927429 0.000826 0.926603 0.928255
0.348829 0.940354 0.939662 0.000872 0.938790 0.940534
0.351505 0.952804 0.952075 0.000918 0.951157 0.952993
0.354181 0.965437 0.964671 0.000963 0.963708 0.965634
0.356856 0.978257 0.977454 0.001009 0.976445 0.978462
0.359532 0.991267 0.990426 0.001054 0.989373 0.991480
0.362207 1.004470 1.003592 0.001099 1.002494 1.004691
0.364883 1.017870 1.016956 0.001143 1.015812 1.018099
0.367559 1.031471 1.030519 0.001187 1.029332 1.031707
0.370234 1.045276 1.044288 0.001231 1.043056 1.045519
0.372910 1.059288 1.058264 0.001275 1.056989 1.059539
0.375585 1.073513 1.072452 0.001318 1.071134 1.073771
0.378261 1.087954 1.086857 0.001361 1.085496 1.088218
0.380936 1.102614 1.101481 0.001404 1.100077 1.102885
0.383612 1.117498 1.116330 0.001446 1.114884 1.117777
0.386288 1.132611 1.131407 0.001488 1.129919 1.132896
0.388963 1.147956 1.146718 0.001530 1.145187 1.148248
0.391639 1.163538 1.162265 0.001571 1.160693 1.163836
0.394314 1.179362 1.178054 0.001612 1.176442 1.179666
0.396990 1.195432 1.194089 0.001653 1.192437 1.195742
0.399666 1.211753 1.210376 0.001693 1.208683 1.212069
0.402341 1.228330 1.226919 0.001733 1.225186 1.228652
0.405017 1.245167 1.243723 0.001772 1.241951 1.245495
0.407692 1.262270 1.260793 0.001811 1.258982 1.262604
0.410368 1.279644 1.278134 0.001850 1.276284 1.279984
0.413043 1.297295 1.295752 0.001888 1.293864 1.297640
0.415719 1.315227 1.313652 0.001925 1.311727 1.315578
0.418395 1.333447 1.331840 0.001963 1.329877 1.333803
0.421070 1.351959 1.350321 0.001999 1.348322 1.352321
0.423746 1.370771 1.369102 0.002036 1.367066 1.371138
0.426421 1.389888 1.388188 0.002071 1.386117 1.390259
0.429097 1.409315 1.407585 0.002107 1.405479 1.409692
0.431773 1.429060 1.427301 0.002142 1.425159 1.429442
0.434448 1.449129 1.447340 0.002176 1.445164 1.449516
0.437124 1.469529 1.467711 0.002210 1.465501 1.469920
0.439799 1.490265 1.488419 0.002243 1.486176 1.490662
0.442475 1.511346 1.509471 0.002276 1.507196 1.511747
0.445151 1.532778 1.530876 0.002308 1.528568 1.533184
0.447826 1.554568 1.552639 0.002339 1.550300 1.554979
0.450502 1.576724 1.574770 0.002370 1.572399 1.577140
0.453177 1.599254 1.597274 0.002401 1.594873 1.599675
0.455853 1.622166 1.620160 0.002431 1.617729 1.622591
0.458528 1.645467 1.643437 0.002460 1.640977 1.645897
0.461204 1.669166 1.667112 0.002489 1.664623 1.669601
0.463880 1.693272 1.691194 0.002517 1.688677 1.693711
0.466555 1.717793 1.715692 0.002544 1.713148 1.718236
0.469231 1.742737 1.740614 0.002571 1.738043 1.743185
0.471906 1.768115 1.765971 0.002597 1.763373 1.768568
0.474582 1.793935 1.791770 0.002622 1.789148 1.794393
0.477258 1.820208 1.818023 0.002647 1.815375 1.820670
0.479933 1.846942 1.844738 0.002671 1.842067 1.847409
0.482609 1.874150 1.871926 0.002695 1.869232 1.874621
0.485284 1.901839 1.899598 0.002717 1.896881 1.902316
0.487960 1.930023 1.927765 0.002739 1.925025 1.930504
0.490635 1.958711 1.956436 0.002760 1.953676 1.959197
0.493311 1.987915 1.985625 0.002781 1.982844 1.988405
0.495987 2.017646 2.015342 0.002800 2.012541 2.018142
0.498662 2.047917 2.045599 0.002819 2.042780 2.048418
0.501338 2.078740 2.076409 0.002837 2.073572 2.079246
0.504013 2.110128 2.107784 0.002854 2.104930 2.110639
0.506689 2.142093 2.139738 0.002871 2.136867 2.142609
0.509365 2.174648 2.172283 0.002886 2.169397 2.175170
0.512040 2.207809 2.205434 0.002901 2.202533 2.208336
0.514716 2.241588 2.239205 0.002915 2.236290 2.242120
0.517391 2.276000 2.273610 0.002928 2.270682 2.276538
0.520067 2.311061 2.308664 0.002940 2.305724 2.311605
0.522742 2.346785 2.344384 0.002951 2.341432 2.347335
0.525418 2.383189 2.380783 0.002962 2.377821 2.383745
0.528094 2.420289 2.417880 0.002971 2.414909 2.420851
0.530769 2.458101 2.455690 0.002979 2.452710 2.458669
0.533445 2.496643 2.494231 0.002987 2.491244 2.497218
0.536120 2.535933 2.533521 0.002993 2.530528 2.536514
0.538796 2.575989 2.573579 0.002999 2.570580 2.576577
0.541472 2.616830 2.614422 0.003003 2.611419 2.617425
0.544147 2.658475 2.656071 0.003006 2.653065 2.659078
0.546823 2.700945 2.698546 0.003009 2.695537 2.701555
0.549498 2.744260 2.741867 0.003010 2.738857 2.744877
0.552174 2.788441 2.786056 0.003010 2.783046 2.789066
0.554849 2.833511 2.831135 0.003009 2.828126 2.834144
0.557525 2.879492 2.877126 0.003007 2.874119 2.880134
0.560201 2.926407 2.924053 0.003004 2.921049 2.927057
0.562876 2.974281 2.971940 0.003000 2.968941 2.974940
0.565552 3.023138 3.020812 0.002994 3.017818 3.023807
0.568227 3.073005 3.070695 0.002988 3.067707 3.073682
0.570903 3.123907 3.121614 0.002980 3.118634 3.124594
0.573579 3.175872 3.173598 0.002971 3.170628 3.176569
0.576254 3.228928 3.226675 0.002960 3.223715 3.229636
0.578930 3.283105 3.280874 0.002949 3.277925 3.283823
0.581605 3.338432 3.336225 0.002936 3.333289 3.339161
0.584281 3.394941 3.392759 0.002922 3.389837 3.395681
0.586957 3.452664 3.450509 0.002907 3.447602 3.453415
0.589632 3.511633 3.509507 0.002890 3.506617 3.512397
0.592308 3.571884 3.569788 0.002872 3.566917 3.572660
0.594983 3.633452 3.631389 0.002852 3.628536 3.634241
0.597659 3.696374 3.694344 0.002831 3.691513 3.697175
0.600334 3.760687 3.758693 0.002809 3.755884 3.761502
0.603010 3.826432 3.824476 0.002785 3.821690 3.827261
0.605686 3.893648 3.891731 0.002760 3.888971 3.894492
0.608361 3.962379 3.960503 0.002734 3.957769 3.963237
0.611037 4.032666 4.030834 0.002706 4.028129 4.033540
0.613712 4.104557 4.102770 0.002676 4.100094 4.105446
0.616388 4.178097 4.176358 0.002645 4.173713 4.179003
0.619064 4.253335 4.251645 0.002612 4.249033 4.254258
0.621739 4.330322 4.328683 0.002578 4.326105 4.331262
0.624415 4.409109 4.407524 0.002543 4.404981 4.410067
0.627090 4.489751 4.488221 0.002505 4.485716 4.490727
0.629766 4.572303 4.570831 0.002467 4.568364 4.573298
0.632441 4.656824 4.655412 0.002426 4.652986 4.657838
0.635117 4.743373 4.742024 0.002384 4.739640 4.744409
0.637793 4.832015 4.830730 0.002341 4.828389 4.833071
0.640468 4.922813 4.921595 0.002296 4.919299 4.923891
0.643144 5.015835 5.014686 0.002249 5.012437 5.016935
0.645819 5.111151 5.110074 0.002201 5.107873 5.112275
0.648495 5.208834 5.207831 0.002151 5.205680 5.209983
0.651171 5.308960 5.308034 0.002100 5.305934 5.310134
0.653846 5.411608 5.410761 0.002047 5.408713 5.412808
0.656522 5.516859 5.516093 0.001993 5.514100 5.518087
0.659197 5.624799 5.624117 0.001938 5.622180 5.626055
0.661873 5.735516 5.734921 0.001881 5.733040 5.736802
0.664548 5.849103 5.848597 0.001823 5.846774 5.850420
0.667224 5.965655 5.965241 0.001763 5.963477 5.967004
0.669900 6.085273 6.084953 0.001703 6.083250 6.086657
0.672575 6.208061 6.207838 0.001642 6.206196 6.209481
0.675251 6.334127 6.334004 0.001581 6.332424 6.335585
0.677926 6.463585 6.463565 0.001519 6.462046 6.465084
0.680602 6.596553 6.596639 0.001457 6.595182 6.598096
0.683278 6.733154 6.733349 0.001396 6.731953 6.734745
0.685953 6.873517 6.873823 0.001336 6.872487 6.875159
0.688629 7.017777 7.018196 0.001277 7.016919 7.019474
0.691304 7.166072 7.166609 0.001222 7.165387 7.167830
0.693980 7.318551 7.319207 0.001169 7.318038 7.320377
0.696656 7.475365 7.476145 0.001121 7.475023 7.477266
0.699331 7.636676 7.637581 0.001080 7.636502 7.638661
0.702007 7.802651 7.803685 0.001046 7.802639 7.804731
0.704682 7.973464 7.974630 0.001022 7.973608 7.975651
0.707358 8.149300 8.150601 0.001008 8.149593 8.151608
0.710033 8.330350 8.331789 0.001007 8.330782 8.332795
0.712709 8.516816 8.518395 0.001019 8.517376 8.519415
0.715385 8.708909 8.710632 0.001046 8.709586 8.711678
0.718060 8.906849 8.908719 0.001087 8.907632 8.909806
0.720736 9.110870 9.112889 0.001141 9.111748 9.114030
0.723411 9.321213 9.323385 0.001209 9.322177 9.324594
0.726087 9.538136 9.540464 0.001288 9.539176 9.541752
0.728763 9.761906 9.764393 0.001379 9.763014 9.765771
0.731438 9.992806 9.995454 0.001479 9.993975 9.996933
0.734114 10.231132 10.233945 0.001589 10.232356 10.235533
0.736789 10.477197 10.480177 0.001707 10.478470 10.481883
0.739465 10.731329 10.734478 0.001832 10.732646 10.736311
0.742140 10.993873 10.997196 0.001965 10.995231 10.999161
0.744816 11.265196 11.268693 0.002104 11.266589 11.270798
0.747492 11.545679 11.549355 0.002250 11.547104 11.551605
0.750167 11.835730 11.839585 0.002402 11.837183 11.841988
0.752843 12.135774 12.139813 0.002560 12.137253 12.142373
0.755518 12.446265 12.450488 0.002723 12.447765 12.453211
0.758194 12.767678 12.772088 0.002893 12.769195 12.774980
0.760870 13.100518 13.105117 0.003067 13.102050 13.108184
0.763545 13.445318 13.450107 0.003247 13.446860 13.453354
0.766221 13.802642 13.807624 0.003432 13.804192 13.811057
0.768896 14.173089 14.178265 0.003623 14.174642 14.181888
0.771572 14.557292 14.562662 0.003819 14.558843 14.566482
0.774247 14.955923 14.961489 0.004021 14.957468 14.965509
0.776923 15.369694 15.375456 0.004228 15.371228 15.379684
0.779599 15.799363 15.805321 0.004440 15.800882 15.809761
0.782274 16.245734 16.251889 0.004658 16.247231 16.256546
0.784950 16.709664 16.716014 0.004881 16.711133 16.720894
0.787625 17.192061 17.198606 0.005110 17.193496 17.203715
0.790301 17.693896 17.700635 0.005344 17.695291 17.705979
0.792977 18.216204 18.223133 0.005584 18.217549 18.228717
0.795652 18.760085 18.767204 0.005830 18.761374 18.773033
0.798328 19.326718 19.334022 0.006081 19.327941 19.340104
0.801003 19.917360 19.924846 0.006339 19.918507 19.931185
0.803679 20.533358 20.541021 0.006602 20.534418 20.547623
0.806355 21.176149 21.183984 0.006872 21.177112 21.190856
0.809030 21.847278 21.855278 0.007148 21.848130 21.862426
0.811706 22.548399 22.556556 0.007430 22.549127 22.563986
0.814381 23.281288 23.289594 0.007718 23.281876 23.297312
0.817057 24.047853 24.056298 0.008013 24.048285 24.064310
0.819732 24.850146 24.858719 0.008314 24.850404 24.867033
0.822408 25.690378 25.699066 0.008622 25.690444 25.707688
0.825084 26.570932 26.579719 0.008937 26.570782 26.588656
0.827759 27.494377 27.503248 0.009259 27.493990 27.512507
0.830435 28.463492 28.472428 0.009587 28.462841 28.482015
0.833110 29.481280 29.490261 0.009923 29.480338 29.500184
0.835786 30.550996 30.559997 0.010267 30.549731 30.570264
0.838462 31.676166 31.685162 0.010617 31.674545 31.695780
0.841137 32.860622 32.869584 0.010976 32.858608 32.880560
0.843813 34.108529 34.117423 0.011343 34.106081 34.128766
0.846488 35.424420 35.433210 0.011717 35.421493 35.444928
0.849164 36.813240 36.821885 0.012101 36.809785 36.833986
0.851839 38.280387 38.288842 0.012493 38.276349 38.301335
0.854515 39.831766 39.839979 0.012895 39.827084 39.852874
0.857191 41.473843 41.481758 0.013306 41.468452 41.495064
0.859866 43.213716 43.221269 0.013728 43.207541 43.234997
0.862542 45.059184 45.066304 0.014162 45.052143 45.080466
0.865217 47.018835 47.025443 0.014607 47.010837 47.040050
0.867893 49.102143 49.108152 0.015065 49.093086 49.123217
0.870569 51.319580 51.324890 0.015538 51.309351 51.340428
0.873244 53.682742 53.687243 0.016028 53.671216 53.703271
0.875920 56.204503 56.208070 0.016535 56.191535 56.224606
0.878595 58.899176 58.901672 0.017063 58.884609 58.918735
0.881271 61.782722 61.783991 0.017615 61.766376 61.801605
0.883946 64.872974 64.872842 0.018194 64.854648 64.891035
0.886622 68.189912 68.188181 0.018805 68.169377 68.206986
0.889298 71.755974 71.752424 0.019453 71.732971 71.771877
0.891973 75.596432 75.590813 0.020147 75.570666 75.610960
0.894649 79.739830 79.731859 0.020894 79.710965 79.752752
0.897324 84.218502 84.207860 0.021705 84.186155 84.229564
0.900000 89.069194 89.055519 0.022593 89.032926 89.078112


==> plot_data/ising_mixed_correlator_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.100000 0.002778 0.002863 0.000200 0.002664 0.003063
0.102676 0.002937 0.003026 0.000207 0.002820 0.003233
0.105351 0.003101 0.003195 0.000214 0.002981 0.003409
0.108027 0.003271 0.003368 0.000221 0.003147 0.003589
0.110702 0.003445 0.003546 0.000228 0.003318 0.003774
0.113378 0.003625 0.003729 0.000235 0.003494 0.003964
0.116054 0.003809 0.003917 0.000242 0.003676 0.004159
0.118729 0.003999 0.004111 0.000248 0.003862 0.004359
0.121405 0.004194 0.004309 0.000255 0.004055 0.004564
0.124080 0.004394 0.004513 0.000261 0.004252 0.004774
0.126756 0.004600 0.004722 0.000267 0.004455 0.004990
0.129431 0.004811 0.004937 0.000273 0.004664 0.005210
0.132107 0.005027 0.005157 0.000279 0.004878 0.005436
0.134783 0.005249 0.005382 0.000285 0.005097 0.005667
0.137458 0.005476 0.005613 0.000290 0.005322 0.005903
0.140134 0.005709 0.005849 0.000296 0.005553 0.006144
0.142809 0.005948 0.006091 0.000301 0.005790 0.006391
0.145485 0.006192 0.006338 0.000305 0.006033 0.006643
0.148161 0.006442 0.006591 0.000310 0.006281 0.006901
0.150836 0.006698 0.006850 0.000314 0.006535 0.007164
0.153512 0.006960 0.007114 0.000318 0.006795 0.007432
0.156187 0.007227 0.007384 0.000322 0.007062 0.007706
0.158863 0.007501 0.007660 0.000326 0.007334 0.007986
0.161538 0.007781 0.007942 0.000329 0.007613 0.008271
0.164214 0.008066 0.008230 0.000332 0.007898 0.008562
0.166890 0.008358 0.008524 0.000335 0.008189 0.008858
0.169565 0.008656 0.008823 0.000337 0.008486 0.009161
0.172241 0.008960 0.009129 0.000339 0.008790 0.009469
0.174916 0.009270 0.009441 0.000341 0.009100 0.009782
0.177592 0.009587 0.009760 0.000342 0.009417 0.010102
0.180268 0.009911 0.010084 0.000344 0.009741 0.010428
0.182943 0.010240 0.010415 0.000344 0.010071 0.010759
0.185619 0.010577 0.010752 0.000345 0.010408 0.011097
0.188294 0.010920 0.011096 0.000345 0.010751 0.011441
0.190970 0.011270 0.011446 0.000344 0.011102 0.011790
0.193645 0.011626 0.011803 0.000344 0.011459 0.012147
0.196321 0.011989 0.012166 0.000343 0.011823 0.012509
0.198997 0.012359 0.012536 0.000341 0.012195 0.012877
0.201672 0.012737 0.012913 0.000339 0.012573 0.013252
0.204348 0.013121 0.013297 0.000337 0.012959 0.013634
0.207023 0.013512 0.013687 0.000335 0.013352 0.014022
0.209699 0.013910 0.014085 0.000332 0.013753 0.014416
0.212375 0.014316 0.014489 0.000329 0.014161 0.014818
0.215050 0.014729 0.014901 0.000325 0.014576 0.015226
0.217726 0.015150 0.015319 0.000321 0.014999 0.015640
0.220401 0.015577 0.015745 0.000316 0.015429 0.016062
0.223077 0.016013 0.016179 0.000311 0.015868 0.016490
0.225753 0.016456 0.016620 0.000306 0.016314 0.016926
0.228428 0.016907 0.017068 0.000300 0.016767 0.017368
0.231104 0.017365 0.017524 0.000294 0.017229 0.017818
0.233779 0.017832 0.017987 0.000288 0.017699 0.018275
0.236455 0.018306 0.018458 0.000281 0.018177 0.018739
0.239130 0.018789 0.018937 0.000273 0.018663 0.019210
0.241806 0.019279 0.019424 0.000266 0.019158 0.019689
0.244482 0.019778 0.019918 0.000258 0.019661 0.020176
0.247157 0.020285 0.020421 0.000249 0.020172 0.020670
0.249833 0.020801 0.020932 0.000240 0.020692 0.021172
0.252508 0.021325 0.021451 0.000231 0.021221 0.021682
0.255184 0.021857 0.021979 0.000221 0.021758 0.022200
0.257860 0.022399 0.022515 0.000211 0.022304 0.022726
0.260535 0.022949 0.023059 0.000200 0.022859 0.023259
0.263211 0.023507 0.023612 0.000189 0.023423 0.023801
0.265886 0.024075 0.024174 0.000178 0.023996 0.024352
0.268562 0.024652 0.024744 0.000166 0.024578 0.024911
0.271237 0.025238 0.025324 0.000154 0.025169 0.025478
0.273913 0.025833 0.025912 0.000142 0.025770 0.026054
0.276589 0.026438 0.026509 0.000129 0.026381 0.026638
0.279264 0.027052 0.027116 0.000116 0.027000 0.027232
0.281940 0.027675 0.027732 0.000102 0.027630 0.027834
0.284615 0.028309 0.028357 0.000088 0.028270 0.028445
0.287291 0.028952 0.028992 0.000074 0.028919 0.029066
0.289967 0.029604 0.029637 0.000059 0.029578 0.029696
0.292642 0.030267 0.030291 0.000044 0.030248 0.030335
0.295318 0.030940 0.030956 0.000028 0.030927 0.030984
0.297993 0.031624 0.031630 0.000012 0.031617 0.031642
0.300669 0.032317 0.032314 0.000004 0.032310 0.032318
0.303344 0.033021 0.033008 0.000020 0.032988 0.033029
0.306020 0.033736 0.033713 0.000037 0.033676 0.033751
0.308696 0.034461 0.034429 0.000054 0.034374 0.034483
0.311371 0.035198 0.035155 0.000072 0.035083 0.035226
0.314047 0.035945 0.035891 0.000090 0.035802 0.035981
0.316722 0.036703 0.036639 0.000108 0.036531 0.036747
0.319398 0.037472 0.037397 0.000126 0.037271 0.037524
0.322074 0.038253 0.038167 0.000145 0.038022 0.038312
0.324749 0.039045 0.038948 0.000164 0.038784 0.039112
0.327425 0.039849 0.039740 0.000183 0.039557 0.039924
0.330100 0.040665 0.040544 0.000203 0.040341 0.040747
0.332776 0.041493 0.041360 0.000223 0.041137 0.041583
0.335452 0.042332 0.042188 0.000243 0.041944 0.042431
0.338127 0.043184 0.043027 0.000264 0.042763 0.043291
0.340803 0.044048 0.043879 0.000284 0.043594 0.044163
0.343478 0.044925 0.044743 0.000305 0.044437 0.045048
0.346154 0.045814 0.045619 0.000326 0.045293 0.045945
0.348829 0.046717 0.046508 0.000348 0.046160 0.046856
0.351505 0.047632 0.047410 0.000369 0.047040 0.047779
0.354181 0.048560 0.048325 0.000391 0.047933 0.048716
0.356856 0.049502 0.049252 0.000413 0.048839 0.049666
0.359532 0.050456 0.050194 0.000436 0.049758 0.050629
0.362207 0.051425 0.051148 0.000458 0.050690 0.051606
0.364883 0.052407 0.052117 0.000481 0.051636 0.052597
0.367559 0.053404 0.053099 0.000504 0.052595 0.053602
0.370234 0.054414 0.054095 0.000527 0.053568 0.054621
0.372910 0.055439 0.055105 0.000550 0.054555 0.055655
0.375585 0.056479 0.056130 0.000573 0.055557 0.056703
0.378261 0.057533 0.057169 0.000596 0.056573 0.057765
0.380936 0.058602 0.058223 0.000620 0.057603 0.058843
0.383612 0.059686 0.059292 0.000644 0.058648 0.059936
0.386288 0.060785 0.060376 0.000667 0.059709 0.061044
0.388963 0.061900 0.061476 0.000691 0.060784 0.062167
0.391639 0.063030 0.062591 0.000715 0.061876 0.063306
0.394314 0.064177 0.063722 0.000739 0.062983 0.064461
0.396990 0.065339 0.064869 0.000763 0.064105 0.065632
0.399666 0.066518 0.066032 0.000788 0.065244 0.066820
0.402341 0.067714 0.067212 0.000812 0.066400 0.068024
0.405017 0.068926 0.068408 0.000836 0.067572 0.069244
0.407692 0.070155 0.069622 0.000861 0.068761 0.070482
0.410368 0.071401 0.070852 0.000885 0.069967 0.071737
0.413043 0.072665 0.072100 0.000909 0.071191 0.073009
0.415719 0.073947 0.073366 0.000934 0.072432 0.074299
0.418395 0.075246 0.074649 0.000958 0.073691 0.075607
0.421070 0.076564 0.075951 0.000982 0.074969 0.076933
0.423746 0.077900 0.077271 0.001006 0.076264 0.078277
0.426421 0.079255 0.078610 0.001031 0.077579 0.079640
0.429097 0.080629 0.079967 0.001055 0.078913 0.081022
0.431773 0.082022 0.081344 0.001079 0.080265 0.082423
0.434448 0.083434 0.082741 0.001103 0.081638 0.083844
0.437124 0.084866 0.084157 0.001127 0.083030 0.085284
0.439799 0.086319 0.085594 0.001151 0.084443 0.086744
0.442475 0.087792 0.087050 0.001174 0.085876 0.088225
0.445151 0.089285 0.088528 0.001198 0.087330 0.089726
0.447826 0.090799 0.090027 0.001221 0.088805 0.091248
0.450502 0.092335 0.091546 0.001245 0.090302 0.092791
0.453177 0.093892 0.093088 0.001268 0.091820 0.094356
0.455853 0.095471 0.094651 0.001291 0.093361 0.095942
0.458528 0.097073 0.096237 0.001313 0.094924 0.097550
0.461204 0.098697 0.097846 0.001336 0.096510 0.099181
0.463880 0.100343 0.099477 0.001358 0.098119 0.100835
0.466555 0.102013 0.101132 0.001380 0.099752 0.102512
0.469231 0.103707 0.102810 0.001402 0.101408 0.104212
0.471906 0.105424 0.104513 0.001423 0.103089 0.105936
0.474582 0.107166 0.106240 0.001445 0.104795 0.107684
0.477258 0.108933 0.107992 0.001466 0.106526 0.109457
0.479933 0.110724 0.109769 0.001486 0.108282 0.111255
0.482609 0.112541 0.111571 0.001507 0.110065 0.113078
0.485284 0.114384 0.113400 0.001526 0.111873 0.114926
0.487960 0.116253 0.115255 0.001546 0.113709 0.116801
0.490635 0.118149 0.117137 0.001565 0.115572 0.118702
0.493311 0.120072 0.119046 0.001584 0.117462 0.120631
0.495987 0.122022 0.120983 0.001603 0.119381 0.122586
0.498662 0.124000 0.122949 0.001621 0.121328 0.124569
0.501338 0.126007 0.124943 0.001638 0.123304 0.126581
0.504013 0.128043 0.126966 0.001655 0.125310 0.128621
0.506689 0.130107 0.129018 0.001672 0.127346 0.130690
0.509365 0.132202 0.131101 0.001688 0.129413 0.132789
0.512040 0.134327 0.133214 0.001704 0.131510 0.134918
0.514716 0.136483 0.135359 0.001719 0.133640 0.137078
0.517391 0.138670 0.137535 0.001734 0.135801 0.139269
0.520067 0.140889 0.139743 0.001748 0.137995 0.141491
0.522742 0.143141 0.141984 0.001761 0.140223 0.143745
0.525418 0.145425 0.144258 0.001774 0.142484 0.146033
0.528094 0.147743 0.146567 0.001786 0.144780 0.148353
0.530769 0.150095 0.148909 0.001798 0.147111 0.150707
0.533445 0.152481 0.151287 0.001809 0.149478 0.153096
0.536120 0.154903 0.153700 0.001819 0.151881 0.155519
0.538796 0.157360 0.156150 0.001829 0.154321 0.157978
0.541472 0.159855 0.158636 0.001838 0.156798 0.160474
0.544147 0.162386 0.161160 0.001846 0.159314 0.163006
0.546823 0.164955 0.163723 0.001853 0.161869 0.165576
0.549498 0.167562 0.166324 0.001860 0.164464 0.168184
0.552174 0.170209 0.168965 0.001866 0.167099 0.170830
0.554849 0.172895 0.171646 0.001871 0.169776 0.173517
0.557525 0.175623 0.174369 0.001875 0.172494 0.176243
0.560201 0.178391 0.177133 0.001878 0.175255 0.179011
0.562876 0.181201 0.179940 0.001880 0.178060 0.181820
0.565552 0.184055 0.182790 0.001881 0.180909 0.184672
0.568227 0.186952 0.185685 0.001882 0.183803 0.187567
0.570903 0.189893 0.188625 0.001881 0.186743 0.190506
0.573579 0.192880 0.191610 0.001880 0.189731 0.193490
0.576254 0.195913 0.194643 0.001877 0.192766 0.196520
0.578930 0.198993 0.197723 0.001873 0.195850 0.199597
0.581605 0.202121 0.200852 0.001869 0.198983 0.202721
0.584281 0.205297 0.204031 0.001863 0.202168 0.205893
0.586957 0.208524 0.207260 0.001856 0.205404 0.209115
0.589632 0.211801 0.210540 0.001847 0.208693 0.212388
0.592308 0.215131 0.213873 0.001838 0.212035 0.215711
0.594983 0.218513 0.217260 0.001827 0.215433 0.219087
0.597659 0.221949 0.220702 0.001815 0.218886 0.222517
0.600334 0.225439 0.224199 0.001802 0.222397 0.226001
0.603010 0.228986 0.227753 0.001787 0.225966 0.229541
0.605686 0.232590 0.231366 0.001771 0.229594 0.233137
0.608361 0.236253 0.235037 0.001754 0.233283 0.236791
0.611037 0.239975 0.238769 0.001735 0.237034 0.240505
0.613712 0.243758 0.242563 0.001715 0.240849 0.244278
0.616388 0.247603 0.246420 0.001693 0.244727 0.248113
0.619064 0.251512 0.250342 0.001670 0.248672 0.252012
0.621739 0.255485 0.254329 0.001645 0.252685 0.255974
0.624415 0.259524 0.258384 0.001618 0.256766 0.260002
0.627090 0.263631 0.262507 0.001590 0.260918 0.264097
0.629766 0.267807 0.266700 0.001559 0.265141 0.268260
0.632441 0.272053 0.270966 0.001528 0.269438 0.272493
0.635117 0.276372 0.275304 0.001494 0.273810 0.276798
0.637793 0.280764 0.279717 0.001458 0.278259 0.281176
0.640468 0.285232 0.284207 0.001421 0.282786 0.285628
0.643144 0.289776 0.288775 0.001382 0.287394 0.290157
0.645819 0.294400 0.293424 0.001340 0.292083 0.294764
0.648495 0.299104 0.298154 0.001297 0.296857 0.299451
0.651171 0.303890 0.302968 0.001251 0.301717 0.304219
0.653846 0.308761 0.307868 0.001203 0.306664 0.309071
0.656522 0.313718 0.312855 0.001153 0.311702 0.314009
0.659197 0.318763 0.317933 0.001101 0.316832 0.319034
0.661873 0.323899 0.323102 0.001047 0.322056 0.324149
0.664548 0.329127 0.328366 0.000990 0.327376 0.329356
0.667224 0.334450 0.333726 0.000930 0.332796 0.334657
0.669900 0.339871 0.339185 0.000868 0.338317 0.340054
0.672575 0.345390 0.344746 0.000804 0.343942 0.345550
0.675251 0.351012 0.350410 0.000737 0.349673 0.351147
0.677926 0.356739 0.356180 0.000667 0.355513 0.356848
0.680602 0.362572 0.362060 0.000595 0.361464 0.362655
0.683278 0.368515 0.368051 0.000520 0.367531 0.368571
0.685953 0.374571 0.374157 0.000443 0.373714 0.374600
0.688629 0.380743 0.380380 0.000363 0.380017 0.380743
0.691304 0.387033 0.386725 0.000281 0.386443 0.387006
0.693980 0.393445 0.393193 0.000200 0.392993 0.393393
0.696656 0.399982 0.399788 0.000126 0.399662 0.399914
0.699331 0.406647 0.406514 0.000092 0.406422 0.406606
0.702007 0.413443 0.413374 0.000141 0.413233 0.413515
0.704682 0.420375 0.420371 0.000229 0.420142 0.420600
0.707358 0.427446 0.427510 0.000329 0.427182 0.427839
0.710033 0.434660 0.434795 0.000435 0.434360 0.435230
0.712709 0.442021 0.442229 0.000547 0.441682 0.442776
0.715385 0.449532 0.449817 0.000663 0.449153 0.450480
0.718060 0.457199 0.457562 0.000784 0.456778 0.458347
0.720736 0.465026 0.465471 0.000910 0.464561 0.466380
0.723411 0.473017 0.473546 0.001040 0.472507 0.474586
0.726087 0.481177 0.481794 0.001174 0.480620 0.482969
0.728763 0.489511 0.490220 0.001314 0.488906 0.491534
0.731438 0.498025 0.498828 0.001458 0.497370 0.500286
0.734114 0.506723 0.507624 0.001608 0.506017 0.509232
0.736789 0.515612 0.516614 0.001762 0.514852 0.518376
0.739465 0.524697 0.525804 0.001922 0.523882 0.527726
0.742140 0.533985 0.535200 0.002087 0.533113 0.537288
0.744816 0.543481 0.544809 0.002258 0.542551 0.547067
0.747492 0.553193 0.554637 0.002435 0.552202 0.557072
0.750167 0.563128 0.564692 0.002618 0.562074 0.567310
0.752843 0.573291 0.574980 0.002807 0.572173 0.577787
0.755518 0.583692 0.585510 0.003003 0.582507 0.588513
0.758194 0.594338 0.596289 0.003205 0.593085 0.599494
0.760870 0.605237 0.607326 0.003414 0.603913 0.610740
0.763545 0.616398 0.618630 0.003630 0.615000 0.622260
0.766221 0.627830 0.630210 0.003853 0.626356 0.634063
0.768896 0.639541 0.642075 0.004084 0.637990 0.646159
0.771572 0.651543 0.654235 0.004323 0.649912 0.658558
0.774247 0.663846 0.666701 0.004570 0.662131 0.671271
0.776923 0.676459 0.679484 0.004826 0.674658 0.684309
0.779599 0.689395 0.692595 0.005090 0.687505 0.697685
0.782274 0.702665 0.706047 0.005363 0.700684 0.711410
0.784950 0.716282 0.719852 0.005646 0.714207 0.725498
0.787625 0.730259 0.734024 0.005938 0.728086 0.739962
0.790301 0.744610 0.748576 0.006241 0.742336 0.754817
0.792977 0.759349 0.763524 0.006554 0.756970 0.770078
0.795652 0.774491 0.778883 0.006878 0.772005 0.785761
0.798328 0.790053 0.794669 0.007213 0.787456 0.801882
0.801003 0.806052 0.810899 0.007561 0.803339 0.818460
0.803679 0.822504 0.827593 0.007920 0.819672 0.835513
0.806355 0.839430 0.844768 0.008293 0.836475 0.853060
0.809030 0.856849 0.862445 0.008679 0.853766 0.871123
0.811706 0.874782 0.880645 0.009078 0.871567 0.889724
0.814381 0.893252 0.899392 0.009493 0.889900 0.908885
0.817057 0.912281 0.918709 0.009922 0.908787 0.928632
0.819732 0.931894 0.938622 0.010368 0.928254 0.948989
0.822408 0.952119 0.959157 0.010830 0.948327 0.969986
0.825084 0.972983 0.980342 0.011309 0.969033 0.991652
0.827759 0.994517 1.002210 0.011807 0.990403 1.014016
0.830435 1.016750 1.024790 0.012324 1.012467 1.037114
0.833110 1.039718 1.048119 0.012860 1.035259 1.060979
0.835786 1.063457 1.072232 0.013418 1.058814 1.085650
0.838462 1.088004 1.097168 0.013997 1.083171 1.111166
0.841137 1.113400 1.122970 0.014600 1.108370 1.137570
0.843813 1.139689 1.149681 0.015227 1.134454 1.164908
0.846488 1.166918 1.177349 0.015879 1.161469 1.193228
0.849164 1.195137 1.206025 0.016559 1.189466 1.222583
0.851839 1.224399 1.235763 0.017266 1.218497 1.253029
0.854515 1.254762 1.266623 0.018004 1.248618 1.284627
0.857191 1.286288 1.298666 0.018773 1.279893 1.317440
0.859866 1.319043 1.331962 0.019576 1.312386 1.351538
0.862542 1.353099 1.366583 0.020414 1.346168 1.386997
0.865217 1.388534 1.402608 0.021290 1.381318 1.423898
0.867893 1.425432 1.440122 0.022206 1.417916 1.462328
0.870569 1.463882 1.479218 0.023163 1.456054 1.502381
0.873244 1.503984 1.519995 0.024166 1.495829 1.544162
0.875920 1.545845 1.562564 0.025217 1.537347 1.587780
0.878595 1.589580 1.607041 0.026318 1.580722 1.633359
0.881271 1.635316 1.653556 0.027475 1.626081 1.681031
0.883946 1.683192 1.702250 0.028689 1.673561 1.730939
0.886622 1.733359 1.753278 0.029966 1.723312 1.783244
0.889298 1.785984 1.806808 0.031310 1.775498 1.838118
0.891973 1.841248 1.863026 0.032725 1.830301 1.895752
0.894649 1.899354 1.922138 0.034219 1.887919 1.956356
0.897324 1.960522 1.984368 0.035795 1.948573 2.020164
0.900000 2.025000 2.049969 0.037462 2.012507 2.087431


==> plot_data/ising_mixed_correlator_histogram_f_z0.499.dat <==
BinCenter Count
2.031609 1.000000
2.032524 0.000000
2.033439 0.000000
2.034354 1.000000
2.035270 0.000000
2.036185 1.000000
2.037100 0.000000
2.038015 0.000000
2.038930 1.000000
2.039846 1.000000
2.040761 2.000000
2.041676 1.000000
2.042591 2.000000
2.043507 9.000000
2.044422 7.000000
2.045337 8.000000
2.046252 28.000000
2.047167 22.000000
2.048083 13.000000
2.048998 3.000000


==> plot_data/ising_mixed_correlator_histogram_g_z0.499.dat <==
BinCenter Count
0.115108 1.000000
0.115612 0.000000
0.116116 1.000000
0.116620 0.000000
0.117124 0.000000
0.117628 1.000000
0.118132 0.000000
0.118637 0.000000
0.119141 1.000000
0.119645 1.000000
0.120149 1.000000
0.120653 2.000000
0.121157 1.000000
0.121661 11.000000
0.122165 6.000000
0.122669 5.000000
0.123173 10.000000
0.123677 38.000000
0.124181 18.000000
0.124685 3.000000


==> plot_data/ising_mixed_correlator_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.100000 0.174620 0.272980 -0.098360 0.447599
0.102676 0.172791 0.269294 -0.096503 0.442085
0.105351 0.170927 0.265577 -0.094650 0.436503
0.108027 0.169028 0.261831 -0.092804 0.430859
0.110702 0.167096 0.258059 -0.090963 0.425155
0.113378 0.165132 0.254263 -0.089131 0.419394
0.116054 0.163137 0.250443 -0.087306 0.413580
0.118729 0.161113 0.246603 -0.085491 0.407716
0.121405 0.159059 0.242744 -0.083685 0.401804
0.124080 0.156979 0.238868 -0.081889 0.395847
0.126756 0.154872 0.234976 -0.080104 0.389847
0.129431 0.152739 0.231069 -0.078330 0.383808
0.132107 0.150582 0.227150 -0.076568 0.377732
0.134783 0.148401 0.223220 -0.074819 0.371621
0.137458 0.146198 0.219280 -0.073082 0.365477
0.140134 0.143972 0.215331 -0.071359 0.359303
0.142809 0.141726 0.211375 -0.069649 0.353101
0.145485 0.139460 0.207413 -0.067954 0.346873
0.148161 0.137174 0.203447 -0.066272 0.340621
0.150836 0.134871 0.199477 -0.064606 0.334347
0.153512 0.132549 0.195504 -0.062955 0.328054
0.156187 0.130211 0.191531 -0.061320 0.321742
0.158863 0.127857 0.187557 -0.059700 0.315415
0.161538 0.125489 0.183585 -0.058096 0.309073
0.164214 0.123105 0.179614 -0.056509 0.302719
0.166890 0.120709 0.175646 -0.054938 0.296355
0.169565 0.118299 0.171683 -0.053384 0.289982
0.172241 0.115878 0.167724 -0.051847 0.283602
0.174916 0.113445 0.163772 -0.050327 0.277217
0.177592 0.111002 0.159827 -0.048825 0.270829
0.180268 0.108549 0.155889 -0.047340 0.264438
0.182943 0.106087 0.151960 -0.045873 0.258048
0.185619 0.103617 0.148041 -0.044424 0.251659
0.188294 0.101140 0.144133 -0.042993 0.245273
0.190970 0.098656 0.140236 -0.041581 0.238892
0.193645 0.096165 0.136351 -0.040186 0.232517
0.196321 0.093669 0.132480 -0.038810 0.226149
0.198997 0.091169 0.128622 -0.037453 0.219791
0.201672 0.088665 0.124779 -0.036114 0.213444
0.204348 0.086158 0.120952 -0.034795 0.207110
0.207023 0.083648 0.117141 -0.033493 0.200789
0.209699 0.081136 0.113347 -0.032211 0.194483
0.212375 0.078623 0.109571 -0.030948 0.188194
0.215050 0.076110 0.105814 -0.029704 0.181924
0.217726 0.073597 0.102075 -0.028478 0.175672
0.220401 0.071085 0.098357 -0.027272 0.169442
0.223077 0.068575 0.094660 -0.026085 0.163235
0.225753 0.066067 0.090984 -0.024917 0.157051
0.228428 0.063562 0.087330 -0.023768 0.150892
0.231104 0.061061 0.083699 -0.022638 0.144760
0.233779 0.058564 0.080092 -0.021527 0.138656
0.236455 0.056073 0.076508 -0.020435 0.132581
0.239130 0.053587 0.072950 -0.019363 0.126536
0.241806 0.051107 0.069416 -0.018309 0.120524
0.244482 0.048635 0.065909 -0.017274 0.114544
0.247157 0.046170 0.062429 -0.016259 0.108599
0.249833 0.043714 0.058976 -0.015262 0.102689
0.252508 0.041266 0.055550 -0.014284 0.096816
0.255184 0.038829 0.052153 -0.013325 0.090982
0.257860 0.036401 0.048786 -0.012384 0.085187
0.260535 0.033985 0.045447 -0.011462 0.079432
0.263211 0.031580 0.042139 -0.010559 0.073720
0.265886 0.029188 0.038862 -0.009674 0.068050
0.268562 0.026808 0.035616 -0.008808 0.062424
0.271237 0.024442 0.032402 -0.007960 0.056844
0.273913 0.022090 0.029220 -0.007130 0.051310
0.276589 0.019753 0.026071 -0.006318 0.045824
0.279264 0.017431 0.022955 -0.005524 0.040387
0.281940 0.015126 0.019874 -0.004748 0.034999
0.284615 0.012836 0.016826 -0.003990 0.029663
0.287291 0.010564 0.013814 -0.003249 0.024378
0.289967 0.008310 0.010836 -0.002526 0.019147
0.292642 0.006075 0.007895 -0.001820 0.013969
0.295318 0.003858 0.004990 -0.001132 0.008848
0.297993 0.001661 0.002124 -0.000463 0.003784
0.300669 -0.000516 0.000728 -0.001244 0.000211
0.303344 -0.002673 0.003511 -0.006184 0.000838
0.306020 -0.004808 0.006266 -0.011074 0.001458
0.308696 -0.006921 0.008984 -0.015905 0.002063
0.311371 -0.009012 0.011664 -0.020676 0.002652
0.314047 -0.011080 0.014304 -0.025384 0.003224
0.316722 -0.013124 0.016906 -0.030030 0.003781
0.319398 -0.015145 0.019467 -0.034612 0.004323
0.322074 -0.017140 0.021989 -0.039130 0.004849
0.324749 -0.019111 0.024470 -0.043582 0.005359
0.327425 -0.021056 0.026911 -0.047967 0.005855
0.330100 -0.022975 0.029311 -0.052286 0.006335
0.332776 -0.024868 0.031669 -0.056537 0.006801
0.335452 -0.026733 0.033986 -0.060719 0.007252
0.338127 -0.028571 0.036260 -0.064831 0.007689
0.340803 -0.030381 0.038493 -0.068874 0.008112
0.343478 -0.032162 0.040683 -0.072845 0.008521
0.346154 -0.033914 0.042831 -0.076745 0.008916
0.348829 -0.035637 0.044935 -0.080573 0.009298
0.351505 -0.037330 0.046997 -0.084327 0.009666
0.354181 -0.038993 0.049015 -0.088008 0.010022
0.356856 -0.040625 0.050990 -0.091615 0.010365
0.359532 -0.042226 0.052920 -0.095146 0.010695
0.362207 -0.043795 0.054808 -0.098603 0.011012
0.364883 -0.045332 0.056650 -0.101983 0.011318
0.367559 -0.046837 0.058449 -0.105287 0.011612
0.370234 -0.048310 0.060204 -0.108513 0.011894
0.372910 -0.049749 0.061913 -0.111662 0.012164
0.375585 -0.051155 0.063579 -0.114734 0.012424
0.378261 -0.052527 0.065199 -0.117726 0.012672
0.380936 -0.053865 0.066775 -0.120640 0.012910
0.383612 -0.055168 0.068306 -0.123474 0.013137
0.386288 -0.056437 0.069792 -0.126229 0.013355
0.388963 -0.057671 0.071233 -0.128904 0.013562
0.391639 -0.058869 0.072628 -0.131498 0.013759
0.394314 -0.060032 0.073979 -0.134011 0.013947
0.396990 -0.061159 0.075285 -0.136444 0.014125
0.399666 -0.062250 0.076545 -0.138795 0.014295
0.402341 -0.063304 0.077760 -0.141065 0.014456
0.405017 -0.064322 0.078930 -0.143253 0.014608
0.407692 -0.065303 0.080056 -0.145359 0.014752
0.410368 -0.066247 0.081136 -0.147383 0.014888
0.413043 -0.067154 0.082171 -0.149325 0.015017
0.415719 -0.068023 0.083161 -0.151184 0.015137
0.418395 -0.068855 0.084106 -0.152961 0.015251
0.421070 -0.069649 0.085006 -0.154656 0.015357
0.423746 -0.070405 0.085862 -0.156268 0.015457
0.426421 -0.071124 0.086674 -0.157797 0.015550
0.429097 -0.071804 0.087440 -0.159244 0.015637
0.431773 -0.072446 0.088163 -0.160609 0.015717
0.434448 -0.073049 0.088841 -0.161891 0.015792
0.437124 -0.073615 0.089476 -0.163091 0.015861
0.439799 -0.074141 0.090067 -0.164208 0.015925
0.442475 -0.074630 0.090614 -0.165243 0.015984
0.445151 -0.075080 0.091117 -0.166197 0.016038
0.447826 -0.075491 0.091578 -0.167069 0.016087
0.450502 -0.075864 0.091995 -0.167859 0.016132
0.453177 -0.076198 0.092370 -0.168568 0.016172
0.455853 -0.076494 0.092703 -0.169197 0.016209
0.458528 -0.076751 0.092993 -0.169744 0.016242
0.461204 -0.076970 0.093241 -0.170211 0.016271
0.463880 -0.077151 0.093448 -0.170599 0.016297
0.466555 -0.077293 0.093613 -0.170906 0.016320
0.469231 -0.077398 0.093737 -0.171135 0.016339
0.471906 -0.077464 0.093821 -0.171284 0.016357
0.474582 -0.077492 0.093864 -0.171356 0.016371
0.477258 -0.077483 0.093867 -0.171350 0.016384
0.479933 -0.077436 0.093830 -0.171266 0.016394
0.482609 -0.077352 0.093754 -0.171106 0.016403
0.485284 -0.077230 0.093640 -0.170869 0.016410
0.487960 -0.077071 0.093486 -0.170558 0.016415
0.490635 -0.076876 0.093295 -0.170171 0.016419
0.493311 -0.076644 0.093066 -0.169709 0.016422
0.495987 -0.076375 0.092799 -0.169175 0.016424
0.498662 -0.076071 0.092496 -0.168567 0.016425
0.501338 -0.075731 0.092156 -0.167887 0.016425
0.504013 -0.075355 0.091781 -0.167136 0.016425
0.506689 -0.074944 0.091369 -0.166314 0.016425
0.509365 -0.074499 0.090923 -0.165422 0.016425
0.512040 -0.074019 0.090443 -0.164461 0.016424
0.514716 -0.073504 0.089928 -0.163432 0.016424
0.517391 -0.072956 0.089380 -0.162336 0.016424
0.520067 -0.072375 0.088799 -0.161174 0.016424
0.522742 -0.071760 0.088186 -0.159946 0.016426
0.525418 -0.071113 0.087540 -0.158653 0.016427
0.528094 -0.070434 0.086863 -0.157297 0.016430
0.530769 -0.069723 0.086156 -0.155879 0.016433
0.533445 -0.068980 0.085418 -0.154399 0.016438
0.536120 -0.068207 0.084651 -0.152858 0.016444
0.538796 -0.067404 0.083854 -0.151258 0.016451
0.541472 -0.066571 0.083030 -0.149600 0.016459
0.544147 -0.065708 0.082177 -0.147885 0.016469
0.546823 -0.064817 0.081297 -0.146114 0.016480
0.549498 -0.063898 0.080391 -0.144288 0.016493
0.552174 -0.062951 0.079458 -0.142409 0.016507
0.554849 -0.061976 0.078500 -0.140477 0.016524
0.557525 -0.060976 0.077518 -0.138493 0.016542
0.560201 -0.059949 0.076511 -0.136460 0.016562
0.562876 -0.058897 0.075481 -0.134378 0.016584
0.565552 -0.057821 0.074429 -0.132249 0.016608
0.568227 -0.056720 0.073354 -0.130074 0.016634
0.570903 -0.055596 0.072258 -0.127854 0.016663
0.573579 -0.054449 0.071142 -0.125591 0.016693
0.576254 -0.053280 0.070006 -0.123286 0.016725
0.578930 -0.052090 0.068850 -0.120940 0.016760
0.581605 -0.050879 0.067676 -0.118555 0.016797
0.584281 -0.049648 0.066484 -0.116133 0.016836
0.586957 -0.048398 0.065276 -0.113674 0.016878
0.589632 -0.047130 0.064051 -0.111180 0.016921
0.592308 -0.045843 0.062810 -0.108654 0.016967
0.594983 -0.044540 0.061555 -0.106095 0.017016
0.597659 -0.043220 0.060286 -0.103506 0.017066
0.600334 -0.041885 0.059004 -0.100889 0.017119
0.603010 -0.040535 0.057709 -0.098245 0.017174
0.605686 -0.039172 0.056403 -0.095575 0.017232
0.608361 -0.037795 0.055086 -0.092881 0.017292
0.611037 -0.036406 0.053760 -0.090166 0.017354
0.613712 -0.035005 0.052424 -0.087429 0.017418
0.616388 -0.033594 0.051080 -0.084674 0.017485
0.619064 -0.032174 0.049728 -0.081902 0.017555
0.621739 -0.030744 0.048371 -0.079115 0.017627
0.624415 -0.029306 0.047007 -0.076314 0.017701
0.627090 -0.027861 0.045639 -0.073501 0.017778
0.629766 -0.026410 0.044268 -0.070678 0.017857
0.632441 -0.024954 0.042893 -0.067847 0.017940
0.635117 -0.023493 0.041517 -0.065010 0.018025
0.637793 -0.022028 0.040141 -0.062169 0.018113
0.640468 -0.020561 0.038765 -0.059326 0.018204
0.643144 -0.019092 0.037390 -0.056482 0.018298
0.645819 -0.017622 0.036018 -0.053640 0.018396
0.648495 -0.016152 0.034651 -0.050803 0.018498
0.651171 -0.014684 0.033288 -0.047972 0.018605
0.653846 -0.013217 0.031933 -0.045150 0.018716
0.656522 -0.011753 0.030586 -0.042339 0.018833
0.659197 -0.010293 0.029249 -0.039541 0.018956
0.661873 -0.008838 0.027923 -0.036761 0.019086
0.664548 -0.007388 0.026612 -0.034000 0.019224
0.667224 -0.005946 0.025317 -0.031262 0.019371
0.669900 -0.004511 0.024040 -0.028550 0.019529
0.672575 -0.003084 0.022785 -0.025869 0.019700
0.675251 -0.001668 0.021554 -0.023222 0.019886
0.677926 -0.000262 0.020352 -0.020614 0.020091
0.680602 0.001132 0.019184 -0.018051 0.020316
0.683278 0.002514 0.018053 -0.015539 0.020567
0.685953 0.003882 0.016967 -0.013085 0.020849
0.688629 0.005236 0.015933 -0.010697 0.021168
0.691304 0.006573 0.014959 -0.008385 0.021532
0.693980 0.007895 0.014054 -0.006160 0.021949
0.696656 0.009198 0.013232 -0.004034 0.022430
0.699331 0.010483 0.012504 -0.002021 0.022987
0.702007 0.011749 0.011883 -0.000135 0.023632
0.704682 0.012993 0.011384 0.001610 0.024377
0.707358 0.014217 0.011017 0.003200 0.025234
0.710033 0.015417 0.010791 0.004626 0.026209
0.712709 0.016594 0.010711 0.005884 0.027305
0.715385 0.017747 0.010772 0.006975 0.028519
0.718060 0.018874 0.010968 0.007905 0.029842
0.720736 0.019974 0.011286 0.008688 0.031260
0.723411 0.021047 0.011710 0.009337 0.032757
0.726087 0.022091 0.012224 0.009868 0.034315
0.728763 0.023106 0.012810 0.010295 0.035916
0.731438 0.024090 0.013455 0.010634 0.037545
0.734114 0.025042 0.014146 0.010897 0.039188
0.736789 0.025962 0.014870 0.011092 0.040832
0.739465 0.026849 0.015618 0.011230 0.042467
0.742140 0.027701 0.016383 0.011317 0.044084
0.744816 0.028517 0.017158 0.011359 0.045675
0.747492 0.029297 0.017937 0.011361 0.047234
0.750167 0.030040 0.018715 0.011325 0.048755
0.752843 0.030744 0.019489 0.011256 0.050233
0.755518 0.031409 0.020254 0.011155 0.051663
0.758194 0.032034 0.021010 0.011024 0.053043
0.760870 0.032617 0.021752 0.010865 0.054369
0.763545 0.033158 0.022478 0.010680 0.055637
0.766221 0.033656 0.023188 0.010468 0.056844
0.768896 0.034110 0.023879 0.010231 0.057989
0.771572 0.034519 0.024550 0.009970 0.059069
0.774247 0.034882 0.025199 0.009683 0.060081
0.776923 0.035199 0.025826 0.009373 0.061024
0.779599 0.035467 0.026429 0.009038 0.061896
0.782274 0.035687 0.027007 0.008680 0.062694
0.784950 0.035857 0.027560 0.008297 0.063417
0.787625 0.035977 0.028087 0.007890 0.064063
0.790301 0.036045 0.028586 0.007459 0.064632
0.792977 0.036061 0.029059 0.007003 0.065120
0.795652 0.036024 0.029503 0.006522 0.065527
0.798328 0.035934 0.029918 0.006015 0.065852
0.801003 0.035788 0.030305 0.005483 0.066093
0.803679 0.035587 0.030662 0.004925 0.066248
0.806355 0.035329 0.030989 0.004340 0.066317
0.809030 0.035013 0.031285 0.003728 0.066299
0.811706 0.034640 0.031551 0.003089 0.066191
0.814381 0.034208 0.031786 0.002422 0.065994
0.817057 0.033716 0.031990 0.001725 0.065706
0.819732 0.033163 0.032163 0.001000 0.065326
0.822408 0.032549 0.032304 0.000244 0.064853
0.825084 0.031872 0.032414 -0.000542 0.064287
0.827759 0.031133 0.032493 -0.001360 0.063626
0.830435 0.030330 0.032540 -0.002210 0.062870
0.833110 0.029463 0.032555 -0.003093 0.062018
0.835786 0.028530 0.032539 -0.004010 0.061069
0.838462 0.027531 0.032493 -0.004961 0.060024
0.841137 0.026466 0.032415 -0.005949 0.058881
0.843813 0.025333 0.032307 -0.006974 0.057640
0.846488 0.024133 0.032169 -0.008036 0.056301
0.849164 0.022863 0.032001 -0.009138 0.054864
0.851839 0.021524 0.031805 -0.010281 0.053329
0.854515 0.020115 0.031580 -0.011465 0.051695
0.857191 0.018635 0.031328 -0.012694 0.049963
0.859866 0.017083 0.031050 -0.013967 0.048133
0.862542 0.015459 0.030746 -0.015287 0.046206
0.865217 0.013763 0.030419 -0.016656 0.044182
0.867893 0.011993 0.030069 -0.018076 0.042063
0.870569 0.010149 0.029699 -0.019550 0.039848
0.873244 0.008231 0.029310 -0.021079 0.037541
0.875920 0.006237 0.028905 -0.022668 0.035142
0.878595 0.004168 0.028486 -0.024318 0.032654
0.881271 0.002022 0.028056 -0.026035 0.030078
0.883946 -0.000201 0.027619 -0.027820 0.027418
0.886622 -0.002501 0.027178 -0.029679 0.024677
0.889298 -0.004879 0.026738 -0.031617 0.021858
0.891973 -0.007336 0.026302 -0.033639 0.018966
0.894649 -0.009872 0.025878 -0.035750 0.016005
0.897324 -0.012488 0.025469 -0.037957 0.012982
0.900000 -0.015183 0.025084 -0.040268 0.009901


==> plot_data/ising_mixed_correlator_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.100000 0.008531 0.019916 -0.011386 0.028447
0.102676 0.008904 0.020629 -0.011725 0.029534
0.105351 0.009278 0.021336 -0.012058 0.030614
0.108027 0.009652 0.022034 -0.012382 0.031686
0.110702 0.010024 0.022723 -0.012699 0.032747
0.113378 0.010396 0.023402 -0.013006 0.033798
0.116054 0.010764 0.024070 -0.013305 0.034834
0.118729 0.011130 0.024725 -0.013595 0.035855
0.121405 0.011492 0.025366 -0.013874 0.036859
0.124080 0.011850 0.025993 -0.014143 0.037843
0.126756 0.012203 0.026605 -0.014402 0.038808
0.129431 0.012550 0.027199 -0.014650 0.039749
0.132107 0.012890 0.027776 -0.014886 0.040666
0.134783 0.013224 0.028334 -0.015111 0.041558
0.137458 0.013549 0.028872 -0.015323 0.042421
0.140134 0.013866 0.029389 -0.015523 0.043255
0.142809 0.014174 0.029884 -0.015710 0.044059
0.145485 0.014472 0.030357 -0.015885 0.044829
0.148161 0.014760 0.030805 -0.016045 0.045565
0.150836 0.015037 0.031229 -0.016192 0.046266
0.153512 0.015302 0.031627 -0.016325 0.046929
0.156187 0.015554 0.031999 -0.016444 0.047553
0.158863 0.015794 0.032343 -0.016549 0.048137
0.161538 0.016020 0.032658 -0.016638 0.048679
0.164214 0.016232 0.032945 -0.016713 0.049177
0.166890 0.016429 0.033202 -0.016773 0.049631
0.169565 0.016611 0.033428 -0.016817 0.050040
0.172241 0.016778 0.033623 -0.016845 0.050401
0.174916 0.016928 0.033786 -0.016858 0.050714
0.177592 0.017061 0.033916 -0.016855 0.050977
0.180268 0.017176 0.034013 -0.016837 0.051189
0.182943 0.017274 0.034076 -0.016802 0.051350
0.185619 0.017354 0.034104 -0.016750 0.051458
0.188294 0.017415 0.034098 -0.016683 0.051513
0.190970 0.017456 0.034056 -0.016599 0.051512
0.193645 0.017479 0.033978 -0.016499 0.051456
0.196321 0.017481 0.033863 -0.016382 0.051344
0.198997 0.017462 0.033712 -0.016249 0.051174
0.201672 0.017423 0.033523 -0.016100 0.050946
0.204348 0.017363 0.033297 -0.015933 0.050660
0.207023 0.017282 0.033033 -0.015751 0.050315
0.209699 0.017179 0.032731 -0.015552 0.049909
0.212375 0.017053 0.032390 -0.015337 0.049443
0.215050 0.016906 0.032011 -0.015105 0.048917
0.217726 0.016736 0.031593 -0.014857 0.048329
0.220401 0.016543 0.031136 -0.014593 0.047679
0.223077 0.016327 0.030640 -0.014313 0.046967
0.225753 0.016088 0.030105 -0.014017 0.046192
0.228428 0.015825 0.029530 -0.013705 0.045355
0.231104 0.015539 0.028916 -0.013377 0.044455
0.233779 0.015229 0.028263 -0.013034 0.043492
0.236455 0.014895 0.027571 -0.012675 0.042466
0.239130 0.014538 0.026839 -0.012301 0.041377
0.241806 0.014156 0.026068 -0.011912 0.040224
0.244482 0.013750 0.025258 -0.011508 0.039008
0.247157 0.013320 0.024409 -0.011089 0.037729
0.249833 0.012865 0.023521 -0.010655 0.036386
0.252508 0.012387 0.022594 -0.010208 0.034981
0.255184 0.011884 0.021629 -0.009745 0.033513
0.257860 0.011356 0.020626 -0.009269 0.031982
0.260535 0.010805 0.019584 -0.008779 0.030389
0.263211 0.010229 0.018505 -0.008276 0.028734
0.265886 0.009629 0.017388 -0.007759 0.027017
0.268562 0.009005 0.016235 -0.007230 0.025239
0.271237 0.008357 0.015044 -0.006687 0.023401
0.273913 0.007685 0.013817 -0.006132 0.021502
0.276589 0.006989 0.012554 -0.005564 0.019543
0.279264 0.006270 0.011255 -0.004985 0.017524
0.281940 0.005527 0.009921 -0.004394 0.015447
0.284615 0.004761 0.008552 -0.003791 0.013312
0.287291 0.003971 0.007149 -0.003177 0.011120
0.289967 0.003159 0.005712 -0.002553 0.008870
0.292642 0.002324 0.004241 -0.001917 0.006565
0.295318 0.001466 0.002738 -0.001272 0.004205
0.297993 0.000586 0.001203 -0.000617 0.001790
0.300669 -0.000315 0.000368 -0.000684 0.000053
0.303344 -0.001239 0.001964 -0.003202 0.000725
0.306020 -0.002184 0.003592 -0.005776 0.001408
0.308696 -0.003150 0.005250 -0.008400 0.002100
0.311371 -0.004137 0.006938 -0.011075 0.002801
0.314047 -0.005144 0.008654 -0.013798 0.003510
0.316722 -0.006172 0.010398 -0.016570 0.004226
0.319398 -0.007219 0.012169 -0.019388 0.004950
0.322074 -0.008286 0.013967 -0.022253 0.005681
0.324749 -0.009372 0.015790 -0.025162 0.006418
0.327425 -0.010476 0.017638 -0.028115 0.007162
0.330100 -0.011599 0.019511 -0.031110 0.007912
0.332776 -0.012740 0.021407 -0.034146 0.008667
0.335452 -0.013898 0.023325 -0.037223 0.009427
0.338127 -0.015073 0.025265 -0.040338 0.010193
0.340803 -0.016264 0.027227 -0.043490 0.010963
0.343478 -0.017471 0.029208 -0.046679 0.011737
0.346154 -0.018694 0.031209 -0.049903 0.012515
0.348829 -0.019932 0.033228 -0.053160 0.013296
0.351505 -0.021184 0.035264 -0.056449 0.014080
0.354181 -0.022451 0.037318 -0.059769 0.014867
0.356856 -0.023731 0.039387 -0.063118 0.015656
0.359532 -0.025024 0.041471 -0.066495 0.016447
0.362207 -0.026329 0.043569 -0.069898 0.017240
0.364883 -0.027646 0.045680 -0.073326 0.018034
0.367559 -0.028975 0.047803 -0.076777 0.018828
0.370234 -0.030314 0.049937 -0.080250 0.019623
0.372910 -0.031663 0.052081 -0.083743 0.020418
0.375585 -0.033021 0.054234 -0.087255 0.021212
0.378261 -0.034389 0.056395 -0.090784 0.022006
0.380936 -0.035765 0.058564 -0.094328 0.022799
0.383612 -0.037148 0.060738 -0.097886 0.023590
0.386288 -0.038539 0.062918 -0.101457 0.024379
0.388963 -0.039935 0.065102 -0.105037 0.025166
0.391639 -0.041338 0.067288 -0.108626 0.025951
0.394314 -0.042745 0.069477 -0.112223 0.026732
0.396990 -0.044157 0.071667 -0.115824 0.027510
0.399666 -0.045573 0.073856 -0.119429 0.028283
0.402341 -0.046991 0.076045 -0.123036 0.029053
0.405017 -0.048412 0.078230 -0.126643 0.029818
0.407692 -0.049834 0.080413 -0.130247 0.030578
0.410368 -0.051258 0.082591 -0.133849 0.031333
0.413043 -0.052681 0.084763 -0.137444 0.032082
0.415719 -0.054104 0.086929 -0.141032 0.032825
0.418395 -0.055525 0.089086 -0.144611 0.033561
0.421070 -0.056944 0.091235 -0.148179 0.034291
0.423746 -0.058361 0.093373 -0.151734 0.035013
0.426421 -0.059774 0.095500 -0.155274 0.035727
0.429097 -0.061182 0.097615 -0.158797 0.036433
0.431773 -0.062585 0.099716 -0.162301 0.037131
0.434448 -0.063982 0.101802 -0.165784 0.037820
0.437124 -0.065373 0.103872 -0.169245 0.038499
0.439799 -0.066756 0.105925 -0.172680 0.039169
0.442475 -0.068130 0.107959 -0.176089 0.039828
0.445151 -0.069496 0.109973 -0.179469 0.040478
0.447826 -0.070851 0.111967 -0.182818 0.041116
0.450502 -0.072196 0.113939 -0.186134 0.041743
0.453177 -0.073529 0.115887 -0.189415 0.042358
0.455853 -0.074849 0.117810 -0.192659 0.042961
0.458528 -0.076156 0.119708 -0.195864 0.043552
0.461204 -0.077449 0.121578 -0.199027 0.044130
0.463880 -0.078726 0.123421 -0.202147 0.044694
0.466555 -0.079988 0.125233 -0.205221 0.045245
0.469231 -0.081233 0.127014 -0.208247 0.045782
0.471906 -0.082460 0.128764 -0.211223 0.046304
0.474582 -0.083668 0.130479 -0.214147 0.046811
0.477258 -0.084857 0.132160 -0.217017 0.047303
0.479933 -0.086026 0.133804 -0.219830 0.047779
0.482609 -0.087173 0.135411 -0.222584 0.048238
0.485284 -0.088297 0.136979 -0.225276 0.048681
0.487960 -0.089399 0.138507 -0.227906 0.049108
0.490635 -0.090476 0.139993 -0.230469 0.049516
0.493311 -0.091529 0.141436 -0.232964 0.049907
0.495987 -0.092555 0.142834 -0.235389 0.050279
0.498662 -0.093554 0.144187 -0.237741 0.050633
0.501338 -0.094525 0.145493 -0.240018 0.050968
0.504013 -0.095467 0.146750 -0.242218 0.051283
0.506689 -0.096380 0.147958 -0.244337 0.051578
0.509365 -0.097261 0.149113 -0.246375 0.051852
0.512040 -0.098111 0.150217 -0.248327 0.052106
0.514716 -0.098927 0.151265 -0.250192 0.052338
0.517391 -0.099710 0.152258 -0.251968 0.052549
0.520067 -0.100457 0.153194 -0.253651 0.052737
0.522742 -0.101169 0.154072 -0.255240 0.052903
0.525418 -0.101843 0.154889 -0.256732 0.053046
0.528094 -0.102480 0.155644 -0.258124 0.053165
0.530769 -0.103077 0.156337 -0.259414 0.053260
0.533445 -0.103634 0.156965 -0.260599 0.053331
0.536120 -0.104150 0.157527 -0.261676 0.053377
0.538796 -0.104623 0.158021 -0.262644 0.053397
0.541472 -0.105053 0.158446 -0.263499 0.053392
0.544147 -0.105439 0.158800 -0.264239 0.053361
0.546823 -0.105779 0.159082 -0.264861 0.053303
0.549498 -0.106072 0.159290 -0.265362 0.053218
0.552174 -0.106317 0.159422 -0.265740 0.053105
0.554849 -0.106514 0.159478 -0.265992 0.052964
0.557525 -0.106660 0.159455 -0.266115 0.052795
0.560201 -0.106755 0.159352 -0.266107 0.052597
0.562876 -0.106798 0.159167 -0.265965 0.052369
0.565552 -0.106787 0.158899 -0.265686 0.052112
0.568227 -0.106721 0.158545 -0.265266 0.051824
0.570903 -0.106600 0.158105 -0.264705 0.051505
0.573579 -0.106421 0.157576 -0.263997 0.051155
0.576254 -0.106184 0.156957 -0.263142 0.050773
0.578930 -0.105888 0.156247 -0.262135 0.050359
0.581605 -0.105531 0.155443 -0.260974 0.049912
0.584281 -0.105112 0.154544 -0.259656 0.049433
0.586957 -0.104629 0.153548 -0.258178 0.048919
0.589632 -0.104083 0.152454 -0.256536 0.048371
0.592308 -0.103470 0.151259 -0.254729 0.047789
0.594983 -0.102791 0.149962 -0.252753 0.047171
0.597659 -0.102043 0.148562 -0.250605 0.046518
0.600334 -0.101226 0.147056 -0.248282 0.045829
0.603010 -0.100339 0.145442 -0.245781 0.045103
0.605686 -0.099379 0.143719 -0.243098 0.044341
0.608361 -0.098346 0.141886 -0.240231 0.043540
0.611037 -0.097238 0.139940 -0.237177 0.042702
0.613712 -0.096054 0.137879 -0.233932 0.041825
0.616388 -0.094792 0.135701 -0.230493 0.040909
0.619064 -0.093452 0.133406 -0.226858 0.039954
0.621739 -0.092031 0.130990 -0.223022 0.038959
0.624415 -0.090530 0.128452 -0.218982 0.037923
0.627090 -0.088945 0.125791 -0.214736 0.036846
0.629766 -0.087276 0.123004 -0.210280 0.035728
0.632441 -0.085521 0.120089 -0.205610 0.034568
0.635117 -0.083679 0.117044 -0.200724 0.033365
0.637793 -0.081749 0.113869 -0.195618 0.032120
0.640468 -0.079728 0.110560 -0.190288 0.030831
0.643144 -0.077617 0.107115 -0.184732 0.029498
0.645819 -0.075412 0.103534 -0.178945 0.028122
0.648495 -0.073113 0.099813 -0.172926 0.026700
0.651171 -0.070718 0.095951 -0.166669 0.025234
0.653846 -0.068225 0.091947 -0.160172 0.023721
0.656522 -0.065634 0.087798 -0.153432 0.022163
0.659197 -0.062942 0.083502 -0.146444 0.020559
0.661873 -0.060149 0.079058 -0.139206 0.018909
0.664548 -0.057251 0.074463 -0.131715 0.017212
0.667224 -0.054249 0.069718 -0.123967 0.015469
0.669900 -0.051140 0.064819 -0.115960 0.013679
0.672575 -0.047923 0.059767 -0.107690 0.011843
0.675251 -0.044596 0.054559 -0.099156 0.009963
0.677926 -0.041158 0.049198 -0.090356 0.008040
0.680602 -0.037606 0.043683 -0.081289 0.006077
0.683278 -0.033940 0.038019 -0.071959 0.004079
0.685953 -0.030158 0.032215 -0.062373 0.002057
0.688629 -0.026257 0.026290 -0.052547 0.000033
0.691304 -0.022237 0.020289 -0.042526 -0.001948
0.693980 -0.018095 0.014347 -0.032442 -0.003748
0.696656 -0.013830 0.008969 -0.022800 -0.004861
0.699331 -0.009441 0.006528 -0.015969 -0.002913
0.702007 -0.004924 0.009987 -0.014912 0.005063
0.704682 -0.000280 0.016113 -0.016393 0.015833
0.707358 0.004495 0.023028 -0.018534 0.027523
0.710033 0.009401 0.030336 -0.020935 0.039737
0.712709 0.014441 0.037926 -0.023484 0.052367
0.715385 0.019617 0.045757 -0.026141 0.065374
0.718060 0.024930 0.053814 -0.028885 0.078744
0.720736 0.030381 0.062089 -0.031708 0.092471
0.723411 0.035974 0.070580 -0.034605 0.106554
0.726087 0.041710 0.079284 -0.037574 0.120994
0.728763 0.047591 0.088203 -0.040612 0.135793
0.731438 0.053618 0.097337 -0.043719 0.150955
0.734114 0.059793 0.106689 -0.046895 0.166482
0.736789 0.066120 0.116260 -0.050140 0.182380
0.739465 0.072598 0.126052 -0.053454 0.198651
0.742140 0.079231 0.136068 -0.056837 0.215300
0.744816 0.086021 0.146311 -0.060290 0.232331
0.747492 0.092968 0.156782 -0.063813 0.249750
0.750167 0.100076 0.167484 -0.067408 0.267560
0.752843 0.107347 0.178420 -0.071073 0.285767
0.755518 0.114782 0.189593 -0.074811 0.304375
0.758194 0.122383 0.201005 -0.078622 0.323389
0.760870 0.130154 0.212660 -0.082506 0.342813
0.763545 0.138094 0.224560 -0.086465 0.362654
0.766221 0.146208 0.236708 -0.090500 0.382916
0.768896 0.154497 0.249107 -0.094610 0.403604
0.771572 0.162963 0.261760 -0.098797 0.424723
0.774247 0.171608 0.274671 -0.103063 0.446279
0.776923 0.180435 0.287842 -0.107407 0.468277
0.779599 0.189445 0.301276 -0.111831 0.490722
0.782274 0.198642 0.314977 -0.116335 0.513619
0.784950 0.208027 0.328948 -0.120921 0.536974
0.787625 0.217602 0.343191 -0.125589 0.560794
0.790301 0.227370 0.357712 -0.130341 0.585082
0.792977 0.237334 0.372512 -0.135178 0.609845
0.795652 0.247494 0.387595 -0.140100 0.635089
0.798328 0.257855 0.402964 -0.145109 0.660819
0.801003 0.268418 0.418624 -0.150206 0.687042
0.803679 0.279185 0.434577 -0.155391 0.713762
0.806355 0.290160 0.450827 -0.160667 0.740987
0.809030 0.301344 0.467378 -0.166034 0.768722
0.811706 0.312740 0.484233 -0.171493 0.796973
0.814381 0.324351 0.501396 -0.177046 0.825747
0.817057 0.336178 0.518871 -0.182693 0.855050
0.819732 0.348225 0.536662 -0.188437 0.884888
0.822408 0.360495 0.554772 -0.194278 0.915267
0.825084 0.372989 0.573206 -0.200217 0.946195
0.827759 0.385710 0.591967 -0.206257 0.977677
0.830435 0.398661 0.611059 -0.212398 1.009720
0.833110 0.411845 0.630487 -0.218642 1.042332
0.835786 0.425264 0.650254 -0.224990 1.075518
0.838462 0.438922 0.670365 -0.231443 1.109286
0.841137 0.452820 0.690824 -0.238004 1.143643
0.843813 0.466961 0.711635 -0.244674 1.178596
0.846488 0.481349 0.732803 -0.251454 1.214152
0.849164 0.495986 0.754332 -0.258346 1.250319
0.851839 0.510875 0.776227 -0.265352 1.287102
0.854515 0.526020 0.798492 -0.272472 1.324511
0.857191 0.541421 0.821132 -0.279710 1.362553
0.859866 0.557084 0.844151 -0.287067 1.401235
0.862542 0.573011 0.867554 -0.294544 1.440565
0.865217 0.589204 0.891347 -0.302143 1.480551
0.867893 0.605667 0.915534 -0.309867 1.521201
0.870569 0.622403 0.940120 -0.317717 1.562522
0.873244 0.639415 0.965110 -0.325695 1.604524
0.875920 0.656706 0.990509 -0.333803 1.647215
0.878595 0.674279 1.016323 -0.342044 1.690602
0.881271 0.692138 1.042556 -0.350419 1.734694
0.883946 0.710285 1.069216 -0.358931 1.779500
0.886622 0.728724 1.096305 -0.367581 1.825029
0.889298 0.747459 1.123832 -0.376373 1.871290
0.891973 0.766492 1.151800 -0.385308 1.918292
0.894649 0.785827 1.180216 -0.394390 1.966043
0.897324 0.805467 1.209086 -0.403619 2.014553
0.900000 0.825416 1.238415 -0.413000 2.063831


==> plot_data/ising_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 0.001775 0.042097 -0.040322 0.043872
0.010891 0.001887 0.045598 -0.043711 0.047486
0.011782 0.001992 0.049060 -0.047067 0.051052
0.012673 0.002090 0.052481 -0.050391 0.054572
0.013564 0.002181 0.055864 -0.053682 0.058045
0.014454 0.002265 0.059206 -0.056941 0.061471
0.015345 0.002342 0.062510 -0.060168 0.064852
0.016236 0.002412 0.065775 -0.063363 0.068187
0.017127 0.002476 0.069001 -0.066525 0.071476
0.018018 0.002532 0.072188 -0.069656 0.074720
0.018909 0.002582 0.075337 -0.072755 0.077920
0.019800 0.002626 0.078448 -0.075823 0.081074
0.020691 0.002663 0.081521 -0.078859 0.084184
0.021582 0.002693 0.084556 -0.081863 0.087250
0.022472 0.002717 0.087554 -0.084837 0.090271
0.023363 0.002735 0.090514 -0.087779 0.093250
0.024254 0.002747 0.093437 -0.090690 0.096184
0.025145 0.002753 0.096323 -0.093571 0.099076
0.026036 0.002752 0.099173 -0.096421 0.101925
0.026927 0.002746 0.101985 -0.099240 0.104731
0.027818 0.002733 0.104761 -0.102028 0.107494
0.028709 0.002715 0.107501 -0.104786 0.110216
0.029600 0.002691 0.110205 -0.107514 0.112896
0.030490 0.002661 0.112873 -0.110212 0.115534
0.031381 0.002625 0.115505 -0.112880 0.118131
0.032272 0.002584 0.118102 -0.115518 0.120686
0.033163 0.002538 0.120664 -0.118126 0.123201
0.034054 0.002485 0.123190 -0.120705 0.125676
0.034945 0.002428 0.125682 -0.123253 0.128110
0.035836 0.002365 0.128138 -0.125773 0.130504
0.036727 0.002297 0.130560 -0.128263 0.132858
0.037618 0.002224 0.132948 -0.130724 0.135172
0.038509 0.002146 0.135302 -0.133156 0.137448
0.039399 0.002063 0.137622 -0.135559 0.139684
0.040290 0.001974 0.139908 -0.137933 0.141882
0.041181 0.001881 0.142160 -0.140279 0.144041
0.042072 0.001783 0.144379 -0.142596 0.146162
0.042963 0.001680 0.146564 -0.144884 0.148244
0.043854 0.001573 0.148717 -0.147144 0.150290
0.044745 0.001461 0.150836 -0.149376 0.152297
0.045636 0.001344 0.152923 -0.151580 0.154267
0.046527 0.001223 0.154978 -0.153755 0.156201
0.047417 0.001097 0.157000 -0.155903 0.158097
0.048308 0.000967 0.158990 -0.158023 0.159957
0.049199 0.000833 0.160948 -0.160115 0.161781
0.050090 0.000695 0.162874 -0.162180 0.163569
0.050981 0.000552 0.164769 -0.164217 0.165321
0.051872 0.000405 0.166632 -0.166227 0.167038
0.052763 0.000254 0.168464 -0.168210 0.168719
0.053654 0.000100 0.170265 -0.170166 0.170365
0.054545 -0.000059 0.172036 -0.172094 0.171977
0.055435 -0.000221 0.173775 -0.173996 0.173554
0.056326 -0.000387 0.175484 -0.175871 0.175097
0.057217 -0.000557 0.177163 -0.177720 0.176605
0.058108 -0.000731 0.178811 -0.179542 0.178080
0.058999 -0.000908 0.180430 -0.181337 0.179522
0.059890 -0.001088 0.182018 -0.183106 0.180930
0.060781 -0.001272 0.183577 -0.184849 0.182305
0.061672 -0.001459 0.185107 -0.186566 0.183648
0.062563 -0.001650 0.186607 -0.188257 0.184957
0.063453 -0.001844 0.188079 -0.189922 0.186235
0.064344 -0.002041 0.189521 -0.191562 0.187480
0.065235 -0.002241 0.190935 -0.193175 0.188694
0.066126 -0.002444 0.192320 -0.194763 0.189876
0.067017 -0.002650 0.193676 -0.196326 0.191027
0.067908 -0.002859 0.195005 -0.197864 0.192146
0.068799 -0.003071 0.196305 -0.199376 0.193235
0.069690 -0.003285 0.197578 -0.200863 0.194293
0.070581 -0.003502 0.198823 -0.202325 0.195320
0.071471 -0.003722 0.200040 -0.203762 0.196318
0.072362 -0.003945 0.201230 -0.205175 0.197285
0.073253 -0.004170 0.202393 -0.206563 0.198223
0.074144 -0.004397 0.203529 -0.207926 0.199132
0.075035 -0.004627 0.204638 -0.209265 0.200011
0.075926 -0.004859 0.205720 -0.210579 0.200861
0.076817 -0.005093 0.206776 -0.211869 0.201683
0.077708 -0.005330 0.207805 -0.213135 0.202476
0.078599 -0.005569 0.208809 -0.214377 0.203240
0.079489 -0.005809 0.209786 -0.215595 0.203977
0.080380 -0.006052 0.210738 -0.216790 0.204686
0.081271 -0.006297 0.211664 -0.217960 0.205367
0.082162 -0.006543 0.212564 -0.219107 0.206021
0.083053 -0.006792 0.213439 -0.220231 0.206647
0.083944 -0.007042 0.214289 -0.221331 0.207247
0.084835 -0.007294 0.215114 -0.222408 0.207820
0.085726 -0.007547 0.215914 -0.223461 0.208367
0.086617 -0.007802 0.216689 -0.224492 0.208887
0.087508 -0.008059 0.217440 -0.225499 0.209382
0.088398 -0.008317 0.218167 -0.226484 0.209850
0.089289 -0.008576 0.218870 -0.227446 0.210294
0.090180 -0.008837 0.219548 -0.228385 0.210711
0.091071 -0.009099 0.220203 -0.229301 0.211104
0.091962 -0.009362 0.220833 -0.230195 0.211472
0.092853 -0.009626 0.221441 -0.231067 0.211815
0.093744 -0.009891 0.222025 -0.231916 0.212134
0.094635 -0.010157 0.222586 -0.232743 0.212428
0.095526 -0.010425 0.223124 -0.233548 0.212699
0.096416 -0.010693 0.223638 -0.234331 0.212945
0.097307 -0.010962 0.224131 -0.235093 0.213169
0.098198 -0.011232 0.224600 -0.235832 0.213368
0.099089 -0.011502 0.225047 -0.236550 0.213545
0.099980 -0.011773 0.225472 -0.237246 0.213699
0.100871 -0.012045 0.225875 -0.237920 0.213830
0.101762 -0.012317 0.226256 -0.238573 0.213939
0.102653 -0.012590 0.226615 -0.239205 0.214025
0.103544 -0.012863 0.226953 -0.239816 0.214089
0.104434 -0.013137 0.227269 -0.240405 0.214132
0.105325 -0.013410 0.227563 -0.240974 0.214153
0.106216 -0.013684 0.227837 -0.241521 0.214152
0.107107 -0.013959 0.228089 -0.242048 0.214131
0.107998 -0.014233 0.228321 -0.242554 0.214088
0.108889 -0.014507 0.228532 -0.243039 0.214024
0.109780 -0.014782 0.228722 -0.243504 0.213940
0.110671 -0.015056 0.228892 -0.243948 0.213836
0.111562 -0.015331 0.229042 -0.244372 0.213711
0.112452 -0.015605 0.229171 -0.244776 0.213567
0.113343 -0.015878 0.229281 -0.245159 0.213402
0.114234 -0.016152 0.229371 -0.245523 0.213219
0.115125 -0.016425 0.229441 -0.245866 0.213015
0.116016 -0.016698 0.229491 -0.246190 0.212793
0.116907 -0.016971 0.229523 -0.246493 0.212552
0.117798 -0.017243 0.229535 -0.246777 0.212292
0.118689 -0.017514 0.229527 -0.247041 0.212013
0.119580 -0.017785 0.229501 -0.247286 0.211717
0.120470 -0.018055 0.229457 -0.247511 0.211402
0.121361 -0.018324 0.229393 -0.247717 0.211069
0.122252 -0.018593 0.229311 -0.247904 0.210718
0.123143 -0.018861 0.229211 -0.248071 0.210350
0.124034 -0.019127 0.229092 -0.248220 0.209965
0.124925 -0.019393 0.228956 -0.248349 0.209562
0.125816 -0.019658 0.228801 -0.248459 0.209143
0.126707 -0.019922 0.228629 -0.248551 0.208706
0.127598 -0.020185 0.228439 -0.248624 0.208254
0.128488 -0.020447 0.228231 -0.248678 0.207784
0.129379 -0.020707 0.228006 -0.248713 0.207299
0.130270 -0.020966 0.227764 -0.248730 0.206798
0.131161 -0.021224 0.227505 -0.248729 0.206281
0.132052 -0.021480 0.227229 -0.248709 0.205748
0.132943 -0.021736 0.226936 -0.248671 0.205200
0.133834 -0.021989 0.226626 -0.248615 0.204637
0.134725 -0.022241 0.226300 -0.248541 0.204058
0.135616 -0.022492 0.225957 -0.248449 0.203465
0.136507 -0.022740 0.225598 -0.248338 0.202857
0.137397 -0.022988 0.225223 -0.248210 0.202235
0.138288 -0.023233 0.224832 -0.248065 0.201599
0.139179 -0.023477 0.224425 -0.247901 0.200948
0.140070 -0.023719 0.224002 -0.247721 0.200283
0.140961 -0.023959 0.223564 -0.247522 0.199605
0.141852 -0.024197 0.223110 -0.247306 0.198913
0.142743 -0.024433 0.222641 -0.247073 0.198208
0.143634 -0.024667 0.222156 -0.246823 0.197490
0.144525 -0.024898 0.221657 -0.246555 0.196758
0.145415 -0.025128 0.221142 -0.246271 0.196014
0.146306 -0.025356 0.220613 -0.245969 0.195257
0.147197 -0.025581 0.220069 -0.245650 0.194488
0.148088 -0.025804 0.219510 -0.245315 0.193706
0.148979 -0.026025 0.218937 -0.244963 0.192912
0.149870 -0.026244 0.218350 -0.244594 0.192106
0.150761 -0.026460 0.217749 -0.244208 0.191289
0.151652 -0.026673 0.217133 -0.243806 0.190460
0.152543 -0.026884 0.216503 -0.243388 0.189619
0.153433 -0.027093 0.215860 -0.242953 0.188767
0.154324 -0.027298 0.215203 -0.242501 0.187905
0.155215 -0.027502 0.214532 -0.242034 0.187031
0.156106 -0.027702 0.213848 -0.241550 0.186146
0.156997 -0.027900 0.213151 -0.241051 0.185251
0.157888 -0.028095 0.212440 -0.240535 0.184345
0.158779 -0.028287 0.211717 -0.240003 0.183430
0.159670 -0.028476 0.210980 -0.239456 0.182504
0.160561 -0.028662 0.210230 -0.238893 0.181568
0.161451 -0.028846 0.209468 -0.238314 0.180622
0.162342 -0.029026 0.208693 -0.237719 0.179667
0.163233 -0.029203 0.207906 -0.237109 0.178703
0.164124 -0.029377 0.207106 -0.236484 0.177729
0.165015 -0.029548 0.206294 -0.235843 0.176746
0.165906 -0.029716 0.205470 -0.235187 0.175754
0.166797 -0.029881 0.204634 -0.234515 0.174753
0.167688 -0.030042 0.203786 -0.233828 0.173744
0.168579 -0.030200 0.202926 -0.233127 0.172726
0.169469 -0.030355 0.202055 -0.232410 0.171700
0.170360 -0.030506 0.201172 -0.231678 0.170666
0.171251 -0.030654 0.200278 -0.230931 0.169624
0.172142 -0.030798 0.199372 -0.230170 0.168574
0.173033 -0.030939 0.198455 -0.229393 0.167516
0.173924 -0.031076 0.197527 -0.228602 0.166451
0.174815 -0.031209 0.196588 -0.227797 0.165378
0.175706 -0.031339 0.195638 -0.226977 0.164299
0.176597 -0.031465 0.194677 -0.226142 0.163212
0.177487 -0.031588 0.193706 -0.225293 0.162118
0.178378 -0.031706 0.192724 -0.224430 0.161017
0.179269 -0.031821 0.191731 -0.223553 0.159910
0.180160 -0.031932 0.190729 -0.222661 0.158796
0.181051 -0.032039 0.189716 -0.221755 0.157676
0.181942 -0.032143 0.188693 -0.220835 0.156550
0.182833 -0.032242 0.187660 -0.219901 0.155418
0.183724 -0.032337 0.186617 -0.218954 0.154280
0.184615 -0.032428 0.185564 -0.217992 0.153136
0.185506 -0.032515 0.184501 -0.217017 0.151986
0.186396 -0.032598 0.183429 -0.216028 0.150831
0.187287 -0.032677 0.182348 -0.215025 0.149671
0.188178 -0.032752 0.181257 -0.214009 0.148505
0.189069 -0.032822 0.180157 -0.212979 0.147335
0.189960 -0.032888 0.179047 -0.211936 0.146159
0.190851 -0.032950 0.177929 -0.210879 0.144979
0.191742 -0.033007 0.176802 -0.209809 0.143794
0.192633 -0.033061 0.175665 -0.208726 0.142605
0.193524 -0.033109 0.174520 -0.207630 0.141411
0.194414 -0.033154 0.173367 -0.206520 0.140213
0.195305 -0.033193 0.172205 -0.205398 0.139011
0.196196 -0.033229 0.171034 -0.204262 0.137805
0.197087 -0.033259 0.169855 -0.203114 0.136595
0.197978 -0.033286 0.168667 -0.201953 0.135382
0.198869 -0.033307 0.167472 -0.200779 0.134165
0.199760 -0.033324 0.166268 -0.199592 0.132944
0.200651 -0.033336 0.165057 -0.198393 0.131721
0.201542 -0.033344 0.163837 -0.197181 0.130494
0.202432 -0.033347 0.162610 -0.195957 0.129264
0.203323 -0.033345 0.161375 -0.194720 0.128031
0.204214 -0.033338 0.160133 -0.193471 0.126795
0.205105 -0.033326 0.158883 -0.192209 0.125557
0.205996 -0.033310 0.157626 -0.190936 0.124316
0.206887 -0.033289 0.156361 -0.189650 0.123072
0.207778 -0.033262 0.155089 -0.188351 0.121827
0.208669 -0.033231 0.153810 -0.187041 0.120579
0.209560 -0.033195 0.152524 -0.185719 0.119329
0.210450 -0.033154 0.151231 -0.184385 0.118077
0.211341 -0.033108 0.149931 -0.183039 0.116824
0.212232 -0.033056 0.148625 -0.181681 0.115569
0.213123 -0.033000 0.147312 -0.180311 0.114312
0.214014 -0.032938 0.145992 -0.178930 0.113053
0.214905 -0.032872 0.144665 -0.177537 0.111794
0.215796 -0.032800 0.143333 -0.176133 0.110533
0.216687 -0.032723 0.141994 -0.174717 0.109271
0.217578 -0.032641 0.140649 -0.173289 0.108008
0.218468 -0.032553 0.139297 -0.171850 0.106744
0.219359 -0.032460 0.137940 -0.170400 0.105480
0.220250 -0.032362 0.136577 -0.168939 0.104215
0.221141 -0.032259 0.135207 -0.167466 0.102949
0.222032 -0.032150 0.133832 -0.165982 0.101683
0.222923 -0.032036 0.132452 -0.164487 0.100416
0.223814 -0.031916 0.131065 -0.162982 0.099149
0.224705 -0.031791 0.129674 -0.161465 0.097883
0.225596 -0.031661 0.128276 -0.159937 0.096616
0.226486 -0.031525 0.126874 -0.158399 0.095349
0.227377 -0.031383 0.125466 -0.156849 0.094083
0.228268 -0.031236 0.124053 -0.155289 0.092816
0.229159 -0.031084 0.122635 -0.153719 0.091551
0.230050 -0.030926 0.121211 -0.152137 0.090285
0.230941 -0.030762 0.119783 -0.150546 0.089021
0.231832 -0.030593 0.118350 -0.148943 0.087757
0.232723 -0.030418 0.116912 -0.147331 0.086494
0.233614 -0.030238 0.115470 -0.145708 0.085232
0.234505 -0.030052 0.114023 -0.144075 0.083971
0.235395 -0.029860 0.112571 -0.142431 0.082711
0.236286 -0.029662 0.111115 -0.140777 0.081452
0.237177 -0.029459 0.109654 -0.139114 0.080195
0.238068 -0.029250 0.108190 -0.137440 0.078939
0.238959 -0.029036 0.106721 -0.135756 0.077685
0.239850 -0.028815 0.105247 -0.134062 0.076432
0.240741 -0.028589 0.103770 -0.132359 0.075181
0.241632 -0.028357 0.102289 -0.130646 0.073932
0.242523 -0.028119 0.100804 -0.128922 0.072685
0.243413 -0.027875 0.099315 -0.127190 0.071439
0.244304 -0.027625 0.097822 -0.125447 0.070196
0.245195 -0.027370 0.096325 -0.123695 0.068955
0.246086 -0.027109 0.094825 -0.121934 0.067716
0.246977 -0.026841 0.093321 -0.120163 0.066480
0.247868 -0.026568 0.091814 -0.118383 0.065246
0.248759 -0.026289 0.090304 -0.116593 0.064015
0.249650 -0.026004 0.088790 -0.114794 0.062786
0.250541 -0.025713 0.087273 -0.112986 0.061560
0.251431 -0.025416 0.085753 -0.111169 0.060336
0.252322 -0.025113 0.084229 -0.109343 0.059116
0.253213 -0.024804 0.082703 -0.107507 0.057898
0.254104 -0.024489 0.081173 -0.105663 0.056684
0.254995 -0.024169 0.079641 -0.103810 0.055473
0.255886 -0.023842 0.078106 -0.101948 0.054265
0.256777 -0.023509 0.076568 -0.100077 0.053060
0.257668 -0.023170 0.075028 -0.098197 0.051858
0.258559 -0.022824 0.073485 -0.096309 0.050660
0.259449 -0.022473 0.071939 -0.094412 0.049466
0.260340 -0.022116 0.070391 -0.092507 0.048275
0.261231 -0.021753 0.068841 -0.090593 0.047088
0.262122 -0.021383 0.067288 -0.088671 0.045904
0.263013 -0.021008 0.065733 -0.086741 0.044725
0.263904 -0.020626 0.064175 -0.084802 0.043549
0.264795 -0.020239 0.062616 -0.082855 0.042377
0.265686 -0.019845 0.061054 -0.080900 0.041209
0.266577 -0.019445 0.059491 -0.078936 0.040046
0.267467 -0.019039 0.057926 -0.076965 0.038887
0.268358 -0.018627 0.056358 -0.074985 0.037732
0.269249 -0.018209 0.054789 -0.072998 0.036581
0.270140 -0.017784 0.053219 -0.071003 0.035434
0.271031 -0.017354 0.051646 -0.069000 0.034293
0.271922 -0.016917 0.050072 -0.066989 0.033155
0.272813 -0.016474 0.048497 -0.064971 0.032023
0.273704 -0.016025 0.046920 -0.062945 0.030895
0.274595 -0.015570 0.045341 -0.060911 0.029771
0.275485 -0.015109 0.043761 -0.058870 0.028653
0.276376 -0.014641 0.042180 -0.056822 0.027539
0.277267 -0.014167 0.040598 -0.054766 0.026431
0.278158 -0.013688 0.039015 -0.052702 0.025327
0.279049 -0.013202 0.037430 -0.050632 0.024229
0.279940 -0.012710 0.035845 -0.048554 0.023135
0.280831 -0.012211 0.034258 -0.046470 0.022047
0.281722 -0.011707 0.032671 -0.044378 0.020964
0.282613 -0.011196 0.031083 -0.042279 0.019886
0.283504 -0.010680 0.029494 -0.040173 0.018814
0.284394 -0.010157 0.027904 -0.038061 0.017747
0.285285 -0.009628 0.026314 -0.035942 0.016686
0.286176 -0.009093 0.024723 -0.033815 0.015630
0.287067 -0.008551 0.023131 -0.031683 0.014580
0.287958 -0.008004 0.021539 -0.029543 0.013535
0.288849 -0.007451 0.019947 -0.027397 0.012496
0.289740 -0.006891 0.018354 -0.025245 0.011463
0.290631 -0.006325 0.016761 -0.023086 0.010436
0.291522 -0.005753 0.015168 -0.020921 0.009415
0.292412 -0.005175 0.013574 -0.018750 0.008399
0.293303 -0.004591 0.011981 -0.016572 0.007390
0.294194 -0.004001 0.010387 -0.014388 0.006386
0.295085 -0.003405 0.008794 -0.012199 0.005389
0.295976 -0.002803 0.007200 -0.010003 0.004398
0.296867 -0.002194 0.005607 -0.007801 0.003413
0.297758 -0.001580 0.004014 -0.005594 0.002434
0.298649 -0.000959 0.002422 -0.003381 0.001462
0.299540 -0.000333 0.000834 -0.001167 0.000501
0.300430 0.000300 0.000774 -0.000474 0.001073
0.301321 0.000938 0.002361 -0.001423 0.003299
0.302212 0.001583 0.003952 -0.002369 0.005534
0.303103 0.002233 0.005542 -0.003309 0.007775
0.303994 0.002889 0.007133 -0.004243 0.010022
0.304885 0.003552 0.008723 -0.005171 0.012274
0.305776 0.004220 0.010312 -0.006092 0.014532
0.306667 0.004895 0.011900 -0.007006 0.016795
0.307558 0.005575 0.013488 -0.007913 0.019063
0.308448 0.006261 0.015075 -0.008814 0.021336
0.309339 0.006953 0.016661 -0.009709 0.023614
0.310230 0.007651 0.018247 -0.010596 0.025897
0.311121 0.008354 0.019831 -0.011476 0.028185
0.312012 0.009064 0.021414 -0.012350 0.030478
0.312903 0.009779 0.022996 -0.013217 0.032775
0.313794 0.010500 0.024577 -0.014077 0.035077
0.314685 0.011227 0.026157 -0.014929 0.037384
0.315576 0.011960 0.027735 -0.015775 0.039695
0.316466 0.012698 0.029312 -0.016614 0.042011
0.317357 0.013443 0.030888 -0.017446 0.044331
0.318248 0.014192 0.032463 -0.018270 0.046655
0.319139 0.014948 0.034035 -0.019088 0.048983
0.320030 0.015709 0.035607 -0.019898 0.051316
0.320921 0.016476 0.037177 -0.020701 0.053653
0.321812 0.017248 0.038745 -0.021497 0.055993
0.322703 0.018026 0.040312 -0.022285 0.058338
0.323594 0.018810 0.041876 -0.023066 0.060686
0.324484 0.019599 0.043439 -0.023840 0.063039
0.325375 0.020394 0.045001 -0.024607 0.065394
0.326266 0.021194 0.046560 -0.025366 0.067754
0.327157 0.021999 0.048118 -0.026118 0.070117
0.328048 0.022810 0.049673 -0.026863 0.072483
0.328939 0.023627 0.051226 -0.027600 0.074853
0.329830 0.024449 0.052778 -0.028329 0.077227
0.330721 0.025276 0.054327 -0.029051 0.079603
0.331612 0.026108 0.055874 -0.029766 0.081983
0.332503 0.026946 0.057419 -0.030473 0.084365
0.333393 0.027789 0.058962 -0.031172 0.086751
0.334284 0.028638 0.060502 -0.031864 0.089140
0.335175 0.029491 0.062040 -0.032549 0.091531
0.336066 0.030350 0.063575 -0.033226 0.093925
0.336957 0.031214 0.065108 -0.033895 0.096322
0.337848 0.032083 0.066639 -0.034556 0.098722
0.338739 0.032957 0.068167 -0.035210 0.101124
0.339630 0.033836 0.069692 -0.035856 0.103528
0.340521 0.034720 0.071215 -0.036495 0.105935
0.341411 0.035609 0.072735 -0.037126 0.108344
0.342302 0.036503 0.074252 -0.037749 0.110755
0.343193 0.037402 0.075767 -0.038364 0.113169
0.344084 0.038306 0.077278 -0.038972 0.115584
0.344975 0.039215 0.078787 -0.039572 0.118002
0.345866 0.040128 0.080293 -0.040164 0.120421
0.346757 0.041046 0.081795 -0.040749 0.122842
0.347648 0.041969 0.083295 -0.041326 0.125264
0.348539 0.042897 0.084792 -0.041895 0.127689
0.349429 0.043829 0.086285 -0.042456 0.130115
0.350320 0.044766 0.087775 -0.043009 0.132542
0.351211 0.045708 0.089263 -0.043555 0.134971
0.352102 0.046654 0.090746 -0.044092 0.137400
0.352993 0.047605 0.092227 -0.044622 0.139831
0.353884 0.048559 0.093704 -0.045145 0.142264
0.354775 0.049519 0.095178 -0.045659 0.144697
0.355666 0.050483 0.096648 -0.046165 0.147131
0.356557 0.051451 0.098115 -0.046664 0.149566
0.357447 0.052423 0.099578 -0.047155 0.152001
0.358338 0.053400 0.101038 -0.047638 0.154437
0.359229 0.054380 0.102494 -0.048113 0.156874
0.360120 0.055365 0.103946 -0.048581 0.159311
0.361011 0.056354 0.105395 -0.049040 0.161749
0.361902 0.057347 0.106840 -0.049492 0.164187
0.362793 0.058344 0.108281 -0.049936 0.166625
0.363684 0.059345 0.109718 -0.050372 0.169063
0.364575 0.060350 0.111151 -0.050801 0.171501
0.365465 0.061359 0.112580 -0.051221 0.173939
0.366356 0.062372 0.114006 -0.051634 0.176377
0.367247 0.063388 0.115427 -0.052039 0.178815
0.368138 0.064408 0.116844 -0.052436 0.181252
0.369029 0.065432 0.118257 -0.052825 0.183689
0.369920 0.066459 0.119666 -0.053207 0.186125
0.370811 0.067490 0.121071 -0.053580 0.188561
0.371702 0.068524 0.122471 -0.053947 0.190995
0.372593 0.069562 0.123867 -0.054305 0.193429
0.373483 0.070603 0.125259 -0.054655 0.195862
0.374374 0.071648 0.126646 -0.054998 0.198294
0.375265 0.072696 0.128029 -0.055333 0.200725
0.376156 0.073747 0.129407 -0.055661 0.203154
0.377047 0.074801 0.130781 -0.055980 0.205582
0.377938 0.075858 0.132150 -0.056292 0.208009
0.378829 0.076919 0.133515 -0.056597 0.210434
0.379720 0.077982 0.134875 -0.056893 0.212857
0.380611 0.079048 0.136231 -0.057182 0.215279
0.381502 0.080117 0.137581 -0.057464 0.217699
0.382392 0.081189 0.138927 -0.057737 0.220116
0.383283 0.082264 0.140268 -0.058004 0.222532
0.384174 0.083342 0.141604 -0.058262 0.224946
0.385065 0.084422 0.142935 -0.058513 0.227357
0.385956 0.085504 0.144261 -0.058757 0.229766
0.386847 0.086590 0.145583 -0.058993 0.232172
0.387738 0.087677 0.146899 -0.059221 0.234576
0.388629 0.088767 0.148210 -0.059442 0.236977
0.389520 0.089860 0.149516 -0.059656 0.239375
0.390410 0.090954 0.150817 -0.059862 0.241771
0.391301 0.092051 0.152112 -0.060061 0.244163
0.392192 0.093150 0.153402 -0.060252 0.246552
0.393083 0.094251 0.154687 -0.060436 0.248938
0.393974 0.095354 0.155967 -0.060613 0.251321
0.394865 0.096459 0.157241 -0.060782 0.253700
0.395756 0.097566 0.158510 -0.060944 0.256076
0.396647 0.098674 0.159773 -0.061099 0.258448
0.397538 0.099784 0.161031 -0.061247 0.260816
0.398428 0.100896 0.162284 -0.061387 0.263180
0.399319 0.102010 0.163530 -0.061520 0.265540
0.400210 0.103125 0.164771 -0.061646 0.267896
0.401101 0.104241 0.166007 -0.061765 0.270248
0.401992 0.105359 0.167236 -0.061877 0.272595
0.402883 0.106478 0.168460 -0.061982 0.274938
0.403774 0.107598 0.169678 -0.062080 0.277277
0.404665 0.108720 0.170890 -0.062170 0.279610
0.405556 0.109842 0.172097 -0.062254 0.281939
0.406446 0.110966 0.173297 -0.062331 0.284263
0.407337 0.112090 0.174491 -0.062401 0.286582
0.408228 0.113216 0.175680 -0.062464 0.288895
0.409119 0.114342 0.176862 -0.062520 0.291204
0.410010 0.115468 0.178038 -0.062570 0.293507
0.410901 0.116596 0.179208 -0.062613 0.295804
0.411792 0.117724 0.180372 -0.062649 0.298096
0.412683 0.118852 0.181530 -0.062678 0.300382
0.413574 0.119981 0.182681 -0.062701 0.302662
0.414464 0.121110 0.183826 -0.062717 0.304936
0.415355 0.122239 0.184965 -0.062726 0.307204
0.416246 0.123368 0.186097 -0.062729 0.309465
0.417137 0.124497 0.187223 -0.062726 0.311721
0.418028 0.125627 0.188343 -0.062716 0.313969
0.418919 0.126756 0.189456 -0.062700 0.316212
0.419810 0.127885 0.190562 -0.062677 0.318447
0.420701 0.129014 0.191662 -0.062648 0.320675
0.421592 0.130142 0.192755 -0.062613 0.322897
0.422482 0.131270 0.193841 -0.062571 0.325111
0.423373 0.132397 0.194921 -0.062524 0.327318
0.424264 0.133524 0.195994 -0.062470 0.329518
0.425155 0.134650 0.197060 -0.062410 0.331710
0.426046 0.135775 0.198119 -0.062344 0.333895
0.426937 0.136900 0.199172 -0.062272 0.336071
0.427828 0.138023 0.200217 -0.062194 0.338240
0.428719 0.139146 0.201256 -0.062110 0.340401
0.429610 0.140267 0.202287 -0.062020 0.342554
0.430501 0.141387 0.203312 -0.061925 0.344698
0.431391 0.142505 0.204329 -0.061824 0.346834
0.432282 0.143622 0.205339 -0.061717 0.348961
0.433173 0.144738 0.206342 -0.061604 0.351080
0.434064 0.145852 0.207338 -0.061486 0.353190
0.434955 0.146964 0.208326 -0.061362 0.355291
0.435846 0.148075 0.209308 -0.061233 0.357383
0.436737 0.149184 0.210282 -0.061098 0.359465
0.437628 0.150290 0.211248 -0.060958 0.361539
0.438519 0.151395 0.212207 -0.060812 0.363602
0.439409 0.152498 0.213159 -0.060662 0.365657
0.440300 0.153598 0.214103 -0.060506 0.367701
0.441191 0.154696 0.215040 -0.060344 0.369735
0.442082 0.155791 0.215969 -0.060178 0.371760
0.442973 0.156884 0.216890 -0.060007 0.373774
0.443864 0.157974 0.217804 -0.059830 0.375778
0.444755 0.159061 0.218710 -0.059649 0.377772
0.445646 0.160146 0.219609 -0.059463 0.379755
0.446537 0.161228 0.220499 -0.059272 0.381727
0.447427 0.162306 0.221382 -0.059076 0.383688
0.448318 0.163382 0.222257 -0.058875 0.385639
0.449209 0.164454 0.223124 -0.058670 0.387578
0.450100 0.165523 0.223983 -0.058460 0.389506
0.450991 0.166588 0.224834 -0.058246 0.391422
0.451882 0.167650 0.225677 -0.058027 0.393327
0.452773 0.168708 0.226512 -0.057804 0.395221
0.453664 0.169763 0.227339 -0.057576 0.397102
0.454555 0.170813 0.228158 -0.057345 0.398971
0.455445 0.171860 0.228969 -0.057109 0.400829
0.456336 0.172903 0.229771 -0.056868 0.402674
0.457227 0.173941 0.230565 -0.056624 0.404506
0.458118 0.174975 0.231351 -0.056376 0.406326
0.459009 0.176005 0.232128 -0.056123 0.408133
0.459900 0.177030 0.232898 -0.055867 0.409928
0.460791 0.178051 0.233658 -0.055607 0.411709
0.461682 0.179067 0.234411 -0.055343 0.413478
0.462573 0.180078 0.235154 -0.055076 0.415233
0.463463 0.181085 0.235890 -0.054805 0.416974
0.464354 0.182086 0.236616 -0.054530 0.418702
0.465245 0.183082 0.237334 -0.054252 0.420416
0.466136 0.184073 0.238044 -0.053971 0.422117
0.467027 0.185059 0.238744 -0.053686 0.423803
0.467918 0.186039 0.239436 -0.053398 0.425475
0.468809 0.187013 0.240120 -0.053106 0.427133
0.469700 0.187982 0.240794 -0.052812 0.428776
0.470591 0.188945 0.241460 -0.052514 0.430405
0.471481 0.189903 0.242116 -0.052214 0.432019
0.472372 0.190854 0.242764 -0.051910 0.433618
0.473263 0.191799 0.243403 -0.051604 0.435202
0.474154 0.192738 0.244033 -0.051295 0.436771
0.475045 0.193671 0.244654 -0.050983 0.438324
0.475936 0.194597 0.245265 -0.050668 0.439862
0.476827 0.195516 0.245868 -0.050351 0.441384
0.477718 0.196429 0.246461 -0.050032 0.442891
0.478609 0.197336 0.247046 -0.049710 0.444381
0.479499 0.198235 0.247621 -0.049386 0.445856
0.480390 0.199127 0.248187 -0.049059 0.447314
0.481281 0.200012 0.248743 -0.048731 0.448755
0.482172 0.200890 0.249290 -0.048400 0.450180
0.483063 0.201761 0.249828 -0.048067 0.451589
0.483954 0.202624 0.250356 -0.047733 0.452980
0.484845 0.203479 0.250875 -0.047396 0.454355
0.485736 0.204327 0.251385 -0.047058 0.455712
0.486627 0.205167 0.251885 -0.046717 0.457052
0.487518 0.205999 0.252375 -0.046376 0.458374
0.488408 0.206823 0.252856 -0.046032 0.459679
0.489299 0.207639 0.253327 -0.045688 0.460966
0.490190 0.208447 0.253788 -0.045341 0.462235
0.491081 0.209246 0.254240 -0.044994 0.463486
0.491972 0.210037 0.254682 -0.044645 0.464719
0.492863 0.210819 0.255114 -0.044295 0.465933
0.493754 0.211592 0.255537 -0.043944 0.467129
0.494645 0.212357 0.255949 -0.043592 0.468306
0.495536 0.213112 0.256352 -0.043239 0.469464
0.496426 0.213859 0.256744 -0.042886 0.470603
0.497317 0.214596 0.257127 -0.042531 0.471723
0.498208 0.215324 0.257500 -0.042176 0.472824
0.499099 0.216043 0.257863 -0.041820 0.473905
0.499990 0.216751 0.258215 -0.041464 0.474967
0.500881 0.217451 0.258558 -0.041107 0.476009
0.501772 0.218140 0.258890 -0.040750 0.477030
0.502663 0.218820 0.259213 -0.040393 0.478032
0.503554 0.219489 0.259525 -0.040035 0.479014
0.504444 0.220149 0.259826 -0.039678 0.479975
0.505335 0.220798 0.260118 -0.039320 0.480916
0.506226 0.221437 0.260399 -0.038962 0.481836
0.507117 0.222065 0.260670 -0.038605 0.482735
0.508008 0.222682 0.260930 -0.038248 0.483613
0.508899 0.223289 0.261180 -0.037891 0.484470
0.509790 0.223885 0.261420 -0.037534 0.485305
0.510681 0.224471 0.261649 -0.037178 0.486119
0.511572 0.225044 0.261868 -0.036823 0.486912
0.512462 0.225607 0.262076 -0.036468 0.487683
0.513353 0.226159 0.262273 -0.036114 0.488432
0.514244 0.226699 0.262460 -0.035761 0.489159
0.515135 0.227227 0.262636 -0.035409 0.489863
0.516026 0.227744 0.262801 -0.035057 0.490545
0.516917 0.228249 0.262956 -0.034707 0.491205
0.517808 0.228742 0.263100 -0.034358 0.491842
0.518699 0.229223 0.263233 -0.034010 0.492457
0.519590 0.229692 0.263356 -0.033664 0.493048
0.520480 0.230149 0.263467 -0.033319 0.493616
0.521371 0.230593 0.263568 -0.032975 0.494161
0.522262 0.231025 0.263658 -0.032633 0.494683
0.523153 0.231444 0.263736 -0.032292 0.495181
0.524044 0.231850 0.263804 -0.031954 0.495655
0.524935 0.232244 0.263861 -0.031617 0.496105
0.525826 0.232625 0.263907 -0.031282 0.496532
0.526717 0.232992 0.263942 -0.030949 0.496934
0.527608 0.233347 0.263965 -0.030619 0.497312
0.528498 0.233688 0.263978 -0.030290 0.497666
0.529389 0.234016 0.263979 -0.029964 0.497995
0.530280 0.234330 0.263969 -0.029639 0.498299
0.531171 0.234630 0.263948 -0.029318 0.498578
0.532062 0.234917 0.263916 -0.028999 0.498833
0.532953 0.235190 0.263872 -0.028682 0.499062
0.533844 0.235449 0.263817 -0.028368 0.499266
0.534735 0.235694 0.263751 -0.028057 0.499445
0.535626 0.235924 0.263673 -0.027749 0.499598
0.536517 0.236141 0.263584 -0.027444 0.499725
0.537407 0.236342 0.263484 -0.027141 0.499826
0.538298 0.236530 0.263372 -0.026842 0.499902
0.539189 0.236703 0.263249 -0.026546 0.499951
0.540080 0.236860 0.263114 -0.026253 0.499974
0.540971 0.237004 0.262967 -0.025964 0.499971
0.541862 0.237132 0.262809 -0.025678 0.499941
0.542753 0.237245 0.262640 -0.025395 0.499885
0.543644 0.237343 0.262459 -0.025116 0.499801
0.544535 0.237425 0.262266 -0.024841 0.499691
0.545425 0.237492 0.262062 -0.024569 0.499554
0.546316 0.237544 0.261845 -0.024302 0.499389
0.547207 0.237580 0.261618 -0.024038 0.499197
0.548098 0.237600 0.261378 -0.023778 0.498978
0.548989 0.237605 0.261127 -0.023522 0.498731
0.549880 0.237593 0.260863 -0.023270 0.498457
0.550771 0.237566 0.260588 -0.023023 0.498154
0.551662 0.237522 0.260302 -0.022779 0.497824
0.552553 0.237462 0.260003 -0.022540 0.497465
0.553443 0.237386 0.259692 -0.022306 0.497079
0.554334 0.237294 0.259370 -0.022076 0.496664
0.555225 0.237185 0.259035 -0.021851 0.496220
0.556116 0.237059 0.258689 -0.021630 0.495748
0.557007 0.236917 0.258331 -0.021414 0.495247
0.557898 0.236757 0.257960 -0.021203 0.494718
0.558789 0.236581 0.257578 -0.020997 0.494159
0.559680 0.236388 0.257184 -0.020796 0.493572
0.560571 0.236178 0.256777 -0.020599 0.492955
0.561461 0.235950 0.256359 -0.020408 0.492309
0.562352 0.235706 0.255928 -0.020222 0.491633
0.563243 0.235443 0.255485 -0.020042 0.490929
0.564134 0.235164 0.255030 -0.019866 0.490194
0.565025 0.234867 0.254563 -0.019696 0.489430
0.565916 0.234552 0.254084 -0.019532 0.488636
0.566807 0.234220 0.253592 -0.019373 0.487812
0.567698 0.233869 0.253089 -0.019219 0.486958
0.568589 0.233501 0.252573 -0.019072 0.486074
0.569479 0.233115 0.252045 -0.018930 0.485160
0.570370 0.232711 0.251504 -0.018793 0.484215
0.571261 0.232289 0.250951 -0.018663 0.483240
0.572152 0.231848 0.250386 -0.018538 0.482234
0.573043 0.231389 0.249809 -0.018420 0.481198
0.573934 0.230912 0.249219 -0.018307 0.480131
0.574825 0.230416 0.248617 -0.018201 0.479034
0.575716 0.229902 0.248003 -0.018101 0.477905
0.576607 0.229369 0.247376 -0.018007 0.476745
0.577497 0.228818 0.246737 -0.017919 0.475555
0.578388 0.228248 0.246085 -0.017838 0.474333
0.579279 0.227659 0.245421 -0.017763 0.473080
0.580170 0.227051 0.244745 -0.017694 0.471796
0.581061 0.226424 0.244056 -0.017632 0.470480
0.581952 0.225778 0.243355 -0.017577 0.469133
0.582843 0.225113 0.242641 -0.017528 0.467754
0.583734 0.224429 0.241915 -0.017485 0.466344
0.584625 0.223726 0.241176 -0.017450 0.464902
0.585516 0.223003 0.240425 -0.017421 0.463428
0.586406 0.222262 0.239661 -0.017399 0.461922
0.587297 0.221500 0.238884 -0.017384 0.460385
0.588188 0.220720 0.238096 -0.017376 0.458815
0.589079 0.219920 0.237294 -0.017374 0.457214
0.589970 0.219100 0.236480 -0.017380 0.455581
0.590861 0.218261 0.235654 -0.017393 0.453915
0.591752 0.217402 0.234815 -0.017413 0.452217
0.592643 0.216524 0.233963 -0.017439 0.450487
0.593534 0.215626 0.233099 -0.017473 0.448725
0.594424 0.214708 0.232222 -0.017515 0.446930
0.595315 0.213770 0.231333 -0.017563 0.445103
0.596206 0.212813 0.230431 -0.017619 0.443244
0.597097 0.211835 0.229517 -0.017681 0.441352
0.597988 0.210838 0.228590 -0.017752 0.439428
0.598879 0.209821 0.227650 -0.017829 0.437471
0.599770 0.208784 0.226698 -0.017914 0.435481
0.600661 0.207726 0.225733 -0.018006 0.433459
0.601552 0.206649 0.224755 -0.018106 0.431405
0.602442 0.205552 0.223765 -0.018213 0.429317
0.603333 0.204435 0.222763 -0.018328 0.427197
0.604224 0.203297 0.221747 -0.018450 0.425045
0.605115 0.202140 0.220720 -0.018580 0.422859
0.606006 0.200962 0.219679 -0.018717 0.420641
0.606897 0.199764 0.218626 -0.018862 0.418390
0.607788 0.198546 0.217561 -0.019014 0.416107
0.608679 0.197308 0.216482 -0.019174 0.413791
0.609570 0.196050 0.215392 -0.019341 0.411442
0.610460 0.194772 0.214288 -0.019517 0.409060
0.611351 0.193473 0.213172 -0.019699 0.406645
0.612242 0.192154 0.212044 -0.019889 0.404198
0.613133 0.190815 0.210903 -0.020087 0.401718
0.614024 0.189456 0.209749 -0.020293 0.399205
0.614915 0.188077 0.208583 -0.020506 0.396660
0.615806 0.186678 0.207404 -0.020727 0.394082
0.616697 0.185258 0.206213 -0.020955 0.391471
0.617588 0.183818 0.205009 -0.021191 0.388828
0.618478 0.182359 0.203793 -0.021435 0.386152
0.619369 0.180879 0.202564 -0.021686 0.383443
0.620260 0.179379 0.201323 -0.021944 0.380702
0.621151 0.177859 0.200070 -0.022211 0.377929
0.622042 0.176319 0.198804 -0.022485 0.375122
0.622933 0.174759 0.197525 -0.022766 0.372284
0.623824 0.173179 0.196234 -0.023055 0.369413
0.624715 0.171579 0.194931 -0.023351 0.366510
0.625606 0.169960 0.193615 -0.023655 0.363574
0.626496 0.168320 0.192287 -0.023967 0.360607
0.627387 0.166661 0.190946 -0.024286 0.357607
0.628278 0.164982 0.189593 -0.024612 0.354575
0.629169 0.163283 0.188228 -0.024945 0.351511
0.630060 0.161564 0.186851 -0.025286 0.348415
0.630951 0.159827 0.185461 -0.025635 0.345288
0.631842 0.158069 0.184059 -0.025990 0.342128
0.632733 0.156292 0.182645 -0.026353 0.338937
0.633624 0.154496 0.181219 -0.026723 0.335715
0.634515 0.152680 0.179780 -0.027100 0.332460
0.635405 0.150845 0.178330 -0.027484 0.329175
0.636296 0.148991 0.176867 -0.027876 0.325858
0.637187 0.147118 0.175392 -0.028274 0.322510
0.638078 0.145226 0.173905 -0.028679 0.319131
0.638969 0.143315 0.172406 -0.029091 0.315720
0.639860 0.141385 0.170895 -0.029510 0.312279
0.640751 0.139436 0.169372 -0.029936 0.308808
0.641642 0.137468 0.167837 -0.030369 0.305305
0.642533 0.135483 0.166290 -0.030808 0.301773
0.643423 0.133478 0.164732 -0.031253 0.298210
0.644314 0.131455 0.163161 -0.031706 0.294616
0.645205 0.129414 0.161579 -0.032164 0.290993
0.646096 0.127355 0.159985 -0.032630 0.287340
0.646987 0.125278 0.158379 -0.033101 0.283657
0.647878 0.123183 0.156762 -0.033579 0.279945
0.648769 0.121070 0.155133 -0.034062 0.276203
0.649660 0.118940 0.153492 -0.034552 0.272432
0.650551 0.116792 0.151840 -0.035048 0.268632
0.651441 0.114626 0.150176 -0.035550 0.264803
0.652332 0.112444 0.148501 -0.036058 0.260945
0.653223 0.110244 0.146815 -0.036571 0.257059
0.654114 0.108027 0.145117 -0.037090 0.253144
0.655005 0.105794 0.143408 -0.037614 0.249202
0.655896 0.103544 0.141688 -0.038144 0.245232
0.656787 0.101277 0.139956 -0.038679 0.241234
0.657678 0.098994 0.138214 -0.039220 0.237208
0.658569 0.096695 0.136461 -0.039765 0.233156
0.659459 0.094380 0.134696 -0.040316 0.229076
0.660350 0.092049 0.132921 -0.040872 0.224970
0.661241 0.089702 0.131134 -0.041432 0.220837
0.662132 0.087340 0.129337 -0.041997 0.216678
0.663023 0.084963 0.127530 -0.042567 0.212493
0.663914 0.082570 0.125712 -0.043141 0.208282
0.664805 0.080163 0.123883 -0.043720 0.204046
0.665696 0.077741 0.122044 -0.044302 0.199785
0.666587 0.075305 0.120194 -0.044889 0.195499
0.667477 0.072854 0.118334 -0.045480 0.191188
0.668368 0.070389 0.116464 -0.046075 0.186853
0.669259 0.067910 0.114584 -0.046674 0.182494
0.670150 0.065418 0.112694 -0.047276 0.178112
0.671041 0.062912 0.110794 -0.047882 0.173706
0.671932 0.060393 0.108885 -0.048492 0.169277
0.672823 0.057861 0.106965 -0.049104 0.164826
0.673714 0.055316 0.105037 -0.049720 0.160353
0.674605 0.052759 0.103099 -0.050339 0.155858
0.675495 0.050190 0.101151 -0.050962 0.151341
0.676386 0.047608 0.099195 -0.051587 0.146803
0.677277 0.045015 0.097230 -0.052214 0.142245
0.678168 0.042411 0.095256 -0.052845 0.137666
0.679059 0.039795 0.093273 -0.053478 0.133068
0.679950 0.037168 0.091282 -0.054114 0.128451
0.680841 0.034531 0.089283 -0.054752 0.123814
0.681732 0.031883 0.087276 -0.055393 0.119159
0.682623 0.029226 0.085261 -0.056035 0.114487
0.683514 0.026558 0.083239 -0.056681 0.109797
0.684404 0.023881 0.081210 -0.057328 0.105091
0.685295 0.021195 0.079173 -0.057978 0.100368
0.686186 0.018500 0.077131 -0.058631 0.095631
0.687077 0.015796 0.075082 -0.059285 0.090878
0.687968 0.013084 0.073027 -0.059943 0.086111
0.688859 0.010364 0.070967 -0.060602 0.081331
0.689750 0.007637 0.068902 -0.061265 0.076539
0.690641 0.004902 0.066832 -0.061930 0.071734
0.691532 0.002160 0.064759 -0.062599 0.066919
0.692422 -0.000588 0.062683 -0.063271 0.062095
0.693313 -0.003343 0.060604 -0.063947 0.057261
0.694204 -0.006103 0.058524 -0.064628 0.052421
0.695095 -0.008870 0.056444 -0.065313 0.047574
0.695986 -0.011641 0.054364 -0.066005 0.042723
0.696877 -0.014417 0.052285 -0.066703 0.037868
0.697768 -0.017198 0.050211 -0.067409 0.033013
0.698659 -0.019983 0.048141 -0.068124 0.028158
0.699550 -0.022771 0.046079 -0.068850 0.023307
0.700440 -0.025563 0.044026 -0.069589 0.018462
0.701331 -0.028358 0.041985 -0.070343 0.013627
0.702222 -0.031156 0.039960 -0.071115 0.008804
0.703113 -0.033955 0.037955 -0.071910 0.004000
0.704004 -0.036756 0.035975 -0.072731 -0.000782
0.704895 -0.039559 0.034025 -0.073584 -0.005534
0.705786 -0.042362 0.032114 -0.074476 -0.010248
0.706677 -0.045166 0.030250 -0.075417 -0.014916
0.707568 -0.047971 0.028445 -0.076416 -0.019525
0.708458 -0.050774 0.026713 -0.077487 -0.024061
0.709349 -0.053577 0.025070 -0.078648 -0.028507
0.710240 -0.056379 0.023539 -0.079918 -0.032839
0.711131 -0.059179 0.022145 -0.081323 -0.037034
0.712022 -0.061976 0.020916 -0.082892 -0.041060
0.712913 -0.064771 0.019888 -0.084659 -0.044883
0.713804 -0.067563 0.019094 -0.086658 -0.048469
0.714695 -0.070352 0.018569 -0.088920 -0.051783
0.715586 -0.073136 0.018336 -0.091473 -0.054800
0.716476 -0.075916 0.018411 -0.094327 -0.057505
0.717367 -0.078691 0.018792 -0.097483 -0.059898
0.718258 -0.081460 0.019464 -0.100924 -0.061996
0.719149 -0.084223 0.020399 -0.104622 -0.063824
0.720040 -0.086980 0.021566 -0.108546 -0.065414
0.720931 -0.089730 0.022932 -0.112661 -0.066798
0.721822 -0.092472 0.024464 -0.116936 -0.068008
0.722713 -0.095206 0.026135 -0.121341 -0.069071
0.723604 -0.097932 0.027922 -0.125854 -0.070010
0.724494 -0.100648 0.029805 -0.130453 -0.070843
0.725385 -0.103355 0.031768 -0.135123 -0.071587
0.726276 -0.106051 0.033798 -0.139849 -0.072253
0.727167 -0.108737 0.035885 -0.144622 -0.072851
0.728058 -0.111411 0.038021 -0.149432 -0.073390
0.728949 -0.114074 0.040198 -0.154272 -0.073876
0.729840 -0.116724 0.042411 -0.159135 -0.074313
0.730731 -0.119361 0.044655 -0.164016 -0.074706
0.731622 -0.121984 0.046926 -0.168911 -0.075058
0.732513 -0.124594 0.049222 -0.173816 -0.075372
0.733403 -0.127188 0.051539 -0.178727 -0.075649
0.734294 -0.129767 0.053875 -0.183642 -0.075892
0.735185 -0.132331 0.056228 -0.188559 -0.076103
0.736076 -0.134877 0.058597 -0.193474 -0.076281
0.736967 -0.137407 0.060979 -0.198386 -0.076427
0.737858 -0.139918 0.063374 -0.203293 -0.076544
0.738749 -0.142411 0.065781 -0.208193 -0.076630
0.739640 -0.144886 0.068199 -0.213084 -0.076687
0.740531 -0.147340 0.070626 -0.217966 -0.076715
0.741421 -0.149774 0.073062 -0.222836 -0.076713
0.742312 -0.152188 0.075506 -0.227693 -0.076682
0.743203 -0.154579 0.077957 -0.232537 -0.076622
0.744094 -0.156949 0.080416 -0.237365 -0.076533
0.744985 -0.159295 0.082881 -0.242176 -0.076414
0.745876 -0.161618 0.085352 -0.246970 -0.076266
0.746767 -0.163917 0.087828 -0.251745 -0.076089
0.747658 -0.166191 0.090309 -0.256500 -0.075881
0.748549 -0.168439 0.092795 -0.261234 -0.075644
0.749439 -0.170661 0.095285 -0.265946 -0.075376
0.750330 -0.172856 0.097779 -0.270635 -0.075077
0.751221 -0.175023 0.100276 -0.275299 -0.074747
0.752112 -0.177162 0.102776 -0.279938 -0.074386
0.753003 -0.179272 0.105279 -0.284551 -0.073992
0.753894 -0.181352 0.107785 -0.289137 -0.073567
0.754785 -0.183402 0.110293 -0.293694 -0.073109
0.755676 -0.185420 0.112802 -0.298222 -0.072618
0.756567 -0.187406 0.115314 -0.302720 -0.072093
0.757457 -0.189360 0.117826 -0.307186 -0.071534
0.758348 -0.191281 0.120340 -0.311620 -0.070941
0.759239 -0.193167 0.122854 -0.316021 -0.070313
0.760130 -0.195019 0.125369 -0.320387 -0.069650
0.761021 -0.196835 0.127884 -0.324718 -0.068951
0.761912 -0.198614 0.130399 -0.329013 -0.068215
0.762803 -0.200357 0.132914 -0.333270 -0.067443
0.763694 -0.202061 0.135428 -0.337489 -0.066633
0.764585 -0.203727 0.137942 -0.341669 -0.065786
0.765475 -0.205354 0.140454 -0.345808 -0.064900
0.766366 -0.206940 0.142965 -0.349906 -0.063975
0.767257 -0.208486 0.145475 -0.353961 -0.063010
0.768148 -0.209989 0.147983 -0.357973 -0.062006
0.769039 -0.211451 0.150489 -0.361940 -0.060961
0.769930 -0.212869 0.152993 -0.365862 -0.059875
0.770821 -0.214243 0.155495 -0.369738 -0.058748
0.771712 -0.215572 0.157993 -0.373565 -0.057579
0.772603 -0.216855 0.160489 -0.377345 -0.056366
0.773493 -0.218092 0.162982 -0.381074 -0.055111
0.774384 -0.219282 0.165471 -0.384753 -0.053811
0.775275 -0.220424 0.167956 -0.388380 -0.052468
0.776166 -0.221517 0.170438 -0.391955 -0.051079
0.777057 -0.222560 0.172915 -0.395475 -0.049645
0.777948 -0.223553 0.175388 -0.398941 -0.048165
0.778839 -0.224494 0.177856 -0.402351 -0.046638
0.779730 -0.225384 0.180320 -0.405704 -0.045064
0.780621 -0.226220 0.182778 -0.408998 -0.043442
0.781512 -0.227003 0.185231 -0.412234 -0.041772
0.782402 -0.227731 0.187678 -0.415409 -0.040053
0.783293 -0.228404 0.190119 -0.418523 -0.038285
0.784184 -0.229020 0.192554 -0.421575 -0.036466
0.785075 -0.229580 0.194983 -0.424563 -0.034597
0.785966 -0.230082 0.197405 -0.427487 -0.032677
0.786857 -0.230524 0.199820 -0.430344 -0.030704
0.787748 -0.230908 0.202228 -0.433136 -0.028680
0.788639 -0.231231 0.204628 -0.435859 -0.026603
0.789530 -0.231493 0.207021 -0.438514 -0.024472
0.790420 -0.231692 0.209406 -0.441098 -0.022287
0.791311 -0.231829 0.211782 -0.443611 -0.020047
0.792202 -0.231902 0.214150 -0.446053 -0.017752
0.793093 -0.231911 0.216509 -0.448420 -0.015401
0.793984 -0.231854 0.218860 -0.450714 -0.012995
0.794875 -0.231731 0.221200 -0.452932 -0.010531
0.795766 -0.231541 0.223532 -0.455073 -0.008009
0.796657 -0.231283 0.225853 -0.457136 -0.005430
0.797548 -0.230957 0.228164 -0.459121 -0.002792
0.798438 -0.230560 0.230465 -0.461026 -0.000095
0.799329 -0.230094 0.232755 -0.462849 0.002661
0.800220 -0.229556 0.235034 -0.464590 0.005478
0.801111 -0.228946 0.237302 -0.466248 0.008356
0.802002 -0.228264 0.239558 -0.467822 0.011295
0.802893 -0.227507 0.241803 -0.469310 0.014296
0.803784 -0.226676 0.244035 -0.470712 0.017359
0.804675 -0.225770 0.246255 -0.472025 0.020485
0.805566 -0.224788 0.248462 -0.473250 0.023674
0.806456 -0.223729 0.250656 -0.474385 0.026927
0.807347 -0.222592 0.252837 -0.475429 0.030245
0.808238 -0.221377 0.255004 -0.476381 0.033628
0.809129 -0.220082 0.257157 -0.477239 0.037075
0.810020 -0.218707 0.259296 -0.478003 0.040589
0.810911 -0.217251 0.261421 -0.478672 0.044170
0.811802 -0.215714 0.263530 -0.479244 0.047817
0.812693 -0.214094 0.265625 -0.479718 0.051531
0.813584 -0.212390 0.267704 -0.480094 0.055313
0.814474 -0.210603 0.269767 -0.480370 0.059163
0.815365 -0.208731 0.271814 -0.480545 0.063082
0.816256 -0.206774 0.273844 -0.480618 0.067070
0.817147 -0.204730 0.275858 -0.480588 0.071128
0.818038 -0.202599 0.277855 -0.480454 0.075255
0.818929 -0.200381 0.279834 -0.480215 0.079453
0.819820 -0.198074 0.281796 -0.479870 0.083722
0.820711 -0.195678 0.283739 -0.479418 0.088061
0.821602 -0.193192 0.285665 -0.478857 0.092472
0.822492 -0.190616 0.287571 -0.478187 0.096955
0.823383 -0.187949 0.289458 -0.477407 0.101510
0.824274 -0.185189 0.291326 -0.476516 0.106137
0.825165 -0.182337 0.293175 -0.475512 0.110837
0.826056 -0.179392 0.295003 -0.474395 0.115611
0.826947 -0.176353 0.296811 -0.473164 0.120457
0.827838 -0.173220 0.298597 -0.471817 0.125377
0.828729 -0.169992 0.300363 -0.470355 0.130372
0.829620 -0.166668 0.302108 -0.468775 0.135440
0.830511 -0.163248 0.303830 -0.467078 0.140582
0.831401 -0.159731 0.305530 -0.465261 0.145800
0.832292 -0.156117 0.307208 -0.463325 0.151092
0.833183 -0.152405 0.308863 -0.461267 0.156458
0.834074 -0.148594 0.310494 -0.459089 0.161900
0.834965 -0.144685 0.312102 -0.456787 0.167417
0.835856 -0.140676 0.313686 -0.454363 0.173010
0.836747 -0.136568 0.315246 -0.451814 0.178678
0.837638 -0.132360 0.316780 -0.449140 0.184421
0.838529 -0.128051 0.318290 -0.446341 0.190239
0.839419 -0.123641 0.319774 -0.443415 0.196134
0.840310 -0.119129 0.321232 -0.440362 0.202103
0.841201 -0.114516 0.322664 -0.437180 0.208149
0.842092 -0.109800 0.324070 -0.433870 0.214269
0.842983 -0.104983 0.325448 -0.430431 0.220465
0.843874 -0.100062 0.326799 -0.426861 0.226736
0.844765 -0.095039 0.328122 -0.423161 0.233083
0.845656 -0.089913 0.329417 -0.419329 0.239504
0.846547 -0.084683 0.330683 -0.415366 0.246000
0.847437 -0.079350 0.331920 -0.411270 0.252570
0.848328 -0.073913 0.333128 -0.407041 0.259215
0.849219 -0.068372 0.334306 -0.402678 0.265934
0.850110 -0.062728 0.335454 -0.398182 0.272726
0.851001 -0.056979 0.336571 -0.393551 0.279592
0.851892 -0.051127 0.337657 -0.388785 0.286530
0.852783 -0.045171 0.338712 -0.383883 0.293541
0.853674 -0.039111 0.339735 -0.378846 0.300624
0.854565 -0.032948 0.340726 -0.373673 0.307778
0.855455 -0.026680 0.341684 -0.368364 0.315003
0.856346 -0.020310 0.342609 -0.362919 0.322299
0.857237 -0.013836 0.343500 -0.357336 0.329664
0.858128 -0.007260 0.344357 -0.351617 0.337098
0.859019 -0.000580 0.345180 -0.345761 0.344600
0.859910 0.006201 0.345969 -0.339768 0.352170
0.860801 0.013084 0.346722 -0.333637 0.359806
0.861692 0.020069 0.347439 -0.327370 0.367508
0.862583 0.027155 0.348120 -0.320966 0.375275
0.863473 0.034341 0.348765 -0.314424 0.383106
0.864364 0.041627 0.349373 -0.307746 0.391000
0.865255 0.049011 0.349943 -0.300932 0.398955
0.866146 0.056495 0.350476 -0.293981 0.406971
0.867037 0.064076 0.350970 -0.286894 0.415046
0.867928 0.071753 0.351425 -0.279672 0.423179
0.868819 0.079527 0.351842 -0.272315 0.431369
0.869710 0.087396 0.352218 -0.264822 0.439614
0.870601 0.095358 0.352555 -0.257196 0.447913
0.871491 0.103413 0.352850 -0.249437 0.456264
0.872382 0.111560 0.353105 -0.241545 0.464666
0.873273 0.119798 0.353318 -0.233521 0.473116
0.874164 0.128124 0.353490 -0.225365 0.481614
0.875055 0.136539 0.353619 -0.217080 0.490157
0.875946 0.145039 0.353705 -0.208665 0.498744
0.876837 0.153624 0.353747 -0.200123 0.507371
0.877728 0.162292 0.353746 -0.191453 0.516038
0.878619 0.171042 0.353700 -0.182658 0.524742
0.879510 0.179871 0.353610 -0.173739 0.533481
0.880400 0.188778 0.353474 -0.164697 0.542252
0.881291 0.197760 0.353293 -0.155533 0.551053
0.882182 0.206815 0.353065 -0.146250 0.559881
0.883073 0.215942 0.352791 -0.136848 0.568733
0.883964 0.225138 0.352469 -0.127331 0.577607
0.884855 0.234400 0.352099 -0.117699 0.586500
0.885746 0.243726 0.351682 -0.107956 0.595408
0.886637 0.253113 0.351216 -0.098102 0.604329
0.887528 0.262559 0.350700 -0.088141 0.613259
0.888418 0.272060 0.350135 -0.078074 0.622195
0.889309 0.281614 0.349519 -0.067905 0.631133
0.890200 0.291216 0.348853 -0.057637 0.640069
0.891091 0.300865 0.348136 -0.047271 0.649001
0.891982 0.310556 0.347366 -0.036810 0.657922
0.892873 0.320286 0.346545 -0.026259 0.666831
0.893764 0.330050 0.345671 -0.015621 0.675721
0.894655 0.339846 0.344743 -0.004898 0.684589
0.895546 0.349668 0.343762 0.005906 0.693430
0.896436 0.359513 0.342726 0.016787 0.702239
0.897327 0.369376 0.341636 0.027740 0.711012
0.898218 0.379252 0.340490 0.038762 0.719742
0.899109 0.389137 0.339289 0.049848 0.728425
0.900000 0.399025 0.338031 0.060994 0.737055


==> plot_data/lee-yang_whole_correlator_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.100000 -7.983616 -8.069599 0.116989 -8.186588 -7.952609
0.101667 -7.921065 -8.005503 0.114872 -8.120374 -7.890631
0.103333 -7.859896 -7.942821 0.112795 -8.055616 -7.830026
0.105000 -7.800055 -7.881500 0.110758 -7.992259 -7.770742
0.106667 -7.741493 -7.821489 0.108760 -7.930250 -7.712729
0.108333 -7.684162 -7.762739 0.106799 -7.869539 -7.655940
0.110000 -7.628017 -7.705205 0.104874 -7.810079 -7.600330
0.111667 -7.573015 -7.648842 0.102985 -7.751827 -7.545857
0.113333 -7.519117 -7.593609 0.101129 -7.694738 -7.492481
0.115000 -7.466284 -7.539468 0.099305 -7.638773 -7.440162
0.116667 -7.414478 -7.486380 0.097514 -7.583894 -7.388865
0.118333 -7.363666 -7.434310 0.095754 -7.530064 -7.338555
0.120000 -7.313814 -7.383224 0.094024 -7.477248 -7.289199
0.121667 -7.264890 -7.333089 0.092324 -7.425412 -7.240765
0.123333 -7.216864 -7.283875 0.090651 -7.374526 -7.193224
0.125000 -7.169707 -7.235552 0.089007 -7.324559 -7.146545
0.126667 -7.123393 -7.188093 0.087389 -7.275482 -7.100703
0.128333 -7.077894 -7.141469 0.085798 -7.227268 -7.055671
0.130000 -7.033185 -7.095656 0.084233 -7.179889 -7.011424
0.131667 -6.989242 -7.050629 0.082692 -7.133321 -6.967937
0.133333 -6.946043 -7.006364 0.081176 -7.087540 -6.925188
0.135000 -6.903564 -6.962838 0.079684 -7.042522 -6.883155
0.136667 -6.861786 -6.920031 0.078214 -6.998245 -6.841817
0.138333 -6.820687 -6.877921 0.076768 -6.954688 -6.801153
0.140000 -6.780249 -6.836488 0.075343 -6.911831 -6.761144
0.141667 -6.740452 -6.795713 0.073940 -6.869653 -6.721772
0.143333 -6.701278 -6.755577 0.072558 -6.828136 -6.683019
0.145000 -6.662711 -6.716064 0.071197 -6.787261 -6.644867
0.146667 -6.624734 -6.677156 0.069856 -6.747013 -6.607300
0.148333 -6.587330 -6.638837 0.068535 -6.707372 -6.570302
0.150000 -6.550485 -6.601091 0.067233 -6.668324 -6.533858
0.151667 -6.514183 -6.563903 0.065950 -6.629853 -6.497953
0.153333 -6.478411 -6.527258 0.064686 -6.591944 -6.462572
0.155000 -6.443154 -6.491143 0.063440 -6.554582 -6.427703
0.156667 -6.408400 -6.455543 0.062211 -6.517754 -6.393332
0.158333 -6.374136 -6.420446 0.061000 -6.481446 -6.359446
0.160000 -6.340349 -6.385840 0.059806 -6.445646 -6.326034
0.161667 -6.307028 -6.351712 0.058629 -6.410340 -6.293083
0.163333 -6.274161 -6.318050 0.057468 -6.375518 -6.260582
0.165000 -6.241737 -6.284843 0.056323 -6.341166 -6.228519
0.166667 -6.209746 -6.252080 0.055195 -6.307275 -6.196885
0.168333 -6.178176 -6.219751 0.054081 -6.273832 -6.165670
0.170000 -6.147019 -6.187845 0.052983 -6.240828 -6.134862
0.171667 -6.116265 -6.156353 0.051900 -6.208253 -6.104452
0.173333 -6.085903 -6.125264 0.050832 -6.176096 -6.074432
0.175000 -6.055926 -6.094571 0.049778 -6.144349 -6.044792
0.176667 -6.026324 -6.064263 0.048738 -6.113001 -6.015524
0.178333 -5.997089 -6.034332 0.047713 -6.082045 -5.986619
0.180000 -5.968213 -6.004770 0.046701 -6.051470 -5.958069
0.181667 -5.939688 -5.975568 0.045703 -6.021270 -5.929865
0.183333 -5.911506 -5.946719 0.044717 -5.991437 -5.902002
0.185000 -5.883660 -5.918215 0.043745 -5.961961 -5.874470
0.186667 -5.856142 -5.890049 0.042786 -5.932835 -5.847263
0.188333 -5.828946 -5.862213 0.041840 -5.904053 -5.820373
0.190000 -5.802064 -5.834701 0.040906 -5.875607 -5.793795
0.191667 -5.775491 -5.807506 0.039984 -5.847490 -5.767521
0.193333 -5.749219 -5.780620 0.039075 -5.819695 -5.741546
0.195000 -5.723242 -5.754039 0.038177 -5.792216 -5.715862
0.196667 -5.697555 -5.727755 0.037291 -5.765046 -5.690464
0.198333 -5.672152 -5.701762 0.036417 -5.738179 -5.665345
0.200000 -5.647026 -5.676056 0.035554 -5.711610 -5.640502
0.201667 -5.622172 -5.650629 0.034702 -5.685332 -5.615927
0.203333 -5.597586 -5.625477 0.033862 -5.659339 -5.591615
0.205000 -5.573261 -5.600594 0.033032 -5.633626 -5.567562
0.206667 -5.549192 -5.575975 0.032214 -5.608189 -5.543761
0.208333 -5.525375 -5.551615 0.031406 -5.583021 -5.520209
0.210000 -5.501805 -5.527509 0.030608 -5.558117 -5.496901
0.211667 -5.478477 -5.503652 0.029821 -5.533472 -5.473831
0.213333 -5.455386 -5.480039 0.029044 -5.509083 -5.450995
0.215000 -5.432529 -5.456666 0.028277 -5.484943 -5.428388
0.216667 -5.409900 -5.433528 0.027521 -5.461049 -5.406008
0.218333 -5.387495 -5.410622 0.026774 -5.437396 -5.383848
0.220000 -5.365311 -5.387942 0.026037 -5.413979 -5.361905
0.221667 -5.343343 -5.365485 0.025309 -5.390795 -5.340176
0.223333 -5.321588 -5.343247 0.024592 -5.367838 -5.318655
0.225000 -5.300041 -5.321223 0.023883 -5.345107 -5.297340
0.226667 -5.278699 -5.299411 0.023184 -5.322595 -5.276227
0.228333 -5.257559 -5.277806 0.022495 -5.300301 -5.255311
0.230000 -5.236616 -5.256404 0.021814 -5.278219 -5.234590
0.231667 -5.215867 -5.235203 0.021143 -5.256346 -5.214060
0.233333 -5.195309 -5.214198 0.020480 -5.234679 -5.193718
0.235000 -5.174939 -5.193387 0.019827 -5.213214 -5.173560
0.236667 -5.154754 -5.172765 0.019182 -5.191948 -5.153583
0.238333 -5.134749 -5.152331 0.018547 -5.170877 -5.133784
0.240000 -5.114923 -5.132080 0.017920 -5.149999 -5.114160
0.241667 -5.095272 -5.112010 0.017301 -5.129311 -5.094708
0.243333 -5.075794 -5.092117 0.016692 -5.108808 -5.075425
0.245000 -5.056485 -5.072399 0.016090 -5.088489 -5.056308
0.246667 -5.037342 -5.052853 0.015498 -5.068351 -5.037355
0.248333 -5.018364 -5.033475 0.014914 -5.048389 -5.018562
0.250000 -4.999547 -5.014265 0.014338 -5.028603 -4.999926
0.251667 -4.980889 -4.995217 0.013772 -5.008989 -4.981446
0.253333 -4.962387 -4.976331 0.013213 -4.989544 -4.963118
0.255000 -4.944038 -4.957604 0.012663 -4.970267 -4.944940
0.256667 -4.925841 -4.939032 0.012122 -4.951154 -4.926910
0.258333 -4.907793 -4.920614 0.011590 -4.932204 -4.909024
0.260000 -4.889891 -4.902347 0.011066 -4.913413 -4.891281
0.261667 -4.872133 -4.884229 0.010551 -4.894780 -4.873678
0.263333 -4.854518 -4.866257 0.010045 -4.876302 -4.856212
0.265000 -4.837042 -4.848430 0.009548 -4.857979 -4.838882
0.266667 -4.819704 -4.830745 0.009061 -4.839806 -4.821684
0.268333 -4.802502 -4.813200 0.008584 -4.821784 -4.804616
0.270000 -4.785433 -4.795793 0.008116 -4.803909 -4.787677
0.271667 -4.768496 -4.778521 0.007659 -4.786181 -4.770862
0.273333 -4.751689 -4.761384 0.007214 -4.768597 -4.754170
0.275000 -4.735009 -4.744378 0.006780 -4.751158 -4.737598
0.276667 -4.718455 -4.727502 0.006358 -4.733860 -4.721144
0.278333 -4.702025 -4.710754 0.005951 -4.716705 -4.704803
0.280000 -4.685717 -4.694133 0.005558 -4.699691 -4.688574
0.281667 -4.669529 -4.677635 0.005183 -4.682818 -4.672453
0.283333 -4.653461 -4.661260 0.004826 -4.666086 -4.656435
0.285000 -4.637509 -4.645006 0.004490 -4.649496 -4.640516
0.286667 -4.621672 -4.628871 0.004179 -4.633050 -4.624693
0.288333 -4.605949 -4.612854 0.003896 -4.616750 -4.608958
0.290000 -4.590338 -4.596952 0.003645 -4.600597 -4.593307
0.291667 -4.574837 -4.581164 0.003432 -4.584597 -4.577732
0.293333 -4.559446 -4.565489 0.003262 -4.568751 -4.562228
0.295000 -4.544162 -4.549925 0.003138 -4.553064 -4.546787
0.296667 -4.528983 -4.534471 0.003065 -4.537536 -4.531405
0.298333 -4.513909 -4.519124 0.003044 -4.522168 -4.516080
0.300000 -4.498938 -4.503884 0.003073 -4.506957 -4.500811
0.301667 -4.484069 -4.488749 0.003149 -4.491898 -4.485600
0.303333 -4.469300 -4.473718 0.003267 -4.476985 -4.470451
0.305000 -4.454630 -4.458789 0.003420 -4.462209 -4.455368
0.306667 -4.440057 -4.443961 0.003603 -4.447564 -4.440357
0.308333 -4.425581 -4.429232 0.003810 -4.433041 -4.425422
0.310000 -4.411199 -4.414602 0.004034 -4.418636 -4.410567
0.311667 -4.396911 -4.400068 0.004274 -4.404342 -4.395795
0.313333 -4.382716 -4.385630 0.004523 -4.390154 -4.381107
0.315000 -4.368612 -4.371287 0.004781 -4.376068 -4.366506
0.316667 -4.354598 -4.357037 0.005045 -4.362082 -4.351992
0.318333 -4.340673 -4.342879 0.005312 -4.348191 -4.337566
0.320000 -4.326835 -4.328812 0.005582 -4.334394 -4.323229
0.321667 -4.313084 -4.314834 0.005854 -4.320688 -4.308980
0.323333 -4.299419 -4.300945 0.006125 -4.307070 -4.294820
0.325000 -4.285838 -4.287143 0.006396 -4.293540 -4.280747
0.326667 -4.272340 -4.273428 0.006667 -4.280095 -4.266761
0.328333 -4.258924 -4.259798 0.006935 -4.266733 -4.252862
0.330000 -4.245590 -4.246252 0.007202 -4.253454 -4.239050
0.331667 -4.232336 -4.232789 0.007467 -4.240256 -4.225322
0.333333 -4.219161 -4.219408 0.007729 -4.227137 -4.211680
0.335000 -4.206064 -4.206108 0.007988 -4.214096 -4.198121
0.336667 -4.193045 -4.192889 0.008244 -4.201133 -4.184645
0.338333 -4.180101 -4.179748 0.008497 -4.188245 -4.171251
0.340000 -4.167233 -4.166686 0.008747 -4.175432 -4.157939
0.341667 -4.154440 -4.153700 0.008993 -4.162694 -4.144707
0.343333 -4.141720 -4.140791 0.009236 -4.150027 -4.131555
0.345000 -4.129072 -4.127957 0.009476 -4.137433 -4.118481
0.346667 -4.116497 -4.115198 0.009712 -4.124910 -4.105486
0.348333 -4.103992 -4.102512 0.009944 -4.112456 -4.092568
0.350000 -4.091557 -4.089899 0.010173 -4.100071 -4.079726
0.351667 -4.079191 -4.077357 0.010398 -4.087755 -4.066960
0.353333 -4.066893 -4.064887 0.010619 -4.075505 -4.054268
0.355000 -4.054664 -4.052486 0.010836 -4.063322 -4.041650
0.356667 -4.042500 -4.040155 0.011050 -4.051205 -4.029105
0.358333 -4.030403 -4.027892 0.011260 -4.039152 -4.016633
0.360000 -4.018371 -4.015697 0.011466 -4.027163 -4.004232
0.361667 -4.006403 -4.003569 0.011668 -4.015237 -3.991901
0.363333 -3.994499 -3.991507 0.011867 -4.003374 -3.979641
0.365000 -3.982657 -3.979510 0.012061 -3.991572 -3.967449
0.366667 -3.970878 -3.967578 0.012252 -3.979831 -3.955326
0.368333 -3.959160 -3.955710 0.012440 -3.968150 -3.943270
0.370000 -3.947503 -3.943905 0.012623 -3.956528 -3.931282
0.371667 -3.935906 -3.932162 0.012803 -3.944965 -3.919359
0.373333 -3.924369 -3.920481 0.012979 -3.933460 -3.907502
0.375000 -3.912890 -3.908861 0.013151 -3.922012 -3.895710
0.376667 -3.901468 -3.897301 0.013320 -3.910621 -3.883981
0.378333 -3.890105 -3.885801 0.013485 -3.899286 -3.872316
0.380000 -3.878798 -3.874360 0.013646 -3.888006 -3.860714
0.381667 -3.867546 -3.862977 0.013804 -3.876781 -3.849174
0.383333 -3.856351 -3.851652 0.013958 -3.865610 -3.837694
0.385000 -3.845210 -3.840384 0.014108 -3.854493 -3.826276
0.386667 -3.834123 -3.829173 0.014255 -3.843428 -3.814917
0.388333 -3.823090 -3.818017 0.014399 -3.832415 -3.803618
0.390000 -3.812109 -3.806916 0.014538 -3.821454 -3.792377
0.391667 -3.801182 -3.795870 0.014675 -3.810544 -3.781195
0.393333 -3.790305 -3.784877 0.014807 -3.799685 -3.770070
0.395000 -3.779480 -3.773938 0.014937 -3.788875 -3.759002
0.396667 -3.768706 -3.763052 0.015062 -3.778115 -3.747990
0.398333 -3.757982 -3.752218 0.015185 -3.767403 -3.737034
0.400000 -3.747307 -3.741436 0.015304 -3.756740 -3.726133
0.401667 -3.736681 -3.730705 0.015419 -3.746124 -3.715286
0.403333 -3.726104 -3.720024 0.015531 -3.735556 -3.704493
0.405000 -3.715575 -3.709394 0.015640 -3.725034 -3.693754
0.406667 -3.705093 -3.698813 0.015745 -3.714558 -3.683067
0.408333 -3.694658 -3.688281 0.015848 -3.704128 -3.672433
0.410000 -3.684269 -3.677797 0.015946 -3.693743 -3.661850
0.411667 -3.673926 -3.667361 0.016042 -3.683403 -3.651319
0.413333 -3.663629 -3.656972 0.016134 -3.673107 -3.640838
0.415000 -3.653376 -3.646631 0.016223 -3.662854 -3.630407
0.416667 -3.643168 -3.636336 0.016309 -3.652645 -3.620026
0.418333 -3.633004 -3.626086 0.016392 -3.642479 -3.609694
0.420000 -3.622883 -3.615883 0.016472 -3.632354 -3.599411
0.421667 -3.612805 -3.605724 0.016548 -3.622272 -3.589176
0.423333 -3.602770 -3.595609 0.016621 -3.612231 -3.578988
0.425000 -3.592777 -3.585539 0.016692 -3.602231 -3.568847
0.426667 -3.582825 -3.575512 0.016759 -3.592271 -3.558753
0.428333 -3.572915 -3.565528 0.016823 -3.582351 -3.548705
0.430000 -3.563046 -3.555587 0.016884 -3.572471 -3.538703
0.431667 -3.553216 -3.545688 0.016942 -3.562630 -3.528746
0.433333 -3.543427 -3.535831 0.016997 -3.552828 -3.518834
0.435000 -3.533677 -3.526015 0.017049 -3.543065 -3.508966
0.436667 -3.523966 -3.516241 0.017098 -3.533339 -3.499142
0.438333 -3.514294 -3.506506 0.017145 -3.523651 -3.489362
0.440000 -3.504660 -3.496812 0.017188 -3.514000 -3.479624
0.441667 -3.495064 -3.487157 0.017228 -3.504385 -3.469929
0.443333 -3.485505 -3.477542 0.017266 -3.494808 -3.460276
0.445000 -3.475984 -3.467965 0.017301 -3.485266 -3.450665
0.446667 -3.466499 -3.458427 0.017332 -3.475760 -3.441095
0.448333 -3.457050 -3.448927 0.017362 -3.466289 -3.431565
0.450000 -3.447637 -3.439465 0.017388 -3.456853 -3.422077
0.451667 -3.438260 -3.430040 0.017411 -3.447451 -3.412628
0.453333 -3.428918 -3.420651 0.017432 -3.438084 -3.403219
0.455000 -3.419611 -3.411300 0.017450 -3.428750 -3.393849
0.456667 -3.410338 -3.401984 0.017466 -3.419450 -3.384518
0.458333 -3.401099 -3.392704 0.017478 -3.410183 -3.375226
0.460000 -3.391894 -3.383460 0.017489 -3.400949 -3.365972
0.461667 -3.382722 -3.374251 0.017496 -3.391747 -3.356755
0.463333 -3.373583 -3.365076 0.017501 -3.382577 -3.347576
0.465000 -3.364477 -3.355936 0.017503 -3.373439 -3.338433
0.466667 -3.355404 -3.346830 0.017503 -3.364332 -3.329327
0.468333 -3.346362 -3.337757 0.017500 -3.355257 -3.320258
0.470000 -3.337352 -3.328718 0.017494 -3.346212 -3.311224
0.471667 -3.328373 -3.319712 0.017486 -3.337198 -3.302226
0.473333 -3.319425 -3.310738 0.017475 -3.328214 -3.293263
0.475000 -3.310508 -3.301797 0.017462 -3.319259 -3.284334
0.476667 -3.301621 -3.292887 0.017447 -3.310334 -3.275440
0.478333 -3.292764 -3.284010 0.017429 -3.301439 -3.266581
0.480000 -3.283937 -3.275163 0.017409 -3.292572 -3.257755
0.481667 -3.275140 -3.266348 0.017386 -3.283734 -3.248962
0.483333 -3.266371 -3.257563 0.017361 -3.274924 -3.240203
0.485000 -3.257632 -3.248809 0.017333 -3.266142 -3.231476
0.486667 -3.248921 -3.240085 0.017303 -3.257388 -3.222782
0.488333 -3.240238 -3.231391 0.017271 -3.248662 -3.214119
0.490000 -3.231583 -3.222726 0.017236 -3.239962 -3.205489
0.491667 -3.222955 -3.214090 0.017200 -3.231289 -3.196890
0.493333 -3.214355 -3.205483 0.017160 -3.222643 -3.188322
0.495000 -3.205782 -3.196905 0.017119 -3.214024 -3.179786
0.496667 -3.197236 -3.188355 0.017075 -3.205430 -3.171279
0.498333 -3.188716 -3.179833 0.017030 -3.196862 -3.162803
0.500000 -3.180222 -3.171338 0.016981 -3.188320 -3.154357
0.501667 -3.171755 -3.162871 0.016931 -3.179803 -3.145940
0.503333 -3.163313 -3.154432 0.016879 -3.171310 -3.137553
0.505000 -3.154896 -3.146019 0.016824 -3.162843 -3.129195
0.506667 -3.146504 -3.137632 0.016767 -3.154400 -3.120865
0.508333 -3.138138 -3.129272 0.016708 -3.145981 -3.112564
0.510000 -3.129796 -3.120939 0.016647 -3.137586 -3.104291
0.511667 -3.121478 -3.112630 0.016584 -3.129215 -3.096046
0.513333 -3.113184 -3.104348 0.016519 -3.120867 -3.087829
0.515000 -3.104914 -3.096090 0.016452 -3.112542 -3.079638
0.516667 -3.096668 -3.087858 0.016383 -3.104241 -3.071475
0.518333 -3.088445 -3.079650 0.016312 -3.095962 -3.063339
0.520000 -3.080245 -3.071467 0.016238 -3.087705 -3.055229
0.521667 -3.072067 -3.063308 0.016163 -3.079471 -3.047145
0.523333 -3.063912 -3.055173 0.016086 -3.071259 -3.039087
0.525000 -3.055780 -3.047061 0.016007 -3.063068 -3.031055
0.526667 -3.047670 -3.038974 0.015926 -3.054899 -3.023048
0.528333 -3.039581 -3.030909 0.015843 -3.046751 -3.015066
0.530000 -3.031514 -3.022867 0.015758 -3.038625 -3.007109
0.531667 -3.023468 -3.014848 0.015671 -3.030519 -2.999177
0.533333 -3.015444 -3.006851 0.015582 -3.022434 -2.991269
0.535000 -3.007440 -2.998877 0.015492 -3.014369 -2.983385
0.536667 -2.999457 -2.990924 0.015400 -3.006324 -2.975525
0.538333 -2.991494 -2.982994 0.015306 -2.998299 -2.967688
0.540000 -2.983551 -2.975085 0.015210 -2.990294 -2.959875
0.541667 -2.975629 -2.967197 0.015112 -2.982309 -2.952085
0.543333 -2.967726 -2.959330 0.015012 -2.974342 -2.944317
0.545000 -2.959842 -2.951484 0.014911 -2.966395 -2.936573
0.546667 -2.951978 -2.943658 0.014808 -2.958466 -2.928850
0.548333 -2.944133 -2.935853 0.014703 -2.950557 -2.921150
0.550000 -2.936307 -2.928068 0.014597 -2.942665 -2.913471
0.551667 -2.928499 -2.920303 0.014489 -2.934792 -2.905814
0.553333 -2.920710 -2.912558 0.014379 -2.926937 -2.898178
0.555000 -2.912939 -2.904832 0.014268 -2.919100 -2.890564
0.556667 -2.905186 -2.897125 0.014155 -2.911280 -2.882970
0.558333 -2.897450 -2.889437 0.014040 -2.903478 -2.875397
0.560000 -2.889732 -2.881768 0.013924 -2.895692 -2.867845
0.561667 -2.882032 -2.874118 0.013806 -2.887924 -2.860312
0.563333 -2.874348 -2.866486 0.013687 -2.880173 -2.852800
0.565000 -2.866682 -2.858872 0.013566 -2.872438 -2.845307
0.566667 -2.859032 -2.851277 0.013443 -2.864720 -2.837833
0.568333 -2.851399 -2.843698 0.013319 -2.857018 -2.830379
0.570000 -2.843782 -2.836138 0.013194 -2.849331 -2.822944
0.571667 -2.836181 -2.828594 0.013066 -2.841661 -2.815528
0.573333 -2.828596 -2.821068 0.012938 -2.834006 -2.808130
0.575000 -2.821026 -2.813559 0.012808 -2.826367 -2.800751
0.576667 -2.813472 -2.806066 0.012677 -2.818743 -2.793390
0.578333 -2.805934 -2.798590 0.012544 -2.811134 -2.786046
0.580000 -2.798410 -2.791130 0.012409 -2.803539 -2.778721
0.581667 -2.790901 -2.783686 0.012274 -2.795960 -2.771413
0.583333 -2.783407 -2.776258 0.012137 -2.788395 -2.764122
0.585000 -2.775928 -2.768846 0.011998 -2.780844 -2.756848
0.586667 -2.768463 -2.761449 0.011858 -2.773307 -2.749591
0.588333 -2.761012 -2.754067 0.011717 -2.765784 -2.742350
0.590000 -2.753574 -2.746701 0.011575 -2.758275 -2.735126
0.591667 -2.746151 -2.739349 0.011431 -2.750780 -2.727918
0.593333 -2.738741 -2.732012 0.011286 -2.743298 -2.720726
0.595000 -2.731344 -2.724689 0.011139 -2.735829 -2.713550
0.596667 -2.723961 -2.717381 0.010992 -2.728373 -2.706389
0.598333 -2.716590 -2.710087 0.010843 -2.720930 -2.699244
0.600000 -2.709233 -2.702806 0.010693 -2.713499 -2.692114
0.601667 -2.701887 -2.695540 0.010541 -2.706081 -2.684998
0.603333 -2.694555 -2.688287 0.010389 -2.698675 -2.677898
0.605000 -2.687234 -2.681047 0.010235 -2.691282 -2.670811
0.606667 -2.679925 -2.673820 0.010080 -2.683900 -2.663739
0.608333 -2.672629 -2.666606 0.009924 -2.676530 -2.656682
0.610000 -2.665343 -2.659405 0.009767 -2.669172 -2.649638
0.611667 -2.658070 -2.652216 0.009609 -2.661825 -2.642607
0.613333 -2.650807 -2.645040 0.009449 -2.654489 -2.635590
0.615000 -2.643556 -2.637875 0.009289 -2.647164 -2.628587
0.616667 -2.636316 -2.630723 0.009127 -2.639850 -2.621596
0.618333 -2.629086 -2.623583 0.008965 -2.632547 -2.614618
0.620000 -2.621867 -2.616454 0.008801 -2.625255 -2.607653
0.621667 -2.614658 -2.609336 0.008636 -2.617972 -2.600700
0.623333 -2.607460 -2.602230 0.008470 -2.610700 -2.593760
0.625000 -2.600271 -2.595135 0.008303 -2.603438 -2.586831
0.626667 -2.593092 -2.588050 0.008136 -2.596186 -2.579914
0.628333 -2.585923 -2.580976 0.007967 -2.588943 -2.573009
0.630000 -2.578763 -2.573913 0.007797 -2.581710 -2.566116
0.631667 -2.571613 -2.566859 0.007627 -2.574486 -2.559233
0.633333 -2.564471 -2.559816 0.007455 -2.567271 -2.552361
0.635000 -2.557339 -2.552783 0.007282 -2.560065 -2.545501
0.636667 -2.550215 -2.545760 0.007109 -2.552868 -2.538651
0.638333 -2.543100 -2.538745 0.006935 -2.545680 -2.531811
0.640000 -2.535993 -2.531741 0.006759 -2.538500 -2.524981
0.641667 -2.528894 -2.524745 0.006583 -2.531328 -2.518162
0.643333 -2.521803 -2.517758 0.006407 -2.524165 -2.511352
0.645000 -2.514721 -2.510780 0.006229 -2.517009 -2.504552
0.646667 -2.507645 -2.503811 0.006050 -2.509861 -2.497761
0.648333 -2.500577 -2.496850 0.005871 -2.502721 -2.490979
0.650000 -2.493517 -2.489897 0.005691 -2.495588 -2.484206
0.651667 -2.486464 -2.482952 0.005510 -2.488462 -2.477442
0.653333 -2.479417 -2.476015 0.005328 -2.481344 -2.470687
0.655000 -2.472377 -2.469086 0.005146 -2.474232 -2.463940
0.656667 -2.465344 -2.462164 0.004963 -2.467127 -2.457201
0.658333 -2.458317 -2.455249 0.004779 -2.460028 -2.450470
0.660000 -2.451296 -2.448341 0.004595 -2.452936 -2.443747
0.661667 -2.444282 -2.441441 0.004410 -2.445850 -2.437031
0.663333 -2.437273 -2.434546 0.004224 -2.438770 -2.430323
0.665000 -2.430269 -2.427659 0.004037 -2.431696 -2.423622
0.666667 -2.423272 -2.420777 0.003850 -2.424628 -2.416927
0.668333 -2.416279 -2.413902 0.003662 -2.417565 -2.410240
0.670000 -2.409292 -2.407033 0.003474 -2.410507 -2.403559
0.671667 -2.402309 -2.400169 0.003285 -2.403454 -2.396884
0.673333 -2.395331 -2.393311 0.003096 -2.396407 -2.390215
0.675000 -2.388358 -2.386458 0.002906 -2.389364 -2.383552
0.676667 -2.381389 -2.379610 0.002715 -2.382326 -2.376895
0.678333 -2.374424 -2.372768 0.002524 -2.375292 -2.370244
0.680000 -2.367463 -2.365930 0.002333 -2.368262 -2.363597
0.681667 -2.360506 -2.359096 0.002140 -2.361237 -2.356956
0.683333 -2.353552 -2.352267 0.001948 -2.354215 -2.350319
0.685000 -2.346602 -2.345442 0.001755 -2.347197 -2.343687
0.686667 -2.339655 -2.338621 0.001561 -2.340182 -2.337060
0.688333 -2.332711 -2.331804 0.001367 -2.333171 -2.330436
0.690000 -2.325770 -2.324990 0.001173 -2.326163 -2.323817
0.691667 -2.318831 -2.318180 0.000978 -2.319158 -2.317201
0.693333 -2.311895 -2.311372 0.000783 -2.312156 -2.310589
0.695000 -2.304961 -2.304568 0.000588 -2.305156 -2.303980
0.696667 -2.298029 -2.297766 0.000392 -2.298159 -2.297374
0.698333 -2.291099 -2.290967 0.000196 -2.291163 -2.290771
0.700000 -2.284171 -2.284171 0.000007 -2.284178 -2.284163
0.701667 -2.277244 -2.277376 0.000198 -2.277574 -2.277179
0.703333 -2.270318 -2.270583 0.000395 -2.270978 -2.270189
0.705000 -2.263394 -2.263792 0.000592 -2.264384 -2.263200
0.706667 -2.256470 -2.257003 0.000789 -2.257792 -2.256213
0.708333 -2.249546 -2.250214 0.000987 -2.251202 -2.249227
0.710000 -2.242624 -2.243427 0.001185 -2.244612 -2.242242
0.711667 -2.235701 -2.236641 0.001384 -2.238024 -2.235257
0.713333 -2.228778 -2.229855 0.001582 -2.231437 -2.228273
0.715000 -2.221855 -2.223069 0.001781 -2.224850 -2.221289
0.716667 -2.214932 -2.216284 0.001980 -2.218264 -2.214304
0.718333 -2.208008 -2.209499 0.002179 -2.211677 -2.207320
0.720000 -2.201083 -2.202713 0.002378 -2.205091 -2.200335
0.721667 -2.194157 -2.195927 0.002577 -2.198504 -2.193350
0.723333 -2.187230 -2.189140 0.002776 -2.191916 -2.186364
0.725000 -2.180301 -2.182352 0.002975 -2.185327 -2.179377
0.726667 -2.173371 -2.175563 0.003175 -2.178738 -2.172388
0.728333 -2.166438 -2.168772 0.003374 -2.172147 -2.165398
0.730000 -2.159504 -2.161980 0.003574 -2.165554 -2.158406
0.731667 -2.152567 -2.155186 0.003773 -2.158959 -2.151413
0.733333 -2.145627 -2.148390 0.003973 -2.152362 -2.144417
0.735000 -2.138684 -2.141591 0.004172 -2.145763 -2.137419
0.736667 -2.131739 -2.134790 0.004372 -2.139161 -2.130418
0.738333 -2.124789 -2.127985 0.004571 -2.132556 -2.123414
0.740000 -2.117837 -2.121178 0.004770 -2.125948 -2.116408
0.741667 -2.110880 -2.114367 0.004969 -2.119336 -2.109398
0.743333 -2.103919 -2.107552 0.005168 -2.112721 -2.102384
0.745000 -2.096954 -2.100734 0.005367 -2.106101 -2.095367
0.746667 -2.089984 -2.093911 0.005566 -2.099477 -2.088345
0.748333 -2.083010 -2.087084 0.005765 -2.092849 -2.081319
0.750000 -2.076030 -2.080252 0.005963 -2.086215 -2.074289
0.751667 -2.069045 -2.073415 0.006161 -2.079576 -2.067254
0.753333 -2.062054 -2.066573 0.006359 -2.072932 -2.060214
0.755000 -2.055058 -2.059725 0.006557 -2.066282 -2.053168
0.756667 -2.048055 -2.052872 0.006754 -2.059626 -2.046117
0.758333 -2.041046 -2.046012 0.006952 -2.052963 -2.039060
0.760000 -2.034029 -2.039146 0.007148 -2.046294 -2.031997
0.761667 -2.027006 -2.032273 0.007345 -2.039618 -2.024928
0.763333 -2.019976 -2.025393 0.007541 -2.032934 -2.017852
0.765000 -2.012938 -2.018506 0.007737 -2.026243 -2.010769
0.766667 -2.005892 -2.011611 0.007932 -2.019543 -2.003678
0.768333 -1.998838 -2.004708 0.008128 -2.012836 -1.996580
0.770000 -1.991776 -1.997797 0.008322 -2.006119 -1.989475
0.771667 -1.984704 -1.990877 0.008516 -1.999394 -1.982361
0.773333 -1.977624 -1.983949 0.008710 -1.992659 -1.975238
0.775000 -1.970534 -1.977011 0.008903 -1.985914 -1.968107
0.776667 -1.963434 -1.970064 0.009096 -1.979160 -1.960967
0.778333 -1.956324 -1.963106 0.009288 -1.972395 -1.953818
0.780000 -1.949204 -1.956139 0.009480 -1.965619 -1.946659
0.781667 -1.942073 -1.949161 0.009671 -1.958832 -1.939489
0.783333 -1.934932 -1.942172 0.009862 -1.952034 -1.932310
0.785000 -1.927778 -1.935171 0.010052 -1.945223 -1.925119
0.786667 -1.920613 -1.928159 0.010241 -1.938400 -1.917918
0.788333 -1.913436 -1.921135 0.010430 -1.931565 -1.910705
0.790000 -1.906246 -1.914099 0.010618 -1.924716 -1.903481
0.791667 -1.899043 -1.907049 0.010805 -1.917854 -1.896244
0.793333 -1.891828 -1.899987 0.010992 -1.910978 -1.888995
0.795000 -1.884598 -1.892910 0.011177 -1.904088 -1.881733
0.796667 -1.877354 -1.885820 0.011363 -1.897183 -1.874458
0.798333 -1.870097 -1.878715 0.011547 -1.890262 -1.867169
0.800000 -1.862824 -1.871596 0.011730 -1.883326 -1.859866
0.801667 -1.855536 -1.864461 0.011913 -1.876374 -1.852548
0.803333 -1.848232 -1.857310 0.012095 -1.869405 -1.845216
0.805000 -1.840912 -1.850144 0.012275 -1.862419 -1.837868
0.806667 -1.833576 -1.842960 0.012455 -1.855415 -1.830505
0.808333 -1.826223 -1.835760 0.012634 -1.848394 -1.823125
0.810000 -1.818852 -1.828541 0.012812 -1.841354 -1.815729
0.811667 -1.811464 -1.821305 0.012989 -1.834295 -1.808316
0.813333 -1.804057 -1.814050 0.013165 -1.827216 -1.800885
0.815000 -1.796631 -1.806777 0.013340 -1.820117 -1.793436
0.816667 -1.789186 -1.799483 0.013514 -1.812998 -1.785969
0.818333 -1.781721 -1.792170 0.013687 -1.805857 -1.778483
0.820000 -1.774236 -1.784836 0.013859 -1.798694 -1.770977
0.821667 -1.766729 -1.777480 0.014029 -1.791509 -1.763451
0.823333 -1.759202 -1.770103 0.014199 -1.784302 -1.755905
0.825000 -1.751652 -1.762704 0.014367 -1.777070 -1.748337
0.826667 -1.744080 -1.755281 0.014533 -1.769815 -1.740748
0.828333 -1.736485 -1.747835 0.014699 -1.762534 -1.733136
0.830000 -1.728866 -1.740365 0.014863 -1.755229 -1.725502
0.831667 -1.721222 -1.732871 0.015026 -1.747897 -1.717844
0.833333 -1.713554 -1.725350 0.015188 -1.740538 -1.710163
0.835000 -1.705860 -1.717804 0.015348 -1.733152 -1.702456
0.836667 -1.698140 -1.710231 0.015507 -1.725737 -1.694724
0.838333 -1.690393 -1.702630 0.015664 -1.718294 -1.686967
0.840000 -1.682619 -1.695002 0.015820 -1.710821 -1.679182
0.841667 -1.674816 -1.687344 0.015974 -1.703318 -1.671371
0.843333 -1.666984 -1.679657 0.016126 -1.695783 -1.663531
0.845000 -1.659123 -1.671939 0.016277 -1.688217 -1.655662
0.846667 -1.651231 -1.664191 0.016427 -1.680617 -1.647764
0.848333 -1.643308 -1.656410 0.016574 -1.672984 -1.639836
0.850000 -1.635352 -1.648596 0.016720 -1.665316 -1.631876
0.851667 -1.627364 -1.640749 0.016864 -1.657613 -1.623884
0.853333 -1.619342 -1.632867 0.017007 -1.649874 -1.615860
0.855000 -1.611286 -1.624949 0.017147 -1.642097 -1.607802
0.856667 -1.603193 -1.616996 0.017286 -1.634282 -1.599710
0.858333 -1.595065 -1.609004 0.017423 -1.626427 -1.591582
0.860000 -1.586899 -1.600975 0.017557 -1.618532 -1.583417
0.861667 -1.578695 -1.592906 0.017690 -1.610596 -1.575216
0.863333 -1.570451 -1.584796 0.017821 -1.602617 -1.566976
0.865000 -1.562167 -1.576645 0.017949 -1.594595 -1.558696
0.866667 -1.553842 -1.568452 0.018076 -1.586528 -1.550376
0.868333 -1.545474 -1.560214 0.018200 -1.578415 -1.542014
0.870000 -1.537062 -1.551932 0.018322 -1.570254 -1.533610
0.871667 -1.528605 -1.543604 0.018442 -1.562045 -1.525162
0.873333 -1.520102 -1.535228 0.018559 -1.553786 -1.516669
0.875000 -1.511552 -1.526803 0.018674 -1.545477 -1.508129
0.876667 -1.502953 -1.518328 0.018786 -1.537114 -1.499541
0.878333 -1.494304 -1.509801 0.018896 -1.528697 -1.490905
0.880000 -1.485603 -1.501222 0.019003 -1.520225 -1.482218
0.881667 -1.476849 -1.492588 0.019108 -1.511696 -1.473479
0.883333 -1.468041 -1.483897 0.019210 -1.503108 -1.464687
0.885000 -1.459178 -1.475150 0.019309 -1.494459 -1.455840
0.886667 -1.450256 -1.466342 0.019406 -1.485748 -1.446937
0.888333 -1.441275 -1.457474 0.019499 -1.476973 -1.437975
0.890000 -1.432233 -1.448543 0.019590 -1.468132 -1.428953
0.891667 -1.423129 -1.439547 0.019677 -1.459224 -1.419869
0.893333 -1.413959 -1.430484 0.019762 -1.450245 -1.410722
0.895000 -1.404723 -1.421352 0.019843 -1.441195 -1.401509
0.896667 -1.395418 -1.412149 0.019921 -1.432070 -1.392228
0.898333 -1.386042 -1.402873 0.019995 -1.422869 -1.382878
0.900000 -1.376593 -1.393522 0.020067 -1.413589 -1.373455
0.901667 -1.367069 -1.384093 0.020134 -1.404227 -1.363959
0.903333 -1.357466 -1.374583 0.020198 -1.394781 -1.354385
0.905000 -1.347784 -1.364991 0.020259 -1.385249 -1.344732
0.906667 -1.338018 -1.355312 0.020315 -1.375627 -1.334997
0.908333 -1.328166 -1.345545 0.020368 -1.365913 -1.325177
0.910000 -1.318226 -1.335686 0.020416 -1.356103 -1.315270
0.911667 -1.308193 -1.325733 0.020461 -1.346194 -1.305272
0.913333 -1.298066 -1.315681 0.020501 -1.336182 -1.295179
0.915000 -1.287840 -1.305527 0.020537 -1.326065 -1.284990
0.916667 -1.277512 -1.295268 0.020569 -1.315837 -1.274700
0.918333 -1.267079 -1.284900 0.020596 -1.305496 -1.264305
0.920000 -1.256535 -1.274419 0.020618 -1.295037 -1.253801
0.921667 -1.245878 -1.263820 0.020635 -1.284455 -1.243185
0.923333 -1.235103 -1.253099 0.020647 -1.273747 -1.232452
0.925000 -1.224205 -1.242251 0.020655 -1.262906 -1.221597
0.926667 -1.213179 -1.231271 0.020656 -1.251927 -1.210615
0.928333 -1.202021 -1.220154 0.020653 -1.240806 -1.199501
0.930000 -1.190723 -1.208893 0.020643 -1.229536 -1.188250
0.931667 -1.179282 -1.197484 0.020628 -1.218111 -1.176856
0.933333 -1.167689 -1.185918 0.020606 -1.206525 -1.165312
0.935000 -1.155940 -1.174190 0.020579 -1.194769 -1.153612
0.936667 -1.144025 -1.162293 0.020545 -1.182837 -1.141748
0.938333 -1.131939 -1.150217 0.020504 -1.170721 -1.129714
0.940000 -1.119672 -1.137955 0.020456 -1.158411 -1.117500
0.941667 -1.107217 -1.125498 0.020400 -1.145898 -1.105098
0.943333 -1.094563 -1.112836 0.020337 -1.133173 -1.092498
0.945000 -1.081700 -1.099958 0.020267 -1.120224 -1.079691
0.946667 -1.068617 -1.086853 0.020188 -1.107041 -1.066665
0.948333 -1.055302 -1.073509 0.020100 -1.093609 -1.053409
0.950000 -1.041743 -1.059912 0.020003 -1.079916 -1.039909
0.951667 -1.027926 -1.046048 0.019898 -1.065946 -1.026151
0.953333 -1.013834 -1.031902 0.019782 -1.051683 -1.012120
0.955000 -0.999451 -1.017454 0.019656 -1.037110 -0.997799
0.956667 -0.984758 -1.002687 0.019519 -1.022206 -0.983169
0.958333 -0.969735 -0.987580 0.019370 -1.006950 -0.968210
0.960000 -0.954360 -0.972109 0.019210 -0.991319 -0.952899
0.961667 -0.938607 -0.956248 0.019037 -0.975285 -0.937211
0.963333 -0.922449 -0.939969 0.018850 -0.958818 -0.921119
0.965000 -0.905853 -0.923238 0.018649 -0.941887 -0.904590
0.966667 -0.888784 -0.906021 0.018432 -0.924452 -0.887589
0.968333 -0.871203 -0.888274 0.018199 -0.906473 -0.870076
0.970000 -0.853063 -0.869952 0.017948 -0.887899 -0.852004
0.971667 -0.834311 -0.851000 0.017677 -0.868677 -0.833322
0.973333 -0.814887 -0.831355 0.017386 -0.848741 -0.813968
0.975000 -0.794720 -0.810944 0.017073 -0.828017 -0.793871
0.976667 -0.773726 -0.789681 0.016734 -0.806415 -0.772947
0.978333 -0.751804 -0.767464 0.016368 -0.783832 -0.751096
0.980000 -0.728834 -0.744168 0.015971 -0.760139 -0.728196
0.981667 -0.704668 -0.719641 0.015540 -0.735182 -0.704101
0.983333 -0.679121 -0.693695 0.015070 -0.708765 -0.678625
0.985000 -0.651961 -0.666088 0.014555 -0.680643 -0.651533
0.986667 -0.622880 -0.636508 0.013987 -0.650496 -0.622521
0.988333 -0.591470 -0.604535 0.013357 -0.617892 -0.591178
0.990000 -0.557159 -0.569583 0.012649 -0.582232 -0.556933


==> plot_data/lee-yang_whole_correlator_histogram_z0.500.dat <==
BinCenter Count
-3.218678 2.000000
-3.214139 0.000000
-3.209599 1.000000
-3.205060 0.000000
-3.200520 2.000000
-3.195980 5.000000
-3.191441 3.000000
-3.186901 8.000000
-3.182362 8.000000
-3.177822 8.000000
-3.173283 12.000000
-3.168743 12.000000
-3.164203 7.000000
-3.159664 12.000000
-3.155124 10.000000
-3.150585 1.000000
-3.146045 5.000000
-3.141506 1.000000
-3.136966 1.000000
-3.132427 2.000000


==> plot_data/lee-yang_whole_correlator_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.100000 -0.957111 1.302251 -2.259362 0.345141
0.101667 -0.946496 1.287645 -2.234141 0.341149
0.103333 -0.935963 1.273098 -2.209061 0.337135
0.105000 -0.925510 1.258611 -2.184121 0.333101
0.106667 -0.915136 1.244184 -2.159320 0.329048
0.108333 -0.904840 1.229817 -2.134657 0.324977
0.110000 -0.894622 1.215510 -2.110132 0.320888
0.111667 -0.884479 1.201264 -2.085743 0.316785
0.113333 -0.874412 1.187078 -2.061490 0.312666
0.115000 -0.864418 1.172952 -2.037371 0.308534
0.116667 -0.854498 1.158888 -2.013386 0.304389
0.118333 -0.844650 1.144883 -1.989534 0.300233
0.120000 -0.834874 1.130940 -1.965814 0.296066
0.121667 -0.825168 1.117057 -1.942225 0.291889
0.123333 -0.815532 1.103235 -1.918768 0.287703
0.125000 -0.805965 1.089475 -1.895440 0.283510
0.126667 -0.796466 1.075775 -1.872241 0.279309
0.128333 -0.787035 1.062137 -1.849171 0.275102
0.130000 -0.777670 1.048560 -1.826229 0.270890
0.131667 -0.768370 1.035044 -1.803415 0.266674
0.133333 -0.759137 1.021590 -1.780726 0.262453
0.135000 -0.749967 1.008197 -1.758164 0.258230
0.136667 -0.740862 0.994866 -1.735728 0.254005
0.138333 -0.731819 0.981597 -1.713416 0.249778
0.140000 -0.722839 0.968390 -1.691229 0.245551
0.141667 -0.713921 0.955244 -1.669165 0.241323
0.143333 -0.705064 0.942161 -1.647225 0.237097
0.145000 -0.696268 0.929139 -1.625407 0.232872
0.146667 -0.687531 0.916180 -1.603712 0.228649
0.148333 -0.678855 0.903283 -1.582138 0.224429
0.150000 -0.670237 0.890449 -1.560686 0.220212
0.151667 -0.661677 0.877677 -1.539354 0.216000
0.153333 -0.653176 0.864968 -1.518143 0.211792
0.155000 -0.644731 0.852321 -1.497052 0.207590
0.156667 -0.636343 0.839737 -1.476080 0.203393
0.158333 -0.628012 0.827215 -1.455227 0.199203
0.160000 -0.619736 0.814757 -1.434493 0.195021
0.161667 -0.611516 0.802362 -1.413878 0.190846
0.163333 -0.603350 0.790030 -1.393380 0.186679
0.165000 -0.595239 0.777760 -1.373000 0.182521
0.166667 -0.587182 0.765555 -1.352737 0.178373
0.168333 -0.579178 0.753412 -1.332590 0.174234
0.170000 -0.571227 0.741334 -1.312561 0.170106
0.171667 -0.563329 0.729318 -1.292647 0.165989
0.173333 -0.555483 0.717367 -1.272850 0.161884
0.175000 -0.547689 0.705479 -1.253167 0.157790
0.176667 -0.539946 0.693655 -1.233601 0.153709
0.178333 -0.532254 0.681895 -1.214149 0.149641
0.180000 -0.524613 0.670199 -1.194811 0.145586
0.181667 -0.517021 0.658567 -1.175589 0.141546
0.183333 -0.509480 0.647000 -1.156480 0.137519
0.185000 -0.501989 0.635497 -1.137485 0.133508
0.186667 -0.494546 0.624058 -1.118604 0.129512
0.188333 -0.487152 0.612684 -1.099837 0.125532
0.190000 -0.479807 0.601375 -1.081182 0.121568
0.191667 -0.472510 0.590131 -1.062641 0.117621
0.193333 -0.465261 0.578951 -1.044212 0.113690
0.195000 -0.458059 0.567837 -1.025896 0.109778
0.196667 -0.450905 0.556788 -1.007693 0.105884
0.198333 -0.443797 0.545804 -0.989601 0.102008
0.200000 -0.436736 0.534886 -0.971622 0.098151
0.201667 -0.429721 0.524034 -0.953755 0.094313
0.203333 -0.422752 0.513247 -0.936000 0.090495
0.205000 -0.415829 0.502527 -0.918356 0.086697
0.206667 -0.408952 0.491872 -0.900824 0.082921
0.208333 -0.402120 0.481284 -0.883404 0.079165
0.210000 -0.395332 0.470763 -0.866095 0.075431
0.211667 -0.388589 0.460308 -0.848897 0.071718
0.213333 -0.381891 0.449920 -0.831811 0.068029
0.215000 -0.375237 0.439599 -0.814836 0.064362
0.216667 -0.368627 0.429346 -0.797972 0.060719
0.218333 -0.362060 0.419160 -0.781220 0.057099
0.220000 -0.355537 0.409042 -0.764579 0.053505
0.221667 -0.349057 0.398992 -0.748049 0.049935
0.223333 -0.342620 0.389010 -0.731631 0.046390
0.225000 -0.336226 0.379098 -0.715324 0.042871
0.226667 -0.329875 0.369254 -0.699129 0.039379
0.228333 -0.323566 0.359480 -0.683046 0.035914
0.230000 -0.317299 0.349776 -0.667075 0.032477
0.231667 -0.311074 0.340142 -0.651216 0.029069
0.233333 -0.304890 0.330579 -0.635469 0.025689
0.235000 -0.298748 0.321088 -0.619836 0.022339
0.236667 -0.292648 0.311668 -0.604316 0.019020
0.238333 -0.286589 0.302321 -0.588910 0.015732
0.240000 -0.280571 0.293047 -0.573617 0.012476
0.241667 -0.274593 0.283847 -0.558440 0.009254
0.243333 -0.268656 0.274722 -0.543378 0.006066
0.245000 -0.262760 0.265673 -0.528433 0.002913
0.246667 -0.256904 0.256701 -0.513605 -0.000203
0.248333 -0.251088 0.247807 -0.498895 -0.003281
0.250000 -0.245312 0.238993 -0.484305 -0.006319
0.251667 -0.239576 0.230259 -0.469835 -0.009317
0.253333 -0.233879 0.221608 -0.455488 -0.012271
0.255000 -0.228222 0.213043 -0.441265 -0.015180
0.256667 -0.222605 0.204564 -0.427168 -0.018041
0.258333 -0.217026 0.196174 -0.413201 -0.020852
0.260000 -0.211487 0.187878 -0.399365 -0.023609
0.261667 -0.205986 0.179677 -0.385664 -0.026309
0.263333 -0.200525 0.171577 -0.372102 -0.028948
0.265000 -0.195102 0.163581 -0.358683 -0.031520
0.266667 -0.189717 0.155696 -0.345414 -0.034021
0.268333 -0.184371 0.147929 -0.332300 -0.036442
0.270000 -0.179063 0.140286 -0.319349 -0.038777
0.271667 -0.173794 0.132778 -0.306572 -0.041015
0.273333 -0.168562 0.125416 -0.293978 -0.043146
0.275000 -0.163368 0.118214 -0.281583 -0.045154
0.276667 -0.158212 0.111190 -0.269402 -0.047023
0.278333 -0.153094 0.104362 -0.257456 -0.048732
0.280000 -0.148013 0.097759 -0.245772 -0.050255
0.281667 -0.142970 0.091410 -0.234380 -0.051560
0.283333 -0.137964 0.085355 -0.223320 -0.052609
0.285000 -0.132996 0.079643 -0.212639 -0.053353
0.286667 -0.128064 0.074332 -0.202396 -0.053732
0.288333 -0.123170 0.069493 -0.192663 -0.053677
0.290000 -0.118313 0.065208 -0.183520 -0.053105
0.291667 -0.113492 0.061570 -0.175062 -0.051923
0.293333 -0.108708 0.058673 -0.167382 -0.050035
0.295000 -0.103961 0.056608 -0.160569 -0.047353
0.296667 -0.099251 0.055441 -0.154692 -0.043810
0.298333 -0.094577 0.055204 -0.149781 -0.039373
0.300000 -0.089940 0.055883 -0.145823 -0.034057
0.301667 -0.085339 0.057422 -0.142761 -0.027916
0.303333 -0.080774 0.059732 -0.140506 -0.021042
0.305000 -0.076245 0.062706 -0.138951 -0.013539
0.306667 -0.071753 0.066235 -0.137987 -0.005518
0.308333 -0.067296 0.070215 -0.137511 0.002918
0.310000 -0.062876 0.074557 -0.137433 0.011681
0.311667 -0.058492 0.079186 -0.137677 0.020694
0.313333 -0.054143 0.084037 -0.138180 0.029894
0.315000 -0.049830 0.089061 -0.138892 0.039231
0.316667 -0.045553 0.094217 -0.139771 0.048664
0.318333 -0.041312 0.099472 -0.140784 0.058160
0.320000 -0.037106 0.104798 -0.141904 0.067691
0.321667 -0.032936 0.110174 -0.143110 0.077238
0.323333 -0.028801 0.115584 -0.144385 0.086782
0.325000 -0.024702 0.121012 -0.145714 0.096309
0.326667 -0.020638 0.126446 -0.147085 0.105808
0.328333 -0.016610 0.131878 -0.148488 0.115268
0.330000 -0.012617 0.137299 -0.149915 0.124682
0.331667 -0.008659 0.142701 -0.151360 0.134043
0.333333 -0.004736 0.148081 -0.152817 0.143345
0.335000 -0.000848 0.153432 -0.154280 0.152583
0.336667 0.003004 0.158750 -0.155746 0.161754
0.338333 0.006821 0.164033 -0.157211 0.170854
0.340000 0.010604 0.169276 -0.158672 0.179880
0.341667 0.014351 0.174478 -0.160127 0.188829
0.343333 0.018063 0.179636 -0.161573 0.197700
0.345000 0.021741 0.184749 -0.163008 0.206490
0.346667 0.025384 0.189814 -0.164430 0.215197
0.348333 0.028991 0.194829 -0.165838 0.223821
0.350000 0.032564 0.199795 -0.167231 0.232359
0.351667 0.036102 0.204709 -0.168607 0.240812
0.353333 0.039606 0.209571 -0.169965 0.249177
0.355000 0.043074 0.214379 -0.171305 0.257453
0.356667 0.046508 0.219133 -0.172625 0.265641
0.358333 0.049908 0.223832 -0.173925 0.273740
0.360000 0.053272 0.228476 -0.175203 0.281748
0.361667 0.056602 0.233063 -0.176461 0.289665
0.363333 0.059897 0.237594 -0.177696 0.297491
0.365000 0.063158 0.242067 -0.178909 0.305226
0.366667 0.066384 0.246484 -0.180099 0.312868
0.368333 0.069576 0.250842 -0.181266 0.320418
0.370000 0.072733 0.255142 -0.182409 0.327875
0.371667 0.075856 0.259383 -0.183528 0.335239
0.373333 0.078944 0.263566 -0.184622 0.342510
0.375000 0.081997 0.267690 -0.185693 0.349687
0.376667 0.085016 0.271754 -0.186738 0.356771
0.378333 0.088001 0.275760 -0.187759 0.363761
0.380000 0.090951 0.279705 -0.188754 0.370656
0.381667 0.093867 0.283591 -0.189724 0.377458
0.383333 0.096748 0.287417 -0.190669 0.384165
0.385000 0.099595 0.291183 -0.191588 0.390778
0.386667 0.102408 0.294889 -0.192481 0.397296
0.388333 0.105186 0.298534 -0.193349 0.403720
0.390000 0.107929 0.302120 -0.194191 0.410049
0.391667 0.110638 0.305645 -0.195006 0.416283
0.393333 0.113313 0.309109 -0.195796 0.422422
0.395000 0.115954 0.312513 -0.196560 0.428467
0.396667 0.118560 0.315857 -0.197298 0.434417
0.398333 0.121131 0.319140 -0.198009 0.440271
0.400000 0.123668 0.322363 -0.198695 0.446031
0.401667 0.126171 0.325525 -0.199354 0.451696
0.403333 0.128639 0.328626 -0.199987 0.457266
0.405000 0.131073 0.331667 -0.200594 0.462740
0.406667 0.133473 0.334647 -0.201174 0.468120
0.408333 0.135838 0.337567 -0.201729 0.473405
0.410000 0.138169 0.340426 -0.202257 0.478595
0.411667 0.140465 0.343224 -0.202759 0.483689
0.413333 0.142727 0.345962 -0.203235 0.488689
0.415000 0.144955 0.348639 -0.203685 0.493594
0.416667 0.147148 0.351256 -0.204108 0.498403
0.418333 0.149306 0.353812 -0.204506 0.503118
0.420000 0.151430 0.356308 -0.204878 0.507738
0.421667 0.153520 0.358743 -0.205224 0.512263
0.423333 0.155575 0.361118 -0.205543 0.516693
0.425000 0.157596 0.363433 -0.205837 0.521028
0.426667 0.159582 0.365687 -0.206106 0.525269
0.428333 0.161533 0.367881 -0.206348 0.529414
0.430000 0.163450 0.370015 -0.206565 0.533465
0.431667 0.165333 0.372089 -0.206756 0.537422
0.433333 0.167181 0.374102 -0.206922 0.541283
0.435000 0.168994 0.376056 -0.207062 0.545050
0.436667 0.170773 0.377950 -0.207177 0.548722
0.438333 0.172517 0.379783 -0.207266 0.552300
0.440000 0.174227 0.381557 -0.207330 0.555784
0.441667 0.175901 0.383271 -0.207370 0.559172
0.443333 0.177542 0.384925 -0.207384 0.562467
0.445000 0.179147 0.386520 -0.207373 0.565667
0.446667 0.180718 0.388055 -0.207337 0.568773
0.448333 0.182254 0.389531 -0.207276 0.571785
0.450000 0.183756 0.390947 -0.207191 0.574702
0.451667 0.185222 0.392304 -0.207081 0.577526
0.453333 0.186654 0.393601 -0.206947 0.580255
0.455000 0.188051 0.394839 -0.206788 0.582891
0.456667 0.189413 0.396019 -0.206605 0.585432
0.458333 0.190741 0.397139 -0.206398 0.587880
0.460000 0.192033 0.398200 -0.206167 0.590233
0.461667 0.193291 0.399202 -0.205912 0.592493
0.463333 0.194514 0.400146 -0.205633 0.594660
0.465000 0.195701 0.401031 -0.205330 0.596732
0.466667 0.196854 0.401857 -0.205003 0.598712
0.468333 0.197972 0.402625 -0.204653 0.600597
0.470000 0.199055 0.403335 -0.204280 0.602390
0.471667 0.200103 0.403986 -0.203883 0.604088
0.473333 0.201115 0.404579 -0.203464 0.605694
0.475000 0.202093 0.405114 -0.203021 0.607207
0.476667 0.203035 0.405591 -0.202555 0.608626
0.478333 0.203943 0.406009 -0.202067 0.609952
0.480000 0.204815 0.406371 -0.201556 0.611185
0.481667 0.205652 0.406674 -0.201022 0.612326
0.483333 0.206454 0.406920 -0.200466 0.613373
0.485000 0.207220 0.407108 -0.199888 0.614328
0.486667 0.207951 0.407239 -0.199287 0.615190
0.488333 0.208647 0.407312 -0.198665 0.615960
0.490000 0.209308 0.407329 -0.198021 0.616637
0.491667 0.209933 0.407288 -0.197355 0.617221
0.493333 0.210523 0.407191 -0.196667 0.617714
0.495000 0.211078 0.407036 -0.195958 0.618114
0.496667 0.211597 0.406825 -0.195228 0.618421
0.498333 0.212080 0.406557 -0.194477 0.618637
0.500000 0.212528 0.406233 -0.193705 0.618761
0.501667 0.212940 0.405852 -0.192911 0.618792
0.503333 0.213317 0.405415 -0.192097 0.618732
0.505000 0.213659 0.404922 -0.191263 0.618580
0.506667 0.213964 0.404372 -0.190408 0.618336
0.508333 0.214234 0.403767 -0.189533 0.618001
0.510000 0.214468 0.403106 -0.188638 0.617575
0.511667 0.214667 0.402389 -0.187723 0.617056
0.513333 0.214830 0.401617 -0.186787 0.616447
0.515000 0.214957 0.400790 -0.185833 0.615746
0.516667 0.215048 0.399907 -0.184859 0.614955
0.518333 0.215103 0.398968 -0.183865 0.614072
0.520000 0.215123 0.397975 -0.182853 0.613098
0.521667 0.215106 0.396927 -0.181821 0.612033
0.523333 0.215054 0.395824 -0.180770 0.610878
0.525000 0.214965 0.394667 -0.179701 0.609632
0.526667 0.214841 0.393454 -0.178613 0.608295
0.528333 0.214681 0.392188 -0.177507 0.606868
0.530000 0.214484 0.390867 -0.176383 0.605351
0.531667 0.214252 0.389492 -0.175240 0.603743
0.533333 0.213983 0.388063 -0.174080 0.602046
0.535000 0.213678 0.386580 -0.172902 0.600258
0.536667 0.213337 0.385043 -0.171707 0.598380
0.538333 0.212959 0.383453 -0.170494 0.596413
0.540000 0.212546 0.381810 -0.169264 0.594355
0.541667 0.212096 0.380113 -0.168017 0.592208
0.543333 0.211610 0.378362 -0.166753 0.589972
0.545000 0.211087 0.376559 -0.165472 0.587646
0.546667 0.210528 0.374703 -0.164175 0.585231
0.548333 0.209933 0.372794 -0.162861 0.582727
0.550000 0.209301 0.370833 -0.161532 0.580133
0.551667 0.208633 0.368819 -0.160186 0.577451
0.553333 0.207928 0.366752 -0.158824 0.574680
0.555000 0.207186 0.364634 -0.157447 0.571820
0.556667 0.206408 0.362463 -0.156055 0.568872
0.558333 0.205594 0.360241 -0.154647 0.565835
0.560000 0.204743 0.357967 -0.153224 0.562709
0.561667 0.203855 0.355641 -0.151786 0.559496
0.563333 0.202930 0.353264 -0.150334 0.556194
0.565000 0.201969 0.350835 -0.148867 0.552804
0.566667 0.200971 0.348356 -0.147385 0.549327
0.568333 0.199936 0.345825 -0.145889 0.545761
0.570000 0.198864 0.343244 -0.144380 0.542108
0.571667 0.197756 0.340612 -0.142856 0.538368
0.573333 0.196610 0.337930 -0.141319 0.534540
0.575000 0.195428 0.335197 -0.139769 0.530625
0.576667 0.194209 0.332414 -0.138205 0.526623
0.578333 0.192953 0.329581 -0.136628 0.522534
0.580000 0.191659 0.326698 -0.135039 0.518357
0.581667 0.190329 0.323765 -0.133436 0.514095
0.583333 0.188962 0.320783 -0.131821 0.509745
0.585000 0.187558 0.317752 -0.130194 0.505310
0.586667 0.186116 0.314671 -0.128555 0.500787
0.588333 0.184638 0.311542 -0.126904 0.496179
0.590000 0.183122 0.308363 -0.125241 0.491485
0.591667 0.181569 0.305136 -0.123567 0.486705
0.593333 0.179979 0.301860 -0.121881 0.481839
0.595000 0.178351 0.298536 -0.120185 0.476887
0.596667 0.176687 0.295164 -0.118477 0.471850
0.598333 0.174985 0.291743 -0.116758 0.466728
0.600000 0.173246 0.288275 -0.115030 0.461521
0.601667 0.171469 0.284759 -0.113290 0.456228
0.603333 0.169655 0.281196 -0.111541 0.450851
0.605000 0.167804 0.277585 -0.109782 0.445389
0.606667 0.165915 0.273928 -0.108013 0.439843
0.608333 0.163989 0.270223 -0.106234 0.434212
0.610000 0.162025 0.266471 -0.104446 0.428497
0.611667 0.160024 0.262673 -0.102649 0.422698
0.613333 0.157986 0.258829 -0.100843 0.416815
0.615000 0.155910 0.254938 -0.099029 0.410848
0.616667 0.153796 0.251002 -0.097206 0.404798
0.618333 0.151645 0.247019 -0.095374 0.398664
0.620000 0.149456 0.242991 -0.093535 0.392447
0.621667 0.147230 0.238917 -0.091687 0.386147
0.623333 0.144966 0.234798 -0.089832 0.379764
0.625000 0.142664 0.230634 -0.087970 0.373299
0.626667 0.140325 0.226425 -0.086100 0.366750
0.628333 0.137948 0.222172 -0.084223 0.360120
0.630000 0.135534 0.217873 -0.082340 0.353407
0.631667 0.133082 0.213531 -0.080449 0.346613
0.633333 0.130592 0.209145 -0.078553 0.339736
0.635000 0.128064 0.204714 -0.076650 0.332778
0.636667 0.125499 0.200240 -0.074741 0.325739
0.638333 0.122896 0.195722 -0.072827 0.318618
0.640000 0.120255 0.191161 -0.070907 0.311416
0.641667 0.117576 0.186557 -0.068981 0.304133
0.643333 0.114860 0.181910 -0.067051 0.296770
0.645000 0.112106 0.177221 -0.065115 0.289326
0.646667 0.109314 0.172489 -0.063175 0.281802
0.648333 0.106484 0.167714 -0.061231 0.274198
0.650000 0.103616 0.162898 -0.059282 0.266514
0.651667 0.100711 0.158040 -0.057329 0.258751
0.653333 0.097768 0.153140 -0.055372 0.250908
0.655000 0.094787 0.148199 -0.053412 0.242985
0.656667 0.091768 0.143216 -0.051449 0.234984
0.658333 0.088711 0.138193 -0.049482 0.226904
0.660000 0.085616 0.133129 -0.047513 0.218746
0.661667 0.082484 0.128024 -0.045540 0.210509
0.663333 0.079314 0.122880 -0.043566 0.202194
0.665000 0.076106 0.117695 -0.041589 0.193801
0.666667 0.072860 0.112470 -0.039610 0.185330
0.668333 0.069576 0.107206 -0.037629 0.176782
0.670000 0.066255 0.101902 -0.035647 0.168157
0.671667 0.062895 0.096559 -0.033664 0.159455
0.673333 0.059498 0.091177 -0.031679 0.150676
0.675000 0.056063 0.085757 -0.029694 0.141820
0.676667 0.052591 0.080298 -0.027708 0.132889
0.678333 0.049080 0.074801 -0.025721 0.123881
0.680000 0.045532 0.069267 -0.023735 0.114798
0.681667 0.041946 0.063694 -0.021749 0.105640
0.683333 0.038322 0.058084 -0.019762 0.096406
0.685000 0.034660 0.052437 -0.017777 0.087097
0.686667 0.030961 0.046753 -0.015792 0.077714
0.688333 0.027224 0.041032 -0.013809 0.068256
0.690000 0.023449 0.035275 -0.011826 0.058724
0.691667 0.019637 0.029482 -0.009845 0.049119
0.693333 0.015787 0.023653 -0.007866 0.039440
0.695000 0.011899 0.017788 -0.005889 0.029687
0.696667 0.007974 0.011889 -0.003915 0.019863
0.698333 0.004011 0.005956 -0.001945 0.009966
0.700000 0.000010 0.000219 -0.000209 0.000229
0.701667 -0.004027 0.006027 -0.010055 0.002000
0.703333 -0.008103 0.012064 -0.020167 0.003961
0.705000 -0.012216 0.018136 -0.030352 0.005921
0.706667 -0.016366 0.024243 -0.040609 0.007877
0.708333 -0.020554 0.030383 -0.050936 0.009829
0.710000 -0.024779 0.036556 -0.061334 0.011777
0.711667 -0.029041 0.042762 -0.071803 0.013721
0.713333 -0.033341 0.049000 -0.082341 0.015660
0.715000 -0.037677 0.055271 -0.092949 0.017594
0.716667 -0.042051 0.061574 -0.103625 0.019522
0.718333 -0.046463 0.067908 -0.114371 0.021446
0.720000 -0.050911 0.074274 -0.125185 0.023363
0.721667 -0.055396 0.080671 -0.136067 0.025275
0.723333 -0.059918 0.087099 -0.147017 0.027180
0.725000 -0.064478 0.093557 -0.158034 0.029079
0.726667 -0.069074 0.100045 -0.169119 0.030971
0.728333 -0.073707 0.106563 -0.180269 0.032856
0.730000 -0.078376 0.113110 -0.191486 0.034734
0.731667 -0.083083 0.119687 -0.202769 0.036604
0.733333 -0.087826 0.126292 -0.214118 0.038467
0.735000 -0.092605 0.132926 -0.225531 0.040321
0.736667 -0.097421 0.139588 -0.237009 0.042167
0.738333 -0.102273 0.146277 -0.248551 0.044004
0.740000 -0.107162 0.152995 -0.260157 0.045832
0.741667 -0.112087 0.159739 -0.271826 0.047652
0.743333 -0.117048 0.166510 -0.283558 0.049461
0.745000 -0.122045 0.173307 -0.295352 0.051261
0.746667 -0.127079 0.180130 -0.307209 0.053052
0.748333 -0.132148 0.186979 -0.319127 0.054831
0.750000 -0.137253 0.193853 -0.331106 0.056601
0.751667 -0.142393 0.200752 -0.343145 0.058359
0.753333 -0.147569 0.207676 -0.355245 0.060106
0.755000 -0.152781 0.214623 -0.367404 0.061842
0.756667 -0.158028 0.221595 -0.379623 0.063567
0.758333 -0.163310 0.228589 -0.391900 0.065279
0.760000 -0.168628 0.235607 -0.404235 0.066979
0.761667 -0.173980 0.242647 -0.416627 0.068666
0.763333 -0.179368 0.249709 -0.429077 0.070341
0.765000 -0.184790 0.256793 -0.441583 0.072003
0.766667 -0.190247 0.263898 -0.454145 0.073651
0.768333 -0.195738 0.271024 -0.466762 0.075285
0.770000 -0.201264 0.278170 -0.479434 0.076906
0.771667 -0.206824 0.285336 -0.492160 0.078512
0.773333 -0.212418 0.292522 -0.504940 0.080103
0.775000 -0.218046 0.299726 -0.517772 0.081680
0.776667 -0.223708 0.306949 -0.530657 0.083242
0.778333 -0.229403 0.314191 -0.543594 0.084787
0.780000 -0.235132 0.321449 -0.556581 0.086318
0.781667 -0.240894 0.328725 -0.569619 0.087832
0.783333 -0.246689 0.336018 -0.582707 0.089329
0.785000 -0.252517 0.343327 -0.595843 0.090810
0.786667 -0.258377 0.350651 -0.609028 0.092274
0.788333 -0.264270 0.357990 -0.622261 0.093720
0.790000 -0.270196 0.365344 -0.635540 0.095149
0.791667 -0.276153 0.372712 -0.648865 0.096559
0.793333 -0.282142 0.380094 -0.662236 0.097952
0.795000 -0.288163 0.387488 -0.675651 0.099325
0.796667 -0.294215 0.394895 -0.689110 0.100680
0.798333 -0.300299 0.402314 -0.702612 0.102015
0.800000 -0.306413 0.409744 -0.716156 0.103331
0.801667 -0.312558 0.417184 -0.729742 0.104626
0.803333 -0.318733 0.424635 -0.743367 0.105902
0.805000 -0.324938 0.432094 -0.757032 0.107156
0.806667 -0.331173 0.439563 -0.770736 0.108390
0.808333 -0.337438 0.447040 -0.784478 0.109602
0.810000 -0.343731 0.454524 -0.798256 0.110793
0.811667 -0.350054 0.462016 -0.812070 0.111962
0.813333 -0.356405 0.469513 -0.825918 0.113108
0.815000 -0.362785 0.477016 -0.839800 0.114231
0.816667 -0.369192 0.484523 -0.853715 0.115331
0.818333 -0.375627 0.492035 -0.867662 0.116408
0.820000 -0.382089 0.499550 -0.881639 0.117461
0.821667 -0.388578 0.507068 -0.895646 0.118490
0.823333 -0.395093 0.514587 -0.909680 0.119494
0.825000 -0.401634 0.522108 -0.923742 0.120474
0.826667 -0.408201 0.529629 -0.937830 0.121428
0.828333 -0.414793 0.537149 -0.951942 0.122356
0.830000 -0.421410 0.544668 -0.966078 0.123258
0.831667 -0.428050 0.552185 -0.980235 0.124134
0.833333 -0.434715 0.559698 -0.994413 0.124983
0.835000 -0.441403 0.567208 -1.008611 0.125805
0.836667 -0.448114 0.574713 -1.022826 0.126599
0.838333 -0.454847 0.582212 -1.037058 0.127365
0.840000 -0.461601 0.589704 -1.051305 0.128103
0.841667 -0.468377 0.597189 -1.065565 0.128812
0.843333 -0.475173 0.604664 -1.079837 0.129492
0.845000 -0.481989 0.612131 -1.094119 0.130142
0.846667 -0.488824 0.619586 -1.108410 0.130762
0.848333 -0.495678 0.627029 -1.122708 0.131351
0.850000 -0.502550 0.634460 -1.137010 0.131910
0.851667 -0.509439 0.641876 -1.151316 0.132437
0.853333 -0.516345 0.649278 -1.165623 0.132933
0.855000 -0.523266 0.656663 -1.179929 0.133396
0.856667 -0.530203 0.664030 -1.194233 0.133827
0.858333 -0.537153 0.671378 -1.208531 0.134225
0.860000 -0.544117 0.678706 -1.222823 0.134589
0.861667 -0.551094 0.686013 -1.237106 0.134919
0.863333 -0.558081 0.693297 -1.251378 0.135215
0.865000 -0.565080 0.700556 -1.265636 0.135476
0.866667 -0.572088 0.707790 -1.279877 0.135702
0.868333 -0.579104 0.714996 -1.294100 0.135892
0.870000 -0.586129 0.722174 -1.308302 0.136045
0.871667 -0.593159 0.729321 -1.322480 0.136162
0.873333 -0.600195 0.736436 -1.336631 0.136241
0.875000 -0.607235 0.743518 -1.350752 0.136283
0.876667 -0.614277 0.750564 -1.364841 0.136286
0.878333 -0.621321 0.757572 -1.378894 0.136251
0.880000 -0.628365 0.764542 -1.392907 0.136176
0.881667 -0.635408 0.771470 -1.406879 0.136062
0.883333 -0.642448 0.778356 -1.420804 0.135907
0.885000 -0.649484 0.785196 -1.434680 0.135712
0.886667 -0.656514 0.791989 -1.448503 0.135475
0.888333 -0.663536 0.798733 -1.462269 0.135196
0.890000 -0.670549 0.805424 -1.475973 0.134875
0.891667 -0.677550 0.812061 -1.489612 0.134511
0.893333 -0.684539 0.818642 -1.503180 0.134103
0.895000 -0.691511 0.825163 -1.516674 0.133651
0.896667 -0.698467 0.831622 -1.530089 0.133155
0.898333 -0.705403 0.838016 -1.543419 0.132613
0.900000 -0.712317 0.844342 -1.556659 0.132025
0.901667 -0.719206 0.850598 -1.569804 0.131391
0.903333 -0.726069 0.856779 -1.582848 0.130710
0.905000 -0.732901 0.862883 -1.595784 0.129981
0.906667 -0.739701 0.868905 -1.608607 0.129204
0.908333 -0.746466 0.874844 -1.621309 0.128378
0.910000 -0.753191 0.880693 -1.633885 0.127502
0.911667 -0.759874 0.886451 -1.646325 0.126577
0.913333 -0.766511 0.892112 -1.658623 0.125600
0.915000 -0.773099 0.897671 -1.670770 0.124572
0.916667 -0.779633 0.903125 -1.682758 0.123492
0.918333 -0.786109 0.908468 -1.694577 0.122359
0.920000 -0.792523 0.913695 -1.706218 0.121173
0.921667 -0.798869 0.918802 -1.717671 0.119932
0.923333 -0.805144 0.923780 -1.728924 0.118637
0.925000 -0.811341 0.928626 -1.739967 0.117286
0.926667 -0.817454 0.933333 -1.750787 0.115878
0.928333 -0.823478 0.937892 -1.761371 0.114414
0.930000 -0.829406 0.942298 -1.771704 0.112892
0.931667 -0.835231 0.946543 -1.781774 0.111311
0.933333 -0.840946 0.950617 -1.791563 0.109672
0.935000 -0.846541 0.954513 -1.801055 0.107972
0.936667 -0.852010 0.958221 -1.810231 0.106212
0.938333 -0.857342 0.961731 -1.819073 0.104390
0.940000 -0.862526 0.965032 -1.827559 0.102506
0.941667 -0.867554 0.968112 -1.835666 0.100559
0.943333 -0.872412 0.970959 -1.843371 0.098548
0.945000 -0.877087 0.973560 -1.850647 0.096472
0.946667 -0.881567 0.975898 -1.857465 0.094332
0.948333 -0.885834 0.977960 -1.863794 0.092125
0.950000 -0.889874 0.979726 -1.869600 0.089852
0.951667 -0.893668 0.981178 -1.874846 0.087510
0.953333 -0.897195 0.982296 -1.879491 0.085101
0.955000 -0.900433 0.983056 -1.883490 0.082623
0.956667 -0.903359 0.983434 -1.886793 0.080075
0.958333 -0.905945 0.983401 -1.889345 0.077456
0.960000 -0.908159 0.982926 -1.891086 0.074767
0.961667 -0.909970 0.981976 -1.891945 0.072006
0.963333 -0.911337 0.980510 -1.891848 0.069173
0.965000 -0.912219 0.978486 -1.890705 0.066267
0.966667 -0.912565 0.975855 -1.888420 0.063289
0.968333 -0.912321 0.972559 -1.884880 0.060238
0.970000 -0.911420 0.968534 -1.879954 0.057114
0.971667 -0.909789 0.963706 -1.873494 0.053917
0.973333 -0.907339 0.957987 -1.865325 0.050648
0.975000 -0.903967 0.951274 -1.855241 0.047307
0.976667 -0.899550 0.943446 -1.842997 0.043896
0.978333 -0.893941 0.934357 -1.828298 0.040416
0.980000 -0.886957 0.923827 -1.810785 0.036870
0.981667 -0.878376 0.911637 -1.790013 0.033261
0.983333 -0.867913 0.897507 -1.765420 0.029594
0.985000 -0.855205 0.881081 -1.736285 0.025876
0.986667 -0.839769 0.861885 -1.701654 0.022116
0.988333 -0.820949 0.839276 -1.660225 0.018327
0.990000 -0.797815 0.812342 -1.610157 0.014527


==> plot_data/leeyang_untuned.dat <==
z	reference	prediction	residual	abs_residual
0.1	-7.983615536722389	-5.185048132810312	2.798567403912076	2.798567403912076
0.1008998998998999	-7.94966718686131	-5.174993230886066	2.774673955975245	2.774673955975245
0.1017997997997998	-7.916128836907053	-5.165149914465402	2.750978922441651	2.750978922441651
0.1026996996996997	-7.882991856055416	-5.155513897192713	2.727477958862703	2.727477958862703
0.1035995995995996	-7.850247868697689	-5.146081015213062	2.704166853484627	2.704166853484627
0.1044994994994995	-7.817888744733175	-5.136847222526105	2.68104152220707	2.68104152220707
0.1053993993993994	-7.785906590329137	-5.127808586539393	2.658098003789744	2.658098003789744
0.1062992992992993	-7.754293739104141	-5.118961283809559	2.635332455294582	2.635332455294582
0.1071991991991992	-7.723042743711815	-5.110301595960639	2.612741147751176	2.612741147751176
0.1080990990990991	-7.692146367803772	-5.101825905769496	2.590320462034276	2.590320462034276
0.108998998998999	-7.661597578351577	-5.093530693408956	2.56806688494262	2.56806688494262
0.1098988988988989	-7.631389538308803	-5.085412532839942	2.545977005468862	2.545977005468862
0.1107987987987988	-7.601515599595635	-5.077468088344363	2.524047511251273	2.524047511251273
0.1116986986986987	-7.571969296389202	-5.069694111191223	2.50227518519798	2.50227518519798
0.1125985985985986	-7.542744338704094	-5.062087436428678	2.480656902275416	2.480656902275416
0.1134984984984985	-7.513834606248232	-5.054644979795492	2.459189626452741	2.459189626452741
0.1143983983983984	-7.485234142540126	-5.047363734745566	2.437870407794559	2.437870407794559
0.1152982982982983	-7.456937149274667	-5.040240769579778	2.416696379694889	2.416696379694889
0.1161981981981982	-7.428937980924898	-5.03327322467963	2.395664756245268	2.395664756245268
0.1170980980980981	-7.401231139568207	-5.026458309837654	2.374772829730553	2.374772829730553
0.117997997997998	-7.373811269925941	-5.019793301679788	2.354017968246153	2.354017968246153
0.1188978978978979	-7.346673154606205	-5.013275541175294	2.333397613430911	2.333397613430911
0.1197977977977978	-7.319811709539859	-5.00690243123004	2.312909278309819	2.312909278309819
0.1206976976976977	-7.293221979600599	-5.000671434359255	2.292550545241344	2.292550545241344
0.1215975975975976	-7.266899134400503	-4.994580070436153	2.27231906396435	2.27231906396435
0.1224974974974975	-7.240838464252406	-4.988625914512994	2.252212549739411	2.252212549739411
0.1233973973973974	-7.215035376291696	-4.982806594711414	2.232228781580281	2.232228781580281
0.1242972972972973	-7.189485390750046	-4.977119790179084	2.212365600570962	2.212365600570962
0.1251971971971972	-7.164184137373788	-4.971563229109872	2.192620908263916	2.192620908263916
0.1260970970970971	-7.139127351980746	-4.966134686824965	2.172992665155781	2.172992665155781
0.126996996996997	-7.114310873148854	-4.96083198391251	2.153478889236344	2.153478889236344
0.1278968968968969	-7.089730639030933	-4.955652984423498	2.134077654607435	2.134077654607435
0.1287967967967968	-7.065382684289739	-4.950595594121781	2.114787090167958	2.114787090167958
0.1296966966966967	-7.041263137148039	-4.945657758786271	2.095605378361769	2.095605378361769
0.1305965965965966	-7.017368216548599	-4.940837462563429	2.07653075398517	2.07653075398517
0.1314964964964965	-6.993694229419355	-4.936132726368344	2.057561503051011	2.057561503051011
0.1323963963963964	-6.97023756803896	-4.931541606332799	2.038695961706161	2.038695961706161
0.1332962962962963	-6.946994707498687	-4.927062192298793	2.019932515199894	2.019932515199894
0.1341961961961962	-6.923962203256271	-4.922692606356102	2.001269596900169	2.001269596900169
0.1350960960960961	-6.901136688777807	-4.918431001422607	1.9827056873552	1.9827056873552
0.135995995995996	-6.87851487326417	-4.914275559866104	1.964239313398067	1.964239313398067
0.1368958958958959	-6.856093539458131	-4.910224492166464	1.945869047291667	1.945869047291667
0.1377957957957958	-6.833869541528987	-4.906276035617099	1.927593505911888	1.927593505911888
0.1386956956956957	-6.811839803031327	-4.902428453064641	1.909411349966685	1.909411349966685
0.1395955955955956	-6.790001314935018	-4.898680031685987	1.891321283249031	1.891321283249031
0.1404954954954955	-6.768351133723385	-4.895029081801749	1.873322051921637	1.873322051921637
0.1413953953953954	-6.746886379556866	-4.891473935725323	1.855412443831542	1.855412443831542
0.1422952952952953	-6.725604234499391	-4.888012946646766	1.837591287852625	1.837591287852625
0.1431951951951952	-6.70450194080506	-4.884644487550775	1.819857453254285	1.819857453254285
0.1440950950950951	-6.683576799262747	-4.881366950168063	1.802209849094684	1.802209849094684
0.144994994994995	-6.662826167596118	-4.878178743959517	1.784647423636601	1.784647423636601
0.1458948948948949	-6.642247458917103	-4.875078295132446	1.767169163784657	1.767169163784657
0.1467947947947948	-6.621838140230575	-4.872064045688453	1.749774094542122	1.749774094542122
0.1476946946946947	-6.601595730988303	-4.869134452502302	1.732461278486001	1.732461278486001
0.1485945945945946	-6.581517801690248	-4.866287986431298	1.71522981525895	1.71522981525895
0.1494944944944945	-6.561601972531353	-4.863523131454698	1.698078841076655	1.698078841076655
0.1503943943943944	-6.541845912092175	-4.86083838384265	1.681007528249524	1.681007528249524
0.1512942942942943	-6.522247336071533	-4.858232251354265	1.664015084717268	1.664015084717268
0.1521941941941942	-6.502804006059704	-4.85570325246436	1.647100753595344	1.647100753595344
0.1530940940940941	-6.483513728350621	-4.853249915618489	1.630263812732133	1.630263812732133
0.153993993993994	-6.464374352791548	-4.850870778515853	1.613503574275695	1.613503574275695
0.1548938938938939	-6.44538377166892	-4.84856438741973	1.59681938424919	1.59681938424919
0.1557937937937938	-6.426539918628961	-4.846329296495052	1.58021062213391	1.58021062213391
0.1566936936936937	-6.407840767631816	-4.844164067172779	1.563676700459037	1.563676700459037
0.1575935935935936	-6.3892843319379	-4.842067267540737	1.547217064397163	1.547217064397163
0.1584934934934935	-6.370868663125461	-4.840037471760567	1.530831191364894	1.530831191364894
0.1593933933933934	-6.352591850138076	-4.83807325951048	1.514518590627596	1.514518590627596
0.1602932932932933	-6.334452018360998	-4.836173215453488	1.498278802907509	1.498278802907509
0.1611931931931932	-6.316447328725514	-4.834335928730802	1.482111399994712	1.482111399994712
0.1620930930930931	-6.298575976839968	-4.832559992480075	1.466015984359893	1.466015984359893
0.162992992992993	-6.280836192146923	-4.830844003378203	1.44999218876872	1.44999218876872
0.1638928928928929	-6.26322623710523	-4.829186561208377	1.434039675896853	1.434039675896853
0.1647927927927928	-6.245744406396253	-4.827586268451043	1.41815813794521	1.41815813794521
0.1656926926926927	-6.228389026153392	-4.826041729898541	1.402347296254852	1.402347296254852
0.1665925925925926	-6.211158453214078	-4.824551552293073	1.386606900921005	1.386606900921005
0.1674924924924925	-6.194051074393566	-4.823114343987697	1.370936730405869	1.370936730405869
0.1683923923923924	-6.177065305779637	-4.821728714630081	1.355336591149556	1.355336591149556
0.1692922922922923	-6.160199592047523	-4.820393274868673	1.33980631717885	1.33980631717885
0.1701921921921922	-6.14345240579455	-4.81910663608102	1.324345769713529	1.324345769713529
0.1710920920920921	-6.126822246893508	-4.817867410123902	1.308954836769606	1.308954836769606
0.171991991991992	-6.110307641864486	-4.81667420910498	1.293633432759505	1.293633432759505
0.1728918918918919	-6.093907143264245	-4.81552564517568	1.278381498088565	1.278381498088565
0.1737917917917918	-6.077619329092723	-4.814420330344922	1.263198998747801	1.263198998747801
0.1746916916916917	-6.061442802216079	-4.813356876313457	1.248085925902622	1.248085925902622
0.1755915915915916	-6.045376189805688	-4.81233389432845	1.233042295477238	1.233042295477238
0.1764914914914915	-6.029418142792637	-4.811349995057997	1.21806814773464	1.21806814773464
0.1773913913913914	-6.013567335337068	-4.810403788485218	1.203163546851851	1.203163546851851
0.1782912912912913	-5.997822464312147	-4.80949388382165	1.188328580490497	1.188328580490497
0.1791911911911912	-5.982182248801932	-4.808618889439558	1.173563359362374	1.173563359362374
0.1800910910910911	-5.966645429612792	-4.807777412822834	1.158868016789958	1.158868016789958
0.180990990990991	-5.951210768798044	-4.80696806053615	1.144242708261894	1.144242708261894
0.1818908908908909	-5.935877049195182	-4.806189438211998	1.129687610983184	1.129687610983184
0.1827907907907908	-5.920643073975531	-4.805440150555295	1.115202923420235	1.115202923420235
0.1836906906906907	-5.905507666205709	-4.804718801365159	1.10078886484055	1.10078886484055
0.1845905905905906	-5.890469668420739	-4.804023993573519	1.086445674847219	1.086445674847219
0.1854904904904905	-5.875527942208286	-4.803354329300188	1.072173612908098	1.072173612908098
0.1863903903903904	-5.860681367803772	-4.802708409924019	1.057972957879753	1.057972957879753
0.1872902902902903	-5.845928843695973	-4.802084836169798	1.043844007526175	1.043844007526175
0.1881901901901902	-5.831269286242874	-4.801482208210469	1.029787078032404	1.029787078032404
0.1890900900900901	-5.81670162929728	-4.800899125784317	1.015802503512963	1.015802503512963
0.18998998998999	-5.802224823842145	-4.800334188326735	1.00189063551541	1.00189063551541
0.1908898898898899	-5.787837837635095	-4.799785995116188	0.9880518425189075	0.9880518425189075
0.1917897897897898	-5.77353965486197	-4.799253145433959	0.9742865094280102	0.9742865094280102
0.1926896896896897	-5.759329275799185	-4.798734238737327	0.9605950370618572	0.9605950370618572
0.1935895895895896	-5.745205716484485	-4.798227874845722	0.9469778416387635	0.9469778416387635
0.1944894894894895	-5.731168008395932	-4.797732654139513	0.9334353542564191	0.9334353542564191
0.1953893893893894	-5.717215198138947	-4.797247177770997	0.9199680203679508	0.9199680203679508
0.1962892892892893	-5.703346347141041	-4.796770047887184	0.9065762992538566	0.9065762992538566
0.1971891891891892	-5.689560531354127	-4.796299867864	0.8932606634901274	0.8932606634901274
0.1980890890890891	-5.675856840964052	-4.795835242551436	0.8800215984126156	0.8800215984126156
0.198988988988989	-5.662234380107309	-4.795374778529323	0.8668596015779864	0.8668596015779864
0.1998888888888889	-5.64869226659463	-4.794917084373229	0.8537751822214013	0.8537751822214013
0.2007887887887888	-5.635229631641189	-4.794460770930148	0.8407688607110408	0.8407688607110408
0.2016886886886887	-5.621845619603453	-4.794004451603488	0.8278411679999644	0.8278411679999644
0.2025885885885886	-5.608539387722135	-4.793546742647012	0.8149926450751233	0.8149926450751233
0.2034884884884885	-5.595310105871566	-4.793086263467271	0.8022238424042953	0.8022238424042953
0.2043883883883884	-5.582156956314747	-4.792621636934134	0.7895353193806125	0.7895353193806125
0.2052882882882883	-5.56907913346443	-4.792151489698989	0.7769276437654415	0.7769276437654415
0.2061881881881882	-5.556075843649628	-4.791674452520203	0.7644013911294252	0.7644013911294252
0.2070880880880881	-5.543146304887835	-4.791189160595431	0.7519571442924038	0.7519571442924038
0.207987987987988	-5.530289746662305	-4.790694253900349	0.7395954927619561	0.7395954927619561
0.2088878878878879	-5.51750540970477	-4.790188377533402	0.727317032171368	0.727317032171368
0.2097877877877878	-5.504792545783017	-4.789670182066143	0.7151223637168744	0.7151223637168744
0.2106876876876877	-5.492150417493416	-4.789138323898785	0.7030120935946309	0.7030120935946309
0.2115875875875876	-5.479578298058266	-4.788591465620504	0.6909868324377619	0.6909868324377619
0.2124874874874875	-5.467075471127661	-4.788028276374126	0.6790471947535348	0.6790471947535348
0.2133873873873874	-5.454641230586033	-4.787447432224774	0.6671937983612581	0.6671937983612581
0.2142872872872873	-5.4422748803629	-4.786847616532087	0.6554272638308136	0.6554272638308136
0.2151871871871872	-5.42997573424802	-4.786227520325558	0.6437482139224624	0.6437482139224624
0.2160870870870871	-5.417743115710662	-4.785585842682675	0.6321572730279872	0.6321572730279872
0.216986986986987	-5.405576357722942	-4.784921291109407	0.6206550666135353	0.6206550666135353
0.2178868868868869	-5.393474802587007	-4.784232581922626	0.6092422206643811	0.6092422206643811
0.2187867867867868	-5.381437801766223	-4.783518440634174	0.5979193611320488	0.5979193611320488
0.2196866866866867	-5.369464715719947	-4.782777602336056	0.5866871133838911	0.5866871133838911
0.2205865865865866	-5.357554913742018	-4.782008812086486	0.5755461016555312	0.5755461016555312
0.2214864864864865	-5.345707773802785	-4.78121082529634	0.5644969485064451	0.5644969485064451
0.2223863863863864	-5.333922682394542	-4.780382408115692	0.5535402742788502	0.5535402742788502
0.2232862862862863	-5.322199034380392	-4.779522337820006	0.5426766965603864	0.5426766965603864
0.2241861861861862	-5.310536232846333	-4.77862940319567	0.531906829650663	0.531906829650663
0.2250860860860861	-5.29893368895658	-4.777702404924502	0.5212312840320781	0.5212312840320781
0.225985985985986	-5.287390821811953	-4.776740155966833	0.5106506658451195	0.5106506658451195
0.2268858858858859	-5.275907058311337	-4.775741481942879	0.5001655763684587	0.5001655763684587
0.2277857857857858	-5.264481833016097	-4.774705221511986	0.4897766115041113	0.4897766115041113
0.2286856856856857	-5.253114588017326	-4.773630226749492	0.4794843612678337	0.4794843612678337
0.2295855855855856	-5.241804772805964	-4.7725153635208	0.4692894092851638	0.4692894092851638
0.2304854854854855	-5.230551844145615	-4.771359511852362	0.4591923322932532	0.4591923322932532
0.2313853853853854	-5.219355265948042	-4.770161566299252	0.4491936996487906	0.4491936996487906
0.2322852852852853	-5.208214509151312	-4.768920436309029	0.4392940728422827	0.4392940728422827
0.2331851851851852	-5.197129051600372	-4.767635046581539	0.4294940050188334	0.4294940050188334
0.2340850850850851	-5.186098377930247	-4.766304337424393	0.4197940405058533	0.4197940405058533
0.234984984984985	-5.175121979451522	-4.764927265103805	0.4101947143477176	0.4101947143477176
0.2358848848848849	-5.164199354038263	-4.763502802190498	0.4006965518477648	0.4006965518477648
0.2367847847847848	-5.153330006018216	-4.762029937900404	0.391300068117812	0.391300068117812
0.2376846846846847	-5.142513446065227	-4.760507678429886	0.3820057676353406	0.3820057676353406
0.2385845845845846	-5.131749191093922	-4.758935047285196	0.3728141438087258	0.3728141438087258
0.2394844844844845	-5.121036764156404	-4.75731108560591	0.3637256785504936	0.3637256785504936
0.2403843843843844	-5.110375694341209	-4.755634852482113	0.3547408418590958	0.3547408418590958
0.2412842842842843	-5.099765516674068	-4.753905425265038	0.3458600914090297	0.3458600914090297
0.2421841841841842	-5.089205772020918	-4.752121899870977	0.3370838721499414	0.3370838721499414
0.2430840840840841	-5.078696006992643	-4.75028339107816	0.3284126159144831	0.3284126159144831
0.243983983983984	-5.0682357738518	-4.748389032816459	0.3198467410353407	0.3198467410353407
0.2448838838838839	-5.057824630421244	-4.746437978449631	0.3113866519716133	0.3113866519716133
0.2457837837837838	-5.047462139994403	-4.744429401049919	0.3030327389444842	0.3030327389444842
0.2466836836836837	-5.037147871247529	-4.742362493664824	0.2947853775827056	0.2947853775827056
0.2475835835835836	-5.026881398153449	-4.740236469575808	0.2866449285776413	0.2866449285776413
0.2484834834834835	-5.016662299897223	-4.738050562548811	0.2786117373484123	0.2786117373484123
0.2493833833833834	-5.006490160793245	-4.735804027076314	0.2706861337169313	0.2706861337169313
0.2502832832832833	-4.996364570204103	-4.733496138610869	0.2628684315932341	0.2628684315932341
0.2511831831831832	-4.98628512246091	-4.731126193789869	0.2551589286710412	0.2551589286710412
0.2520830830830831	-4.976251416785239	-4.728693510651424	0.2475579061338147	0.2475579061338147
0.252982982982983	-4.966263057212512	-4.726197428841212	0.2400656283712994	0.2400656283712994
0.2538828828828829	-4.956319652516854	-4.723637309810137	0.2326823427067177	0.2326823427067177
0.2547827827827828	-4.946420816137434	-4.721012537002684	0.2254082791347498	0.2254082791347498
0.2556826826826827	-4.936566166106108	-4.71832251603585	0.2182436500702574	0.2182436500702574
0.2565825825825826	-4.926755324976572	-4.715566674868512	0.2111886501080598	0.2111886501080598
0.2574824824824825	-4.916987919754678	-4.712744463961156	0.204243455793522	0.204243455793522
0.2583823823823824	-4.90726358183022	-4.709855356425852	0.1974082254043683	0.1974082254043683
0.2592822822822823	-4.897581946909883	-4.70689884816638	0.1906830987435031	0.1906830987435031
0.2601821821821822	-4.887942654951516	-4.703874458008448	0.184068196943068	0.184068196943068
0.2610820820820821	-4.878345350099607	-4.700781727819879	0.1775636222797283	0.1775636222797283
0.261981981981982	-4.868789680621934	-4.697620222620766	0.1711694580011676	0.1711694580011676
0.2628818818818819	-4.859275298847362	-4.69438953068348	0.1648857681638818	0.1648857681638818
0.2637817817817818	-4.849801861104905	-4.691089263622498	0.1587125974824071	0.1587125974824071
0.2646816816816817	-4.840369027663789	-4.687719056474027	0.1526499711897618	0.1526499711897618
0.2655815815815816	-4.830976462674571	-4.684278567765358	0.146697894909213	0.146697894909213
0.2664814814814815	-4.821623834111558	-4.680767479573925	0.1408563545376333	0.1408563545376333
0.2673813813813814	-4.812310813715972	-4.67718549757608	0.1351253161398915	0.1351253161398915
0.2682812812812813	-4.803037076940401	-4.673532351085529	0.129504725854872	0.129504725854872
0.2691811811811812	-4.79380230289406	-4.66980779308145	0.1239945098126096	0.1239945098126096
0.2700810810810811	-4.784606174289174	-4.66601160022628	0.118594574062894	0.118594574062894
0.270980980980981	-4.775448377388249	-4.662143572873203	0.113304804515046	0.113304804515046
0.2718808808808809	-4.766328601952304	-4.658203535063298	0.1081250668890057	0.1081250668890057
0.2727807807807808	-4.757246541189994	-4.65419133451246	0.1030552066775341	0.1030552066775341
0.2736806806806807	-4.748201891707729	-4.650106842588039	0.09809504911969036	0.09809504911969036
0.2745805805805806	-4.739194353460537	-4.645949954275259	0.09324439918527805	0.09324439918527805
0.2754804804804805	-4.730223629703898	-4.641720588133516	0.08850304157038114	0.08850304157038114
0.2763803803803804	-4.721289426946416	-4.637418686242506	0.08387074070390987	0.08387074070390987
0.2772802802802803	-4.712391454903251	-4.633044214138322	0.07934724076492916	0.07934724076492916
0.2781801801801802	-4.703529426450454	-4.628597160739545	0.07493226571090883	0.07493226571090883
0.2790800800800801	-4.694703057579994	-4.624077538263413	0.07062551931658057	0.07062551931658057
0.27997997997998	-4.685912067355679	-4.619485382132121	0.06642668522355866	0.06642668522355866
0.2808798798798799	-4.677156177869718	-4.614820750869378	0.06233542700034	0.06233542700034
0.2817797797797798	-4.66843511420019	-4.610083725987263	0.05835138821292762	0.05835138821292762
0.2826796796796797	-4.65974860436902	-4.605274411863489	0.05447419250553143	0.05447419250553143
0.2835795795795796	-4.651096379300917	-4.600392935609201	0.05070344369171575	0.05070344369171575
0.2844794794794795	-4.642478172782833	-4.595439446927373	0.04703872585545987	0.04703872585545987
0.2853793793793794	-4.63389372142419	-4.59041411796194	0.04347960346225044	0.04347960346225044
0.2862792792792793	-4.625342764617768	-4.585317143137779	0.04002562147998923	0.04002562147998923
0.2871791791791792	-4.616825044501244	-4.580148738991643	0.03667630550960066	0.03667630550960066
0.2880790790790791	-4.608340305919426	-4.574909143994216	0.03343116192521034	0.03343116192521034
0.288978978978979	-4.599888296387036	-4.569598618363353	0.03028967802368321	0.03028967802368321
0.2898788788788789	-4.591468766052169	-4.56421744386872	0.02725132218344939	0.02725132218344939
0.2907787787787788	-4.583081467660389	-4.558765923627921	0.02431554403246761	0.02431554403246761
0.2916786786786787	-4.574726156519356	-4.553244381894268	0.02148177462508816	0.02148177462508816
0.2925785785785786	-4.566402590464076	-4.547653163836363	0.01874942662771328	0.01874942662771328
0.2934784784784785	-4.558110529822754	-4.541992635309626	0.01611789451312795	0.01611789451312795
0.2943783783783784	-4.549849737383118	-4.536263182619943	0.01358655476317505	0.01358655476317505
0.2952782782782783	-4.541619978359432	-4.530465212279588	0.01115476607984345	0.01115476607984345
0.2961781781781782	-4.533421020359919	-4.524599150755573	0.008821869604346055	0.008821869604346055
0.2970780780780781	-4.525252633354768	-4.51866544421063	0.006587189144137362	0.006587189144137362
0.297977977977978	-4.517114589644684	-4.512664558236979	0.004450031407705168	0.004450031407705168
0.2988778778778779	-4.509006663829943	-4.506596977583047	0.002409686246896747	0.002409686246896747
0.2997777777777778	-4.500928632779919	-4.500463205873325	0.000465426906593791	0.000465426906593791
0.3006776776776777	-4.492880275603077	-4.494263765321592	-0.001383489718515207	0.001383489718515207
0.3015775775775776	-4.484861373617577	-4.487999196437612	-0.003137822820034941	0.003137822820034941
0.3024774774774775	-4.476871710322162	-4.481670057727538	-0.004798347405375658	0.004798347405375658
0.3033773773773774	-4.468911071367689	-4.47527692538824	-0.006365854020550898	0.006365854020550898
0.3042772772772773	-4.460979244529002	-4.468820392995705	-0.007841148466703807	0.007841148466703807
0.3051771771771772	-4.453076019677264	-4.462301071187714	-0.009225051510449944	0.009225051510449944
0.3060770770770771	-4.445201188752788	-4.455719587341027	-0.01051839858823911	0.01051839858823911
0.306976976976977	-4.437354545738257	-4.449076585243237	-0.01172203950497952	0.01172203950497952
0.3078768768768769	-4.4295358866323	-4.442372724759521	-0.01283683812722103	0.01283683812722103
0.3087767767767768	-4.421745009423647	-4.435608681494496	-0.01386367207084849	0.01386367207084849
0.3096766766766767	-4.413981714065537	-4.428785146449339	-0.01480343238380222	0.01480343238380222
0.3105765765765766	-4.406245802450557	-4.421902825674475	-0.01565702322391793	0.01565702322391793
0.3114764764764765	-4.398537078385958	-4.414962439917917	-0.01642536153195895	0.01642536153195895
0.3123763763763764	-4.390855347569223	-4.407964724269585	-0.01710937670036206	0.01710937670036206
0.3132762762762763	-4.383200417564144	-4.400910427801732	-0.01771001023758867	0.01771001023758867
0.3141761761761762	-4.375572097777161	-4.393800313205737	-0.01822821542857511	0.01822821542857511
0.3150760760760761	-4.367970199434109	-4.38663515642545	-0.01866495699134152	0.01866495699134152
0.315975975975976	-4.360394535557356	-4.379415746287319	-0.01902121072996277	0.01902121072996277
0.3168758758758759	-4.352844920943244	-4.372142884127505	-0.01929796318426025	0.01929796318426025
0.3177757757757758	-4.34532117213986	-4.364817383416205	-0.01949621127634504	0.01949621127634504
0.3186756756756757	-4.337823107425186	-4.357440069379379	-0.01961696195419282	0.01961696195419282
0.3195755755755756	-4.330350546785581	-4.350011778618125	-0.01966123183254354	0.01966123183254354
0.3204754754754755	-4.322903311894573	-4.342533358725888	-0.01963004683131508	0.01963004683131508
0.3213753753753754	-4.315481226091938	-4.335005667903723	-0.01952444181178503	0.01952444181178503
0.3222752752752753	-4.308084114363152	-4.327429574573853	-0.01934546021070105	0.01934546021070105
0.3231751751751752	-4.300711803319128	-4.319805956991688	-0.01909415367255995	0.01909415367255995
0.3240750750750751	-4.29336412117625	-4.312135702856534	-0.01877158168028448	0.01877158168028448
0.324974974974975	-4.286040897736684	-4.304419708921242	-0.01837881118455797	0.01837881118455797
0.3258748748748749	-4.278741964369045	-4.296658880600945	-0.01791691623189973	0.01791691623189973
0.3267747747747748	-4.271467153989278	-4.28885413158113	-0.01738697759185204	0.01738697759185204
0.3276746746746747	-4.264216301041873	-4.281006383425246	-0.01679008238337243	0.01679008238337243
0.3285745745745746	-4.256989241481334	-4.273116565182051	-0.0161273237007169	0.0161273237007169
0.3294744744744745	-4.249785812753909	-4.265185612992902	-0.01539980023899368	0.01539980023899368
0.3303743743743744	-4.24260585377965	-4.257214469699202	-0.01460861591955176	0.01460861591955176
0.3312742742742742	-4.235449204934616	-4.249204084450181	-0.01375487951556487	0.01375487951556487
0.3321741741741742	-4.228315708033469	-4.241155412311252	-0.01283970427778325	0.01283970427778325
0.3330740740740741	-4.221205206312226	-4.233069413873094	-0.01186420756086815	0.01186420756086815
0.333973973973974	-4.214117544411334	-4.224947054861699	-0.01082951045036484	0.01082951045036484
0.3348738738738739	-4.207052568358909	-4.216789305749534	-0.009736737390625194	0.009736737390625194
0.3357737737737738	-4.200010125554284	-4.208597141368069	-0.008587015813784404	0.008587015813784404
0.3366736736736737	-4.192990064751778	-4.200371540521785	-0.007381475770007029	0.007381475770007029
0.3375735735735736	-4.185992236044643	-4.19211348560393	-0.006121249559287278	0.006121249559287278
0.3384734734734735	-4.179016490849364	-4.18382396221414	-0.004807471364776106	0.004807471364776106
0.3393733733733734	-4.172062681890027	-4.175503958778139	-0.003441276888112021	0.003441276888112021
0.3402732732732733	-4.165130663183033	-4.167154466169705	-0.002023802986671264	0.002023802986671264
0.3411731731731732	-4.158220290021973	-4.158776477335052	-0.0005561873130792705	0.0005561873130792705
0.3420730730730731	-4.15133141896272	-4.150370986919835	0.0009604320428850954	0.0009604320428850954
0.342972972972973	-4.144463907808753	-4.141938990898901	0.002524916909851349	0.002524916909851349
0.3438728728728729	-4.137617615596664	-4.133481486209008	0.004136129387656062	0.004136129387656062
0.3447727727727728	-4.130792402581846	-4.124999470384638	0.00579293219720789	0.00579293219720789
0.3456726726726727	-4.123988130224478	-4.116493941197087	0.007494189027391407	0.007494189027391407
0.3465725725725726	-4.117204661175586	-4.107965896296977	0.009238764878609196	0.009238764878609196
0.3474724724724725	-4.110441859263362	-4.099416332860337	0.01102552640302523	0.01102552640302523
0.3483723723723724	-4.103699589479696	-4.090846247238448	0.01285334224124757	0.01285334224124757
0.3492722722722723	-4.096977717966812	-4.082256634611528	0.01472108335528421	0.01472108335528421
0.3501721721721722	-4.090276112004155	-4.073648488646477	0.0166276233576772	0.0166276233576772
0.3510720720720721	-4.083594639995429	-4.065022801158762	0.01857183883666647	0.01857183883666647
0.3519719719719719	-4.076933171455891	-4.056380561778632	0.02055260967725836	0.02055260967725836
0.3528718718718719	-4.070291576999638	-4.047722757621725	0.02256881937791277	0.02256881937791277
0.3537717717717718	-4.063669728327274	-4.039050372964294	0.02461935536298032	0.02461935536298032
0.3546716716716717	-4.057067498213629	-4.030364388923084	0.02670310929054498	0.02670310929054498
0.3555715715715716	-4.050484760495647	-4.021665783140038	0.02881897735560912	0.02881897735560912
0.3564714714714715	-4.043921390060462	-4.012955529471935	0.03096586058852679	0.03096586058852679
0.3573713713713714	-4.037377262833659	-4.00423459768507	0.03314266514858932	0.03314266514858932
0.3582712712712713	-4.030852255767657	-3.995503953155085	0.03534830261257182	0.03534830261257182
0.3591711711711711	-4.024346246830235	-3.986764556572082	0.03758169025815272	0.03758169025815272
0.3600710710710711	-4.01785911499324	-3.978017363651067	0.03984175134217294	0.03984175134217294
0.360970970970971	-4.011390740221497	-3.969263324847891	0.04212741537360598	0.04212741537360598
0.3618708708708709	-4.004941003461706	-3.960503385080719	0.04443761838098759	0.04443761838098759
0.3627707707707708	-3.998509786631701	-3.951738483457162	0.04677130317453937	0.04677130317453937
0.3636706706706707	-3.992096972609647	-3.942969553007134	0.0491274196025131	0.0491274196025131
0.3645705705705706	-3.985702445223541	-3.934197520421524	0.05150492480201629	0.05150492480201629
0.3654704704704705	-3.97932608924074	-3.925423305796753	0.05390278344398691	0.05390278344398691
0.3663703703703703	-3.972967790357718	-3.916647822385307	0.05631996797241046	0.05631996797241046
0.3672702702702703	-3.966627435189856	-3.907871976352288	0.05875545883756805	0.05875545883756805
0.3681701701701702	-3.960304911261459	-3.899096666538074	0.06120824472338526	0.06120824472338526
0.3690700700700701	-3.954000106995847	-3.890322784227131	0.0636773227687164	0.0636773227687164
0.36996996996997	-3.947712911705607	-3.881551212923042	0.06616169878256439	0.06616169878256439
0.3708698698698699	-3.941443215582932	-3.872782828129804	0.06866038745312864	0.06866038745312864
0.3717697697697698	-3.935190909690157	-3.864018497139433	0.07117241255072404	0.07117241255072404
0.3726696696696696	-3.928955885950312	-3.855259078825941	0.07369680712437132	0.07369680712437132
0.3735695695695695	-3.92273803713788	-3.846505423445689	0.07623261369219136	0.07623261369219136
0.3744694694694695	-3.916537256869692	-3.837758372444204	0.07877888442548731	0.07877888442548731
0.3753693693693694	-3.910353439595798	-3.829018758269438	0.08133468132636024	0.08133468132636024
0.3762692692692693	-3.904186480590659	-3.820287404191517	0.08389907639914229	0.08389907639914229
0.3771691691691692	-3.898036275944262	-3.811565124129026	0.08647115181523635	0.08647115181523635
0.3780690690690691	-3.891902722553502	-3.802852722481807	0.0890500000716945	0.0890500000716945
0.378968968968969	-3.885785718113521	-3.79415099397032	0.09163472414320095	0.09163472414320095
0.3798688688688688	-3.87968516110932	-3.785460723481552	0.09422443762776833	0.09422443762776833
0.3807687687687688	-3.873600950807328	-3.776782685921499	0.09681826488582868	0.09681826488582868
0.3816686686686687	-3.86753298724719	-3.768117646074223	0.09941534117296769	0.09941534117296769
0.3825685685685686	-3.861481171233576	-3.759466358467457	0.1020148127661193	0.1020148127661193
0.3834684684684685	-3.855445404328161	-3.750829567244793	0.1046158370833683	0.1046158370833683
0.3843683683683684	-3.849425588841641	-3.742208006044411	0.1072175827972304	0.1072175827972304
0.3852682682682683	-3.843421627825919	-3.733602397884352	0.1098192299415675	0.1098192299415675
0.3861681681681682	-3.837433425066303	-3.72501345505432	0.1124199700119828	0.1124199700119828
0.387068068068068	-3.831460885073887	-3.716441879013971	0.1150190060599154	0.1150190060599154
0.387967967967968	-3.825503913077942	-3.7078883602977	0.1176155527802418	0.1176155527802418
0.3888678678678679	-3.819562415018498	-3.699353578425861	0.1202088365926368	0.1202088365926368
0.3897677677677678	-3.813636297538922	-3.690838201822427	0.1227980957164951	0.1227980957164951
0.3906676676676677	-3.807725467978644	-3.682342887739004	0.1253825802396404	0.1253825802396404
0.3915675675675676	-3.801829834365967	-3.673868282185218	0.1279615521807491	0.1279615521807491
0.3924674674674675	-3.795949305410933	-3.665415019865392	0.1305342855455409	0.1305342855455409
0.3933673673673674	-3.790083790498315	-3.656983724121477	0.1331000663768376	0.1331000663768376
0.3942672672672672	-3.784233199680664	-3.6485750068822	0.1356581927984641	0.1356581927984641
0.3951671671671672	-3.77839744367148	-3.640189468618352	0.1382079750531275	0.1382079750531275
0.3960670670670671	-3.772576433838375	-3.6318276983042	0.1407487355341748	0.1407487355341748
0.396966966966967	-3.766770082196463	-3.623490273384914	0.143279808811549	0.143279808811549
0.3978668668668669	-3.760978301401702	-3.615177759749989	0.1458005416517123	0.1458005416517123
0.3987667667667668	-3.755201004744339	-3.606890711712577	0.1483102930317615	0.1483102930317615
0.3996666666666667	-3.749438106142543	-3.598629671994665	0.1508084341478781	0.1508084341478781
0.4005665665665666	-3.743689520135919	-3.590395171718019	0.1532943484179001	0.1532943484179001
0.4014664664664664	-3.737955161879285	-3.582187730400847	0.1557674314784374	0.1557674314784374
0.4023663663663664	-3.732234947136403	-3.574007855960069	0.1582270911763346	0.1582270911763346
0.4032662662662663	-3.726528792273859	-3.565856044719144	0.1606727475547154	0.1606727475547154
0.4041661661661662	-3.72083661425495	-3.557732781421348	0.1631038328336021	0.1631038328336021
0.4050660660660661	-3.715158330633697	-3.549638539248445	0.1655197913852517	0.1655197913852517
0.405965965965966	-3.709493859548913	-3.541573779844638	0.1679200797042748	0.1679200797042748
0.4068658658658659	-3.703843119718299	-3.533538953345721	0.1703041663725777	0.1703041663725777
0.4077657657657657	-3.698206030432686	-3.525534498413351	0.1726715320193355	0.1726715320193355
0.4086656656656656	-3.692582511550269	-3.517560842274327	0.1750216692759419	0.1750216692759419
0.4095655655655656	-3.686972483490968	-3.509618400764786	0.1773540827261813	0.1773540827261813
0.4104654654654655	-3.681375867230814	-3.501707578379236	0.1796682888515777	0.1796682888515777
0.4113653653653654	-3.675792584296401	-3.493828768324285	0.1819638159721153	0.1819638159721153
0.4122652652652653	-3.670222556759434	-3.485982352577007	0.1842402041824269	0.1842402041824269
0.4131651651651652	-3.664665707231323	-3.478168701947813	0.1864970052835098	0.1864970052835098
0.4140650650650651	-3.659121958857823	-3.470388176147733	0.1887337827100901	0.1887337827100901
0.4149649649649649	-3.653591235313733	-3.462641123859992	0.1909501114537404	0.1909501114537404
0.4158648648648648	-3.64807346079773	-3.454927882815783	0.1931455779819466	0.1931455779819466
0.4167647647647648	-3.642568560027116	-3.447248779874109	0.1953197801530067	0.1953197801530067
0.4176646646646647	-3.637076458232794	-3.439604131105606	0.1974723271271888	0.1974723271271888
0.4185645645645646	-3.631597081154165	-3.431994241880202	0.1996028392739633	0.1996028392739633
0.4194644644644645	-3.626130355034141	-3.424419406958522	0.2017109480756192	0.2017109480756192
0.4203643643643644	-3.620676206614246	-3.416879910586918	0.2037962960273276	0.2037962960273276
0.4212642642642643	-3.615234563129705	-3.409376026595988	0.2058585365337171	0.2058585365337171
0.4221641641641641	-3.609805352304585	-3.401908018502492	0.2078973338020931	0.2078973338020931
0.423064064064064	-3.604388502347116	-3.394476139614527	0.209912362732589	0.209912362732589
0.423963963963964	-3.598983941944861	-3.387080633139852	0.2119033088050095	0.2119033088050095
0.4248638638638639	-3.593591600260127	-3.379721732297227	0.2138698679629001	0.2138698679629001
0.4257637637637638	-3.588211406925356	-3.372399660430661	0.2158117464946954	0.2158117464946954
0.4266636636636637	-3.582843292038467	-3.365114631126432	0.2177286609120355	0.2177286609120355
0.4275635635635636	-3.577487186158445	-3.357866848332771	0.219620337825674	0.219620337825674
0.4284634634634635	-3.572143020300837	-3.350656506482069	0.2214865138187672	0.2214865138187672
0.4293633633633633	-3.566810725933335	-3.343483790615498	0.2233269353178375	0.2233269353178375
0.4302632632632633	-3.561490234971393	-3.336348876509904	0.2251413584614887	0.2251413584614887
0.4311631631631632	-3.55618147977394	-3.329251930806878	0.2269295489670617	0.2269295489670617
0.4320630630630631	-3.550884393139092	-3.32219311114385	0.2286912819952418	0.2286912819952418
0.432962962962963	-3.545598908299919	-3.315172566287083	0.2304263420128358	0.2304263420128358
0.4338628628628629	-3.540324958920277	-3.308190436266471	0.2321345226538059	0.2321345226538059
0.4347627627627628	-3.535062479090681	-3.30124685251198	0.2338156265787013	0.2338156265787013
0.4356626626626627	-3.529811403324164	-3.294341937991641	0.2354694653325233	0.2354694653325233
0.4365625625625625	-3.524571666552295	-3.287475807350944	0.2370958592013515	0.2370958592013515
0.4374624624624625	-3.519343204121133	-3.280648567053516	0.2386946370676171	0.2386946370676171
0.4383623623623624	-3.514125951787286	-3.273860315522976	0.2402656362643105	0.2402656362643105
0.4392622622622623	-3.508919845713957	-3.267111143285828	0.2418087024281288	0.2418087024281288
0.4401621621621622	-3.503724822467133	-3.260401133115264	0.2433236893518687	0.2433236893518687
0.4410620620620621	-3.49854081901168	-3.253730360175779	0.244810458835901	0.244810458835901
0.441961961961962	-3.493367772707584	-3.247098892168449	0.2462688805391346	0.2462688805391346
0.4428618618618619	-3.488205621306186	-3.240506789476786	0.2476988318293993	0.2476988318293993
0.4437617617617617	-3.483054302946454	-3.233954105313003	0.2491001976334513	0.2491001976334513
0.4446616616616617	-3.477913756151318	-3.227440885864625	0.2504728702866932	0.2504728702866932
0.4455615615615616	-3.472783919824046	-3.220967170441288	0.2518167493827579	0.2518167493827579
0.4464614614614615	-3.467664733244586	-3.214532991621629	0.253131741622957	0.253131741622957
0.4473613613613614	-3.462556136066068	-3.208138375400148	0.2544177606659197	0.2544177606659197
0.4482612612612613	-3.457458068311232	-3.201783341333917	0.2556747269773147	0.2556747269773147
0.4491611611611612	-3.452370470368944	-3.195467902689061	0.2569025676798828	0.2569025676798828
0.450061061061061	-3.447293282990774	-3.189192066586837	0.2581012164039369	0.2581012164039369
0.4509609609609609	-3.442226447287513	-3.182955834149269	0.2592706131382436	0.2592706131382436
0.4518608608608609	-3.437169904725823	-3.17675920064418	0.2604107040816421	0.2604107040816421
0.4527607607607608	-3.432123597124904	-3.170602155629548	0.2615214414953559	0.2615214414953559
0.4536606606606607	-3.427087466653145	-3.164484683097053	0.2626027835560927	0.2626027835560927
0.4545605605605606	-3.422061455824858	-3.158406761614731	0.263654694210127	0.263654694210127
0.4554604604604605	-3.417045507497015	-3.152368364468639	0.2646771430283761	0.2646771430283761
0.4563603603603604	-3.412039564866031	-3.1463694598034	0.2656701050626311	0.2656701050626311
0.4572602602602602	-3.407043571464599	-3.140410010761562	0.266633560703037	0.266633560703037
0.4581601601601601	-3.402057471158495	-3.13448997562167	0.2675674955368255	0.2675674955368255
0.4590600600600601	-3.397081208143514	-3.128609307934928	0.2684719002085858	0.2684719002085858
0.45995995995996	-3.392114726942311	-3.122767956660407	0.2693467702819046	0.2693467702819046
0.4608598598598599	-3.387157972401395	-3.11696586629866	0.2701921061027353	0.2701921061027353
0.4617597597597598	-3.382210889688077	-3.111202977023697	0.2710079126643801	0.2710079126643801
0.4626596596596597	-3.377273424287442	-3.105479224813197	0.2717941994742445	0.2717941994742445
0.4635595595595596	-3.37234552199945	-3.099794541576914	0.2725509804225354	0.2725509804225354
0.4644594594594594	-3.367427128935886	-3.094148855283155	0.2732782736527311	0.2732782736527311
0.4653593593593593	-3.362518191517576	-3.088542090083271	0.2739761014343052	0.2739761014343052
0.4662592592592593	-3.357618656471364	-3.0829741664341	0.2746444900372635	0.2746444900372635
0.4671591591591592	-3.352728470827392	-3.077445001218248	0.275283469609144	0.275283469609144
0.4680590590590591	-3.347847581916127	-3.071954507862171	0.2758930740539554	0.2758930740539554
0.468958958958959	-3.342975937365689	-3.066502596451967	0.2764733409137223	0.2764733409137223
0.4698588588588589	-3.338113485098971	-3.061089173846828	0.2770243112521422	0.2770243112521422
0.4707587587587588	-3.333260173330966	-3.055714143790066	0.2775460295409005	0.2775460295409005
0.4716586586586586	-3.328415950565994	-3.050377407017672	0.2780385435483219	0.2780385435483219
0.4725585585585586	-3.323580765595031	-3.045078861364328	0.2785019042307026	0.2785019042307026
0.4734584584584585	-3.318754567493004	-3.039818401866841	0.2789361656261629	0.2789361656261629
0.4743583583583584	-3.313937305616185	-3.034595920864913	0.2793413847512718	0.2793413847512718
0.4752582582582583	-3.309128929599546	-3.029411308099212	0.2797176215003341	0.2797176215003341
0.4761581581581582	-3.30432938935416	-3.024264450806708	0.2800649385474521	0.2800649385474521
0.4770580580580581	-3.299538635064628	-3.019155233813187	0.2803834012514415	0.2803834012514415
0.477957957957958	-3.294756617186522	-3.01408353962295	0.2806730775635722	0.2806730775635722
0.4788578578578578	-3.289983286443889	-3.009049248505608	0.2809340379382816	0.2809340379382816
0.4797577577577578	-3.285218593826696	-3.004052238579968	0.2811663552467283	0.2811663552467283
0.4806576576576577	-3.280462490588413	-2.999092385894958	0.2813701046934547	0.2813701046934547
0.4815575575575576	-3.275714928243467	-2.994169564507562	0.2815453637359049	0.2815453637359049
0.4824574574574575	-3.270975858564923	-2.989283646557728	0.281692212007195	0.281692212007195
0.4833573573573574	-3.26624523358195	-2.984434502340231	0.2818107312417193	0.2818107312417193
0.4842572572572573	-3.261523005577532	-2.979622000373467	0.2819010052040651	0.2819010052040651
0.4851571571571571	-3.256809127086022	-2.974846007465138	0.2819631196208841	0.2819631196208841
0.486057057057057	-3.252103550890817	-2.970106388774823	0.281997162115994	0.281997162115994
0.486956956956957	-3.247406230022067	-2.965403007873433	0.2820032221486337	0.2820032221486337
0.4878568568568569	-3.242717117754306	-2.960735726799478	0.2819813909548281	0.2819813909548281
0.4887567567567568	-3.238036167604191	-2.956104406112221	0.2819317614919696	0.2819317614919696
0.4896566566566567	-3.233363333328273	-2.951508904941635	0.2818544283866378	0.2818544283866378
0.4905565565565566	-3.228698568920663	-2.946949081035187	0.2817494878854765	0.2817494878854765
0.4914564564564565	-3.224041828610906	-2.942424790801453	0.2816170378094531	0.2816170378094531
0.4923563563563563	-3.219393066861687	-2.937935889350555	0.2814571775111325	0.2814571775111325
0.4932562562562562	-3.214752238366692	-2.93348223053141	0.2812700078352823	0.2812700078352823
0.4941561561561562	-3.210119298048412	-2.929063666965825	0.2810556310825869	0.2810556310825869
0.4950560560560561	-3.205494201056013	-2.924680050079405	0.280814150976608	0.280814150976608
0.495955955955956	-3.200876902763188	-2.92033123012933	0.2805456726338584	0.2805456726338584
0.4968558558558559	-3.196267358766041	-2.916017056228977	0.2802503025370635	0.2802503025370635
0.4977557557557558	-3.19166552488099	-2.911737376369413	0.2799281485115763	0.2799281485115763
0.4986556556556557	-3.187071357142705	-2.907492037437795	0.2795793197049097	0.2795793197049097
0.4995555555555555	-3.18248481180201	-2.903280885232665	0.2792039265693456	0.2792039265693456
0.5004554554554554	-3.177905845323884	-2.899103764476187	0.2788020808476963	0.2788020808476963
0.5013553553553554	-3.173334414385375	-2.894960518823352	0.2783738955620234	0.2783738955620234
0.5022552552552553	-3.168770475873662	-2.890850990868151	0.2779194850055111	0.2779194850055111
0.5031551551551552	-3.164213986883973	-2.886775022146792	0.2774389647371804	0.2774389647371804
0.5040550550550551	-3.159664904717697	-2.882732453137951	0.2769324515797469	0.2769324515797469
0.504954954954955	-3.15512318688035	-2.878723123260108	0.2764000636202422	0.2764000636202422
0.5058548548548549	-3.150588791079652	-2.874746870866028	0.2758419202136242	0.2758419202136242
0.5067547547547547	-3.14606167522363	-2.870803533234381	0.2752581419892497	0.2752581419892497
0.5076546546546546	-3.141541797418616	-2.86689294655858	0.2746488508600362	0.2746488508600362
0.5085545545545546	-3.13702911596746	-2.863014945932874	0.2740141700345862	0.2740141700345862
0.5094544544544545	-3.132523589367566	-2.859169365335736	0.2733542240318303	0.2733542240318303
0.5103543543543544	-3.128025176309021	-2.855356037610582	0.272669138698439	0.272669138698439
0.5112542542542543	-3.123533835672783	-2.851574794443915	0.2719590412288673	0.2719590412288673
0.5121541541541542	-3.119049526528814	-2.847825466340893	0.2712240601879206	0.2712240601879206
0.5130540540540541	-3.114572208134248	-2.844107882598415	0.270464325535833	0.270464325535833
0.5139539539539539	-3.110101839931605	-2.840421871275776	0.2696799686558298	0.2696799686558298
0.5148538538538538	-3.105638381546939	-2.836767259162912	0.2688711223840272	0.2688711223840272
0.5157537537537538	-3.101181792788115	-2.833143871746378	0.2680379210417367	0.2680379210417367
0.5166536536536537	-3.096732033643004	-2.829551533173015	0.2671805004699888	0.2671805004699888
0.5175535535535536	-3.092289064277699	-2.825990066211471	0.2662989980662274	0.2662989980662274
0.5184534534534535	-3.087852845034853	-2.822459292211567	0.2653935528232858	0.2653935528232858
0.5193533533533534	-3.083423336431848	-2.818959031061625	0.2644643053702231	0.2644643053702231
0.5202532532532533	-3.079000499159123	-2.815489101143798	0.263511398015325	0.263511398015325
0.5211531531531531	-3.07458429407848	-2.812049319287492	0.2625349747909884	0.2625349747909884
0.5220530530530531	-3.070174682221368	-2.808639500720933	0.261535181500435	0.261535181500435
0.522952952952953	-3.065771624787195	-2.80525945902099	0.2605121657662046	0.2605121657662046
0.5238528528528529	-3.061375083141662	-2.801909006061263	0.2594660770803987	0.2594660770803987
0.5247527527527528	-3.056985018815145	-2.798587951958601	0.2583970668565443	0.2583970668565443
0.5256526526526527	-3.05260139350097	-2.795296105018048	0.2573052884829212	0.2573052884829212
0.5265525525525526	-3.048224169053834	-2.792033271676346	0.256190897377488	0.256190897377488
0.5274524524524524	-3.043853307488173	-2.788799256444059	0.2550540510441137	0.2550540510441137
0.5283523523523523	-3.039488770976538	-2.785593861846393	0.2538949091301452	0.2538949091301452
0.5292522522522523	-3.035130521848006	-2.782416888362813	0.2527136334851927	0.2527136334851927
0.5301521521521522	-3.030778522586576	-2.779268134365527	0.2515103882210492	0.2515103882210492
0.5310520520520521	-3.0264327358296	-2.776147396056923	0.2502853397726765	0.2502853397726765
0.531951951951952	-3.022093124366191	-2.773054467406048	0.2490386569601428	0.2490386569601428
0.5328518518518519	-3.017759651135707	-2.769989140084224	0.247770511051483	0.247770511051483
0.5337517517517518	-3.013432279226163	-2.766951203399863	0.2464810758262996	0.2464810758262996
0.5346516516516516	-3.009110971872715	-2.763940444232603	0.2451705276401124	0.2451705276401124
0.5355515515515515	-3.004795692456117	-2.760956646966823	0.2438390454892945	0.2438390454892945
0.5364514514514515	-3.000486404501213	-2.757999593424648	0.242486811076565	0.242486811076565
0.5373513513513514	-2.996183071675413	-2.755069062798514	0.2411140088768993	0.2411140088768993
0.5382512512512513	-2.99188565778722	-2.752164831583416	0.2397208262038033	0.2397208262038033
0.5391511511511512	-2.987594126784719	-2.749286673508875	0.2383074532758442	0.2383074532758442
0.5400510510510511	-2.983308442754105	-2.746434359470781	0.2368740832833236	0.2368740832833236
0.540950950950951	-2.979028569918186	-2.743607657463146	0.2354209124550404	0.2354209124550404
0.5418508508508508	-2.974754472634992	-2.740806332509891	0.2339481401251007	0.2339481401251007
0.5427507507507507	-2.970486115396219	-2.738030146596756	0.2324559687994627	0.2324559687994627
0.5436506506506507	-2.966223462825872	-2.735278858603399	0.230944604222473	0.230944604222473
0.5445505505505506	-2.961966479678765	-2.732552224235814	0.2294142554429501	0.2294142554429501
0.5454504504504505	-2.957715130839154	-2.729849995959126	0.227865134880028	0.227865134880028
0.5463503503503504	-2.953469381319257	-2.727171922930876	0.2262974583883808	0.2262974583883808
0.5472502502502503	-2.94922919625789	-2.724517750934863	0.224711445323027	0.224711445323027
0.5481501501501502	-2.94499454091902	-2.721887222315676	0.2231073186033443	0.2231073186033443
0.54905005005005	-2.940765380690412	-2.719280075913948	0.2214853047764644	0.2214853047764644
0.5499499499499499	-2.936541681082209	-2.716696047002475	0.2198456340797343	0.2198456340797343
0.5508498498498499	-2.93232340772557	-2.714134867223262	0.2181885405023078	0.2181885405023078
0.5517497497497498	-2.928110526371281	-2.71159626452558	0.2165142618457012	0.2165142618457012
0.5526496496496497	-2.923903002888406	-2.709079963105146	0.2148230397832593	0.2148230397832593
0.5535495495495496	-2.919700803262916	-2.706585683344498	0.213115119918418	0.213115119918418
0.5544494494494495	-2.915503893596348	-2.704113141754637	0.2113907518417109	0.2113907518417109
0.5553493493493494	-2.911312240104444	-2.701662050918065	0.2096501891863789	0.2096501891863789
0.5562492492492492	-2.90712580911583	-2.699232119433254	0.2078936896825763	0.2078936896825763
0.5571491491491491	-2.902944567070688	-2.69682305186067	0.2061215152100182	0.2061215152100182
0.5580490490490491	-2.898768480519403	-2.694434548670408	0.2043339318489954	0.2043339318489954
0.558948948948949	-2.894597516121282	-2.692066306191545	0.2025312099297367	0.2025312099297367
0.5598488488488489	-2.890431640643214	-2.689718016563257	0.2007136240799574	0.2007136240799574
0.5607487487487488	-2.88627082095837	-2.687389367687829	0.1988814532705407	0.1988814532705407
0.5616486486486487	-2.882115024044925	-2.685080043185581	0.1970349808593443	0.1970349808593443
0.5625485485485485	-2.87796421698473	-2.682789722351834	0.1951744946328966	0.1951744946328966
0.5634484484484484	-2.873818366962062	-2.680518080115974	0.1933002868460889	0.1933002868460889
0.5643483483483483	-2.869677441262309	-2.678264787002675	0.1914126542596346	0.1914126542596346
0.5652482482482483	-2.865541407270705	-2.676029509095376	0.1895118981753292	0.1895118981753292
0.5661481481481482	-2.861410232471071	-2.67381190800208	0.1875983244689903	0.1875983244689903
0.5670480480480481	-2.857283884444528	-2.671611640823532	0.1856722436209965	0.1856722436209965
0.567947947947948	-2.853162330868274	-2.669428360123851	0.1837339707444237	0.1837339707444237
0.5688478478478479	-2.849045539514272	-2.6672617139037	0.1817838256105722	0.1817838256105722
0.5697477477477477	-2.844933478248047	-2.665111345576032	0.1798221326720149	0.1798221326720149
0.5706476476476476	-2.84082611502743	-2.662976893944485	0.177849221082945	0.177849221082945
0.5715475475475476	-2.836723417901295	-2.660857993184499	0.1758654247167959	0.1758654247167959
0.5724474474474475	-2.832625355008352	-2.658754272827213	0.1738710821811389	0.1738710821811389
0.5733473473473474	-2.828531894575895	-2.656665357746171	0.1718665368297234	0.1718665368297234
0.5742472472472473	-2.824443004918618	-2.65459086814693	0.1698521367716879	0.1698521367716879
0.5751471471471472	-2.820358654437315	-2.652530419559618	0.1678282348776965	0.1678282348776965
0.5760470470470471	-2.816278811617725	-2.650483622834464	0.1657951887832607	0.1657951887832607
0.5769469469469469	-2.812203445029283	-2.648450084140391	0.1637533608888924	0.1637533608888924
0.5778468468468468	-2.808132523323962	-2.646429404966685	0.1617031183572779	0.1617031183572779
0.5787467467467468	-2.804066015234986	-2.644421182127811	0.1596448331071754	0.1596448331071754
0.5796466466466467	-2.800003889575695	-2.642425007771409	0.157578881804286	0.157578881804286
0.5805465465465466	-2.795946115238301	-2.6404404693895	0.1555056458488004	0.1555056458488004
0.5814464464464465	-2.791892661192744	-2.638467149832972	0.1534255113597722	0.1534255113597722
0.5823463463463464	-2.787843496485436	-2.636504627329347	0.1513388691560893	0.1513388691560893
0.5832462462462463	-2.783798590238101	-2.634552475503885	0.1492461147342157	0.1492461147342157
0.5841461461461461	-2.779757911646628	-2.632610263404059	0.1471476482425693	0.1471476482425693
0.585046046046046	-2.775721429979814	-2.630677555527409	0.145043874452405	0.145043874452405
0.585945945945946	-2.771689114578245	-2.628753911852835	0.1429352027254094	0.1429352027254094
0.5868458458458459	-2.767660934853076	-2.626838887875322	0.1408220469777541	0.1408220469777541
0.5877457457457458	-2.7636368602849	-2.624932034644135	0.1387048256407644	0.1387048256407644
0.5886456456456457	-2.75961686042252	-2.623032898804516	0.1365839616180038	0.1365839616180038
0.5895455455455456	-2.755600904881849	-2.621141022642866	0.1344598822389838	0.1344598822389838
0.5904454454454455	-2.751588963344673	-2.619255944135463	0.1323330192092103	0.1323330192092103
0.5913453453453453	-2.747581005557543	-2.617377197000711	0.130203808556832	0.130203808556832
0.5922452452452452	-2.743577001330566	-2.615504310754925	0.1280726905756406	0.1280726905756406
0.5931451451451452	-2.739576920536295	-2.613636810771676	0.1259401097646196	0.1259401097646196
0.5940450450450451	-2.735580733108526	-2.611774218344682	0.1238065147638441	0.1238065147638441
0.594944944944945	-2.731588409041149	-2.609916050754268	0.1216723582868804	0.1216723582868804
0.5958448448448449	-2.727599918387003	-2.608061821337369	0.119538097049634	0.119538097049634
0.5967447447447448	-2.723615231256754	-2.606211039561098	0.1174041916956563	0.1174041916956563
0.5976446446446447	-2.719634317817661	-2.604363211099853	0.1152711067178078	0.1152711067178078
0.5985445445445445	-2.715657148292517	-2.60251783791598	0.1131393103765372	0.1131393103765372
0.5994444444444444	-2.711683692958421	-2.600674418343943	0.111009274614478	0.111009274614478
0.6003443443443444	-2.707713922145696	-2.598832447178027	0.108881474967669	0.108881474967669
0.6012442442442443	-2.703747806236692	-2.596991415763531	0.1067563904731608	0.1067563904731608
0.6021441441441442	-2.699785315664656	-2.595150812091449	0.104634503573207	0.104634503573207
0.603044044044044	-2.695826420912612	-2.5933101208966	0.1025163000160116	0.1025163000160116
0.6039439439439439	-2.691871092512169	-2.591468823759205	0.1004022687529642	0.1004022687529642
0.6048438438438438	-2.687919301042404	-2.589626399209864	0.09829290183253958	0.09829290183253958
0.6057437437437437	-2.683971017128731	-2.587782322837918	0.09618869429081212	0.09618869429081212
0.6066436436436436	-2.68002621144172	-2.585936067403154	0.09409014403856597	0.09409014403856597
0.6075435435435436	-2.676084854695997	-2.584087102950825	0.091997751745172	0.091997751745172
0.6084434434434435	-2.672146917649054	-2.582234896929947	0.08991202071910687	0.08991202071910687
0.6093433433433434	-2.668212371100141	-2.580378914314837	0.08783345678530452	0.08783345678530452
0.6102432432432432	-2.664281185889135	-2.578518617729836	0.08576256815929861	0.08576256815929861
0.6111431431431431	-2.660353332895314	-2.576653467577192	0.08369986531812179	0.08369986531812179
0.612043043043043	-2.656428783036338	-2.57478292216804	0.08164586086829839	0.08164586086829839
0.6129429429429429	-2.652507507266977	-2.572906437856438	0.07960106941053846	0.07960106941053846
0.6138428428428429	-2.648589476578081	-2.571023469176412	0.07756600740166952	0.07756600740166952
0.6147427427427428	-2.644674661995345	-2.569133468981935	0.07554119301341	0.07554119301341
0.6156426426426427	-2.640763034578197	-2.567235888589803	0.07352714598839416	0.07352714598839416
0.6165425425425426	-2.636854565418676	-2.565330177925355	0.07152438749332157	0.07152438749332157
0.6174424424424424	-2.63294922564023	-2.563415785670939	0.06953343996929107	0.06953343996929107
0.6183423423423423	-2.62904698639659	-2.561492159417106	0.0675548269794839	0.0675548269794839
0.6192422422422422	-2.625147818870638	-2.559558745816436	0.06558907305420147	0.06558907305420147
0.6201421421421421	-2.621251694273242	-2.557614990739936	0.06363670353330608	0.06363670353330608
0.6210420420420421	-2.617358583842075	-2.555660339435943	0.06169824440613114	0.06169824440613114
0.621941941941942	-2.613468458840476	-2.553694236691452	0.05977422214902361	0.05977422214902361
0.6228418418418419	-2.609581290556318	-2.551716126995801	0.0578651635605163	0.0578651635605163
0.6237417417417418	-2.605697050300799	-2.549725454706641	0.05597159559415754	0.05597159559415754
0.6246416416416416	-2.601815709407347	-2.54772166421809	0.05409404518925687	0.05409404518925687
0.6255415415415415	-2.597937239230371	-2.545704200131018	0.05223303909935284	0.05223303909935284
0.6264414414414414	-2.594061611144146	-2.54367250742536	0.05038910371878558	0.05038910371878558
0.6273413413413413	-2.590188796541641	-2.541626031634387	0.04856276490725309	0.04856276490725309
0.6282412412412413	-2.586318766833346	-2.539564219020833	0.04675454781251354	0.04675454781251354
0.6291411411411412	-2.582451493446077	-2.537486516754799	0.0449649766912783	0.0449649766912783
0.6300410410410411	-2.578586947821819	-2.535392373093351	0.0431945747284681	0.0431945747284681
0.630940940940941	-2.574725101416528	-2.533281237561701	0.04144386385482646	0.04144386385482646
0.6318408408408408	-2.570865925698965	-2.531152561135896	0.03971336456306851	0.03971336456306851
0.6327407407407407	-2.567009392149513	-2.529005796426905	0.03800359572260747	0.03800359572260747
0.6336406406406406	-2.563155472258939	-2.526840397866023	0.03631507439291592	0.03631507439291592
0.6345405405405405	-2.559304137527276	-2.524655821891481	0.03464831563579462	0.03464831563579462
0.6354404404404405	-2.555455359462526	-2.522451527136162	0.03300383232636372	0.03300383232636372
0.6363403403403404	-2.551609109579574	-2.520226974616342	0.03138213496323194	0.03138213496323194
0.6372402402402403	-2.54776535939888	-2.517981627921315	0.02978373147756486	0.02978373147756486
0.6381401401401401	-2.543924080445322	-2.515714953403852	0.02820912704146972	0.02820912704146972
0.63904004004004	-2.540085244246956	-2.513426420371333	0.02665882387562357	0.02665882387562357
0.6399399399399399	-2.536248822333849	-2.511115501277488	0.02513332105636046	0.02513332105636046
0.6408398398398398	-2.532414786236757	-2.508781671914624	0.02363311432213289	0.02363311432213289
0.6417397397397397	-2.528583107486003	-2.506424411606223	0.02215869587978014	0.02215869587978014
0.6426396396396397	-2.524753757610164	-2.504043203399817	0.02071055421034762	0.02071055421034762
0.6435395395395396	-2.520926708134875	-2.501637534260031	0.01928917387484352	0.01928917387484352
0.6444394394394395	-2.517101930581561	-2.49920689526166	0.01789503531990189	0.01789503531990189
0.6453393393393393	-2.513279396466225	-2.496750781782698	0.0165286146835264	0.0165286146835264
0.6462392392392392	-2.509459077298112	-2.494268693697191	0.01519038360092084	0.01519038360092084
0.6471391391391391	-2.505640944578568	-2.491760135567805	0.01388080901076272	0.01388080901076272
0.648039039039039	-2.501824969799654	-2.489224616838	0.01260035296165407	0.01260035296165407
0.6489389389389389	-2.498011124442942	-2.486661652023687	0.01134947241925532	0.01134947241925532
0.6498388388388389	-2.494199379978231	-2.484070760904264	0.01012861907396712	0.01012861907396712
0.6507387387387388	-2.490389707862237	-2.481451468712918	0.008938239149319127	0.008938239149319127
0.6516386386386387	-2.486582079537314	-2.478803306326068	0.007778773211246648	0.007778773211246648
0.6525385385385385	-2.482776466430143	-2.476125810451842	0.006650655978300613	0.006650655978300613
0.6534384384384384	-2.478972839950455	-2.473418523817477	0.005554316132977632	0.005554316132977632
0.6543383383383383	-2.47517117148968	-2.470680995355519	0.004490176134161139	0.004490176134161139
0.6552382382382382	-2.471371432419657	-2.46791278038872	0.003458652030936982	0.003458652030936982
0.6561381381381381	-2.467573594091286	-2.465113440813494	0.002460153277792365	0.002460153277792365
0.6570380380380381	-2.463777627833197	-2.462282545281862	0.001495082551334459	0.001495082551334459
0.657937937937938	-2.459983504950417	-2.459419669381722	0.0005638355686956587	0.0005638355686956587
0.6588378378378379	-2.456191196723006	-2.45652439581536	-0.0003331990923540751	0.0003331990923540751
0.6597377377377377	-2.452400674404691	-2.453596314576092	-0.00119564017140128	0.00119564017140128
0.6606376376376376	-2.448611909221516	-2.450635023122907	-0.002023113901390872	0.002023113901390872
0.6615375375375375	-2.444824872370443	-2.447640126553007	-0.002815254182564786	0.002815254182564786
0.6624374374374374	-2.441039535017976	-2.444611237772148	-0.003571702754171735	0.003571702754171735
0.6633373373373374	-2.437255868298791	-2.441547977662633	-0.004292109363842389	0.004292109363842389
0.6642372372372373	-2.433473843314282	-2.438449975248904	-0.00497613193462243	0.00497613193462243
0.6651371371371372	-2.429693431131164	-2.435316867860568	-0.005623436729403686	0.005623436729403686
0.6660370370370371	-2.425914602780072	-2.432148301292783	-0.006233698512711161	0.006233698512711161
0.6669369369369369	-2.422137329254109	-2.428943929963892	-0.006806600709782451	0.006806600709782451
0.6678368368368368	-2.418361581507391	-2.425703417070194	-0.007341835562803656	0.007341835562803656
0.6687367367367367	-2.414587330453612	-2.422426434737749	-0.007839104284136589	0.007839104284136589
0.6696366366366366	-2.41081454696457	-2.419112664171123	-0.00829811720655238	0.00829811720655238
0.6705365365365366	-2.4070432018687	-2.415761795798949	-0.008718593930248986	0.008718593930248986
0.6714364364364365	-2.403273265949542	-2.412373529416237	-0.009100263466694791	0.009100263466694791
0.6723363363363364	-2.399504709944318	-2.408947574323304	-0.009442864378986116	0.009442864378986116
0.6732362362362363	-2.395737504542361	-2.405483649461245	-0.009746144918884259	0.009746144918884259
0.6741361361361361	-2.391971620383618	-2.401981483543845	-0.01000986316022701	0.01000986316022701
0.675036036036036	-2.388207028057106	-2.398440815185825	-0.01023378712871903	0.01023378712871903
0.6759359359359359	-2.384443698099365	-2.394861393027369	-0.01041769492800437	0.01041769492800437
0.6768358358358358	-2.380681600992925	-2.391242975854781	-0.01056137486185627	0.01056137486185627
0.6777357357357358	-2.376920707164681	-2.387585332717249	-0.0106646255525682	0.0106646255525682
0.6786356356356357	-2.373160986984352	-2.383888243039581	-0.01072725605522873	0.01072725605522873
0.6795355355355356	-2.369402410762879	-2.380151496730848	-0.01074908596796886	0.01074908596796886
0.6804354354354354	-2.365644948750781	-2.376374894288864	-0.01072994553808337	0.01072994553808337
0.6813353353353353	-2.361888571136562	-2.372558246900392	-0.01066967576383071	0.01066967576383071
0.6822352352352352	-2.358133248045061	-2.368701376537031	-0.0105681284919692	0.0105681284919692
0.6831351351351351	-2.354378949535769	-2.364804116046682	-0.01042516651091319	0.01042516651091319
0.684035035035035	-2.350625645601202	-2.36086630924055	-0.01024066363934795	0.01024066363934795
0.684934934934935	-2.346873306165196	-2.356887810975568	-0.01001450481037258	0.01001450481037258
0.6858348348348349	-2.343121901081192	-2.352868487232227	-0.009746586151035075	0.009746586151035075
0.6867347347347348	-2.339371400130548	-2.348808215187702	-0.009436815057153769	0.009436815057153769
0.6876346346346346	-2.335621773020776	-2.344706883284233	-0.009085110263457263	0.009085110263457263
0.6885345345345345	-2.331872989383816	-2.340564391292707	-0.008691401908890839	0.008691401908890839
0.6894344344344344	-2.328125018774268	-2.336380650371359	-0.008255631597090751	0.008255631597090751
0.6903343343343343	-2.324377830667586	-2.332155583119561	-0.007777752451975317	0.007777752451975317
0.6912342342342342	-2.320631394458311	-2.327889123626636	-0.007257729168325344	0.007257729168325344
0.6921341341341342	-2.316885679458208	-2.323581217515641	-0.006695538057432504	0.006695538057432504
0.6930340340340341	-2.313140654894494	-2.319231821982096	-0.006091167087602045	0.006091167087602045
0.693933933933934	-2.309396289907909	-2.314840905827588	-0.005444615919679485	0.005444615919679485
0.6948338338338338	-2.305652553550916	-2.310408449488228	-0.004755895937311738	0.004755895937311738
0.6957337337337337	-2.30190941478573	-2.305934445057914	-0.00402503027218426	0.00402503027218426
0.6966336336336336	-2.298166842482486	-2.301418896306376	-0.003252053823890488	0.003252053823890488
0.6975335335335335	-2.294424805417238	-2.296861818691956	-0.00243701327471868	0.00243701327471868
0.6984334334334334	-2.290683272270038	-2.292263239369115	-0.001579967099077262	0.001579967099077262
0.6993333333333334	-2.286942211622991	-2.287623197190622	-0.000680985567630632	0.000680985567630632
0.7002332332332333	-2.283201591958193	-2.282941742704414	0.0002598492537786434	0.0002598492537786434
0.7011331331331332	-2.279461381655728	-2.278218938145113	0.001242443510614422	0.001242443510614422
0.702033033033033	-2.275721548991732	-2.273454857420175	0.002266691571556123	0.002266691571556123
0.7029329329329329	-2.271982062136161	-2.268649586090657	0.003332476045504684	0.003332476045504684
0.7038328328328328	-2.268242889150848	-2.263803221346609	0.004439667804238656	0.004439667804238656
0.7047327327327327	-2.264503997987348	-2.258915871977071	0.00558812601027725	0.00558812601027725
0.7056326326326327	-2.260765356484765	-2.253987658334674	0.006777698150091105	0.006777698150091105
0.7065325325325326	-2.257026932367675	-2.249018712294858	0.00800822007281754	0.00800822007281754
0.7074324324324325	-2.25328869324388	-2.244009177209697	0.009279516034183644	0.009279516034183644
0.7083323323323324	-2.249550606602247	-2.23895920785635	0.01059139874589654	0.01059139874589654
0.7092322322322322	-2.245812639810442	-2.23386897038014	0.0119436694303019	0.0119436694303019
0.7101321321321321	-2.242074760112702	-2.22873864223229	0.01333611788041189	0.01333611788041189
0.711032032032032	-2.238336934627527	-2.223568412102316	0.01476852252521121	0.01476852252521121
0.7119319319319319	-2.234599130345395	-2.218358479845115	0.01624065050027967	0.01624065050027967
0.7128318318318319	-2.230861314126405	-2.213109056402766	0.01775225772363909	0.01775225772363909
0.7137317317317318	-2.227123452697916	-2.207820363721066	0.01930308897685018	0.01930308897685018
0.7146316316316317	-2.223385512652106	-2.202492634660853	0.02089287799125294	0.02089287799125294
0.7155315315315315	-2.219647460443665	-2.197126112904127	0.02252134753953827	0.02252134753953827
0.7164314314314314	-2.2159092623872	-2.19172105285502	0.02418820953218059	0.02418820953218059
0.7173313313313313	-2.21217088465485	-2.186277719535668	0.02589316511918183	0.02589316511918183
0.7182312312312312	-2.208432293273705	-2.180796388477006	0.02763590479669986	0.02763590479669986
0.7191311311311311	-2.204693454123299	-2.175277345604555	0.02941610851874366	0.02941610851874366
0.7200310310310311	-2.200954332932996	-2.169720887119245	0.03123344581375065	0.03123344581375065
0.720930930930931	-2.197214895279415	-2.164127319373332	0.03308757590608291	0.03308757590608291
0.7218308308308309	-2.193475106583731	-2.158496958741459	0.03497814784227193	0.03497814784227193
0.7227307307307307	-2.189734932109039	-2.152830131486953	0.03690480062208668	0.03690480062208668
0.7236306306306306	-2.185994336957606	-2.147127173623368	0.0388671633342379	0.0388671633342379
0.7245305305305305	-2.182253286068134	-2.141388430771412	0.04086485529672146	0.04086485529672146
0.7254304304304304	-2.178511744212949	-2.13561425801127	0.04289748620167888	0.04289748620167888
0.7263303303303303	-2.1747696759952	-2.12980501973043	0.04496465626476986	0.04496465626476986
0.7272302302302303	-2.171027045845986	-2.123961089467083	0.0470659563789031	0.0470659563789031
0.7281301301301302	-2.167283818021432	-2.11808284974918	0.04920096827225207	0.04920096827225207
0.7290300300300301	-2.163539956599783	-2.112170691929223	0.0513692646705608	0.0513692646705608
0.7299299299299299	-2.159795425478364	-2.106225016014886	0.05357040946347746	0.05357040946347746
0.7308298298298298	-2.156050188370627	-2.100246230495551	0.05580395787507531	0.05580395787507531
0.7317297297297297	-2.152304208803032	-2.094234752164853	0.05806945663817897	0.05806945663817897
0.7326296296296296	-2.148557450111941	-2.088191005939338	0.06036644417260328	0.06036644417260328
0.7335295295295295	-2.144809875440498	-2.082115424673311	0.06269445076718716	0.06269445076718716
0.7344294294294295	-2.141061447735391	-2.076008448970005	0.06505299876538562	0.06505299876538562
0.7353293293293294	-2.137312129743639	-2.069870526989153	0.06744160275448641	0.06744160275448641
0.7362292292292293	-2.133561884009308	-2.063702114251073	0.06985976975823549	0.06985976975823549
0.7371291291291291	-2.129810672870128	-2.057503673437394	0.07230699943273455	0.07230699943273455
0.738029029029029	-2.126058458454169	-2.051275674188499	0.07478278426567053	0.07478278426567053
0.7389289289289289	-2.122305202676361	-2.045018592897843	0.07728660977851787	0.07728660977851787
0.7398288288288288	-2.118550867235028	-2.038732912503222	0.07981795473180631	0.07981795473180631
0.7407287287287287	-2.114795413608371	-2.032419122275143	0.08237629133322732	0.08237629133322732
0.7416286286286287	-2.111038803050852	-2.026077717602395	0.08496108544845704	0.08496108544845704
0.7425285285285286	-2.107280996589569	-2.019709199774956	0.08757179681461302	0.08757179681461302
0.7434284284284285	-2.103521955020553	-2.013314075764357	0.09020787925619578	0.09020787925619578
0.7443283283283283	-2.099761638905025	-2.006892858001636	0.09286878090338924	0.09286878090338924
0.7452282282282282	-2.096000008565605	-2.000446064152992	0.09555394441261322	0.09555394441261322
0.7461281281281281	-2.092237024082404	-1.993974216893309	0.09826280718909586	0.09826280718909586
0.747028028028028	-2.088472645289137	-1.987477843677625	0.1009948016115116	0.1009948016115116
0.7479279279279279	-2.084706831769136	-1.980957476510752	0.1037493552583832	0.1037493552583832
0.7488278278278279	-2.080939542851291	-1.974413651715107	0.1065258911361842	0.1065258911361842
0.7497277277277278	-2.077170737605939	-1.967846909696953	0.1093238279089859	0.1093238279089859
0.7506276276276277	-2.073400374840718	-1.961257794711155	0.1121425801295628	0.1121425801295628
0.7515275275275275	-2.069628413096297	-1.954646854624605	0.1149815584716924	0.1149815584716924
0.7524274274274274	-2.065854810642115	-1.948014640678441	0.117840169963674	0.117840169963674
0.7533273273273273	-2.062079525471946	-1.941361707249231	0.1207178182227147	0.1207178182227147
0.7542272272272272	-2.058302515299499	-1.934688611609232	0.1236139036902673	0.1236139036902673
0.7551271271271272	-2.054523737553923	-1.92799591368589	0.1265278238680334	0.1265278238680334
0.7560270270270271	-2.050743149375164	-1.921284175820719	0.1294589735544447	0.1294589735544447
0.756926926926927	-2.046960707609351	-1.91455396252771	0.1324067450816406	0.1324067450816406
0.7578268268268268	-2.043176368804025	-1.907805840251394	0.1353705285526317	0.1353705285526317
0.7587267267267267	-2.039390089203363	-1.90104037712474	0.1383497120786228	0.1383497120786228
0.7596266266266266	-2.03560182474327	-1.894258142727012	0.1413436820162575	0.1413436820162575
0.7605265265265265	-2.03181153104636	-1.887459707841731	0.1443518232046295	0.1443518232046295
0.7614264264264264	-2.028019163416993	-1.880645644214896	0.1473735192020973	0.1473735192020973
0.7623263263263264	-2.024224676836042	-1.873816524313618	0.1504081525224232	0.1504081525224232
0.7632262262262263	-2.020428025955723	-1.866972921085298	0.1534551048704247	0.1534551048704247
0.7641261261261262	-2.016629165094248	-1.860115407717503	0.1565137573767441	0.1565137573767441
0.765026026026026	-2.012828048230452	-1.853244557398696	0.1595834908317566	0.1595834908317566
0.7659259259259259	-2.009024628998246	-1.846360943079941	0.1626636859183048	0.1626636859183048
0.7668258258258258	-2.005218860681087	-1.839465137237766	0.165753723443322	0.165753723443322
0.7677257257257257	-2.001410696206229	-1.832557711638286	0.1688529845679434	0.1688529845679434
0.7686256256256256	-1.997600088138974	-1.825639237102767	0.1719608510362063	0.1719608510362063
0.7695255255255256	-1.993786988676803	-1.818710283274751	0.1750767054020514	0.1750767054020514
0.7704254254254255	-1.989971349643306	-1.811771418388886	0.1781999312544207	0.1781999312544207
0.7713253253253254	-1.986153122482188	-1.804823209041621	0.1813299134405668	0.1813299134405668
0.7722252252252252	-1.982332258250985	-1.797866219963879	0.1844660382871053	0.1844660382871053
0.7731251251251251	-1.978508707614807	-1.790901013795866	0.1876076938189408	0.1876076938189408
0.774025025025025	-1.974682420839875	-1.78392815086414	0.190754269975735	0.190754269975735
0.7749249249249249	-1.970853347787004	-1.776948188961091	0.1939051588259129	0.1939051588259129
0.7758248248248248	-1.967021437904938	-1.769961683126941	0.1970597547779962	0.1970597547779962
0.7767247247247248	-1.963186640223566	-1.762969185434422	0.2002174547891447	0.2002174547891447
0.7776246246246247	-1.959348903347013	-1.755971244776245	0.2033776585707678	0.2033776585707678
0.7785245245245246	-1.955508175446648	-1.748968406655487	0.2065397687911605	0.2065397687911605
0.7794244244244244	-1.951664404253905	-1.741961212979044	0.2097031912748613	0.2097031912748613
0.7803243243243243	-1.947817537052974	-1.734950201854224	0.2128673351987502	0.2128673351987502
0.7812242242242242	-1.943967520673381	-1.727935907388672	0.2160316132847095	0.2160316132847095
0.7821241241241241	-1.940114301482507	-1.72091885949367	0.2191954419888369	0.2191954419888369
0.783024024024024	-1.936257825377732	-1.71389958369099	0.2223582416867422	0.2223582416867422
0.783923923923924	-1.932398037778767	-1.706878600923365	0.2255194368554025	0.2255194368554025
0.7848238238238239	-1.928534883619479	-1.699856427368724	0.2286784562507551	0.2286784562507551
0.7857237237237238	-1.92466830733989	-1.692833574258277	0.2318347330816124	0.2318347330816124
0.7866236236236236	-1.920798252877769	-1.68581054769856	0.2349877051792086	0.2349877051792086
0.7875235235235235	-1.916924663660243	-1.678787848497541	0.2381368151627021	0.2381368151627021
0.7884234234234234	-1.913047482595115	-1.671765971994888	0.2412815106002266	0.2412815106002266
0.7893233233233233	-1.909166652062103	-1.664745407896486	0.2444212441656173	0.2444212441656173
0.7902232232232232	-1.905282113903847	-1.657726640113298	0.247555473790549	0.247555473790549
0.7911231231231232	-1.901393809416834	-1.650710146604661	0.2506836628121731	0.2506836628121731
0.7920230230230231	-1.897501679341984	-1.643696399226092	0.2538052801158925	0.2538052801158925
0.7929229229229229	-1.893605663855207	-1.636685863581689	0.256919800273518	0.256919800273518
0.7938228228228228	-1.889705702557717	-1.629678998881208	0.2600267036765092	0.2600267036765092
0.7947227227227227	-1.885801734466109	-1.622676257801875	0.2631254766642335	0.2631254766642335
0.7956226226226226	-1.881893698002281	-1.615678086355018	0.2662156116472625	0.2662156116472625
0.7965225225225225	-1.877981530983203	-1.608684923757562	0.2692966072256409	0.2692966072256409
0.7974224224224224	-1.874065170610327	-1.601697202308474	0.2723679683018525	0.2723679683018525
0.7983223223223224	-1.870144553458964	-1.594715347270188	0.2754292061887758	0.2754292061887758
0.7992222222222223	-1.866219615467309	-1.587739776755075	0.2784798387122334	0.2784798387122334
0.8001221221221221	-1.862290291925299	-1.580770901617008	0.281519390308292	0.281519390308292
0.801022022022022	-1.858356517463239	-1.573809125348045	0.284547392115194	0.284547392115194
0.8019219219219219	-1.854418226040179	-1.566854843980305	0.287563382059874	0.287563382059874
0.8028218218218218	-1.850475350932046	-1.559908445993029	0.2905669049390165	0.2905669049390165
0.8037217217217217	-1.846527824719547	-1.552970312224877	0.2935575124946701	0.2935575124946701
0.8046216216216217	-1.842575579275785	-1.546040815791492	0.2965347634842932	0.2965347634842932
0.8055215215215216	-1.838618545753652	-1.53912032200833	0.2994982237453223	0.2994982237453223
0.8064214214214215	-1.83465665457295	-1.53220918831879	0.3024474662541596	0.3024474662541596
0.8073213213213213	-1.830689835407156	-1.525307764227642	0.3053820711795145	0.3053820711795145
0.8082212212212212	-1.826718017170055	-1.518416391239759	0.3083016259302969	0.3083016259302969
0.8091211211211211	-1.822741128001923	-1.511535402804165	0.311205725197758	0.311205725197758
0.810021021021021	-1.818759095255516	-1.504665124263382	0.3140939709921338	0.3140939709921338
0.8109209209209209	-1.814771845481718	-1.497805872808063	0.3169659726736549	0.3169659726736549
0.8118208208208209	-1.810779304414906	-1.490957957436919	0.3198213469779869	0.3198213469779869
0.8127207207207208	-1.806781396957911	-1.48412167892189	0.3226597180360204	0.3226597180360204
0.8136206206206207	-1.802778047166711	-1.477297329778563	0.3254807173881489	0.3254807173881489
0.8145205205205205	-1.79876917823482	-1.470485194241789	0.3282839839930314	0.3282839839930314
0.8154204204204204	-1.794754712477229	-1.463685548246473	0.3310691642307557	0.3310691642307557
0.8163203203203203	-1.790734571314034	-1.456898659413498	0.3338359119005354	0.3338359119005354
0.8172202202202202	-1.786708675253726	-1.450124787040735	0.3365838882129917	0.3365838882129917
0.8181201201201201	-1.782676943876056	-1.443364182099083	0.3393127617769733	0.3393127617769733
0.8190200200200201	-1.778639295814515	-1.436617087233511	0.3420222085810041	0.3420222085810041
0.81991991991992	-1.774595648738432	-1.429883736769004	0.3447119119694271	0.3447119119694271
0.8208198198198199	-1.770545919334637	-1.423164356721385	0.3473815626132517	0.3473815626132517
0.8217197197197197	-1.766490023288723	-1.416459164812915	0.3500308584758083	0.3500308584758083
0.8226196196196196	-1.762427875265818	-1.409768370492613	0.3526595047732051	0.3526595047732051
0.8235195195195195	-1.758359388890991	-1.403092174961229	0.3552672139297612	0.3552672139297612
0.8244194194194194	-1.754284476729117	-1.39643077120074	0.357853705528377	0.357853705528377
0.8253193193193193	-1.750203050264308	-1.389784344008342	0.3604187062559665	0.3604187062559665
0.8262192192192193	-1.746115019878834	-1.383153070034794	0.3629619498440406	0.3629619498440406
0.8271191191191192	-1.742020294831552	-1.376537117827044	0.3654831770045071	0.3654831770045071
0.8280190190190191	-1.737918783235803	-1.369936647875035	0.3679821353607677	0.3679821353607677
0.8289189189189189	-1.733810392036792	-1.363351812662552	0.3704585793742403	0.3704585793742403
0.8298188188188188	-1.729695026988402	-1.356782756722049	0.3729122702663534	0.3729122702663534
0.8307187187187187	-1.72557259262945	-1.3502296166933	0.3753429759361502	0.3753429759361502
0.8316186186186186	-1.721442992259305	-1.343692521385772	0.3777504708735326	0.3777504708735326
0.8325185185185185	-1.717306127913014	-1.337171591844584	0.3801345360684298	0.3801345360684298
0.8334184184184185	-1.713161900335725	-1.330666941419945	0.3824949589157796	0.3824949589157796
0.8343183183183184	-1.709010208956463	-1.324178675839914	0.3848315331165486	0.3848315331165486
0.8352182182182182	-1.704850951861292	-1.31770689328636	0.3871440585749328	0.3871440585749328
0.8361181181181181	-1.700684025765778	-1.311251684473976	0.3894323412918024	0.3894323412918024
0.837018018018018	-1.696509325986744	-1.304813132732216	0.391696193254528	0.391696193254528
0.8379179179179179	-1.692326746413322	-1.298391314089983	0.3939354323233386	0.3939354323233386
0.8388178178178178	-1.688136179477212	-1.291986297362943	0.3961498821142688	0.3961498821142688
0.8397177177177177	-1.683937516122256	-1.285598144243293	0.3983393718789632	0.3983393718789632
0.8406176176176177	-1.679730645773114	-1.279226909391836	0.4005037363812782	0.4005037363812782
0.8415175175175176	-1.675515456303214	-1.2728726405322	0.4026428157710145	0.4026428157710145
0.8424174174174174	-1.671291834001783	-1.26653537854703	0.4047564554547529	0.4047564554547529
0.8433173173173173	-1.667059663540109	-1.260215157576003	0.4068445059641068	0.4068445059641068
0.8442172172172172	-1.662818827936721	-1.253912005115478	0.4089068228212425	0.4089068228212425
0.8451171171171171	-1.658569208521842	-1.24762594211963	0.4109432664022117	0.4109432664022117
0.846017017017017	-1.654310684900756	-1.241356983102873	0.412953701797883	0.412953701797883
0.846916916916917	-1.650043134916233	-1.235105136243414	0.4149379986728194	0.4149379986728194
0.8478168168168169	-1.645766434609861	-1.22887040348775	0.4168960311221104	0.4168960311221104
0.8487167167167168	-1.641480458182429	-1.222652780655936	0.4188276775264927	0.4188276775264927
0.8496166166166166	-1.637185077953105	-1.216452257547433	0.4207328204056722	0.4207328204056722
0.8505165165165165	-1.632880164317537	-1.210268818047355	0.4226113462701824	0.4226113462701824
0.8514164164164164	-1.628565585704831	-1.204102440232946	0.4244631454718846	0.4244631454718846
0.8523163163163163	-1.624241208533153	-1.197953096480078	0.4262881120530753	0.4262881120530753
0.8532162162162162	-1.619906897164276	-1.191820753569595	0.4280861435946814	0.4280861435946814
0.8541161161161162	-1.615562513856698	-1.185705372793324	0.429857141063374	0.429857141063374
0.8550160160160161	-1.611207918717449	-1.179606910059544	0.431601008657905	0.431601008657905
0.855915915915916	-1.606842969652547	-1.173525315997748	0.4333176536547989	0.4333176536547989
0.8568158158158158	-1.602467522315985	-1.167460536062486	0.4350069862534984	0.4350069862534984
0.8577157157157157	-1.598081430057172	-1.161412510636124	0.4366689194210478	0.4366689194210478
0.8586156156156156	-1.593684543866986	-1.155381175130304	0.4383033687366822	0.4383033687366822
0.8595155155155155	-1.58927671232204	-1.149366460085943	0.4399102522360971	0.4399102522360971
0.8604154154154154	-1.584857781527449	-1.143368291271557	0.4414894902558921	0.4414894902558921
0.8613153153153154	-1.580427595057765	-1.137386589779745	0.4430410052780196	0.4430410052780196
0.8622152152152153	-1.575985993896226	-1.131421272121626	0.4445647217746	0.4445647217746
0.8631151151151152	-1.571532816372068	-1.125472250319059	0.4460605660530097	0.4460605660530097
0.864015015015015	-1.567067898096049	-1.119539431994454	0.447528466101595	0.447528466101595
0.8649149149149149	-1.562591071893811	-1.113622720457984	0.4489683514358265	0.4489683514358265
0.8658148148148148	-1.558102167737352	-1.10772201479203	0.4503801529453215	0.4503801529453215
0.8667147147147147	-1.553601012674258	-1.101837209932666	0.4517638027415924	0.4517638027415924
0.8676146146146146	-1.549087430754754	-1.095968196748006	0.4531192340067476	0.4531192340067476
0.8685145145145146	-1.544561242956427	-1.090114862113252	0.4544463808431747	0.4544463808431747
0.8694144144144145	-1.54002226710663	-1.084277088982237	0.4557451781243933	0.4557451781243933
0.8703143143143143	-1.535470317802227	-1.078454756455323	0.457015561346904	0.457015561346904
0.8712142142142142	-1.530905206326939	-1.072647739843458	0.4582574664834811	0.4582574664834811
0.8721141141141141	-1.526326740565961	-1.066855910728249	0.4594708298377124	0.4594708298377124
0.873014014014014	-1.521734724917625	-1.061079137017846	0.4606555878997798	0.4606555878997798
0.8739139139139139	-1.517128960202403	-1.055317282998527	0.4618116772038758	0.4618116772038758
0.8748138138138138	-1.512509243568723	-1.049570209381775	0.4629390341869473	0.4629390341869473
0.8757137137137138	-1.507875368395645	-1.043837773346719	0.4640375950489259	0.4640375950489259
0.8766136136136137	-1.50322712419236	-1.038119828577771	0.4651072956145892	0.4651072956145892
0.8775135135135135	-1.498564296494171	-1.032416225297317	0.4661480711968542	0.4661480711968542
0.8784134134134134	-1.493886666754989	-1.026726810293299	0.4671598564616906	0.4671598564616906
0.8793133133133133	-1.489194012236103	-1.021051426941565	0.4681425852945384	0.4681425852945384
0.8802132132132132	-1.484486105891122	-1.015389915222815	0.4690961906683071	0.4690961906683071
0.8811131131131131	-1.479762716246836	-1.009742111734031	0.4700206045128048	0.4700206045128048
0.882013013013013	-1.475023607279928	-1.004107849694236	0.4709157575856926	0.4709157575856926
0.882912912912913	-1.470268538289367	-0.9984869589444509	0.4717815793449156	0.4717815793449156
0.8838128128128129	-1.4654972637641	-0.9928792659417357	0.4726179978223642	0.4726179978223642
0.8847127127127127	-1.460709533246118	-0.987284593747155	0.4734249394989627	0.4734249394989627
0.8856126126126126	-1.455905091188503	-0.9817027620075687	0.4742023291809339	0.4742023291809339
0.8865125125125125	-1.451083676808229	-0.9761335869311172	0.4749500898771122	0.4749500898771122
0.8874124124124124	-1.446245023933616	-0.9705768812562711	0.4756681426773449	0.4756681426773449
0.8883123123123123	-1.441388860846085	-0.965032454214342	0.4763564066317434	0.4763564066317434
0.8892122122122122	-1.436514910115973	-0.9595001114853186	0.4770147986306545	0.4770147986306545
0.8901121121121122	-1.431622888432141	-0.9539796551469303	0.4776432332852106	0.4776432332852106
0.8910120120120121	-1.426712506425143	-0.9484708836168123	0.4782416228083306	0.4782416228083306
0.8919119119119119	-1.421783468483532	-0.9429735915876594	0.4788098768958731	0.4788098768958731
0.8928118118118118	-1.41683547256312	-0.9374875699552595	0.4793479026078601	0.4793479026078601
0.8937117117117117	-1.411868209988768	-0.932012605739287	0.4798556042494806	0.4798556042494806
0.8946116116116116	-1.406881365248351	-0.9265484819967506	0.4803328832516006	0.4803328832516006
0.8955115115115115	-1.401874615778594	-0.9210949777279636	0.48077963805063	0.48077963805063
0.8964114114114115	-1.396847631742283	-0.9156518677749398	0.4811957639673429	0.4811957639673429
0.8973113113113114	-1.39180007579646	-0.9102189227120766	0.4815811530843833	0.4815811530843833
0.8982112112112113	-1.386731602851306	-0.9047959087290121	0.4819356941222941	0.4819356941222941
0.8991111111111111	-1.381641859818904	-0.899382587505525	0.482259272313379	0.482259272313379
0.900011011011011	-1.376530485351788	-0.8939787160783421	0.4825517692734458	0.4825517692734458
0.9009109109109109	-1.371397109570367	-0.8885840466997204	0.4828130628706466	0.4828130628706466
0.9018108108108108	-1.366241353779021	-0.8831983266876468	0.483043027091374	0.483043027091374
0.9027107107107107	-1.361062830169945	-0.8778212982675122	0.483241531902433	0.483241531902433
0.9036106106106107	-1.355861141514333	-0.8724526984050829	0.48340844310925	0.48340844310925
0.9045105105105106	-1.350635880840163	-0.8670922586306049	0.4835436222095577	0.4835436222095577
0.9054104104104105	-1.345386631095824	-0.8617397048538388	0.483646926241985	0.483646926241985
0.9063103103103103	-1.340112964798904	-0.8563947571698336	0.48371820762907	0.48371820762907
0.9072102102102102	-1.334814443669255	-0.8510571296552073	0.4837573140140473	0.4837573140140473
0.9081101101101101	-1.329490618245557	-0.8457265301547096	0.4837640880908473	0.4837640880908473
0.90901001001001	-1.324141027484344	-0.8404026600577899	0.4837383674265543	0.4837383674265543
0.9099099099099099	-1.318765198340753	-0.8350852140649017	0.4836799842758515	0.4836799842758515
0.9108098098098099	-1.313362645329608	-0.8297738799432282	0.4835887653863797	0.4835887653863797
0.9117097097097098	-1.307932870066046	-0.8244683382714955	0.483464531794551	0.483464531794551
0.9126096096096096	-1.302475360784288	-0.8191682621735012	0.4833070986107868	0.4833070986107868
0.9135095095095095	-1.296989591833534	-0.8138733170399575	0.4831162747935764	0.4831162747935764
0.9144094094094094	-1.291475023149231	-0.8085831602382123	0.4828918629110184	0.4828918629110184
0.9153093093093093	-1.285931099698705	-0.8032974408093488	0.4826336588893566	0.4826336588893566
0.9162092092092092	-1.280357250899298	-0.7980157991521529	0.4823414517471446	0.4823414517471446
0.9171091091091091	-1.274752890007491	-0.792737866693348	0.4820150233141431	0.4820150233141431
0.9180090090090091	-1.269117413477192	-0.7874632655434719	0.4816541479337202	0.4816541479337202
0.918908908908909	-1.263450200285293	-0.7821916081376858	0.4812585921476076	0.4812585921476076
0.9198088088088088	-1.257750611222385	-0.776922496860754	0.4808281143616309	0.4808281143616309
0.9207087087087087	-1.252017988146552	-0.7716555236553417	0.4803624644912106	0.4803624644912106
0.9216086086086086	-1.246251653197678	-0.7663902696127181	0.4798613835849603	0.4798613835849603
0.9225085085085085	-1.240450907969993	-0.7611263045448377	0.4793246034251549	0.4793246034251549
0.9234084084084084	-1.234615032639731	-0.7558631865366902	0.4787518461030406	0.4787518461030406
0.9243083083083083	-1.228743285045394	-0.7506004614776998	0.4781428235676946	0.4781428235676946
0.9252082082082083	-1.222834899716898	-0.7453376625708311	0.477497237146067	0.477497237146067
0.9261081081081082	-1.216889086850719	-0.7400743098179295	0.4768147770327892	0.4768147770327892
0.927008008008008	-1.210905031226737	-0.7348099094796866	0.47609512174705	0.47609512174705
0.9279079079079079	-1.204881891063241	-0.7295439535084541	0.4753379375547867	0.4753379375547867
0.9288078078078078	-1.198818796805287	-0.7242759189519768	0.47454287785331	0.47454287785331
0.9297077077077077	-1.192714849842005	-0.7190052673258991	0.4737095825161057	0.4737095825161057
0.9306076076076076	-1.186569121147505	-0.7137314439527151	0.47283767719479	0.47283767719479
0.9315075075075075	-1.180380649839837	-0.7084538772645923	0.471926772575245	0.471926772575245
0.9324074074074075	-1.174148441651997	-0.7031719780672505	0.4709764635847464	0.4709764635847464
0.9333073073073074	-1.167871467308209	-0.697885138761796	0.4699863285464133	0.4699863285464133
0.9342072072072072	-1.161548660798408	-0.6925927325211113	0.4689559282772972	0.4689559282772972
0.9351071071071071	-1.155178917543054	-0.6872941124170531	0.4678848051260007	0.4678848051260007
0.936007007007007	-1.14876109243954	-0.6819886104943531	0.4667724819451868	0.4667724819451868
0.9369069069069069	-1.142293997780881	-0.6766755367866786	0.4656184609942029	0.4656184609942029
0.9378068068068068	-1.135776401036533	-0.6713541782698795	0.4644222227666537	0.4644222227666537
0.9387067067067068	-1.129207022483725	-0.6660237977469111	0.4631832247368136	0.4631832247368136
0.9396066066066067	-1.122584532677287	-0.6606836326583847	0.4619009000189018	0.4619009000189018
0.9405065065065066	-1.115907549744079	-0.6553328938120474	0.4605746559320313	0.4605746559320313
0.9414064064064064	-1.10917463648723	-0.6499707640238026	0.4592038724634273	0.4592038724634273
0.9423063063063063	-1.102384297283506	-0.6445963966620986	0.4577879006214071	0.4577879006214071
0.9432062062062062	-1.095534974755764	-0.6392089140866483	0.4563260606691161	0.4563260606691161
0.9441061061061061	-1.088625046200215	-0.6338074059714424	0.4548176402287728	0.4548176402287728
0.945006006006006	-1.081652819746179	-0.6283909275009499	0.4532618922452291	0.4532618922452291
0.945905905905906	-1.074616530223664	-0.6229584974271485	0.4516580327965152	0.4516580327965152
0.9468058058058059	-1.067514334711333	-0.6175090959736459	0.4500052387376875	0.4500052387376875
0.9477057057057057	-1.060344307734145	-0.6120416625715988	0.448302645162546	0.448302645162546
0.9486056056056056	-1.053104436076729	-0.6065550934103466	0.4465493426663821	0.4465493426663821
0.9495055055055055	-1.045792613174326	-0.6010482387837072	0.4447443743906184	0.4447443743906184
0.9504054054054054	-1.038406633039005	-0.5955199002105771	0.4428867328284278	0.4428867328284278
0.9513053053053053	-1.030944183673028	-0.589968827305923	0.4409753563671045	0.4409753563671045
0.9522052052052052	-1.023402839916285	-0.5843937143752863	0.4390091255409984	0.4390091255409984
0.9531051051051052	-1.015780055667115	-0.5787931967025717	0.4369868589645438	0.4369868589645438
0.9540050050050051	-1.008073155408829	-0.573165846497019	0.43490730891181	0.43490730891181
0.9549049049049049	-1.000279324964849	-0.5675101684608395	0.4327691565040097	0.4327691565040097
0.9558048048048048	-0.9923956013956333	-0.5618245949338803	0.4305710064617531	0.4305710064617531
0.9567047047047047	-0.9844188619384356	-0.5561074805658129	0.4283113813726227	0.4283113813726227
0.9576046046046046	-0.9763458118772117	-0.5503570964594722	0.4259887154177395	0.4259887154177395
0.9585045045045045	-0.9681729712144685	-0.544571623721082	0.4236013474933865	0.4236013474933865
0.9594044044044044	-0.959896659997916	-0.5387491463438301	0.4211475136540859	0.4211475136540859
0.9603043043043044	-0.9515129821329223	-0.5328876433404524	0.41862533879247	0.41862533879247
0.9612042042042043	-0.9430178074870822	-0.5269849800278082	0.4160328274592739	0.4160328274592739
0.9621041041041041	-0.9344067520619896	-0.5210388983514844	0.4133678537105052	0.4133678537105052
0.963004004004004	-0.9256751559728277	-0.5150470061208269	0.4106281498520008	0.4106281498520008
0.9639039039039039	-0.9168180589336514	-0.509006765003874	0.4078112939297774	0.4078112939297774
0.9648038038038038	-0.9078301728963021	-0.5029154771067134	0.4049146957895887	0.4049146957895887
0.9657037037037037	-0.8987058514306417	-0.496770269931998	0.4019355814986437	0.4019355814986437
0.9666036036036036	-0.8894390553617987	-0.4905680794755337	0.398870975886265	0.398870975886265
0.9675035035035036	-0.88002331409289	-0.4843056311766357	0.3957176829162543	0.3957176829162543
0.9684034034034035	-0.8704516819360549	-0.4779794183855622	0.3924722635504927	0.3924722635504927
0.9693033033033033	-0.8607166886460536	-0.4715856779474846	0.3891310106985689	0.3891310106985689
0.9702032032032032	-0.8508102831923899	-0.4651203624242057	0.3856899207681842	0.3856899207681842
0.9711031031031031	-0.8407237696122677	-0.4585791083784846	0.382144661233783	0.382144661233783
0.972003003003003	-0.8304477335448672	-0.4519572000263288	0.3784905335185384	0.3784905335185384
0.9729029029029029	-0.8199719577474094	-0.4452495274136593	0.3747224303337501	0.3747224303337501
0.9738028028028028	-0.8092853245155369	-0.4384505380866704	0.3708347864288665	0.3708347864288665
0.9747027027027028	-0.7983757024537192	-0.4315541809886946	0.3668215214650246	0.3668215214650246
0.9756026026026027	-0.7872298144326703	-0.4245538410150583	0.3626759734176119	0.3626759734176119
0.9765025025025025	-0.7758330827902195	-0.4174422622704616	0.3583908205197579	0.3583908205197579
0.9774024024024024	-0.7641694468200129	-0.4102114575722115	0.3539579892478014	0.3539579892478014
0.9783023023023023	-0.7522211462701798	-0.4028526010875044	0.3493685451826754	0.3493685451826754
0.9792022022022022	-0.7399684628279505	-0.3953559001280677	0.3446125626998828	0.3446125626998828
0.9801021021021021	-0.7273894092364429	-0.3877104409716317	0.3396789682648113	0.3396789682648113
0.981002002002002	-0.7144593525461858	-0.379904002022512	0.3345553505236737	0.3345553505236737
0.981901901901902	-0.701150553707127	-0.371922825495928	0.329227728211199	0.329227728211199
0.9828018018018019	-0.6874315997567324	-0.3637513358639985	0.3236802638927339	0.3236802638927339
0.9837017017017017	-0.6732666964955726	-0.3553717891599672	0.3178949073356054	0.3178949073356054
0.9846016016016016	-0.6586147775943836	-0.3467638313219507	0.3118509462724329	0.3118509462724329
0.9855015015015015	-0.6434283687040916	-0.3379039351573133	0.3055244335467783	0.3055244335467783
0.9864014014014014	-0.6276521193782404	-0.3287646727566286	0.2988874466216118	0.2988874466216118
0.9873013013013013	-0.6112208765684518	-0.3193137608597323	0.2919071157087195	0.2919071157087195
0.9882012012012013	-0.5940571127971366	-0.3095127866596423	0.2845443261374943	0.2845443261374943
0.9891011011011012	-0.5760674252494727	-0.2993154736038583	0.2767519516456144	0.2767519516456144
0.990001001001001	-0.5571376624077162	-0.2886652677875166	0.2684723946201996	0.2684723946201996
0.9909009009009009	-0.5371259621396534	-0.2774918906456969	0.2596340714939565	0.2596340714939565
0.9918008008008008	-0.5158524992754756	-0.265706263377459	0.2501462358980166	0.2501462358980166
0.9927007007007007	-0.4930838312519074	-0.2531927588949299	0.2398910723569774	0.2398910723569774
0.9936006006006006	-0.4685079246393974	-0.2397968445378067	0.2287110801015907	0.2287110801015907
0.9945005005005005	-0.4416920923109948	-0.2253042748449151	0.2163878174660796	0.2163878174660796
0.9954004004004005	-0.4120070741079135	-0.2094035493879266	0.2026035247199869	0.2026035247199869
0.9963003003003004	-0.3784768829532519	-0.1916116917501283	0.1868651912031236	0.1868651912031236
0.9972002002002002	-0.3394413896296587	-0.1711075482586181	0.1683338413710406	0.1683338413710406
0.9981001001001001	-0.2916360307367369	-0.1462774045178156	0.1453586262189213	0.1453586262189213
0.999	-0.2266501972165558	-0.1129679371995114	0.1136822600170444	0.1136822600170444


==> plot_data/linear_combo_m3_extra1_functions.dat <==
x y1 y2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.002004008016031981e-03 3.558785288780633715e-01 1.179689634664243814e-02
2.004008016032063962e-03 4.232663794021064296e-01 2.266240631153687568e-02
3.006012024048095727e-03 4.684800887768978961e-01 3.306269524486360467e-02
4.008016032064127925e-03 5.034779236699358229e-01 4.312850160612036188e-02
5.010020040080160122e-03 5.324301110891841438e-01 5.292825838643933078e-02
6.012024048096191453e-03 5.573303003382937826e-01 6.250504361458408820e-02
7.014028056112223651e-03 5.793008280721315684e-01 7.188881365258281697e-02
8.016032064128255849e-03 5.990416172560318886e-01 8.110176330718665838e-02
9.018036072144287180e-03 6.170211450186967594e-01 9.016107945564233450e-02
1.002004008016032024e-02 6.335697069456809327e-01 9.908051256200856027e-02
1.102204408817635158e-02 6.489296562636196475e-01 1.078713438526551771e-01
1.202404809619238291e-02 6.632845352340466238e-01 1.165430155070720231e-01
1.302605210420841597e-02 6.767769682213580218e-01 1.251035600829735195e-01
1.402805611222444730e-02 6.895201731912092846e-01 1.335599039052141057e-01
1.503006012024048037e-02 7.016056555942357109e-01 1.419180878985289995e-01
1.603206412825651170e-02 7.131085178022359417e-01 1.501834324038796575e-01
1.703406813627254476e-02 7.240912241583968845e-01 1.583606628401618144e-01
1.803607214428857436e-02 7.346063342217392655e-01 1.664540072929383552e-01
1.903807615230460742e-02 7.446985279178592876e-01 1.744672735271668440e-01
2.004008016032064049e-02 7.544061332254270447e-01 1.824039106253825260e-01
2.104208416833667009e-02 7.637622970793884747e-01 1.902670589424966252e-01
2.204408817635270315e-02 7.727958956489044962e-01 1.980595910458259334e-01
2.304609218436873622e-02 7.815322510817857005e-01 2.057841456058175922e-01
2.404809619238476581e-02 7.899937023978971240e-01 2.134431557064426777e-01
2.505010020040079888e-02 7.982000649876273002e-01 2.210388726900305301e-01
2.605210420841683194e-02 8.061690039917694950e-01 2.285733863912470243e-01
2.705410821643286501e-02 8.139163403611310299e-01 2.360486424265295646e-01
2.805611222444889460e-02 8.214563037528624934e-01 2.434664570600535427e-01
2.905811623246492767e-02 8.288017430485887793e-01 2.508285300614143676e-01
3.006012024048096073e-02 8.359643027982968100e-01 2.581364558861399816e-01
3.106212424849699033e-02 8.429545720466020686e-01 2.653917334460567101e-01
3.206412825651302340e-02 8.497822106075207937e-01 2.725957746884423161e-01
3.306613226452905646e-02 8.564560567965961990e-01 2.797499121603621575e-01
3.406813627254508953e-02 8.629842198177064549e-01 2.868554057070948904e-01
3.507014028056112259e-02 8.693741593734923834e-01 2.939134484245593537e-01
3.607214428857714872e-02 8.756327545777525811e-01 3.009251719696347527e-01
3.707414829659318178e-02 8.817663638621738853e-01 3.078916513119626108e-01
3.807615230460921485e-02 8.877808772638879908e-01 3.148139090004360430e-01
3.907815631262524791e-02 8.936817622362898117e-01 3.216929190052986165e-01
4.008016032064128098e-02 8.994741039295672813e-01 3.285296101872510199e-01
4.108216432865731405e-02 9.051626407290604970e-01 3.353248694393301532e-01
4.208416833667334017e-02 9.107517957109023676e-01 3.420795445383566502e-01
4.308617234468937324e-02 9.162457045692887769e-01 3.487944467399095583e-01
4.408817635270540630e-02 9.216482404833965525e-01 3.554703531452948484e-01
4.509018036072143937e-02 9.269630363207457258e-01 3.621080088647745665e-01
4.609218436873747243e-02 9.321935045147292653e-01 3.687081289992505395e-01
4.709418837675350550e-02 9.373428549048563596e-01 3.752714004588018071e-01
4.809619238476953162e-02 9.424141107871195633e-01 3.817984836351335787e-01
4.909819639278556469e-02 9.474101233873533090e-01 3.882900139419774854e-01
5.010020040080159776e-02 9.523335849413361309e-01 3.947466032368186495e-01
5.110220440881763082e-02 9.571870405407562066e-01 4.011688411350710082e-01
5.210420841683366389e-02 9.619728988832393357e-01 4.075572962265130439e-01
5.310621242484969695e-02 9.666934420468229483e-01 4.139125172035821310e-01
5.410821643286573002e-02 9.713508343940244760e-01 4.202350339088090081e-01
5.511022044088175614e-02 9.759471306975959770e-01 4.265253583090767853e-01
5.611222444889778921e-02 9.804842835688242220e-01 4.327839854029331690e-01
5.711422845691382227e-02 9.849641502595509746e-01 4.390113940662788705e-01
5.811623246492985534e-02 9.893884989007089015e-01 4.452080478422523191e-01
5.911823647294588840e-02 9.937590142329059129e-01 4.513743956793391243e-01
6.012024048096192147e-02 9.980773028782732315e-01 4.575108726222402167e-01
6.112224448897794760e-02 1.002344898197289114e+00 4.636179004591826081e-01
6.212424849699398066e-02 1.006563264769479549e+00 4.696958883290822673e-01
6.312625250501001373e-02 1.010733802532686409e+00 4.757452332914129389e-01
6.412825651302604679e-02 1.014857850611894374e+00 4.817663208622293691e-01
6.513026052104207986e-02 1.018936690865364758e+00 4.877595255180857681e-01
6.613226452905811292e-02 1.022971551172944249e+00 4.937252111708605451e-01
6.713426853707414599e-02 1.026963608488904445e+00 4.996637316152752195e-01
6.813627254509017905e-02 1.030913991679410557e+00 5.055754309509414846e-01
6.913827655310621212e-02 1.034823784162742788e+00 5.114606439813642602e-01
7.014028056112224518e-02 1.038694026368627510e+00 5.173196965904756084e-01
7.114228456913826437e-02 1.042525718031464432e+00 5.231529060991471081e-01
7.214428857715429744e-02 1.046319820330838590e+00 5.289605816026234919e-01
7.314629258517033050e-02 1.050077257891453897e+00 5.347430242901831665e-01
7.414829659318636357e-02 1.053798920653514992e+00 5.405005277482572978e-01
7.515030060120239663e-02 1.057485665623572491e+00 5.462333782477815092e-01
7.615230460921842970e-02 1.061138318514959655e+00 5.519418550174541860e-01
7.715430861723446276e-02 1.064757675286133631e+00 5.576262305030188493e-01
7.815631262525049583e-02 1.068344503584515603e+00 5.632867706138484643e-01
7.915831663326652889e-02 1.071899544102763002e+00 5.689237349578444292e-01
8.016032064128256196e-02 1.075423511853824454e+00 5.745373770645769707e-01
8.116232464929859503e-02 1.078917097370586164e+00 5.801279445982019389e-01
8.216432865731462809e-02 1.082380967835444796e+00 5.856956795603924792e-01
8.316633266533066116e-02 1.085815768144699822e+00 5.912408184836408509e-01
8.416833667334668034e-02 1.089222121912260199e+00 5.967635926160059778e-01
8.517034068136271341e-02 1.092600632416808715e+00 6.022642280974994655e-01
8.617234468937874647e-02 1.095951883496227186e+00 6.077429461283474499e-01
8.717434869739477954e-02 1.099276440392801923e+00 6.131999631300488751e-01
8.817635270541081260e-02 1.102574850552445085e+00 6.186354908993854096e-01
8.917835671342684567e-02 1.105847644380929751e+00 6.240497367558699437e-01
9.018036072144287874e-02 1.109095335959901396e+00 6.294429036826501012e-01
9.118236472945891180e-02 1.112318423725230154e+00 6.348151904615904062e-01
9.218436873747494487e-02 1.115517391110072642e+00 6.401667918031401783e-01
9.318637274549097793e-02 1.118692707154842925e+00 6.454978984699517586e-01
9.418837675350701100e-02 1.121844827086128760e+00 6.508086973962861066e-01
9.519038076152304406e-02 1.124974192866451173e+00 6.560993718024163979e-01
9.619238476953906325e-02 1.128081233716619058e+00 6.613701013038351118e-01
9.719438877755509631e-02 1.131166366612323060e+00 6.666210620171499901e-01
9.819639278557112938e-02 1.134229996756482617e+00 6.718524266609324780e-01
9.919839679358716245e-02 1.137272518028772383e+00 6.770643646534302285e-01
1.002004008016031955e-01 1.140294313413640293e+00 6.822570422058178430e-01
1.012024048096192286e-01 1.143295755408058501e+00 6.874306224123125642e-01
1.022044088176352616e-01 1.146277206410152516e+00 6.925852653369115597e-01
1.032064128256512947e-01 1.149239019089783653e+00 6.977211280968504958e-01
1.042084168336673278e-01 1.152181536742090451e+00 7.028383649428124880e-01
1.052104208416833608e-01 1.155105093624928969e+00 7.079371273363590511e-01
1.062124248496993939e-01 1.158010015281087934e+00 7.130175640247176094e-01
1.072144288577154270e-01 1.160896618846106731e+00 7.180798211123771146e-01
1.082164328657314600e-01 1.163765213342462523e+00 7.231240421309077515e-01
1.092184368737474792e-01 1.166616099960854580e+00 7.281503681055672139e-01
1.102204408817635123e-01 1.169449572329263720e+00 7.331589376199638686e-01
1.112224448897795454e-01 1.172265916770421468e+00 7.381498868785529854e-01
1.122244488977955784e-01 1.175065412548289112e+00 7.431233497668361387e-01
1.132264529058116115e-01 1.177848332104112217e+00 7.480794579094729446e-01
1.142284569138276445e-01 1.180614941282575714e+00 7.530183407264794404e-01
1.152304609218436776e-01 1.183365499548557409e+00 7.579401254877953242e-01
1.162324649298597107e-01 1.186100260194953293e+00 7.628449373656767118e-01
1.172344689378757437e-01 1.188819470542012091e+00 7.677328994856298383e-01
1.182364729458917768e-01 1.191523372128593827e+00 7.726041329754524956e-01
1.192384769539078099e-01 1.194212200895753195e+00 7.774587570130535585e-01
1.202404809619238429e-01 1.196886187363004339e+00 7.822968888722314773e-01
1.212424849699398760e-01 1.199545556797630974e+00 7.871186439676423063e-01
1.222444889779558952e-01 1.202190529377362704e+00 7.919241358977822109e-01
1.232464929859719283e-01 1.204821320346729507e+00 7.967134764868737395e-01
1.242484969939879613e-01 1.207438140167395924e+00 8.014867758254866636e-01
1.252505010020039944e-01 1.210041194662745179e+00 8.062441423098731796e-01
1.262525050100200275e-01 1.212630685156983024e+00 8.109856826800367902e-01
1.272545090180360605e-01 1.215206808609008204e+00 8.157115020568046493e-01
1.282565130260520936e-01 1.217769757741287151e+00 8.204217039776118270e-01
1.292585170340681266e-01 1.220319721163954263e+00 8.251163904312315278e-01
1.302605210420841597e-01 1.222856883494355174e+00 8.297956618917889937e-01
1.312625250501001928e-01 1.225381425472228614e+00 8.344596173512823789e-01
1.322645290581162258e-01 1.227893524070721831e+00 8.391083543516368870e-01
1.332665330661322589e-01 1.230393352603416979e+00 8.437419690153455942e-01
1.342685370741482920e-01 1.232881080827546105e+00 8.483605560757858655e-01
1.352705410821643250e-01 1.235356875043551739e+00 8.529642089062345889e-01
1.362725450901803581e-01 1.237820898191152708e+00 8.575530195482814477e-01
1.372745490981963912e-01 1.240273309942061530e+00 8.621270787391859258e-01
1.382765531062124242e-01 1.242714266789491262e+00 8.666864759390795481e-01
1.392785571142284573e-01 1.245143922134591463e+00 8.712312993564912400e-01
1.402805611222444904e-01 1.247562426369930755e+00 8.757616359741309253e-01
1.412825651302604957e-01 1.249969926960156741e+00 8.802775715732735762e-01
1.422845691382765287e-01 1.252366568519942103e+00 8.847791907579012349e-01
1.432865731462925618e-01 1.254752492889327886e+00 8.892665769778036466e-01
1.442885771543085949e-01 1.257127839206568343e+00 8.937398125515196856e-01
1.452905811623246279e-01 1.259492743978579909e+00 8.981989786884441163e-01
1.462925851703406610e-01 1.261847341149082924e+00 9.026441555100563896e-01
1.472945891783566941e-01 1.264191762164533772e+00 9.070754220713186378e-01
1.482965931863727271e-01 1.266526136037928518e+00 9.114928563807518369e-01
1.492985971943887602e-01 1.268850589410563057e+00 9.158965354204673393e-01
1.503006012024047933e-01 1.271165246611827282e+00 9.202865351656230875e-01
1.513026052104208263e-01 1.273470229717111657e+00 9.246629306031279860e-01
1.523046092184368594e-01 1.275765658603892128e+00 9.290257957501415476e-01
1.533066132264528925e-01 1.278051651006066880e+00 9.333752036722220424e-01
1.543086172344689255e-01 1.280328322566611554e+00 9.377112265005551617e-01
1.553106212424849586e-01 1.282595786888608425e+00 9.420339354489639661e-01
1.563126252505009917e-01 1.284854155584719493e+00 9.463434008309663525e-01
1.573146292585170247e-01 1.287103538325152341e+00 9.506396920755499913e-01
1.583166332665330578e-01 1.289344042884180030e+00 9.549228777434053406e-01
1.593186372745490909e-01 1.291575775185262120e+00 9.591930255420968443e-01
1.603206412825651239e-01 1.293798839344823204e+00 9.634502023412510052e-01
1.613226452905811570e-01 1.296013337714732039e+00 9.676944741874711209e-01
1.623246492985971901e-01 1.298219370923529903e+00 9.719259063183820491e-01
1.633266533066132231e-01 1.300417037916454133e+00 9.761445631767848852e-01
1.643286573146292562e-01 1.302606435994293932e+00 9.803505084246977308e-01
1.653306613226452892e-01 1.304787660851127296e+00 9.845438049562964533e-01
1.663326653306613223e-01 1.306960806610968362e+00 9.887245149111589804e-01
1.673346693386773276e-01 1.309125965863374264e+00 9.928926996870643951e-01
1.683366733466933607e-01 1.311283229698035013e+00 9.970484199525926350e-01
1.693386773547093938e-01 1.313432687738391502e+00 1.001191735659108906e+00
1.703406813627254268e-01 1.315574428174308030e+00 1.005322706052752757e+00
1.713426853707414599e-01 1.317708537793835344e+00 1.009441389686257962e+00
1.723446893787574929e-01 1.319835102014091266e+00 1.013547844430212841e+00
1.733466933867735260e-01 1.321954204911292674e+00 1.017642127484233328e+00
1.743486973947895591e-01 1.324065929249960583e+00 1.021724295387710812e+00
1.753507014028055921e-01 1.326170356511334525e+00 1.025794404030710094e+00
1.763527054108216252e-01 1.328267566921013554e+00 1.029852508664421018e+00
1.773547094188376583e-01 1.330357639475853837e+00 1.033898663910964855e+00
1.783567134268536913e-01 1.332440651970145273e+00 1.037932923773842830e+00
1.793587174348697244e-01 1.334516681021093776e+00 1.041955341647416988e+00
1.803607214428857575e-01 1.336585802093624764e+00 1.045965970326467653e+00
1.813627254509017905e-01 1.338648089524535845e+00 1.049964862015764888e+00
1.823647294589178236e-01 1.340703616546018218e+00 1.053952068338957604e+00
1.833667334669338567e-01 1.342752455308561910e+00 1.057927640347658516e+00
1.843687374749498897e-01 1.344794676903270592e+00 1.061891628530243992e+00
1.853707414829659228e-01 1.346830351383601965e+00 1.065844082820323946e+00
1.863727454909819559e-01 1.348859547786548818e+00 1.069785052605230602e+00
1.873747494989979889e-01 1.350882334153283182e+00 1.073714586734341392e+00
1.883767535070140220e-01 1.352898777549274900e+00 1.077632733527030373e+00
1.893787575150300551e-01 1.354908944083904832e+00 1.081539540780479536e+00
1.903807615230460881e-01 1.356912898929585554e+00 1.085435055777661528e+00
1.913827655310621212e-01 1.358910706340406227e+00 1.089319325294781704e+00
1.923847695390781265e-01 1.360902429670313163e+00 1.093192395608687084e+00
1.933867735470941596e-01 1.362888131390843860e+00 1.097054312504271101e+00
1.943887775551101926e-01 1.364867873108424057e+00 1.100905121281558596e+00
1.953907815631262257e-01 1.366841715581243566e+00 1.104744866762523925e+00
1.963927855711422588e-01 1.368809718735722214e+00 1.108573593298303184e+00
1.973947895791582918e-01 1.370771941682575878e+00 1.112391344775588209e+00
1.983967935871743249e-01 1.372728442732500387e+00 1.116198164623541267e+00
1.993987975951903580e-01 1.374679279411475274e+00 1.119994095819939695e+00
2.004008016032063910e-01 1.376624508475707387e+00 1.123779180897648500e+00
2.014028056112224241e-01 1.378564185926218322e+00 1.127553461951082969e+00
2.024048096192384572e-01 1.380498367023090367e+00 1.131316980641775549e+00
2.034068136272544902e-01 1.382427106299375819e+00 1.135069778204954805e+00
2.044088176352705233e-01 1.384350457574683890e+00 1.138811895454927781e+00
2.054108216432865563e-01 1.386268473968451875e+00 1.142543372791102962e+00
2.064128256513025894e-01 1.388181207912910553e+00 1.146264250203785195e+00
2.074148296593186225e-01 1.390088711165749835e+00 1.149974567279159032e+00
2.084168336673346555e-01 1.391991034822496864e+00 1.153674363205440478e+00
2.094188376753506886e-01 1.393888229328611672e+00 1.157363676777689365e+00
2.104208416833667217e-01 1.395780344491308611e+00 1.161042546403292741e+00
2.114228456913827547e-01 1.397667429491111779e+00 1.164711010107062572e+00
2.124248496993987878e-01 1.399549532893152426e+00 1.168369105536377406e+00
2.134268537074148209e-01 1.401426702658212564e+00 1.172016869965919694e+00
2.144288577154308539e-01 1.403298986153524330e+00 1.175654340302721090e+00
2.154308617234468870e-01 1.405166430163330649e+00 1.179281553091096946e+00
2.164328657314629201e-01 1.407029080899213636e+00 1.182898544516900463e+00
2.174348697394789531e-01 1.408886984010195853e+00 1.186505350412550230e+00
2.184368737474949584e-01 1.410740184592624846e+00 1.190102006261464229e+00
2.194388777555109915e-01 1.412588727199837635e+00 1.193688547202322647e+00
2.204408817635270246e-01 1.414432655851623366e+00 1.197265008033709055e+00
2.214428857715430576e-01 1.416272014043477245e+00 1.200831423218262861e+00
2.224448897795590907e-01 1.418106844755659068e+00 1.204387826886849977e+00
2.234468937875751238e-01 1.419937190462059684e+00 1.207934252842754352e+00
2.244488977955911568e-01 1.421763093138877165e+00 1.211470734565996521e+00
2.254509018036071899e-01 1.423584594273112902e+00 1.214997305216933832e+00
2.264529058116232230e-01 1.425401734870887394e+00 1.218513997640538582e+00
2.274549098196392560e-01 1.427214555465583068e+00 1.222020844369982706e+00
2.284569138276552891e-01 1.429023096125817460e+00 1.225517877630657892e+00
2.294589178356713222e-01 1.430827396463252299e+00 1.229005129343778036e+00
2.304609218436873552e-01 1.432627495640240500e+00 1.232482631130358719e+00
2.314629258517033883e-01 1.434423432377315955e+00 1.235950414314336943e+00
2.324649298597194214e-01 1.436215244960533211e+00 1.239408509926345214e+00
2.334669338677354544e-01 1.438002971248653949e+00 1.242856948707554476e+00
2.344689378757514875e-01 1.439786648680191350e+00 1.246295761112480971e+00
2.354709418837675206e-01 1.441566314280310568e+00 1.249724977312933749e+00
2.364729458917835536e-01 1.443342004667591549e+00 1.253144627200941663e+00
2.374749498997995867e-01 1.445113756060657284e+00 1.256554740392175962e+00
2.384769539078156197e-01 1.446881604284668832e+00 1.259955346229269635e+00
2.394789579158316528e-01 1.448645584777693784e+00 1.263346473784802360e+00
2.404809619238476859e-01 1.450405732596947495e+00 1.266728151864443541e+00
2.414829659318637189e-01 1.452162082424913070e+00 1.270100409010221698e+00
2.424849699398797520e-01 1.453914668575341240e+00 1.273463273503243620e+00
2.434869739478957851e-01 1.455663524999133429e+00 1.276816773366769908e+00
2.444889779559117904e-01 1.457408685290111583e+00 1.280160936369237668e+00
2.454909819639278235e-01 1.459150182690676978e+00 1.283495790026993211e+00
2.464929859719438565e-01 1.460888050097358448e+00 1.286821361607256575e+00
2.474949899799598896e-01 1.462622320066257586e+00 1.290137678130619969e+00
2.484969939879759226e-01 1.464353024818388249e+00 1.293444766374166610e+00
2.494989979959919557e-01 1.466080196244915035e+00 1.296742652874031121e+00
2.505010020040079888e-01 1.467803865912294281e+00 1.300031363927721673e+00
2.515030060120240218e-01 1.469524065067317586e+00 1.303310925597241265e+00
2.525050100200400549e-01 1.471240824642060296e+00 1.306581363711327048e+00
2.535070140280560880e-01 1.472954175258740062e+00 1.309842703868160374e+00
2.545090180360721210e-01 1.474664147234482581e+00 1.313094971437665848e+00
2.555110220440881541e-01 1.476370770586002523e+00 1.316338191564072391e+00
2.565130260521041872e-01 1.478074075034194745e+00 1.319572389168438109e+00
2.575150300601202202e-01 1.479774090008644905e+00 1.322797588950837655e+00
2.585170340681362533e-01 1.481470844652055696e+00 1.326013815392897088e+00
2.595190380761522864e-01 1.483164367824594487e+00 1.329221092759727663e+00
2.605210420841683194e-01 1.484854688108160126e+00 1.332419445102720701e+00
2.615230460921843525e-01 1.486541833810574698e+00 1.335608896261404110e+00
2.625250501002003856e-01 1.488225832969700679e+00 1.338789469865801385e+00
2.635270541082164186e-01 1.489906713357482815e+00 1.341961189338608307e+00
2.645290581162324517e-01 1.491584502483919383e+00 1.345124077897145165e+00
2.655310621242484848e-01 1.493259227600963523e+00 1.348278158555757500e+00
2.665330661322645178e-01 1.494930915706354835e+00 1.351423454127712809e+00
2.675350701402805509e-01 1.496599593547383922e+00 1.354559987227295537e+00
2.685370741482965840e-01 1.498265287624592546e+00 1.357687780271759292e+00
2.695390781563126170e-01 1.499928024195408049e+00 1.360806855483380984e+00
2.705410821643286501e-01 1.501587829277714947e+00 1.363917234891346197e+00
2.715430861723446831e-01 1.503244728653366113e+00 1.367018940333842192e+00
2.725450901803607162e-01 1.504898747871631137e+00 1.370111993459776967e+00
2.735470941883767493e-01 1.506549912252589607e+00 1.373196415730764564e+00
2.745490981963927823e-01 1.508198246890463334e+00 1.376272228422828814e+00
2.755511022044088154e-01 1.509843776656892844e+00 1.379339452628383089e+00
2.765531062124248485e-01 1.511486526204159464e+00 1.382398109258061281e+00
2.775551102204408815e-01 1.513126519968352568e+00 1.385448219042185070e+00
2.785571142284569146e-01 1.514763782172483975e+00 1.388489802532887119e+00
2.795591182364729477e-01 1.516398336829550386e+00 1.391522880105593218e+00
2.805611222444889807e-01 1.518030207745545646e+00 1.394547471960786433e+00
2.815631262525050138e-01 1.519659418522420591e+00 1.397563598125637130e+00
2.825651302605209914e-01 1.521285992560999389e+00 1.400571278455730706e+00
2.835671342685370244e-01 1.522909953063841915e+00 1.403570532636559509e+00
2.845691382765530575e-01 1.524531323038063935e+00 1.406561380185271437e+00
2.855711422845690906e-01 1.526150125298110005e+00 1.409543840452247565e+00
2.865731462925851236e-01 1.527766382468480622e+00 1.412517932622417538e+00
2.875751503006011567e-01 1.529380116986417404e+00 1.415483675717133183e+00
2.885771543086171897e-01 1.530991351104542986e+00 1.418441088595359556e+00
2.895791583166332228e-01 1.532600106893460712e+00 1.421390189955571426e+00
2.905811623246492559e-01 1.534206406244311927e+00 1.424330998336738929e+00
2.915831663326652889e-01 1.535810270871292182e+00 1.427263532120213840e+00
2.925851703406813220e-01 1.537411722314130147e+00 1.430187809530855114e+00
2.935871743486973551e-01 1.539010781940524542e+00 1.433103848638488831e+00
2.945891783567133881e-01 1.540607470948545332e+00 1.436011667359669008e+00
2.955911823647294212e-01 1.542201810368996728e+00 1.438911283458481405e+00
2.965931863727454543e-01 1.543793821067742655e+00 1.441802714548273023e+00
2.975951903807614873e-01 1.545383523747998478e+00 1.444685978092943079e+00
2.985971943887775204e-01 1.546970938952585861e+00 1.447561091408111178e+00
2.995991983967935535e-01 1.548556087066152998e+00 1.450428071662674290e+00
3.006012024048095865e-01 1.550138988317362632e+00 1.453286935879722241e+00
3.016032064128256196e-01 1.551719662781044562e+00 1.456137700938348045e+00
3.026052104208416527e-01 1.553298130380318387e+00 1.458980383574220996e+00
3.036072144288576857e-01 1.554874410888682945e+00 1.461815000381424756e+00
3.046092184368737188e-01 1.556448523932072892e+00 1.464641567813437018e+00
3.056112224448897519e-01 1.558020488990889074e+00 1.467460102184222626e+00
3.066132264529057849e-01 1.559590325401992494e+00 1.470270619669443724e+00
3.076152304609218180e-01 1.561158052360676285e+00 1.473073136307955888e+00
3.086172344689378511e-01 1.562723688922601717e+00 1.475867668002559974e+00
3.096192384769538841e-01 1.564287254005710892e+00 1.478654230521314838e+00
3.106212424849699172e-01 1.565848766392109237e+00 1.481432839498696197e+00
3.116232464929859503e-01 1.567408244729920241e+00 1.484203510436616469e+00
3.126252505010019833e-01 1.568965707535116660e+00 1.486966258705646249e+00
3.136272545090180164e-01 1.570521173193320630e+00 1.489721099545970207e+00
3.146292585170340494e-01 1.572074659961582688e+00 1.492468048068496200e+00
3.156312625250500825e-01 1.573626185970132374e+00 1.495207119255985706e+00
3.166332665330661156e-01 1.575175769224105515e+00 1.497938327963894700e+00
3.176352705410821486e-01 1.576723427605245753e+00 1.500661688921704373e+00
3.186372745490981817e-01 1.578269178873585865e+00 1.503377216733754462e+00
3.196392785571142148e-01 1.579813040669100221e+00 1.506084925880131653e+00
3.206412825651302478e-01 1.581355030513337701e+00 1.508784830717829983e+00
3.216432865731462809e-01 1.582895165811033067e+00 1.511476945481799561e+00
3.226452905811623140e-01 1.584433463851692814e+00 1.514161284285790332e+00
3.236472945891783470e-01 1.585969941811161465e+00 1.516837861123239595e+00
3.246492985971943801e-01 1.587504616753166120e+00 1.519506689868246552e+00
3.256513026052104132e-01 1.589037505630841229e+00 1.522167784276568181e+00
3.266533066132264462e-01 1.590568625288229621e+00 1.524821157986693265e+00
3.276553106212424793e-01 1.592097992461766864e+00 1.527466824520346877e+00
3.286573146292585124e-01 1.593625623781743883e+00 1.530104797283727169e+00
3.296593186372745454e-01 1.595151535773750684e+00 1.532735089568201259e+00
3.306613226452905785e-01 1.596675744860101887e+00 1.535357714551295993e+00
3.316633266533066116e-01 1.598198267361240266e+00 1.537972685297391839e+00
3.326653306613226446e-01 1.599719119497127418e+00 1.540580014758873073e+00
3.336673346693386222e-01 1.601238317388610444e+00 1.543179715776709759e+00
3.346693386773546552e-01 1.602755877058775980e+00 1.545771801081277319e+00
3.356713426853706883e-01 1.604271814434282462e+00 1.548356283293399915e+00
3.366733466933867214e-01 1.605786145346679294e+00 1.550933174924823632e+00
3.376753507014027544e-01 1.607298885533706034e+00 1.553502488379438162e+00
3.386773547094187875e-01 1.608810050640577582e+00 1.556064235953789288e+00
3.396793587174348206e-01 1.610319656221251172e+00 1.558618429837833830e+00
3.406813627254508536e-01 1.611827717739678700e+00 1.561165082115795855e+00
3.416833667334668867e-01 1.613334250571043738e+00 1.563704204766998673e+00
3.426853707414829198e-01 1.614839270002981220e+00 1.566235809666483902e+00
3.436873747494989528e-01 1.616342791236785814e+00 1.568759908585867224e+00
3.446893787575149859e-01 1.617844829388600747e+00 1.571276513193920144e+00
3.456913827655310190e-01 1.619345399490597082e+00 1.573785635057559640e+00
3.466933867735470520e-01 1.620844516492134346e+00 1.576287285642208325e+00
3.476953907815630851e-01 1.622342195260911168e+00 1.578781476312713483e+00
3.486973947895791182e-01 1.623838450584097481e+00 1.581268218334310749e+00
3.496993987975951512e-01 1.625333297169459623e+00 1.583747522872621438e+00
3.507014028056111843e-01 1.626826749646465231e+00 1.586219400995014572e+00
3.517034068136272174e-01 1.628318822567380586e+00 1.588683863670872665e+00
3.527054108216432504e-01 1.629809530408352192e+00 1.591140921772576933e+00
3.537074148296592835e-01 1.631298887570476808e+00 1.593590586075800397e+00
3.547094188376753165e-01 1.632786908380859270e+00 1.596032867260370303e+00
3.557114228456913496e-01 1.634273607093658320e+00 1.598467775910984878e+00
3.567134268537073827e-01 1.635758997891119559e+00 1.600895322517662533e+00
3.577154308617234157e-01 1.637243094884597294e+00 1.603315517476568086e+00
3.587174348697394488e-01 1.638725912115566841e+00 1.605728371090351603e+00
3.597194388777554819e-01 1.640207463556621725e+00 1.608133893569106965e+00
3.607214428857715149e-01 1.641687763112462894e+00 1.610532095030571487e+00
3.617234468937875480e-01 1.643166824620876376e+00 1.612922985501235251e+00
3.627254509018035811e-01 1.644644661853699619e+00 1.615306574916557159e+00
3.637274549098196141e-01 1.646121288517777614e+00 1.617682873121551790e+00
3.647294589178356472e-01 1.647596718255909476e+00 1.620051889871529704e+00
3.657314629258516803e-01 1.649070964647784354e+00 1.622413634832639007e+00
3.667334669338677133e-01 1.650544041210906920e+00 1.624768117582320759e+00
3.677354709418837464e-01 1.652015961401513966e+00 1.627115347609968676e+00
3.687374749498997795e-01 1.653486738615481233e+00 1.629455334317496451e+00
3.697394789579158125e-01 1.654956386189220918e+00 1.631788087019809819e+00
3.707414829659318456e-01 1.656424917400569852e+00 1.634113614945292836e+00
3.717434869739478787e-01 1.657892345469667683e+00 1.636431927236610129e+00
3.727454909819639117e-01 1.659358683559828629e+00 1.638743032950854994e+00
3.737474949899799448e-01 1.660823944778401673e+00 1.641046941060243514e+00
3.747494989979959779e-01 1.662288142177624772e+00 1.643343660452844857e+00
3.757515030060120109e-01 1.663751288755467961e+00 1.645633199932853730e+00
3.767535070140280440e-01 1.665213397456470901e+00 1.647915568220875704e+00
3.777555110220440771e-01 1.666674481172570443e+00 1.650190773954952395e+00
3.787575150300601101e-01 1.668134552743921528e+00 1.652458825690665822e+00
3.797595190380761432e-01 1.669593624959708311e+00 1.654719731901660218e+00
3.807615230460921762e-01 1.671051710558950631e+00 1.656973500980350122e+00
3.817635270541082093e-01 1.672508822231300485e+00 1.659220141238145541e+00
3.827655310621242424e-01 1.673964972617830949e+00 1.661459660906055680e+00
3.837675350701402754e-01 1.675420174311821109e+00 1.663692068135089075e+00
3.847695390781562530e-01 1.676874439859529442e+00 1.665917370996694125e+00
3.857715430861722861e-01 1.678327781760963644e+00 1.668135577483290666e+00
3.867735470941883191e-01 1.679780212470642020e+00 1.670346695508784896e+00
3.877755511022043522e-01 1.681231744398348216e+00 1.672550732908680171e+00
3.887775551102203853e-01 1.682682389909880616e+00 1.674747697440872374e+00
3.897795591182364183e-01 1.684132161327792865e+00 1.676937596785947449e+00
3.907815631262524514e-01 1.685581070932130388e+00 1.679120438547684779e+00
3.917835671342684845e-01 1.687029130961160694e+00 1.681296230253171542e+00
3.927855711422845175e-01 1.688476353612094361e+00 1.683464979353690882e+00
3.937875751503005506e-01 1.689922751041804894e+00 1.685626693224728800e+00
3.947895791583165837e-01 1.691368335367538833e+00 1.687781379166721329e+00
3.957915831663326167e-01 1.692813118667621408e+00 1.689929044405145797e+00
3.967935871743486498e-01 1.694257112982157532e+00 1.692069696091197617e+00
3.977955911823646828e-01 1.695700330313725690e+00 1.694203341301874000e+00
3.987975951903807159e-01 1.697142782628067836e+00 1.696329987040634313e+00
3.997995991983967490e-01 1.698584481854772399e+00 1.698449640237803981e+00
4.008016032064127820e-01 1.700025439887953294e+00 1.700562307750516311e+00
4.018036072144288151e-01 1.701465668586924718e+00 1.702667996363860015e+00
4.028056112224448482e-01 1.702905179776867506e+00 1.704766712790536598e+00
4.038076152304608812e-01 1.704343985249495042e+00 1.706858463671401482e+00
4.048096192384769143e-01 1.705782096763710731e+00 1.708943255576235387e+00
4.058116232464929474e-01 1.707219526046263702e+00 1.711021095003438131e+00
4.068136272545089804e-01 1.708656284792396729e+00 1.713091988381095998e+00
4.078156312625250135e-01 1.710092384666493714e+00 1.715155942066864725e+00
4.088176352705410466e-01 1.711527837302718069e+00 1.717212962348240390e+00
4.098196392785570796e-01 1.712962654305651533e+00 1.719263055443346566e+00
4.108216432865731127e-01 1.714396847250925227e+00 1.721306227500861930e+00
4.118236472945891458e-01 1.715830427685847814e+00 1.723342484600679292e+00
4.128256513026051788e-01 1.717263407130031005e+00 1.725371832753847201e+00
4.138276553106212119e-01 1.718695797076008613e+00 1.727394277903321340e+00
4.148296593186372450e-01 1.720127608989853840e+00 1.729409825924157262e+00
4.158316633266532780e-01 1.721558854311791453e+00 1.731418482623568567e+00
4.168336673346693111e-01 1.722989544456807520e+00 1.733420253741478456e+00
4.178356713426853442e-01 1.724419690815254924e+00 1.735415144951036215e+00
4.188376753507013772e-01 1.725849304753454438e+00 1.737403161858354750e+00
4.198396793587174103e-01 1.727278397614295136e+00 1.739384310003420975e+00
4.208416833667334433e-01 1.728706980717828356e+00 1.741358594860133779e+00
4.218436873747494764e-01 1.730135065361860569e+00 1.743326021836420603e+00
4.228456913827655095e-01 1.731562662822542009e+00 1.745286596274892021e+00
4.238476953907815425e-01 1.732989784354952434e+00 1.747240323452930122e+00
4.248496993987975756e-01 1.734416441193685321e+00 1.749187208582925646e+00
4.258517034068136087e-01 1.735842644553426517e+00 1.751127256812802235e+00
4.268537074148296417e-01 1.737268405629531998e+00 1.753060473226135230e+00
4.278557114228456748e-01 1.738693735598602741e+00 1.754986862842238926e+00
4.288577154308617079e-01 1.740118645619055826e+00 1.756906430616945514e+00
4.298597194388777409e-01 1.741543146831693978e+00 1.758819181442452306e+00
4.308617234468937740e-01 1.742967250360273335e+00 1.760725120147762057e+00
4.318637274549098071e-01 1.744390967312065666e+00 1.762624251498795980e+00
4.328657314629258401e-01 1.745814308778421919e+00 1.764516580199010143e+00
4.338677354709418732e-01 1.747237285835331555e+00 1.766402110889269128e+00
4.348697394789579063e-01 1.748659909543979651e+00 1.768280848148387374e+00
4.358717434869739393e-01 1.750082190951302685e+00 1.770152796493099867e+00
4.368737474949899169e-01 1.751504141090540312e+00 1.772017960378585943e+00
4.378757515030059499e-01 1.752925770981789366e+00 1.773876344198694444e+00
4.388777555110219830e-01 1.754347091632550093e+00 1.775727952285978573e+00
4.398797595190380161e-01 1.755768114038276151e+00 1.777572788912164636e+00
4.408817635270540491e-01 1.757188849182918178e+00 1.779410858288192454e+00
4.418837675350700822e-01 1.758609308039468910e+00 1.781242164564841302e+00
4.428857715430861153e-01 1.760029501570506083e+00 1.783066711832330897e+00
4.438877755511021483e-01 1.761449440728731108e+00 1.784884504121181159e+00
4.448897795591181814e-01 1.762869136457510866e+00 1.786695545402168017e+00
4.458917835671342145e-01 1.764288599691412607e+00 1.788499839586317419e+00
4.468937875751502475e-01 1.765707841356743746e+00 1.790297390525813714e+00
4.478957915831662806e-01 1.767126872372083657e+00 1.792088202013359721e+00
4.488977955911823137e-01 1.768545703648819911e+00 1.793872277783162161e+00
4.498997995991983467e-01 1.769964346091680074e+00 1.795649621510712501e+00
4.509018036072143798e-01 1.771382810599263058e+00 1.797420236812890648e+00
4.519038076152304129e-01 1.772801108064570474e+00 1.799184127248774079e+00
4.529058116232464459e-01 1.774219249375535323e+00 1.800941296319380713e+00
4.539078156312624790e-01 1.775637245415551568e+00 1.802691747467798811e+00
4.549098196392785121e-01 1.777055107064001493e+00 1.804435484079636609e+00
4.559118236472945451e-01 1.778472845196783059e+00 1.806172509483355171e+00
4.569138276553105782e-01 1.779890470686835702e+00 1.807902826950006148e+00
4.579158316633266113e-01 1.781307994404667250e+00 1.809626439693877487e+00
4.589178356713426443e-01 1.782725427218877279e+00 1.811343350872469893e+00
4.599198396793586774e-01 1.784142779996684025e+00 1.813053563586789929e+00
4.609218436873747105e-01 1.785560063604446190e+00 1.814757080881326923e+00
4.619238476953907435e-01 1.786977288908188743e+00 1.816453905744710662e+00
4.629258517034067766e-01 1.788394466774124947e+00 1.818144041109338804e+00
4.639278557114228096e-01 1.789811608069181048e+00 1.819827489852066771e+00
4.649298597194388427e-01 1.791228723661517197e+00 1.821504254793912647e+00
4.659318637274548758e-01 1.792645824421052581e+00 1.823174338700504604e+00
4.669338677354709088e-01 1.794062921219987006e+00 1.824837744282564733e+00
4.679358717434869419e-01 1.795480024933323371e+00 1.826494474195445417e+00
4.689378757515029750e-01 1.796897146439391690e+00 1.828144531039760823e+00
4.699398797595190080e-01 1.798314296620371122e+00 1.829787917361290539e+00
4.709418837675350411e-01 1.799731486362813548e+00 1.831424635651482502e+00
4.719438877755510742e-01 1.801148726558166935e+00 1.833054688347571792e+00
4.729458917835671072e-01 1.802566028103298912e+00 1.834678077832097243e+00
4.739478957915831403e-01 1.803983401901020578e+00 1.836294806434110916e+00
4.749498997995991734e-01 1.805400858860612301e+00 1.837904876428528400e+00
4.759519038076152064e-01 1.806818409898346856e+00 1.839508290036755422e+00
4.769539078156312395e-01 1.808236065938016779e+00 1.841105049426530416e+00
4.779559118236472726e-01 1.809653837911458396e+00 1.842695156712373050e+00
4.789579158316633056e-01 1.811071736759081841e+00 1.844278613955538049e+00
4.799599198396793387e-01 1.812489773430395523e+00 1.845855423164297626e+00
4.809619238476953718e-01 1.813907958884536376e+00 1.847425586294019206e+00
4.819639278557114048e-01 1.815326304090798537e+00 1.848989105247326625e+00
4.829659318637274379e-01 1.816744820029164487e+00 1.850545981874280876e+00
4.839679358717434710e-01 1.818163517690834841e+00 1.852096217972551750e+00
4.849699398797595040e-01 1.819582408078761482e+00 1.853639815287569714e+00
4.859719438877755371e-01 1.821001502208181577e+00 1.855176775512587195e+00
4.869739478957915702e-01 1.822420811107151373e+00 1.856707100288853773e+00
4.879759519038075477e-01 1.823840345817082653e+00 1.858230791205876420e+00
4.889779559118235808e-01 1.825260117393279646e+00 1.859747849801435704e+00
4.899799599198396138e-01 1.826680136905477259e+00 1.861258277561804730e+00
4.909819639278556469e-01 1.828100415438382864e+00 1.862762075921721383e+00
4.919839679358716800e-01 1.829520964092215651e+00 1.864259246264874603e+00
4.929859719438877130e-01 1.830941793983251964e+00 1.865749789923687008e+00
4.939879759519037461e-01 1.832362916244368201e+00 1.867233708179636853e+00
4.949899799599197792e-01 1.833784342025589487e+00 1.868711002263327758e+00
4.959919839679358122e-01 1.835206082494635904e+00 1.870181673354747609e+00
4.969939879759518453e-01 1.836628148837474495e+00 1.871645722583106686e+00
4.979959919839678784e-01 1.838050552258870596e+00 1.873103151027379898e+00
4.989979959919839114e-01 1.839473303982941843e+00 1.874553959716076301e+00
5.000000000000000000e-01 1.840896415253714391e+00 1.875998149627534861e+00


==> plot_data/linear_combo_m3_extra1_gamma.dat <==
s gamma1 gamma2
0.000000000000000000e+00 1.514916603996258604e-01 2.881560001753566413e-01
1.212121212121212120e-02 1.534397406412418008e-01 2.898667342343445585e-01
2.424242424242424240e-02 1.554347220023212794e-01 2.915849153801536864e-01
3.636363636363636187e-02 1.574786211562617944e-01 2.933105676127792383e-01
4.848484848484848481e-02 1.595735751522726342e-01 2.950437154506297954e-01
6.060606060606060774e-02 1.617218502376104872e-01 2.967843839478819246e-01
7.272727272727272374e-02 1.639258514342167294e-01 2.985325987122166014e-01
8.484848484848485362e-02 1.661881329424887699e-01 3.002883859229351637e-01
9.696969696969696961e-02 1.685114094526150297e-01 3.020517723494753892e-01
1.090909090909090856e-01 1.708985684524387538e-01 3.038227853703273085e-01
1.212121212121212155e-01 1.733526836303536656e-01 3.056014529923614109e-01
1.333333333333333315e-01 1.758770294823277236e-01 3.073878038705815108e-01
1.454545454545454475e-01 1.784750972439750338e-01 3.091818673283046048e-01
1.575757575757575635e-01 1.811506122817650999e-01 3.109836733777863182e-01
1.696969696969697072e-01 1.839075530921455148e-01 3.127932527412964903e-01
1.818181818181818232e-01 1.867501720737336224e-01 3.146106368726585556e-01
1.939393939393939392e-01 1.896830182560065581e-01 3.164358579792637682e-01
2.060606060606060552e-01 1.927109621883047186e-01 3.182689490445712588e-01
2.181818181818181712e-01 1.958392232157218915e-01 3.201099438511072481e-01
2.303030303030303150e-01 1.990733993938419988e-01 3.219588770039752967e-01
2.424242424242424310e-01 2.024195003226316458e-01 3.238157839548915784e-01
2.545454545454545192e-01 2.058839832114232327e-01 3.256807010267593894e-01
2.666666666666666630e-01 2.094737925222299180e-01 3.275536654387945501e-01
2.787878787878788067e-01 2.131964035780153921e-01 3.294347153322194632e-01
2.909090909090908950e-01 2.170598705664846806e-01 3.313238897965430363e-01
3.030303030303030387e-01 2.210728794189527058e-01 3.332212288964354063e-01
3.151515151515151270e-01 2.252448060984589551e-01 3.351267736992226132e-01
3.272727272727272707e-01 2.295857808921301646e-01 3.370405663030143772e-01
3.393939393939394145e-01 2.341067593705101479e-01 3.389626498654819686e-01
3.515151515151515027e-01 2.388196007518989528e-01 3.408930686333106475e-01
3.636363636363636465e-01 2.437371544934277545e-01 3.428318679723411089e-01
3.757575757575757347e-01 2.488733560234694386e-01 3.447790943984212486e-01
3.878787878787878785e-01 2.542433326329099907e-01 3.467347956089938954e-01
4.000000000000000222e-01 2.598635206566572431e-01 3.486990205154389399e-01
4.121212121212121104e-01 2.657517952024944230e-01 3.506718192761941189e-01
4.242424242424242542e-01 2.719276138228644002e-01 3.526532433306801551e-01
4.363636363636363424e-01 2.784121756773169087e-01 3.546433454340539582e-01
4.484848484848484862e-01 2.852285978999590244e-01 3.566421796928183063e-01
4.606060606060606299e-01 2.924021110680080637e-01 3.586498016013146550e-01
4.727272727272727182e-01 2.999602758649555501e-01 3.606662680791277720e-01
4.848484848484848619e-01 3.079332232450995854e-01 3.626916375094336731e-01
4.969696969696969502e-01 3.163539206351140276e-01 3.647259697783218346e-01
5.090909090909090384e-01 3.252584669520748317e-01 3.667693263151242666e-01
5.212121212121212377e-01 3.346864194744840204e-01 3.688217701337856425e-01
5.333333333333333259e-01 3.446811558707211787e-01 3.708833658753137308e-01
5.454545454545454142e-01 3.552902749641720370e-01 3.729541798513411055e-01
5.575757575757576134e-01 3.665660400904156013e-01 3.750342800888462058e-01
5.696969696969697017e-01 3.785658691715262925e-01 3.771237363760667760e-01
5.818181818181817899e-01 3.913528758851328448e-01 3.792226203096530357e-01
5.939393939393939892e-01 4.049964665272536291e-01 3.813310053431072100e-01
6.060606060606060774e-01 4.195729973395461165e-01 3.834489668365499426e-01
6.181818181818181657e-01 4.351664971694196304e-01 3.855765821078697142e-01
6.303030303030302539e-01 4.518694603247095931e-01 3.877139304853033375e-01
6.424242424242424532e-01 4.697837143343230326e-01 3.898610933615022645e-01
6.545454545454545414e-01 4.890213669835588028e-01 3.920181542491391058e-01
6.666666666666666297e-01 5.097058363970081718e-01 3.941851988381177008e-01
6.787878787878788289e-01 5.319729670184407677e-01 3.963623150544441365e-01
6.909090909090909172e-01 5.559722329951574116e-01 3.985495931208269393e-01
7.030303030303030054e-01 5.818680286048119044e-01 4.007471256190719422e-01
7.151515151515152047e-01 6.098410428360910851e-01 4.029550075543423815e-01
7.272727272727272929e-01 6.400897118993320589e-01 4.051733364213629951e-01
7.393939393939393812e-01 6.728317391247463641e-01 4.074022122726407291e-01
7.515151515151514694e-01 7.083056662081557153e-01 4.096417377887880962e-01
7.636363636363636687e-01 7.467724728719883354e-01 4.118920183510307864e-01
7.757575757575757569e-01 7.885171734954858902e-01 4.141531621159951215e-01
7.878787878787878451e-01 8.338503689048624157e-01 4.164252800928637810e-01
8.000000000000000444e-01 8.831096990913663847e-01 4.187084862230034399e-01
8.121212121212121327e-01 9.366611279774452736e-01 4.210028974621646825e-01
8.242424242424242209e-01 9.948999743963619080e-01 4.233086338653676006e-01
8.363636363636363091e-01 1.058251584241594934e+00 4.256258186745807137e-01
8.484848484848485084e-01 1.127171517535662915e+00 4.279545784093217176e-01
8.606060606060605966e-01 1.202145101507917868e+00 4.302950429602988569e-01
8.727272727272726849e-01 1.283686177591519817e+00 4.326473456862324207e-01
8.848484848484848841e-01 1.372334847988234907e+00 4.350116235139875331e-01
8.969696969696969724e-01 1.468654008163358116e+00 4.373880170421721725e-01
9.090909090909090606e-01 1.573224438104043443e+00 4.397766706483519639e-01
9.212121212121212599e-01 1.686638220976544478e+00 4.421777326000424502e-01
9.333333333333333481e-01 1.809490267311035794e+00 4.445913551696470400e-01
9.454545454545454364e-01 1.942367751046024438e+00 4.470176947535267620e-01
9.575757575757575246e-01 2.085837316057352453e+00 4.494569119953837899e-01
9.696969696969697239e-01 2.240429993389671193e+00 4.519091719141596908e-01
9.818181818181818121e-01 2.406623884539520919e+00 4.543746440366575601e-01
9.939393939393939004e-01 2.584824816990362262e+00 4.568535025351053713e-01
1.006060606060606100e+00 2.775345363571637414e+00 4.593459263698974615e-01
1.018181818181818077e+00 2.978382831101165973e+00 4.618520994377526279e-01
1.030303030303030276e+00 3.193997054075003561e+00 4.643722107255494613e-01
1.042424242424242475e+00 3.422089056909742855e+00 4.669064544701094777e-01
1.054545454545454453e+00 3.662381847691714487e+00 4.694550303242138733e-01
1.066666666666666652e+00 3.914404746574739580e+00 4.720181435291555538e-01
1.078787878787878851e+00 4.177482699851878145e+00 4.745960050941470665e-01
1.090909090909090828e+00 4.450731956043997073e+00 4.771888319829152292e-01
1.103030303030303028e+00 4.733063261694484325e+00 4.797968473078448315e-01
1.115151515151515227e+00 5.023193365725964199e+00 4.824202805320377818e-01
1.127272727272727204e+00 5.319665116347953138e+00 4.850593676796943754e-01
1.139393939393939403e+00 5.620875830472956913e+00 4.877143515552224140e-01
1.151515151515151603e+00 5.925112970222337516e+00 4.903854819715281477e-01
1.163636363636363580e+00 6.230595546665469442e+00 4.930730159879493923e-01
1.175757575757575779e+00 6.535519163592095282e+00 4.957772181583313675e-01
1.187878787878787978e+00 6.838102281067611088e+00 4.984983607897631730e-01
1.199999999999999956e+00 7.136631165701457391e+00 5.012367242125358446e-01


==> plot_data/linear_combo_m3_extra1_spectrum.dat <==
n abs_c1 abs_c2
0.000000000000000000e+00 1.348510166917757047e+00 1.132340015823767976e+00
1.000000000000000000e+00 5.920662705217791810e-01 8.968055491831482540e-01
2.000000000000000000e+00 1.576975126910507286e-01 1.764236971805489829e-01
3.000000000000000000e+00 9.283437146484954661e-02 3.213843052477648177e-02
4.000000000000000000e+00 5.918266728254238662e-02 1.259674551141115768e-02
5.000000000000000000e+00 4.248986926882588472e-02 5.636531638744116807e-03
6.000000000000000000e+00 3.229067281682773682e-02 2.975398604103510463e-03
7.000000000000000000e+00 2.562428809238494545e-02 1.729646682538458526e-03
8.000000000000000000e+00 2.097015141187267770e-02 1.082087795561602079e-03
9.000000000000000000e+00 1.757262375359840839e-02 7.156633362899782408e-04
1.000000000000000000e+01 1.500266286691707800e-02 4.945082258519306389e-04
1.100000000000000000e+01 1.300325836945175756e-02 3.540073228362530518e-04
1.200000000000000000e+01 1.141155826663850861e-02 2.609340270715136971e-04
1.300000000000000000e+01 1.011997092492423859e-02 1.971012744766085243e-04
1.400000000000000000e+01 9.054842969720347870e-03 1.520211230904067233e-04
1.500000000000000000e+01 8.164236116906664967e-03 1.193767465210910956e-04
1.600000000000000000e+01 7.410583859772568345e-03 9.521958914254647212e-05
1.700000000000000000e+01 6.766113059255232480e-03 7.700123230312528016e-05
1.800000000000000000e+01 6.209894662558298681e-03 6.303039984158331625e-05
1.900000000000000000e+01 5.725889524222069031e-03 5.215680279054169140e-05
2.000000000000000000e+01 5.301621055474435226e-03 4.358090454712915416e-05
2.100000000000000000e+01 4.927253633674425794e-03 3.673608129224703800e-05
2.200000000000000000e+01 4.594940088564833033e-03 3.121371415732987215e-05
2.300000000000000000e+01 4.298351518366026053e-03 2.671445504529401622e-05
2.400000000000000000e+01 4.032333075726875216e-03 2.301585093719094193e-05
2.500000000000000000e+01 3.792648325369825293e-03 1.995042412375625047e-05
2.600000000000000000e+01 3.575786878791141921e-03 1.739057329391435639e-05
2.700000000000000000e+01 3.378817897640075656e-03 1.523800748750758809e-05
2.800000000000000000e+01 3.199277292989066539e-03 1.341624419824727433e-05
2.900000000000000000e+01 3.035079983636478681e-03 1.186521137423568468e-05
3.000000000000000000e+01 2.884451002541030869e-03 1.053731508275745939e-05
3.100000000000000000e+01 2.745870929248294279e-03 9.394541849104598495e-06
3.200000000000000000e+01 2.618032317657672907e-03 8.406300616118134837e-06
3.300000000000000000e+01 2.499804639653397959e-03 7.547799474835415434e-06
3.400000000000000000e+01 2.390205880291478881e-03 6.798813297818284946e-06
3.500000000000000000e+01 2.288379369657405921e-03 6.142739960527165963e-06
3.600000000000000000e+01 2.193574768195329615e-03 5.565871653470999364e-06
3.700000000000000000e+01 2.105132369414075728e-03 5.056827959609933079e-06
3.800000000000000000e+01 2.022470069638323924e-03 4.606111539194656927e-06
3.900000000000000000e+01 1.945072495275688680e-03 4.205757574009538520e-06
4.000000000000000000e+01 1.872481885652563282e-03 3.849055369087306558e-06
4.100000000000000000e+01 1.804290412275541674e-03 3.530325904833375652e-06
4.200000000000000000e+01 1.740133679579566059e-03 3.244743080199619016e-06
4.300000000000000000e+01 1.679685202306380621e-03 2.988189248490869143e-06
4.400000000000000000e+01 1.622651694012512734e-03 2.757137887063887608e-06
4.500000000000000000e+01 1.568769032280147979e-03 2.548557793343065006e-06
4.600000000000000000e+01 1.517798790915806696e-03 2.359834531882931739e-06
4.700000000000000000e+01 1.469525249142996986e-03 2.188705670381096989e-06
4.800000000000000000e+01 1.423752803661701124e-03 2.033207221184163290e-06
4.900000000000000000e+01 1.380303722225161012e-03 1.891629117157123214e-06
5.000000000000000000e+01 1.339016187771345946e-03 1.762478076569706895e-06
5.100000000000000000e+01 1.299742590592341523e-03 1.644446497820695182e-06
5.200000000000000000e+01 1.262348032939884920e-03 1.536386323312655171e-06
5.300000000000000000e+01 1.226709016153240076e-03 1.437286992995723250e-06
5.400000000000000000e+01 1.192712285075591891e-03 1.346256786235677892e-06
5.500000000000000000e+01 1.160253808410050902e-03 1.262506987000477961e-06
5.600000000000000000e+01 1.129237876891037813e-03 1.185338394201984584e-06
5.700000000000000000e+01 1.099576303841855651e-03 1.114129795737994855e-06
5.800000000000000000e+01 1.071187714931070862e-03 1.048328114195307062e-06
5.900000000000000000e+01 1.043996915840700963e-03 9.874399142937307094e-07
6.000000000000000000e+01 1.017934328150058628e-03 9.310241030919818910e-07
6.100000000000000000e+01 9.929354850792292998e-04 8.786856475158089461e-07
6.200000000000000000e+01 9.689405798813695422e-04 8.300700766614710889e-07
6.300000000000000000e+01 9.458940606469710272e-04 7.848587872967271777e-07
6.400000000000000000e+01 9.237442660930397439e-04 7.427648956146448364e-07
6.500000000000000000e+01 9.024430976349311247e-04 7.035296608393082563e-07
6.600000000000000000e+01 8.819457236285632934e-04 6.669193464086120842e-07
6.700000000000000000e+01 8.622103121989557880e-04 6.327224615851889616e-07
6.800000000000000000e+01 8.431977895120477094e-04 6.007473739071400223e-07
6.900000000000000000e+01 8.248716207323028224e-04 5.708201655050260191e-07
7.000000000000000000e+01 8.071976112509808782e-04 5.427827886954617441e-07
7.100000000000000000e+01 7.901437260425154836e-04 5.164914106465800798e-07
7.200000000000000000e+01 7.736799252744486297e-04 4.918149549517636269e-07
7.300000000000000000e+01 7.577780145047530516e-04 4.686338223631736634e-07
7.400000000000000000e+01 7.424115079894137758e-04 4.468387378562255517e-07
7.500000000000000000e+01 7.275555038000050328e-04 4.263297424031975268e-07
7.600000000000000000e+01 7.131865695860151655e-04 4.070152881374689023e-07
7.700000000000000000e+01 6.992826379470376075e-04 3.888114214287696844e-07
7.800000000000000000e+01 6.858229104983575844e-04 3.716410857013130284e-07
7.900000000000000000e+01 6.727877698020937004e-04 3.554334528352853702e-07
8.000000000000000000e+01 6.601586984338747447e-04 3.401233668496317355e-07
8.100000000000000000e+01 6.479182045219609304e-04 3.256508231483934246e-07
8.200000000000000000e+01 6.360497531724167630e-04 3.119604888861538180e-07
8.300000000000000000e+01 6.245377032453411793e-04 2.990013127561752818e-07
8.400000000000000000e+01 6.133672490130184004e-04 2.867261256396247535e-07
8.500000000000000000e+01 6.025243662619530647e-04 2.750913202298477181e-07
8.600000000000000000e+01 5.919957624593977013e-04 2.640565298057673074e-07
8.700000000000000000e+01 5.817688306326651657e-04 2.535843708333374253e-07
8.800000000000000000e+01 5.718316066411795314e-04 2.436401689775991094e-07
8.900000000000000000e+01 5.621727295662353298e-04 2.341917568191576209e-07
9.000000000000000000e+01 5.527814049487594396e-04 2.252092534948957347e-07
9.100000000000000000e+01 5.436473706476850371e-04 2.166648849009078601e-07
9.200000000000000000e+01 5.347608651045296889e-04 2.085328120062790402e-07
9.300000000000000000e+01 5.261125978181873351e-04 2.007889786757033400e-07
9.400000000000000000e+01 5.176937218562596135e-04 1.934109646168913284e-07
9.500000000000000000e+01 5.094958082448162355e-04 1.863778787587477989e-07
9.600000000000000000e+01 5.015108220831146230e-04 1.796702026313212752e-07
9.700000000000000000e+01 4.937311002591152119e-04 1.732697300127483644e-07
9.800000000000000000e+01 4.861493306365485324e-04 1.671594354255567753e-07
9.900000000000000000e+01 4.787585326051538000e-04 1.613234005617414409e-07
1.000000000000000000e+02 4.715520388956289332e-04 1.557467318988869827e-07
1.010000000000000000e+02 4.645234785532342012e-04 1.504154714702110725e-07
1.020000000000000000e+02 4.576667610050124974e-04 1.453165592848471136e-07
1.030000000000000000e+02 4.509760611210769090e-04 1.404377313232174563e-07
1.040000000000000000e+02 4.444458052140913855e-04 1.357674848727619265e-07
1.050000000000000000e+02 4.380706578960467078e-04 1.312950277698732261e-07
1.060000000000000000e+02 4.318455097434714825e-04 1.270102216217594574e-07
1.070000000000000000e+02 4.257654657147309806e-04 1.229035236010034299e-07
1.080000000000000000e+02 4.198258342515686237e-04 1.189659746434479361e-07
1.090000000000000000e+02 4.140221170380940069e-04 1.151891361601542537e-07
1.100000000000000000e+02 4.083499993610075927e-04 1.115650595493455960e-07
1.110000000000000000e+02 4.028053410324368313e-04 1.080862674802673981e-07
1.120000000000000000e+02 3.973841678378171871e-04 1.047456978660044105e-07
1.130000000000000000e+02 3.920826634762928178e-04 1.015366996792721540e-07
1.140000000000000000e+02 3.868971619597641009e-04 9.845299507205141169e-08
1.150000000000000000e+02 3.818241404375317840e-04 9.548865573183463487e-08
1.160000000000000000e+02 3.768602124272826532e-04 9.263808285275843181e-08
1.170000000000000000e+02 3.720021214128435040e-04 8.989598539344001279e-08
1.180000000000000000e+02 3.672467348087868973e-04 8.725736133019523840e-08
1.190000000000000000e+02 3.625910382341377509e-04 8.471747588956190844e-08
1.200000000000000000e+02 3.580321301133531330e-04 8.227185290943239830e-08
1.210000000000000000e+02 3.535672165558709982e-04 7.991625210301834403e-08
1.220000000000000000e+02 3.491936065131069655e-04 7.764665411791326880e-08
1.230000000000000000e+02 3.449087071884804627e-04 7.545925183904955406e-08
1.240000000000000000e+02 3.407100196876387084e-04 7.335044013201397556e-08
1.250000000000000000e+02 3.365951348971467556e-04 7.131679211092034335e-08
1.260000000000000000e+02 3.325617295719957966e-04 6.935506045691042391e-08
1.270000000000000000e+02 3.286075626230511412e-04 6.746215971009661797e-08
1.280000000000000000e+02 3.247304715954659826e-04 6.563516193791585701e-08
1.290000000000000000e+02 3.209283693228046530e-04 6.387128385210161643e-08
1.300000000000000000e+02 3.171992407467501144e-04 6.216788360280390455e-08
1.310000000000000000e+02 3.135411398961381025e-04 6.052243965459780363e-08
1.320000000000000000e+02 3.099521870135588846e-04 5.893256804778701508e-08
1.330000000000000000e+02 3.064305658229402648e-04 5.739598454912453267e-08
1.340000000000000000e+02 3.029745209277217113e-04 5.591052935649543066e-08
1.350000000000000000e+02 2.995823553361987306e-04 5.447413135772905318e-08
1.360000000000000000e+02 2.962524281026297302e-04 5.308483190624713225e-08
1.370000000000000000e+02 2.929831520838295489e-04 5.174074986769028349e-08
1.380000000000000000e+02 2.897729917971814269e-04 5.044010611809923732e-08
1.390000000000000000e+02 2.866204613782565806e-04 4.918119397512299746e-08
1.400000000000000000e+02 2.835241226393625373e-04 4.796238763771221042e-08
1.410000000000000000e+02 2.804825832090554060e-04 4.678214198783337150e-08
1.420000000000000000e+02 2.774944947627604750e-04 4.563896755249708091e-08
1.430000000000000000e+02 2.745585513323414305e-04 4.453145954563808499e-08
1.440000000000000000e+02 2.716734876891267118e-04 4.345826087814863766e-08
1.450000000000000000e+02 2.688380778018411178e-04 4.241808417937420520e-08
1.460000000000000000e+02 2.660511333638928503e-04 4.140969718147147290e-08
1.470000000000000000e+02 2.633115023838907953e-04 4.043191936897727781e-08
1.480000000000000000e+02 2.606180678353067120e-04 3.948362350070233803e-08
1.490000000000000000e+02 2.579697463735319721e-04 3.856372963362275472e-08
1.500000000000000000e+02 2.553654870980901805e-04 3.767120179376526355e-08
1.510000000000000000e+02 2.528042703753632394e-04 3.680505789294130515e-08
1.520000000000000000e+02 2.502851067078242105e-04 3.596434771879764332e-08
1.530000000000000000e+02 2.478070356544250581e-04 3.514816325456137969e-08
1.540000000000000000e+02 2.453691247928833311e-04 3.435563724485391195e-08
1.550000000000000000e+02 2.429704687262876958e-04 3.358593695867994965e-08
1.560000000000000000e+02 2.406101881334818989e-04 3.283826295463754136e-08
1.570000000000000000e+02 2.382874288573102637e-04 3.211185168705554720e-08
1.580000000000000000e+02 2.360013610279625498e-04 3.140596528483641020e-08
1.590000000000000000e+02 2.337511782270649207e-04 3.071990360403731190e-08
1.600000000000000000e+02 2.315360966807617990e-04 3.005298863367755768e-08
1.610000000000000000e+02 2.293553544872590881e-04 2.940457055355949600e-08
1.620000000000000000e+02 2.272082108750370609e-04 2.877402593925992756e-08
1.630000000000000000e+02 2.250939454931444382e-04 2.816075616607349642e-08
1.640000000000000000e+02 2.230118577277555574e-04 2.756419094951390071e-08
1.650000000000000000e+02 2.209612660402546734e-04 2.698377149901176756e-08
1.660000000000000000e+02 2.189415073417513228e-04 2.641897002431114945e-08
1.670000000000000000e+02 2.169519363835128599e-04 2.586927466197153083e-08
1.680000000000000000e+02 2.149919251737064598e-04 2.533419558270466575e-08
1.690000000000000000e+02 2.130608624195398041e-04 2.481326026604335954e-08
1.700000000000000000e+02 2.111581529836761286e-04 2.430601376968155795e-08
1.710000000000000000e+02 2.092832173687382384e-04 2.381201923373765770e-08
1.720000000000000000e+02 2.074354912148566139e-04 2.333085754790964414e-08
1.730000000000000000e+02 2.056144248221754170e-04 2.286212350899319481e-08
1.740000000000000000e+02 2.038194826851673564e-04 2.240542221110253402e-08
1.750000000000000000e+02 2.020501430513146413e-04 2.196038546387057882e-08
1.760000000000000000e+02 2.003058974876017475e-04 2.152664531207548952e-08
1.770000000000000000e+02 1.985862504689128890e-04 2.110385840214945474e-08
1.780000000000000000e+02 1.968907189799402749e-04 2.069168457663472814e-08
1.790000000000000000e+02 1.952188321309886675e-04 2.028980180579509309e-08
1.800000000000000000e+02 1.935701307885695412e-04 1.989789542311548642e-08
1.810000000000000000e+02 1.919441672201171924e-04 1.951566769875512541e-08
1.820000000000000000e+02 1.903405047442539042e-04 1.914282835469016582e-08
1.830000000000000000e+02 1.887587174064870785e-04 1.877909343139805446e-08
1.840000000000000000e+02 1.871983896530267149e-04 1.842419553677032677e-08
1.850000000000000000e+02 1.856591160254295178e-04 1.807787174890052092e-08
1.860000000000000000e+02 1.841405008618897051e-04 1.773987067810178842e-08
1.870000000000000000e+02 1.826421580098278551e-04 1.740995372845333077e-08
1.880000000000000000e+02 1.811637105453556263e-04 1.708787913146103711e-08
1.890000000000000000e+02 1.797047905075262045e-04 1.677342359496236758e-08
1.900000000000000000e+02 1.782650386400588328e-04 1.646636864038875278e-08
1.910000000000000000e+02 1.768441041384276747e-04 1.616650001246000474e-08
1.920000000000000000e+02 1.754416444089668104e-04 1.587361429855604858e-08
1.930000000000000000e+02 1.740573248388175241e-04 1.558751606189900877e-08
1.940000000000000000e+02 1.726908185632955982e-04 1.530800943638777128e-08
1.950000000000000000e+02 1.713418062510205751e-04 1.503491472032436655e-08
1.960000000000000000e+02 1.700099758947177836e-04 1.476805015077076249e-08
1.970000000000000000e+02 1.686950226036918507e-04 1.450724144813619880e-08
1.980000000000000000e+02 1.673966484099298556e-04 1.425232637308759836e-08
1.990000000000000000e+02 1.661145620719102305e-04 1.400313895061344725e-08
2.000000000000000000e+02 1.648484788960224924e-04 1.375952490234588874e-08
2.010000000000000000e+02 1.635981205501444531e-04 1.352133018706069838e-08
2.020000000000000000e+02 1.623632148988807310e-04 1.328840942393938555e-08
2.030000000000000000e+02 1.611434958306592305e-04 1.306062160111309768e-08
2.040000000000000000e+02 1.599387030978212149e-04 1.283782954653034457e-08
2.050000000000000000e+02 1.587485821554013375e-04 1.261989669387730837e-08
2.060000000000000000e+02 1.575728840140779789e-04 1.240669693514107014e-08
2.070000000000000000e+02 1.564113650922074330e-04 1.219810441543955903e-08
2.080000000000000000e+02 1.552637870694253345e-04 1.199399777851439787e-08
2.090000000000000000e+02 1.541299167517768960e-04 1.179426204922506866e-08
2.100000000000000000e+02 1.530095259346853000e-04 1.159877786299778972e-08
2.110000000000000000e+02 1.519023912775843178e-04 1.140744194749743149e-08
2.120000000000000000e+02 1.508082941719299762e-04 1.122014304844043432e-08
2.130000000000000000e+02 1.497270206262326807e-04 1.103678088787418682e-08
2.140000000000000000e+02 1.486583611335077267e-04 1.085724529847897994e-08
2.150000000000000000e+02 1.476021105828877503e-04 1.068145273031007002e-08
2.160000000000000000e+02 1.465580681185474257e-04 1.050930040125130901e-08
2.170000000000000000e+02 1.455260370504483100e-04 1.034069781891133838e-08
2.180000000000000000e+02 1.445058247388627474e-04 1.017555275173442913e-08
2.190000000000000000e+02 1.434972425118612584e-04 1.001378710085987195e-08
2.200000000000000000e+02 1.425001055323225126e-04 9.855308216399904719e-09
2.210000000000000000e+02 1.415142327381104957e-04 9.700040972226986429e-09
2.220000000000000000e+02 1.405394467269591803e-04 9.547904195494894567e-09
2.230000000000000000e+02 1.395755736724471022e-04 9.398819368122701504e-09
2.240000000000000000e+02 1.386224432319442860e-04 9.252710490015303567e-09
2.250000000000000000e+02 1.376798884812755386e-04 9.109510118676667384e-09
2.260000000000000000e+02 1.367477457970085384e-04 8.969148504262003570e-09
2.270000000000000000e+02 1.358258548110633586e-04 8.831552260168962710e-09
2.280000000000000000e+02 1.349140583053021311e-04 8.696657220585990934e-09
2.290000000000000000e+02 1.340122021559277978e-04 8.564397622645714507e-09
2.300000000000000000e+02 1.331201352465329936e-04 8.434713012539507440e-09
2.310000000000000000e+02 1.322377094040270052e-04 8.307540221075271294e-09
2.320000000000000000e+02 1.313647793290471217e-04 8.182825048441700122e-09
2.330000000000000000e+02 1.305012025159726495e-04 8.060503768891891969e-09
2.340000000000000000e+02 1.296468392051739382e-04 7.940521899590935594e-09
2.350000000000000000e+02 1.288015523075327728e-04 7.822826631809221475e-09
2.360000000000000000e+02 1.279652073450598894e-04 7.707363068210071704e-09
2.370000000000000000e+02 1.271376723909303276e-04 7.594080833950300771e-09
2.380000000000000000e+02 1.263188180107486212e-04 7.482931636104694612e-09
2.390000000000000000e+02 1.255085172038450511e-04 7.373861103499024398e-09
2.400000000000000000e+02 1.247066453471035099e-04 7.266828904395339866e-09
2.410000000000000000e+02 1.239130801419419017e-04 7.161781760078867161e-09
2.420000000000000000e+02 1.231277015658565179e-04 7.058680939697748121e-09
2.430000000000000000e+02 1.223503918128523375e-04 6.957479204316996475e-09
2.440000000000000000e+02 1.215810352456281394e-04 6.858133401843602388e-09
2.450000000000000000e+02 1.208195183543909823e-04 6.760603231015239005e-09
2.460000000000000000e+02 1.200657296984428742e-04 6.664849599102851150e-09
2.470000000000000000e+02 1.193195598670544511e-04 6.570830330510091436e-09
2.480000000000000000e+02 1.185809014341487948e-04 6.478510235607970418e-09
2.490000000000000000e+02 1.178496489124034556e-04 6.387850929101546019e-09
2.500000000000000000e+02 1.171256987095245245e-04 6.298815332955731447e-09
2.510000000000000000e+02 1.164089490890623060e-04 6.211366088582082130e-09
2.520000000000000000e+02 1.156993001320287859e-04 6.125473983376039536e-09
2.530000000000000000e+02 1.149966536926907382e-04 6.041101008325000521e-09
2.540000000000000000e+02 1.143009133632111405e-04 5.958216466372956446e-09
2.550000000000000000e+02 1.136119844355589837e-04 5.876786680847346062e-09
2.560000000000000000e+02 1.129297738630894430e-04 5.796780425226799322e-09
2.570000000000000000e+02 1.122541902291112036e-04 5.718171560253893405e-09
2.580000000000000000e+02 1.115851437081731925e-04 5.640925728772616672e-09
2.590000000000000000e+02 1.109225460349314555e-04 5.565014842723314788e-09
2.600000000000000000e+02 1.102663104711183419e-04 5.490414291209333660e-09
2.610000000000000000e+02 1.096163517694535069e-04 5.417092451498461989e-09
2.620000000000000000e+02 1.089725861487986870e-04 5.345023317948616605e-09
2.630000000000000000e+02 1.083349312571675409e-04 5.274181408054800783e-09
2.640000000000000000e+02 1.077033061484136223e-04 5.204543361614355437e-09
2.650000000000000000e+02 1.070776312463679397e-04 5.136083089496423841e-09
2.660000000000000000e+02 1.064578283217988474e-04 5.068774013877730418e-09
2.670000000000000000e+02 1.058438204623017863e-04 5.002595343306381938e-09
2.680000000000000000e+02 1.052355320437809984e-04 4.937520369008297217e-09
2.690000000000000000e+02 1.046328887102654370e-04 4.873531851856682978e-09
2.700000000000000000e+02 1.040358173391411407e-04 4.810603844274119626e-09
2.710000000000000000e+02 1.034442460244875469e-04 4.748716936120445310e-09
2.720000000000000000e+02 1.028581040469958016e-04 4.687848827789054230e-09
2.730000000000000000e+02 1.022773218525379040e-04 4.627979970805995740e-09
2.740000000000000000e+02 1.017018310284925153e-04 4.569089928907477513e-09
2.750000000000000000e+02 1.011315642805428152e-04 4.511159949593945667e-09
2.760000000000000000e+02 1.005664554084808633e-04 4.454168925027701662e-09
2.770000000000000000e+02 1.000064392912110100e-04 4.398100038383035314e-09
2.780000000000000000e+02 9.945145185765591348e-05 4.342936242296424709e-09
2.790000000000000000e+02 9.890143006783259070e-05 4.288656315853956220e-09
2.800000000000000000e+02 9.835631189816185726e-05 4.235248987738415909e-09
2.810000000000000000e+02 9.781603631329983343e-05 4.182687860954103762e-09
2.820000000000000000e+02 9.728054325476942032e-05 4.130965652271445938e-09
2.830000000000000000e+02 9.674977361481396489e-05 4.080062690370311659e-09
2.840000000000000000e+02 9.622366922307668425e-05 4.029961313767316606e-09
2.850000000000000000e+02 9.570217282614601267e-05 3.980648595636182900e-09
2.860000000000000000e+02 9.518522807181306730e-05 3.932107890292080669e-09
2.870000000000000000e+02 9.467277949003083544e-05 3.884323405145551376e-09
2.880000000000000000e+02 9.416477247692478102e-05 3.837285345920094436e-09
2.890000000000000000e+02 9.366115327770119692e-05 3.790977064710432738e-09
2.900000000000000000e+02 9.316186897094458298e-05 3.745382369468863768e-09
2.910000000000000000e+02 9.266686745363462248e-05 3.700491030045327580e-09
2.920000000000000000e+02 9.217609742380217285e-05 3.656286880149295506e-09
2.930000000000000000e+02 9.168950836749933757e-05 3.612760731463993039e-09
2.940000000000000000e+02 9.120705054432454043e-05 3.569897336241911669e-09
2.950000000000000000e+02 9.072867497071791093e-05 3.527685511262035562e-09
2.960000000000000000e+02 9.025433340595112900e-05 3.486113891337794479e-09
2.970000000000000000e+02 8.978397834058738031e-05 3.445167975790753006e-09
2.980000000000000000e+02 8.931756298500315183e-05 3.404838130605103447e-09
2.990000000000000000e+02 8.885504124971310659e-05 3.365115814446539787e-09
3.000000000000000000e+02 8.839636773408488077e-05 3.325981217106033128e-09
3.010000000000000000e+02 8.794149772058190240e-05 3.287432866372341784e-09
3.020000000000000000e+02 8.749038715583534916e-05 3.249457562470858752e-09
3.030000000000000000e+02 8.704299263940206961e-05 3.212042349876043190e-09
3.040000000000000000e+02 8.659927141115941838e-05 3.175178126202382719e-09
3.050000000000000000e+02 8.615918134600387339e-05 3.138856988549321337e-09
3.060000000000000000e+02 8.572268093275492819e-05 3.103069960208593387e-09
3.070000000000000000e+02 8.528972926999190470e-05 3.067801576328577154e-09
3.080000000000000000e+02 8.486028605647044621e-05 3.033049197131987529e-09
3.090000000000000000e+02 8.443431157025659938e-05 2.998800081144281509e-09
3.100000000000000000e+02 8.401176667679521642e-05 2.965046085878775223e-09
3.110000000000000000e+02 8.359261279547780857e-05 2.931780018755603206e-09
3.120000000000000000e+02 8.317681190528758027e-05 2.898989776900507082e-09
3.130000000000000000e+02 8.276432653560439182e-05 2.866669842394032020e-09
3.140000000000000000e+02 8.235511975049591678e-05 2.834811797636227392e-09
3.150000000000000000e+02 8.194915514088441674e-05 2.803407546547731506e-09
3.160000000000000000e+02 8.154639681158082180e-05 2.772450102828116769e-09
3.170000000000000000e+02 8.114680938205599131e-05 2.741926224292257131e-09
3.180000000000000000e+02 8.075035797137664626e-05 2.711838260449628207e-09
3.190000000000000000e+02 8.035700818830583095e-05 2.682168924295069777e-09
3.200000000000000000e+02 7.996672612301303543e-05 2.652916434642272010e-09
3.210000000000000000e+02 7.957947834840429471e-05 2.624071650192405649e-09
3.220000000000000000e+02 7.919523189624766391e-05 2.595630896440326190e-09
3.230000000000000000e+02 7.881395425901872008e-05 2.567582573220761316e-09
3.240000000000000000e+02 7.843561338378802008e-05 2.539925052724711855e-09
3.250000000000000000e+02 7.806017765583739634e-05 2.512647037100634812e-09
3.260000000000000000e+02 7.768761590145700866e-05 2.485743199165391230e-09
3.270000000000000000e+02 7.731789737194505452e-05 2.459210905136899248e-09
3.280000000000000000e+02 7.695099174740894121e-05 2.433039585469920705e-09
3.290000000000000000e+02 7.658686910996070462e-05 2.407228000933514632e-09
3.300000000000000000e+02 7.622549995681327699e-05 2.381763371750445049e-09
3.310000000000000000e+02 7.586685518565384069e-05 2.356644103862492889e-09
3.320000000000000000e+02 7.551090608786314648e-05 2.331865552762657474e-09
3.330000000000000000e+02 7.515762434567375191e-05 2.307418824898377468e-09
3.340000000000000000e+02 7.480698201846758960e-05 2.283303377703660517e-09
3.350000000000000000e+02 7.445895153866910433e-05 2.259509153113015162e-09
3.360000000000000000e+02 7.411350571591635494e-05 2.236035063885033639e-09
3.370000000000000000e+02 7.377061770666060885e-05 2.212868852602412029e-09
3.380000000000000000e+02 7.343026103904649155e-05 2.190007692526307836e-09
3.390000000000000000e+02 7.309240960098062627e-05 2.167457243462678121e-09
3.400000000000000000e+02 7.275703759520424753e-05 2.145198188086006217e-09
3.410000000000000000e+02 7.242411959333594962e-05 2.123234191131473238e-09
3.420000000000000000e+02 7.209363049004213547e-05 2.101560047096384648e-09
3.430000000000000000e+02 7.176554550305658654e-05 2.080165112605669590e-09
3.440000000000000000e+02 7.143984018556648330e-05 2.059051266378730984e-09
3.450000000000000000e+02 7.111649040570178020e-05 2.038213181787540443e-09
3.460000000000000000e+02 7.079547234155802657e-05 2.017646681173879359e-09
3.470000000000000000e+02 7.047676248047586003e-05 1.997340516535217821e-09
3.480000000000000000e+02 7.016033761591434364e-05 1.977297917621356975e-09
3.490000000000000000e+02 6.984617484602217714e-05 1.957517693274013462e-09
3.500000000000000000e+02 6.953425154865789575e-05 1.937984207778242815e-09
3.510000000000000000e+02 6.922454540467315248e-05 1.918703901537810654e-09
3.520000000000000000e+02 6.891703437432039755e-05 1.899666989602089263e-09
3.530000000000000000e+02 6.861169669921052738e-05 1.880873171877794906e-09
3.540000000000000000e+02 6.830851089625311601e-05 1.862317977385785768e-09
3.550000000000000000e+02 6.800745576146871390e-05 1.843998771011712347e-09
3.560000000000000000e+02 6.770851034660175323e-05 1.825907116614899980e-09
3.570000000000000000e+02 6.741165397922532895e-05 1.808046428575238466e-09
3.580000000000000000e+02 6.711686623727830417e-05 1.790408968638246251e-09
3.590000000000000000e+02 6.682412695557139054e-05 1.772988313941681277e-09
3.600000000000000000e+02 6.653341622719577083e-05 1.755786944723780541e-09
3.610000000000000000e+02 6.624471438829893533e-05 1.738797392292212798e-09
3.620000000000000000e+02 6.595800202444501833e-05 1.722019773220395716e-09
3.630000000000000000e+02 6.567325995838979526e-05 1.705450665134833443e-09
3.640000000000000000e+02 6.539046924575186992e-05 1.689086085332469571e-09
3.650000000000000000e+02 6.510961118080383205e-05 1.672923837237050276e-09
3.660000000000000000e+02 6.483066727938768402e-05 1.656952841155856473e-09
3.670000000000000000e+02 6.455361929970005364e-05 1.641185069622963587e-09
3.680000000000000000e+02 6.427844920701919430e-05 1.625603864074953791e-09
3.690000000000000000e+02 6.400513919700446261e-05 1.610215905500922490e-09
3.700000000000000000e+02 6.373367167597065574e-05 1.595012043997812130e-09
3.710000000000000000e+02 6.346402926426719855e-05 1.579992205957836520e-09
3.720000000000000000e+02 6.319619479703675986e-05 1.565156074634366307e-09
3.730000000000000000e+02 6.293015130221979903e-05 1.550493609947523085e-09
3.740000000000000000e+02 6.266588203584633600e-05 1.536010584501923506e-09
3.750000000000000000e+02 6.240337043904097903e-05 1.521706050944260473e-09
3.760000000000000000e+02 6.214260013693229860e-05 1.507560939417729124e-09
3.770000000000000000e+02 6.188355497879705275e-05 1.493589814494100796e-09
3.780000000000000000e+02 6.162621899789755742e-05 1.479785041169634571e-09
3.790000000000000000e+02 6.137057639778210080e-05 1.466140522765613347e-09
3.800000000000000000e+02 6.111661159999925801e-05 1.452660925771453984e-09
3.810000000000000000e+02 6.086430918319063845e-05 1.439340617803708280e-09
3.820000000000000000e+02 6.061365391685847096e-05 1.426173337870651027e-09
3.830000000000000000e+02 6.036463075821574574e-05 1.413165531705118406e-09
3.840000000000000000e+02 6.011722481850579236e-05 1.400302569787292869e-09
3.850000000000000000e+02 5.987142141303581125e-05 1.387593863366731792e-09
3.860000000000000000e+02 5.962720599949378636e-05 1.375031539962989863e-09
3.870000000000000000e+02 5.938456422771487602e-05 1.362615781097531582e-09
3.880000000000000000e+02 5.914348189586782055e-05 1.350344813522141909e-09
3.890000000000000000e+02 5.890394497343632175e-05 1.338210100954029281e-09
3.900000000000000000e+02 5.866593959824717696e-05 1.326221482411682478e-09
3.910000000000000000e+02 5.842945205305394480e-05 1.314365186466659507e-09
3.920000000000000000e+02 5.819446879745382429e-05 1.302648196199740453e-09
3.930000000000000000e+02 5.796097642613151900e-05 1.291064933184316064e-09
3.940000000000000000e+02 5.772896169588292889e-05 1.279611273496961213e-09
3.950000000000000000e+02 5.749841151691637253e-05 1.268289341105344214e-09
3.960000000000000000e+02 5.726931294125226093e-05 1.257095570084132381e-09
3.970000000000000000e+02 5.704165317385445887e-05 1.246025081780288814e-09
3.980000000000000000e+02 5.681541956350511093e-05 1.235084226225424797e-09
3.990000000000000000e+02 5.659059959666113180e-05 1.224264678079123283e-09
4.000000000000000000e+02 5.636718090585390677e-05 1.213566338753580068e-09
4.010000000000000000e+02 5.614515125712671572e-05 1.202988546111782887e-09
4.020000000000000000e+02 5.592449856097747720e-05 1.192529617055626600e-09
4.030000000000000000e+02 5.570521085101498863e-05 1.182183720249696641e-09
4.040000000000000000e+02 5.548727630578376016e-05 1.171954231216076987e-09
4.050000000000000000e+02 5.527068323218742405e-05 1.161840398999913736e-09
4.060000000000000000e+02 5.505542006358510603e-05 1.151836028334685168e-09
4.070000000000000000e+02 5.484147535593430833e-05 1.141941027515969099e-09
4.080000000000000000e+02 5.462883781063721108e-05 1.132157670780120765e-09
4.090000000000000000e+02 5.441749623185110623e-05 1.122480567605776889e-09
4.100000000000000000e+02 5.420743955466722535e-05 1.112908770140030859e-09
4.110000000000000000e+02 5.399865683899296627e-05 1.103442285543820806e-09
4.120000000000000000e+02 5.379113725968431836e-05 1.094077048013897267e-09
4.130000000000000000e+02 5.358487011181711801e-05 1.084817045082786461e-09
4.140000000000000000e+02 5.337984480479995950e-05 1.075654156412753042e-09
4.150000000000000000e+02 5.317605086345489394e-05 1.066592163923019075e-09
4.160000000000000000e+02 5.297347792787476854e-05 1.057628495282347776e-09
4.170000000000000000e+02 5.277211574538931562e-05 1.048758639043967340e-09
4.180000000000000000e+02 5.257195417977400672e-05 1.039987642559303511e-09
4.190000000000000000e+02 5.237298319579819300e-05 1.031306561039002757e-09
4.200000000000000000e+02 5.217519287555827211e-05 1.022722189325531193e-09
4.210000000000000000e+02 5.197857339608713800e-05 1.014225302409244053e-09
4.220000000000000000e+02 5.178311504800703222e-05 1.005824288302647954e-09
4.230000000000000000e+02 5.158880821874812042e-05 9.975053398836309130e-10
4.240000000000000000e+02 5.139564340453572970e-05 9.892792826593499125e-10
4.250000000000000000e+02 5.120361119813665504e-05 9.811397316816795080e-10
4.260000000000000000e+02 5.101270228568277891e-05 9.730840138111318852e-10
4.270000000000000000e+02 5.082290746550732904e-05 9.651129548871041367e-10
4.280000000000000000e+02 5.063421762196340843e-05 9.572273124702769020e-10
4.290000000000000000e+02 5.044662373542774589e-05 9.494252033448448261e-10
4.300000000000000000e+02 5.026011688388143568e-05 9.417024858793254281e-10
4.310000000000000000e+02 5.007468823900041290e-05 9.340600723994897396e-10
4.320000000000000000e+02 4.989032906326318156e-05 9.265013088954887853e-10
4.330000000000000000e+02 4.970703070229376549e-05 9.190141652126726413e-10
4.340000000000000000e+02 4.952478460632803045e-05 9.116072900994253963e-10
4.350000000000000000e+02 4.934358230636925942e-05 9.042777449064232170e-10
4.360000000000000000e+02 4.916341541307134305e-05 8.970225425231071601e-10
4.370000000000000000e+02 4.898427563605789356e-05 8.898394243672669290e-10
4.380000000000000000e+02 4.880615476896976864e-05 8.827364414987215642e-10
4.390000000000000000e+02 4.862904467757900371e-05 8.757015859117700810e-10
4.400000000000000000e+02 4.845293732201261185e-05 8.687394056350328399e-10
4.410000000000000000e+02 4.827782473972331163e-05 8.618478131161567076e-10
4.420000000000000000e+02 4.810369905267841776e-05 8.550254645411925431e-10
4.430000000000000000e+02 4.793055246142330562e-05 8.482754147998150926e-10
4.440000000000000000e+02 4.775837724335940681e-05 8.415918774096198941e-10
4.450000000000000000e+02 4.758716574996934960e-05 8.349734004209352675e-10
4.460000000000000000e+02 4.741691042467355180e-05 8.284245757161912031e-10
4.470000000000000000e+02 4.724760376803382951e-05 8.219400500220075252e-10
4.480000000000000000e+02 4.707923836884830865e-05 8.155179327951067492e-10
4.490000000000000000e+02 4.691180689867780314e-05 8.091667167420269181e-10
4.500000000000000000e+02 4.674530206779925468e-05 8.028729359121910854e-10
4.510000000000000000e+02 4.657971670057570011e-05 7.966472999054730070e-10
4.520000000000000000e+02 4.641504366171700510e-05 7.904787526491485427e-10
4.530000000000000000e+02 4.625127590479838563e-05 7.843741840485308285e-10
4.540000000000000000e+02 4.608840644323874860e-05 7.783262852001371084e-10
4.550000000000000000e+02 4.592642837106098141e-05 7.723440265117176337e-10
4.560000000000000000e+02 4.576533483159250570e-05 7.664133043205901191e-10
4.570000000000000000e+02 4.560511905746622536e-05 7.605464857896038459e-10
4.580000000000000000e+02 4.544577433176089104e-05 7.547358110704394066e-10
4.590000000000000000e+02 4.528729400890308147e-05 7.489803308668996070e-10
4.600000000000000000e+02 4.512967150679547559e-05 7.432804944584870125e-10
4.610000000000000000e+02 4.497290031712353588e-05 7.376406718773153877e-10
4.620000000000000000e+02 4.481697397671835438e-05 7.320520789555474039e-10
4.630000000000000000e+02 4.466188610186972027e-05 7.265195798300538614e-10
4.640000000000000000e+02 4.450763035833737909e-05 7.210389968426156357e-10
4.650000000000000000e+02 4.435420048363303410e-05 7.156119894435874965e-10
4.660000000000000000e+02 4.420159026838166403e-05 7.102360097821503326e-10
4.670000000000000000e+02 4.404979356758076614e-05 7.049138155412748723e-10
4.680000000000000000e+02 4.389880429012938242e-05 6.996405438330910608e-10
4.690000000000000000e+02 4.374861641062866436e-05 6.944201622616219712e-10
4.700000000000000000e+02 4.359922395584803483e-05 6.892484509801733488e-10
4.710000000000000000e+02 4.345062100630814350e-05 6.841260238310554161e-10
4.720000000000000000e+02 4.330280170882572297e-05 6.790512311338758637e-10
4.730000000000000000e+02 4.315576025977186064e-05 6.740250371173317399e-10
4.740000000000000000e+02 4.300949091118289410e-05 6.690475049531130571e-10
4.750000000000000000e+02 4.286398796890367435e-05 6.641162211273865763e-10
4.760000000000000000e+02 4.271924579412456459e-05 6.592338579469724999e-10
4.770000000000000000e+02 4.257525879890033786e-05 6.543948023463031132e-10
4.780000000000000000e+02 4.243202145035907013e-05 6.496000589661932573e-10
4.790000000000000000e+02 4.228952826777732202e-05 6.448542793080491910e-10
4.800000000000000000e+02 4.214777382034817988e-05 6.401513569787020983e-10
4.810000000000000000e+02 4.200675272754317600e-05 6.354908543837467505e-10
4.820000000000000000e+02 4.186645965855451406e-05 6.308738752514031514e-10
4.830000000000000000e+02 4.172688933583579556e-05 6.263020904118121809e-10
4.840000000000000000e+02 4.158803652753029071e-05 6.217695516785859080e-10
4.850000000000000000e+02 4.144989605163296013e-05 6.172810493865199334e-10
4.860000000000000000e+02 4.131246277321310161e-05 6.128344476330483345e-10
4.870000000000000000e+02 4.117573160827347963e-05 6.084296446662307695e-10
4.880000000000000000e+02 4.103969750956082266e-05 6.040621283176506611e-10
4.890000000000000000e+02 4.090435548864146691e-05 5.997343368591146199e-10
4.900000000000000000e+02 4.076970059912277198e-05 5.954498705218469344e-10
4.910000000000000000e+02 4.063572793475600433e-05 5.912021823206714188e-10
4.920000000000000000e+02 4.050243264032537941e-05 5.869942376612869463e-10
4.930000000000000000e+02 4.036980990134608787e-05 5.828260269957752842e-10
4.940000000000000000e+02 4.023785494297627154e-05 5.786896518644724279e-10
4.950000000000000000e+02 4.010656304908622198e-05 5.745965867554047988e-10
4.960000000000000000e+02 3.997592953068807340e-05 5.705397698729796812e-10
4.970000000000000000e+02 3.984594974548194850e-05 5.665192173154309859e-10
4.980000000000000000e+02 3.971661909990054014e-05 5.625355183891401021e-10
4.990000000000000000e+02 3.958793302704588854e-05 5.585887339343287220e-10
5.000000000000000000e+02 3.945988701471137244e-05 5.546728912286802881e-10
5.010000000000000000e+02 3.933247659169758693e-05 5.507963423134754174e-10
5.020000000000000000e+02 3.920569731443101857e-05 5.469516646261496544e-10
5.030000000000000000e+02 3.907954480783804041e-05 5.431572445147025899e-10
5.040000000000000000e+02 3.895401466201953015e-05 5.393677061094060370e-10
5.050000000000000000e+02 3.882910261078631312e-05 5.356272014811480300e-10
5.060000000000000000e+02 3.870480435584333883e-05 5.319195659492237556e-10
5.070000000000000000e+02 3.858111565467403837e-05 5.282423294339366972e-10
5.080000000000000000e+02 3.845803230522548764e-05 5.245996933522789817e-10
5.090000000000000000e+02 3.833555013925238179e-05 5.209888787049976227e-10
5.100000000000000000e+02 3.821366502306489078e-05 5.174097175153491716e-10
5.110000000000000000e+02 3.809237286637223897e-05 5.138626706369108995e-10
5.120000000000000000e+02 3.797166960996634468e-05 5.103454849830768655e-10
5.130000000000000000e+02 3.785155122891126510e-05 5.068581525602411193e-10
5.140000000000000000e+02 3.773201374018064845e-05 5.034047172447487236e-10
5.150000000000000000e+02 3.761305318681351515e-05 4.999793323801071375e-10
5.160000000000000000e+02 3.749466565271220123e-05 4.965848457438859332e-10
5.170000000000000000e+02 3.737684725366286040e-05 4.932180692751586523e-10
5.180000000000000000e+02 3.725959413651747418e-05 4.898823956489551262e-10
5.190000000000000000e+02 3.714290248821594542e-05 4.865748151061666158e-10
5.200000000000000000e+02 3.702676852256381231e-05 4.832966139511896726e-10
5.210000000000000000e+02 3.691118848636953747e-05 4.800427557682951738e-10
5.220000000000000000e+02 3.679615866486108029e-05 4.768221550932594420e-10
5.230000000000000000e+02 3.668167536420874092e-05 4.736251744130726105e-10
5.240000000000000000e+02 3.656773494141152519e-05 4.704586643589081369e-10
5.250000000000000000e+02 3.645433375969720072e-05 4.673176008385127340e-10
5.260000000000000000e+02 3.634146823127215820e-05 4.642030803081453845e-10
5.270000000000000000e+02 3.622913479377954011e-05 4.611176900315427788e-10
5.280000000000000000e+02 3.611732991318539367e-05 4.580562014133704737e-10
5.290000000000000000e+02 3.600605008976831859e-05 4.550225074506642076e-10
5.300000000000000000e+02 3.589529184554463286e-05 4.520109991856813550e-10
5.310000000000000000e+02 3.578505174471602584e-05 4.490285179237218856e-10
5.320000000000000000e+02 3.567532637064651840e-05 4.460675244177814070e-10
5.330000000000000000e+02 3.556611233511297750e-05 4.431351208200595775e-10
5.340000000000000000e+02 3.545740628720794744e-05 4.402255345814510067e-10
5.350000000000000000e+02 3.534920489460469052e-05 4.373403019730659575e-10
5.360000000000000000e+02 3.524150485796262222e-05 4.344803180567069771e-10
5.370000000000000000e+02 3.513430290543606430e-05 4.316445654239942095e-10
5.380000000000000000e+02 3.502759578988312898e-05 4.288309770617004834e-10
5.390000000000000000e+02 3.492138029237423780e-05 4.260411894385640695e-10
5.400000000000000000e+02 3.481565322369917622e-05 4.232748613552939358e-10
5.410000000000000000e+02 3.471041141719321920e-05 4.205314285687933431e-10
5.420000000000000000e+02 3.460565173506813328e-05 4.178111758790237334e-10
5.430000000000000000e+02 3.450137106502016202e-05 4.151149779474394894e-10
5.440000000000000000e+02 3.439756631731016786e-05 4.124374190506152487e-10
5.450000000000000000e+02 3.429423443156798333e-05 4.097816823644961877e-10
5.460000000000000000e+02 3.419137237319525187e-05 4.071531962690500012e-10
5.470000000000000000e+02 3.408897712692748953e-05 4.045394730312068677e-10
5.480000000000000000e+02 3.398704571123900510e-05 4.019515454367628394e-10
5.490000000000000000e+02 3.388557515948953234e-05 3.993840547167337987e-10
5.500000000000000000e+02 3.378456254022355076e-05 3.968396393716488902e-10
5.510000000000000000e+02 3.368400493055911926e-05 3.943129223138441892e-10
5.520000000000000000e+02 3.358389944603756795e-05 3.918075461850634454e-10
5.530000000000000000e+02 3.348424321430143425e-05 3.893218138983911819e-10
5.540000000000000000e+02 3.338503339708421078e-05 3.868566116338456889e-10
5.550000000000000000e+02 3.328626717457194866e-05 3.844114060402858844e-10
5.560000000000000000e+02 3.318794174737016298e-05 3.819883615530095512e-10
5.570000000000000000e+02 3.309005433600864369e-05 3.795811944762306265e-10
5.580000000000000000e+02 3.299260219576516243e-05 3.771965397803000988e-10
5.590000000000000000e+02 3.289558258964553485e-05 3.748281600657321761e-10
5.600000000000000000e+02 3.279899281107556550e-05 3.724798547100061061e-10
5.610000000000000000e+02 3.270283017571084909e-05 3.701537274469757251e-10
5.620000000000000000e+02 3.260709201543177447e-05 3.678407126672666868e-10
5.630000000000000000e+02 3.251177568360508321e-05 3.655482674336241119e-10
5.640000000000000000e+02 3.241687856394642958e-05 3.632744134673959859e-10
5.650000000000000000e+02 3.232239804660186415e-05 3.610189587277545793e-10
5.660000000000000000e+02 3.222833155378657241e-05 3.587787116288154766e-10
5.670000000000000000e+02 3.213467652936885646e-05 3.565615362965957051e-10
5.680000000000000000e+02 3.204143042402651955e-05 3.543588783516682280e-10
5.690000000000000000e+02 3.194859072114764281e-05 3.521709781573179325e-10
5.700000000000000000e+02 3.185615492030247206e-05 3.500044474247232475e-10
5.710000000000000000e+02 3.176412053615984576e-05 3.478515357979716828e-10
5.720000000000000000e+02 3.167248511754983418e-05 3.457210924207032903e-10
5.730000000000000000e+02 3.158124621116487426e-05 3.436029047954036977e-10
5.740000000000000000e+02 3.149040139701097835e-05 3.415005094264955774e-10
5.750000000000000000e+02 3.139994827337466802e-05 3.394163907710634385e-10
5.760000000000000000e+02 3.130988445384374911e-05 3.373507921344831486e-10
5.770000000000000000e+02 3.122020756539223123e-05 3.352944788481693381e-10
5.780000000000000000e+02 3.113091527527323080e-05 3.332617729556730491e-10
5.790000000000000000e+02 3.104200523894018709e-05 3.312428320523252916e-10
5.800000000000000000e+02 3.095347514452218376e-05 3.292356454687173237e-10
5.810000000000000000e+02 3.086532270439623535e-05 3.272464310644096548e-10
5.820000000000000000e+02 3.077754563803525631e-05 3.252708917766966769e-10
5.830000000000000000e+02 3.069014169140560344e-05 3.233144987291325598e-10
5.840000000000000000e+02 3.060310861882198347e-05 3.213706490923229245e-10
5.850000000000000000e+02 3.051644419643384729e-05 3.194430955311134077e-10
5.860000000000000000e+02 3.043014621338668924e-05 3.175268374899786692e-10
5.870000000000000000e+02 3.034421248698793150e-05 3.156287835537341425e-10
5.880000000000000000e+02 3.025864084059615215e-05 3.137454369084302773e-10
5.890000000000000000e+02 3.017342911657072823e-05 3.118759741571608290e-10
5.900000000000000000e+02 3.008857517299856835e-05 3.100213327167366972e-10
5.910000000000000000e+02 3.000407688495476877e-05 3.081784851755031563e-10
5.920000000000000000e+02 2.991993214581612097e-05 3.063479087628273453e-10
5.930000000000000000e+02 2.983613886634617373e-05 3.045345744467909042e-10
5.940000000000000000e+02 2.975269496819998800e-05 3.027358872476071495e-10
5.950000000000000000e+02 2.966959838626670478e-05 3.009471289949772257e-10
5.960000000000000000e+02 2.958684708466186256e-05 2.991764249116180187e-10
5.970000000000000000e+02 2.950443902368782352e-05 2.974126145360856030e-10
5.980000000000000000e+02 2.942237219602628182e-05 2.956684945765175851e-10
5.990000000000000000e+02 2.934064460054841480e-05 2.939329866169515658e-10
6.000000000000000000e+02 2.925925425232411888e-05 2.922136060901081888e-10
6.010000000000000000e+02 2.917819918236963438e-05 2.905069773628810005e-10
6.020000000000000000e+02 2.909747743485691080e-05 2.888108486809315460e-10
6.030000000000000000e+02 2.901708707074446432e-05 2.871307891449958995e-10
6.040000000000000000e+02 2.893702616185933824e-05 2.854583238121044804e-10
6.050000000000000000e+02 2.885729280123206021e-05 2.838013117845150815e-10
6.060000000000000000e+02 2.877788508899548173e-05 2.821566191801849899e-10
6.070000000000000000e+02 2.869880114081313542e-05 2.805226366753288386e-10
6.080000000000000000e+02 2.862003909115040851e-05 2.789034978523119464e-10
6.090000000000000000e+02 2.854159707831738433e-05 2.772932214956114140e-10
6.100000000000000000e+02 2.846347326631470969e-05 2.756938087267180095e-10
6.110000000000000000e+02 2.838566582700274840e-05 2.741099052183670876e-10
6.120000000000000000e+02 2.830817294307319643e-05 2.725371691103539949e-10
6.130000000000000000e+02 2.823099281255370138e-05 2.709749766793834177e-10
6.140000000000000000e+02 2.815412364800296097e-05 2.694248812940003125e-10
6.150000000000000000e+02 2.807756367504943195e-05 2.678850659076914777e-10
6.160000000000000000e+02 2.800131112874904100e-05 2.663562430615940213e-10
6.170000000000000000e+02 2.792536426529901341e-05 2.648403183425074477e-10
6.180000000000000000e+02 2.784972134223240303e-05 2.633352997882809442e-10
6.190000000000000000e+02 2.777438063689507925e-05 2.618382282104647675e-10
6.200000000000000000e+02 2.769934043834676386e-05 2.603533188483275887e-10
6.210000000000000000e+02 2.762459904844782855e-05 2.588807823666883265e-10
6.220000000000000000e+02 2.755015477901834298e-05 2.574173380009980736e-10
6.230000000000000000e+02 2.747600595691101954e-05 2.559667924284525758e-10
6.240000000000000000e+02 2.740215091759956690e-05 2.545227890116130903e-10
6.250000000000000000e+02 2.732858801176707493e-05 2.530928848720748444e-10
6.260000000000000000e+02 2.725531559795313515e-05 2.516711907762925102e-10
6.270000000000000000e+02 2.718233205048958736e-05 2.502600693343737310e-10
6.280000000000000000e+02 2.710963575539360247e-05 2.488590349902786109e-10
6.290000000000000000e+02 2.703722511279771501e-05 2.474716829237166753e-10
6.300000000000000000e+02 2.696509851585870949e-05 2.460872243759126691e-10
6.310000000000000000e+02 2.689325439698509067e-05 2.447160569740702671e-10
6.320000000000000000e+02 2.682169118586885749e-05 2.433572686699747562e-10
6.330000000000000000e+02 2.675040731475863891e-05 2.420036526729063677e-10
6.340000000000000000e+02 2.667940124245638130e-05 2.406616189665200812e-10
6.350000000000000000e+02 2.660867143429923579e-05 2.393296216762763441e-10
6.360000000000000000e+02 2.653821635787390022e-05 2.380059346274165779e-10
6.370000000000000000e+02 2.646803449628621019e-05 2.366880291759798886e-10
6.380000000000000000e+02 2.639812436237965097e-05 2.353864359538881820e-10
6.390000000000000000e+02 2.632848445085334051e-05 2.340914795340154445e-10
6.400000000000000000e+02 2.625911326730800895e-05 2.328046547761530796e-10
6.410000000000000000e+02 2.619000935202664513e-05 2.315270186681317444e-10
6.420000000000000000e+02 2.612117123986035450e-05 2.302570809575854642e-10
6.430000000000000000e+02 2.605259748146826596e-05 2.289969391888746548e-10
6.440000000000000000e+02 2.598428663558438527e-05 2.277526739979940299e-10
6.450000000000000000e+02 2.591623725854530667e-05 2.265075005336569740e-10
6.460000000000000000e+02 2.584844793643703762e-05 2.252722116069527745e-10
6.470000000000000000e+02 2.578091725731290770e-05 2.240483403248560983e-10
6.480000000000000000e+02 2.571364381665564022e-05 2.228290016947909302e-10
6.490000000000000000e+02 2.564662622567759413e-05 2.216246646202790734e-10
6.500000000000000000e+02 2.557986310030513436e-05 2.204259705873568049e-10
6.510000000000000000e+02 2.551335305559177197e-05 2.192311312487760318e-10
6.520000000000000000e+02 2.544709474154282968e-05 2.180491016634533714e-10
6.530000000000000000e+02 2.538108679868256344e-05 2.168744606123595965e-10
6.540000000000000000e+02 2.531532787479651061e-05 2.157027452209803348e-10
6.550000000000000000e+02 2.524981665179559730e-05 2.145497268735141605e-10
6.560000000000000000e+02 2.518455178981349188e-05 2.134036329870525599e-10
6.570000000000000000e+02 2.511953196030236758e-05 2.122539248805566201e-10
6.580000000000000000e+02 2.505475586544636573e-05 2.111130505411118540e-10
6.590000000000000000e+02 2.499022222042524078e-05 2.099938358757213938e-10
6.600000000000000000e+02 2.492592970609419731e-05 2.088684044054822637e-10
6.610000000000000000e+02 2.486187706309572854e-05 2.077590051108302363e-10
6.620000000000000000e+02 2.479806301756382219e-05 2.066685762525111258e-10
6.630000000000000000e+02 2.473448626632479737e-05 2.055609853446327359e-10
6.640000000000000000e+02 2.467114557080651928e-05 2.044505499343429750e-10
6.650000000000000000e+02 2.460803973369563147e-05 2.033832442460692346e-10
6.660000000000000000e+02 2.454516747513502036e-05 2.023244584092864925e-10
6.670000000000000000e+02 2.448252752992208264e-05 2.012351409952373276e-10
6.680000000000000000e+02 2.442011871964178333e-05 2.001649464511423502e-10
6.690000000000000000e+02 2.435793985811374353e-05 1.991377736043631491e-10
6.700000000000000000e+02 2.429598967524249103e-05 1.980941899959454059e-10
6.710000000000000000e+02 2.423426697293140785e-05 1.970420102637149334e-10
6.720000000000000000e+02 2.417277059704980892e-05 1.960085523888821577e-10
6.730000000000000000e+02 2.411149935675771595e-05 1.949833985381843523e-10
6.740000000000000000e+02 2.405045207818690245e-05 1.939667112482723653e-10
6.750000000000000000e+02 2.398962759049694254e-05 1.929599762195977223e-10
6.760000000000000000e+02 2.392902472988045365e-05 1.919546714912456685e-10
6.770000000000000000e+02 2.386864233866514671e-05 1.909489486529025858e-10
6.780000000000000000e+02 2.380847929408680356e-05 1.899569680441359699e-10
6.790000000000000000e+02 2.374853444333346780e-05 1.889692533563192123e-10
6.800000000000000000e+02 2.368880667418993396e-05 1.879929939496705040e-10
6.810000000000000000e+02 2.362929485131104419e-05 1.870231209899486726e-10
6.820000000000000000e+02 2.356999785774671610e-05 1.860542205300852535e-10
6.830000000000000000e+02 2.351091459689280881e-05 1.850934798763859191e-10
6.840000000000000000e+02 2.345204397051192568e-05 1.841408832081725601e-10
6.850000000000000000e+02 2.339338488115916430e-05 1.831950358077705170e-10
6.860000000000000000e+02 2.333493624461496768e-05 1.822534430317990146e-10
6.870000000000000000e+02 2.327669699038970179e-05 1.813247896276237735e-10
6.880000000000000000e+02 2.321866602703226586e-05 1.803887286211392013e-10
6.890000000000000000e+02 2.316084231035842007e-05 1.794644595154437583e-10
6.900000000000000000e+02 2.310322478570026221e-05 1.785533059461830109e-10
6.910000000000000000e+02 2.304581238918590469e-05 1.776411289178270175e-10
6.920000000000000000e+02 2.298860408525194138e-05 1.767354200765680714e-10
6.930000000000000000e+02 2.293159884164075617e-05 1.758404188922923988e-10
6.940000000000000000e+02 2.287479561929223169e-05 1.749461972511134961e-10
6.950000000000000000e+02 2.281819339830604094e-05 1.740575070741101676e-10
6.960000000000000000e+02 2.276179116580490189e-05 1.731781724689796074e-10
6.970000000000000000e+02 2.270558790615817736e-05 1.722994062980376419e-10
6.980000000000000000e+02 2.264958262482075335e-05 1.714285831344586342e-10
6.990000000000000000e+02 2.259377431858400529e-05 1.705666470286360060e-10
7.000000000000000000e+02 2.253816199533453899e-05 1.697059642813414433e-10
7.010000000000000000e+02 2.248274467331024155e-05 1.688498094676305101e-10
7.020000000000000000e+02 2.242752138125841911e-05 1.680032926110186490e-10
7.030000000000000000e+02 2.237249113621286756e-05 1.671596880914449930e-10
7.040000000000000000e+02 2.231765298046639657e-05 1.663212559899207543e-10
7.050000000000000000e+02 2.226300595284857933e-05 1.654895469549444467e-10
7.060000000000000000e+02 2.220854910375635890e-05 1.646649711029013557e-10
7.070000000000000000e+02 2.215428147937381772e-05 1.638436770701190370e-10
7.080000000000000000e+02 2.210020214212826716e-05 1.630303956279277504e-10
7.090000000000000000e+02 2.204631015200697757e-05 1.622144638613321075e-10
7.100000000000000000e+02 2.199260458753649029e-05 1.614083353362883038e-10
7.110000000000000000e+02 2.193908452695825232e-05 1.606112771668222273e-10
7.120000000000000000e+02 2.188574904253426452e-05 1.598134266034279100e-10
7.130000000000000000e+02 2.183259723461450282e-05 1.590258400518962470e-10
7.140000000000000000e+02 2.177962818331613480e-05 1.582396969290744717e-10
7.150000000000000000e+02 2.172684099212318539e-05 1.574520163138970613e-10
7.160000000000000000e+02 2.167423477500429740e-05 1.566745908565536543e-10
7.170000000000000000e+02 2.162180865811302817e-05 1.559168780751463185e-10
7.180000000000000000e+02 2.156956171315749354e-05 1.551444667458046257e-10
7.190000000000000000e+02 2.151749309298756096e-05 1.543784373669865468e-10
7.200000000000000000e+02 2.146560192658364502e-05 1.536247801192658492e-10
7.210000000000000000e+02 2.141388734675020577e-05 1.528823483365471221e-10
7.220000000000000000e+02 2.136234846014994901e-05 1.521239940960317196e-10
7.230000000000000000e+02 2.131098445065204755e-05 1.513820240273133781e-10
7.240000000000000000e+02 2.125979445185932723e-05 1.506447283028400490e-10
7.250000000000000000e+02 2.120877761933037878e-05 1.499124180348587763e-10
7.260000000000000000e+02 2.115793310803726324e-05 1.491801333020070939e-10
7.270000000000000000e+02 2.110726009273733539e-05 1.484585256950055181e-10
7.280000000000000000e+02 2.105675773516246709e-05 1.477407028938060332e-10
7.290000000000000000e+02 2.100642520788920144e-05 1.470207826592684273e-10
7.300000000000000000e+02 2.095626170249975599e-05 1.463138648016837438e-10
7.310000000000000000e+02 2.090626638962933532e-05 1.456032059365952579e-10
7.320000000000000000e+02 2.085643847119433839e-05 1.449013442011981507e-10
7.330000000000000000e+02 2.080677713764722715e-05 1.442005865825990405e-10
7.340000000000000000e+02 2.075728159555834180e-05 1.435107016903303153e-10
7.350000000000000000e+02 2.070795104170963864e-05 1.428212670351314387e-10
7.360000000000000000e+02 2.065878468974502322e-05 1.421364395071123084e-10
7.370000000000000000e+02 2.060978175092964459e-05 1.414575776514936921e-10
7.380000000000000000e+02 2.056094144519526930e-05 1.407791584973061503e-10
7.390000000000000000e+02 2.051226299440789413e-05 1.401029972036837950e-10
7.400000000000000000e+02 2.046374563563924126e-05 1.394357340700480501e-10
7.410000000000000000e+02 2.041538859577230055e-05 1.387693284726765437e-10
7.420000000000000000e+02 2.036719111753637797e-05 1.381080958900993246e-10
7.430000000000000000e+02 2.031915244172322209e-05 1.374530722575428812e-10
7.440000000000000000e+02 2.027127181562671135e-05 1.368003861856870147e-10
7.450000000000000000e+02 2.022354849037144759e-05 1.361535222343945969e-10
7.460000000000000000e+02 2.017598171984425119e-05 1.355051642004667619e-10
7.470000000000000000e+02 2.012857077264706979e-05 1.348667246769963477e-10
7.480000000000000000e+02 2.008131490368891971e-05 1.342264075998578207e-10
7.490000000000000000e+02 2.003421339582955947e-05 1.335942778624144043e-10
7.500000000000000000e+02 1.998726552018243005e-05 1.329722844230219045e-10
7.510000000000000000e+02 1.994047053230074684e-05 1.323370302230841844e-10
7.520000000000000000e+02 1.989382774359737968e-05 1.317146101076360907e-10
7.530000000000000000e+02 1.984733643488212503e-05 1.310997241876776785e-10
7.540000000000000000e+02 1.980099588495742985e-05 1.304805891111371393e-10
7.550000000000000000e+02 1.975480540775742530e-05 1.298752645428891062e-10
7.560000000000000000e+02 1.970876428493084656e-05 1.292639768002423862e-10
7.570000000000000000e+02 1.966287183298276629e-05 1.286616921891692453e-10
7.580000000000000000e+02 1.961712735216259039e-05 1.280611680171128649e-10
7.590000000000000000e+02 1.957153016044199860e-05 1.274632537295872354e-10
7.600000000000000000e+02 1.952607957101848462e-05 1.268721058766964105e-10
7.610000000000000000e+02 1.948077490375332995e-05 1.262821165415317622e-10
7.620000000000000000e+02 1.943561548561634358e-05 1.256971092211678505e-10
7.630000000000000000e+02 1.939060063482367249e-05 1.251137511371069914e-10
7.640000000000000000e+02 1.934572970120551833e-05 1.245364656954350769e-10
7.650000000000000000e+02 1.930100200274109602e-05 1.239577149814152778e-10
7.660000000000000000e+02 1.925641689711291094e-05 1.233918598617100978e-10
7.670000000000000000e+02 1.921197370350125042e-05 1.228164543398691045e-10
7.680000000000000000e+02 1.916767178734168857e-05 1.222489516283786735e-10
7.690000000000000000e+02 1.912351050871596852e-05 1.216883154242509698e-10
7.700000000000000000e+02 1.907948920288049714e-05 1.211292357250481866e-10
7.710000000000000000e+02 1.903560723809150212e-05 1.205733815012877205e-10
7.720000000000000000e+02 1.899186397590746418e-05 1.200190996586414444e-10
7.730000000000000000e+02 1.894825878173556151e-05 1.194710079754912741e-10
7.740000000000000000e+02 1.890479103051667708e-05 1.189258747036348092e-10
7.750000000000000000e+02 1.886146008616096338e-05 1.183798992165918755e-10
7.760000000000000000e+02 1.881826533882313660e-05 1.178428906123407706e-10
7.770000000000000000e+02 1.877520615599093180e-05 1.173044319457972043e-10
7.780000000000000000e+02 1.873228192828402188e-05 1.167680548364025153e-10
7.790000000000000000e+02 1.868949205034464597e-05 1.162398883813864370e-10
7.800000000000000000e+02 1.864683590575366709e-05 1.157113428407186054e-10
7.810000000000000000e+02 1.860431289391195546e-05 1.151906730001428559e-10
7.820000000000000000e+02 1.856192240255205526e-05 1.146640448979052687e-10
7.830000000000000000e+02 1.851966384895176185e-05 1.141471839272156842e-10
7.840000000000000000e+02 1.847753663343754241e-05 1.136317206995585190e-10
7.850000000000000000e+02 1.843554015704862542e-05 1.131192806091974060e-10
7.860000000000000000e+02 1.839367384040974175e-05 1.126088594594065801e-10
7.870000000000000000e+02 1.835193709956706358e-05 1.121027675132779718e-10
7.880000000000000000e+02 1.831032933927689811e-05 1.115933259687729172e-10
7.890000000000000000e+02 1.826885000776923396e-05 1.110967651207772710e-10
7.900000000000000000e+02 1.822749850931987349e-05 1.105971027676178106e-10
7.910000000000000000e+02 1.818627428297725615e-05 1.101051831930988126e-10
7.920000000000000000e+02 1.814517675277515954e-05 1.096109336629069751e-10
7.930000000000000000e+02 1.810420535990275997e-05 1.091220407367643515e-10
7.940000000000000000e+02 1.806335953578997087e-05 1.086319227072696306e-10
7.950000000000000000e+02 1.802263873181053687e-05 1.081488998355695297e-10
7.960000000000000000e+02 1.798204238829093123e-05 1.076679801426117006e-10
7.970000000000000000e+02 1.794156995151530121e-05 1.071890867176961201e-10
7.980000000000000000e+02 1.790122087753931524e-05 1.067148313327326285e-10
7.990000000000000000e+02 1.786099461084944562e-05 1.062403234275421924e-10
8.000000000000000000e+02 1.782089061397585021e-05 1.057694174466661245e-10
8.010000000000000000e+02 1.778090835024470813e-05 1.052983860105882735e-10
8.020000000000000000e+02 1.774104727993292054e-05 1.048341423115495270e-10
8.030000000000000000e+02 1.770130686799786904e-05 1.043717503534935533e-10
8.040000000000000000e+02 1.766168658634848044e-05 1.039116546697194075e-10
8.050000000000000000e+02 1.762218590354236518e-05 1.034540231259484244e-10
8.060000000000000000e+02 1.758280429778519472e-05 1.029976116895259232e-10
8.070000000000000000e+02 1.754354124226864596e-05 1.025455980130374158e-10
8.080000000000000000e+02 1.750439622662736187e-05 1.020954956687525375e-10
8.090000000000000000e+02 1.746536872116677489e-05 1.016451829372044778e-10
8.100000000000000000e+02 1.742645823225197371e-05 1.012014412826722837e-10
8.110000000000000000e+02 1.738766423413373808e-05 1.007620349380289353e-10
8.120000000000000000e+02 1.734898621755731689e-05 1.003192352522219738e-10
8.130000000000000000e+02 1.731042368766755297e-05 9.988278959482954251e-11
8.140000000000000000e+02 1.727197613256026423e-05 9.944668255545962707e-11
8.150000000000000000e+02 1.723364306252617113e-05 9.901090280983738126e-11
8.160000000000000000e+02 1.719542397248219369e-05 9.858426602837867098e-11
8.170000000000000000e+02 1.715731837268652632e-05 9.815238044552644014e-11
8.180000000000000000e+02 1.711932577397101818e-05 9.772922124340332769e-11
8.190000000000000000e+02 1.708144568144675954e-05 9.730310468469838807e-11
8.200000000000000000e+02 1.704367761681913093e-05 9.688296970233878628e-11
8.210000000000000000e+02 1.700602109320126145e-05 9.646596788037698130e-11
8.220000000000000000e+02 1.696847562538450661e-05 9.604638226412554140e-11
8.230000000000000000e+02 1.693104073814710628e-05 9.563080216601350220e-11
8.240000000000000000e+02 1.689371596859068440e-05 9.522001609418851476e-11
8.250000000000000000e+02 1.685650082782652631e-05 9.481026497226707482e-11
8.260000000000000000e+02 1.681939485153294246e-05 9.440280390737853974e-11
8.270000000000000000e+02 1.678239757160771163e-05 9.399817391120279880e-11
8.280000000000000000e+02 1.674550852316369898e-05 9.359476149661815828e-11
8.290000000000000000e+02 1.670872724089212001e-05 9.319096894166989914e-11
8.300000000000000000e+02 1.667205327222254257e-05 9.279297963349363964e-11
8.310000000000000000e+02 1.663548615802823519e-05 9.239914966485685279e-11
8.320000000000000000e+02 1.659902543436520033e-05 9.200442896428740421e-11
8.330000000000000000e+02 1.656267065542982328e-05 9.161102099142226197e-11
8.340000000000000000e+02 1.652642136652315939e-05 9.121942934342541786e-11
8.350000000000000000e+02 1.649027712358397461e-05 9.082754748312993012e-11
8.360000000000000000e+02 1.645423748673546915e-05 9.044568438643096649e-11
8.370000000000000000e+02 1.641830200410065977e-05 9.005836965059189083e-11
8.380000000000000000e+02 1.638247024073924451e-05 8.968030151823569130e-11
8.390000000000000000e+02 1.634674175106853858e-05 8.929841621707624034e-11
8.400000000000000000e+02 1.631111610354751877e-05 8.891916281061895347e-11
8.410000000000000000e+02 1.627559287828117711e-05 8.855320698941682219e-11
8.420000000000000000e+02 1.624017161145807669e-05 8.817239044445202808e-11
8.430000000000000000e+02 1.620485190051246347e-05 8.780026572452470780e-11
8.440000000000000000e+02 1.616963331096132826e-05 8.742878299106138684e-11
8.450000000000000000e+02 1.613451541604749004e-05 8.705856613389074369e-11
8.460000000000000000e+02 1.609949780309200085e-05 8.669697476593186232e-11
8.470000000000000000e+02 1.606458003758515302e-05 8.632883985448814129e-11
8.480000000000000000e+02 1.602976171394332594e-05 8.596935385796200276e-11
8.490000000000000000e+02 1.599504241222682215e-05 8.560927233780546162e-11
8.500000000000000000e+02 1.596042171678746377e-05 8.525073386111969688e-11
8.510000000000000000e+02 1.592589921533593800e-05 8.489299574421238793e-11
8.520000000000000000e+02 1.589147450476546713e-05 8.453472682967699732e-11
8.530000000000000000e+02 1.585714717942332622e-05 8.418715258251552138e-11
8.540000000000000000e+02 1.582291682533898438e-05 8.383390870392304040e-11
8.550000000000000000e+02 1.578878304597197850e-05 8.348376367983689440e-11
8.560000000000000000e+02 1.575474544331745429e-05 8.313838228968250829e-11
8.570000000000000000e+02 1.572080361327921148e-05 8.279337326833058703e-11
8.580000000000000000e+02 1.568695715931534023e-05 8.244661281464615668e-11
8.590000000000000000e+02 1.565320569577322029e-05 8.210751323289855019e-11
8.600000000000000000e+02 1.561954882179561390e-05 8.176907928536536629e-11
8.610000000000000000e+02 1.558598614765793896e-05 8.143007468319752351e-11
8.620000000000000000e+02 1.555251728591589046e-05 8.109125149147190025e-11
8.630000000000000000e+02 1.551914185466918376e-05 8.075734614365615357e-11
8.640000000000000000e+02 1.548585946674674294e-05 8.042184929113461088e-11
8.650000000000000000e+02 1.545266974430403636e-05 8.009584906432110043e-11
8.660000000000000000e+02 1.541957230082358245e-05 7.976451776858795339e-11
8.670000000000000000e+02 1.538656675942329244e-05 7.943802882159900274e-11
8.680000000000000000e+02 1.535365274319366757e-05 7.910899463281495928e-11
8.690000000000000000e+02 1.532082988036376157e-05 7.878452779053191752e-11
8.700000000000000000e+02 1.528809779885520603e-05 7.846032656910751267e-11
8.710000000000000000e+02 1.525545613291834422e-05 7.814287239504835952e-11
8.720000000000000000e+02 1.522290450016128375e-05 7.782120964305861166e-11
8.730000000000000000e+02 1.519044254562151882e-05 7.750473662859747358e-11
8.740000000000000000e+02 1.515806989799273293e-05 7.718701067194189498e-11
8.750000000000000000e+02 1.512578619677707013e-05 7.686927738781435479e-11
8.760000000000000000e+02 1.509359109113783744e-05 7.656039158199235400e-11
8.770000000000000000e+02 1.506148420838271492e-05 7.624966968933222161e-11
8.780000000000000000e+02 1.502946519642778236e-05 7.594292378287904099e-11
8.790000000000000000e+02 1.499753369393030911e-05 7.563133963550683048e-11
8.800000000000000000e+02 1.496568934286668349e-05 7.531852869169241692e-11
8.810000000000000000e+02 1.493393181604441044e-05 7.501793986008920073e-11
8.820000000000000000e+02 1.490226074491274273e-05 7.471730167907254182e-11
8.830000000000000000e+02 1.487067577903378232e-05 7.441188887291616125e-11
8.840000000000000000e+02 1.483917658008704398e-05 7.411184788086444345e-11
8.850000000000000000e+02 1.480776279906503960e-05 7.381620514834708491e-11
8.860000000000000000e+02 1.477643408125084537e-05 7.350984854159747814e-11
8.870000000000000000e+02 1.474519011540542693e-05 7.321846573482560582e-11
8.880000000000000000e+02 1.471403053984066071e-05 7.292599901731477509e-11
8.890000000000000000e+02 1.468295501898708726e-05 7.263317480799003110e-11
8.900000000000000000e+02 1.465196321401995889e-05 7.233884413704317126e-11
8.910000000000000000e+02 1.462105479766351384e-05 7.204922636283584004e-11
8.920000000000000000e+02 1.459022943705823397e-05 7.176223926208536537e-11
8.930000000000000000e+02 1.455948679352325710e-05 7.147328839884892463e-11
8.940000000000000000e+02 1.452882654791953852e-05 7.119064415750387277e-11
8.950000000000000000e+02 1.449824836804047850e-05 7.090962506062225822e-11
8.960000000000000000e+02 1.446775192359606215e-05 7.062819235015282598e-11
8.970000000000000000e+02 1.443733687905690651e-05 7.033936855194155948e-11
8.980000000000000000e+02 1.440700294373886648e-05 7.006542518395164186e-11
8.990000000000000000e+02 1.437674976941272310e-05 6.978495026288556429e-11
9.000000000000000000e+02 1.434657704552527779e-05 6.950739619981938088e-11
9.010000000000000000e+02 1.431648445096733808e-05 6.923250994717022743e-11
9.020000000000000000e+02 1.428647167056451556e-05 6.895560289432722605e-11
9.030000000000000000e+02 1.425653838744889127e-05 6.867937307752925635e-11
9.040000000000000000e+02 1.422668429973639138e-05 6.841167965454531038e-11
9.050000000000000000e+02 1.419690908135984309e-05 6.814226705120773390e-11
9.060000000000000000e+02 1.416721242594898282e-05 6.787307599287472995e-11
9.070000000000000000e+02 1.413759402263181594e-05 6.760171844533147619e-11
9.080000000000000000e+02 1.410805356952499197e-05 6.733729793206855587e-11
9.090000000000000000e+02 1.407859075732087430e-05 6.707176503084610648e-11
9.100000000000000000e+02 1.404920528796771514e-05 6.681056308188715362e-11
9.110000000000000000e+02 1.401989684801163804e-05 6.654761097735218538e-11
9.120000000000000000e+02 1.399066514021707412e-05 6.628351800763710447e-11
9.130000000000000000e+02 1.396150986599775713e-05 6.602375335340581800e-11
9.140000000000000000e+02 1.393243072525307499e-05 6.576403771552108982e-11
9.150000000000000000e+02 1.390342742865846533e-05 6.550771713964564779e-11
9.160000000000000000e+02 1.387449967335580029e-05 6.525249152122824749e-11
9.170000000000000000e+02 1.384564716682157393e-05 6.500025107047946325e-11
9.180000000000000000e+02 1.381686961541151000e-05 6.474637614939383132e-11
9.190000000000000000e+02 1.378816672301752518e-05 6.448865152997029358e-11
9.200000000000000000e+02 1.375953821136277569e-05 6.423967935376140996e-11
9.210000000000000000e+02 1.373098378562609400e-05 6.399018070979422666e-11
9.220000000000000000e+02 1.370250316254750762e-05 6.374205940851141463e-11
9.230000000000000000e+02 1.367409605482805555e-05 6.349775572012105912e-11
9.240000000000000000e+02 1.364576216898960538e-05 6.324793327960876416e-11
9.250000000000000000e+02 1.361750123521243755e-05 6.300150312554820413e-11
9.260000000000000000e+02 1.358931296407184330e-05 6.275857200588319405e-11
9.270000000000000000e+02 1.356119708610092957e-05 6.251763484677041953e-11
9.280000000000000000e+02 1.353315331041132822e-05 6.227691079496721737e-11
9.290000000000000000e+02 1.350518136413914088e-05 6.203492752820949136e-11
9.300000000000000000e+02 1.347728097171796484e-05 6.179712863652042394e-11
9.310000000000000000e+02 1.344945185403756399e-05 6.155372822558292269e-11
9.320000000000000000e+02 1.342169374697421721e-05 6.131819133003980147e-11
9.330000000000000000e+02 1.339400637719623355e-05 6.108624894807235933e-11
9.340000000000000000e+02 1.336638946623991377e-05 6.085119746979118149e-11
9.350000000000000000e+02 1.333884274635921390e-05 6.061426205405951268e-11
9.360000000000000000e+02 1.331136595036880374e-05 6.038142585929051455e-11
9.370000000000000000e+02 1.328395881413046943e-05 6.015056919217443134e-11
9.380000000000000000e+02 1.325662107617187067e-05 5.992140778010579249e-11
9.390000000000000000e+02 1.322935246229928263e-05 5.969574667918919731e-11
9.400000000000000000e+02 1.320215271081864906e-05 5.946494185948835810e-11
9.410000000000000000e+02 1.317502156281236234e-05 5.923845258770654409e-11
9.420000000000000000e+02 1.314795875965457706e-05 5.901203803393429491e-11
9.430000000000000000e+02 1.312096403443807613e-05 5.878449615970283059e-11
9.440000000000000000e+02 1.309403713873763541e-05 5.856248130875485076e-11
9.450000000000000000e+02 1.306717781400457080e-05 5.834072669408386053e-11
9.460000000000000000e+02 1.304038579698973963e-05 5.812007247696371322e-11
9.470000000000000000e+02 1.301366083470578642e-05 5.789558199520428218e-11
9.480000000000000000e+02 1.298700268373098691e-05 5.767802535583399550e-11
9.490000000000000000e+02 1.296041108075218812e-05 5.745989106742399863e-11
9.500000000000000000e+02 1.293388577980414442e-05 5.724388096872701402e-11
9.510000000000000000e+02 1.290742653310883429e-05 5.702844907418125243e-11
9.520000000000000000e+02 1.288103308438004436e-05 5.681076793717654319e-11
9.530000000000000000e+02 1.285470519288067723e-05 5.659653701250988676e-11
9.540000000000000000e+02 1.282844260971538513e-05 5.638167382970848916e-11
9.550000000000000000e+02 1.280224509490834829e-05 5.617052767359354096e-11
9.560000000000000000e+02 1.277611239647291631e-05 5.595847388240038284e-11
9.570000000000000000e+02 1.275004427825399109e-05 5.574970896038422805e-11
9.580000000000000000e+02 1.272404049532960222e-05 5.554053372769374593e-11
9.590000000000000000e+02 1.269810080211453216e-05 5.532962599197333186e-11
9.600000000000000000e+02 1.267222497040193506e-05 5.512423527365140064e-11
9.610000000000000000e+02 1.264641275505029634e-05 5.491707777416366226e-11
9.620000000000000000e+02 1.262066392077620968e-05 5.471253966549127860e-11
9.630000000000000000e+02 1.259497823020883060e-05 5.450939766227236238e-11
9.640000000000000000e+02 1.256935544360771113e-05 5.430189066457646703e-11
9.650000000000000000e+02 1.254379533517990873e-05 5.409876213668951731e-11
9.660000000000000000e+02 1.251829767150991445e-05 5.389977342229457354e-11
9.670000000000000000e+02 1.249286221735768159e-05 5.369880806682658674e-11
9.680000000000000000e+02 1.246748874034025979e-05 5.349695589296210818e-11
9.690000000000000000e+02 1.244217701603500588e-05 5.330076480181133966e-11
9.700000000000000000e+02 1.241692680891015672e-05 5.310131501179427005e-11
9.710000000000000000e+02 1.239173789755199106e-05 5.290098048504887856e-11
9.720000000000000000e+02 1.236661005662498279e-05 5.270693362313671865e-11
9.730000000000000000e+02 1.234154305952639365e-05 5.251386803184488155e-11
9.740000000000000000e+02 1.231653667253707033e-05 5.231807204131300435e-11
9.750000000000000000e+02 1.229159068597463016e-05 5.212482756533631624e-11
9.760000000000000000e+02 1.226670486497161252e-05 5.192995278235912668e-11
9.770000000000000000e+02 1.224187899726758660e-05 5.173793793389336610e-11
9.780000000000000000e+02 1.221711286342985827e-05 5.154991289391119830e-11
9.790000000000000000e+02 1.219240623738171541e-05 5.135935876587893776e-11
9.800000000000000000e+02 1.216775890435739517e-05 5.117140844390632832e-11
9.810000000000000000e+02 1.214317065243442107e-05 5.098785282875439862e-11
9.820000000000000000e+02 1.211864124210881811e-05 5.079376425021209415e-11
9.830000000000000000e+02 1.209417048215488722e-05 5.060443963866845340e-11
9.840000000000000000e+02 1.206975815893063265e-05 5.042128614629604003e-11
9.850000000000000000e+02 1.204540404727616564e-05 5.023627314137968726e-11
9.860000000000000000e+02 1.202110793880884000e-05 5.005343495234626382e-11
9.870000000000000000e+02 1.199686962325241486e-05 4.987138746415098844e-11
9.880000000000000000e+02 1.197268887503088974e-05 4.968069877708814338e-11
9.890000000000000000e+02 1.194856551495115986e-05 4.950402399117592805e-11
9.900000000000000000e+02 1.192449931538330875e-05 4.932577091221191040e-11
9.910000000000000000e+02 1.190049007194193866e-05 4.914828655167014311e-11
9.920000000000000000e+02 1.187653756851325753e-05 4.896671917942185907e-11
9.930000000000000000e+02 1.185264161102939129e-05 4.878845683009558493e-11
9.940000000000000000e+02 1.182880198612590334e-05 4.860496222169885445e-11
9.950000000000000000e+02 1.180501850487569807e-05 4.843151601985340475e-11
9.960000000000000000e+02 1.178129095342850282e-05 4.825763880167421725e-11
9.970000000000000000e+02 1.175761913357886712e-05 4.808552478419159017e-11
9.980000000000000000e+02 1.173400283415837539e-05 4.791327018471847148e-11
9.990000000000000000e+02 1.171044185534419992e-05 4.773672779290194321e-11


==> plot_data/linear_combo_m5_extra1_functions.dat <==
x y1 y2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.002004008016031981e-03 6.332476465262273924e-02 1.822150216261544942e-03
2.004008016032063962e-03 8.957721959840660164e-02 4.301275164473386536e-03
3.006012024048095727e-03 1.097368123305560578e-01 7.069864826714039596e-03
4.008016032064127925e-03 1.267450417528469542e-01 1.003015623373595955e-02
5.010020040080160122e-03 1.417409674666760544e-01 1.313283244826243812e-02
6.012024048096191453e-03 1.553086200793434291e-01 1.634781245408051253e-02
7.014028056112223651e-03 1.677948545962610338e-01 1.965476034425736596e-02
8.016032064128255849e-03 1.794256112022679928e-01 2.303899443296777982e-02
9.018036072144287180e-03 1.903577907872717467e-01 2.648941678961097557e-02
1.002004008016032024e-02 2.007056048236299794e-01 2.999734788287064524e-02
1.102204408817635158e-02 2.105552535162864836e-01 3.355581867218077052e-02
1.202404809619238291e-02 2.199736903065812044e-01 3.715911502666685573e-02
1.302605210420841597e-02 2.290141475259687698e-01 4.080247093289177118e-02
1.402805611222444730e-02 2.377197759397948473e-01 4.448185419134406682e-02
1.503006012024048037e-02 2.461261299742652509e-01 4.819381212395359992e-02
1.603206412825651170e-02 2.542629168211042456e-01 5.193535762951789758e-02
1.703406813627254476e-02 2.621552595534206165e-01 5.570388319257824072e-02
1.803607214428857436e-02 2.698246297465412002e-01 5.949709476432762933e-02
1.903807615230460742e-02 2.772895495152369882e-01 6.331296008639231143e-02
2.004008016032064049e-02 2.845661290331048532e-01 6.714966771914004928e-02
2.104208416833667009e-02 2.916684843317088882e-01 7.100559414092710853e-02
2.204408817635270315e-02 2.986090664380386395e-01 7.487927702627616977e-02
2.304609218436873622e-02 3.053989238136447515e-01 7.876939331919263765e-02
2.404809619238476581e-02 3.120479139049044948e-01 8.267474107447359000e-02
2.505010020040079888e-02 3.185648753676049161e-01 8.659422429283009093e-02
2.605210420841683194e-02 3.249577695467084082e-01 9.052684015840511966e-02
2.705410821643286501e-02 3.312337976636143266e-01 9.447166822324404301e-02
2.805611222444889460e-02 3.373994986215864134e-01 9.842786118174989829e-02
2.905811623246492767e-02 3.434608312083597959e-01 1.023946369545425950e-01
3.006012024048096073e-02 3.494232436339201886e-01 1.063712718588472605e-01
3.106212424849699033e-02 3.552917327092581234e-01 1.103570946852037160e-01
3.206412825651302340e-02 3.610708944916540819e-01 1.143514815364777282e-01
3.306613226452905646e-02 3.667649678536395452e-01 1.183538513106316969e-01
3.406813627254508953e-02 3.723778721475767828e-01 1.223636617307213847e-01
3.507014028056112259e-02 3.779132399151253763e-01 1.263804058418142029e-01
3.607214428857714872e-02 3.833744454156238213e-01 1.304036089091028527e-01
3.707414829659318178e-02 3.887646296084709685e-01 1.344328256615513473e-01
3.807615230460921485e-02 3.940867221136552523e-01 1.384676378343041026e-01
3.907815631262524791e-02 3.993434605854160324e-01 1.425076519714660317e-01
4.008016032064128098e-02 4.045374078619146663e-01 1.465524974551503656e-01
4.108216432865731405e-02 4.096709671951334064e-01 1.506018247332462923e-01
4.208416833667334017e-02 4.147463958172372678e-01 1.546553037214131177e-01
4.308617234468937324e-02 4.197658170601765715e-01 1.587126223585677565e-01
4.408817635270540630e-02 4.247312312126975686e-01 1.627734852984593639e-01
4.509018036072143937e-02 4.296445252718538166e-01 1.668376127209855175e-01
4.609218436873747243e-02 4.345074817235209386e-01 1.709047392509662755e-01
4.709418837675350550e-02 4.393217864675017514e-01 1.749746129720491372e-01
4.809619238476953162e-02 4.440890359868923110e-01 1.790469945257459061e-01
4.909819639278556469e-02 4.488107438479398414e-01 1.831216562866826436e-01
5.010020040080159776e-02 4.534883466052352929e-01 1.871983816063694794e-01
5.110220440881763082e-02 4.581232091773923543e-01 1.912769641187901937e-01
5.210420841683366389e-02 4.627166297500955316e-01 1.953572071007338429e-01
5.310621242484969695e-02 4.672698442563162358e-01 1.994389228833700622e-01
5.410821643286573002e-02 4.717840304774148508e-01 2.035219323083817256e-01
5.511022044088175614e-02 4.762603118036010663e-01 2.076060642254375366e-01
5.611222444889778921e-02 4.806997606876977081e-01 2.116911550273412046e-01
5.711422845691382227e-02 4.851034018222254440e-01 2.157770482189264039e-01
5.811623246492985534e-02 4.894722150664159721e-01 2.198635940170260428e-01
5.911823647294588840e-02 4.938071381467896703e-01 2.239506489788071764e-01
6.012024048096192147e-02 4.981090691523386571e-01 2.280380756560203559e-01
6.112224448897794760e-02 5.023788688430834704e-01 2.321257422727758812e-01
6.212424849699398066e-02 5.066173627887795572e-01 2.362135224253545940e-01
6.312625250501001373e-02 5.108253433527958354e-01 2.403012948018106165e-01
6.412825651302604679e-02 5.150035715346427123e-01 2.443889429198985441e-01
6.513026052104207986e-02 5.191527786832619284e-01 2.484763548820847490e-01
6.613226452905811292e-02 5.232736680919842787e-01 2.525634231460264223e-01
6.713426853707414599e-02 5.273669164849882351e-01 2.566500443093562289e-01
6.813627254509017905e-02 5.314331754041435874e-01 2.607361189081491837e-01
6.913827655310621212e-02 5.354730725042764483e-01 2.648215512271807626e-01
7.014028056112224518e-02 5.394872127641352488e-01 2.689062491220478579e-01
7.114228456913826437e-02 5.434761796196680983e-01 2.729901238514373940e-01
7.214428857715429744e-02 5.474405360256109354e-01 2.770730899198086128e-01
7.314629258517033050e-02 5.513808254508538731e-01 2.811550649283731662e-01
7.414829659318636357e-02 5.552975728125617572e-01 2.852359694353431285e-01
7.515030060120239663e-02 5.591912853535897510e-01 2.893157268237803725e-01
7.615230460921842970e-02 5.630624534673461801e-01 2.933942631765302789e-01
7.715430861723446276e-02 5.669115514738947148e-01 2.974715071584566051e-01
7.815631262525049583e-02 5.707390383507736642e-01 3.015473899048336515e-01
7.915831663326652889e-02 5.745453584217175003e-01 3.056218449160001960e-01
8.016032064128256196e-02 5.783309420062072714e-01 3.096948079570597256e-01
8.116232464929859503e-02 5.820962060325352017e-01 3.137662169635639930e-01
8.216432865731462809e-02 5.858415546168600496e-01 3.178360119515544202e-01
8.316633266533066116e-02 5.895673796105259656e-01 3.219041349324138768e-01
8.416833667334668034e-02 5.932740611177476087e-01 3.259705298319968136e-01
8.517034068136271341e-02 5.969619679855961980e-01 3.300351424139651435e-01
8.617234468937874647e-02 6.006314582680767344e-01 3.340979202067196896e-01
8.717434869739477954e-02 6.042828796659511781e-01 3.381588124339086621e-01
8.817635270541081260e-02 6.079165699438361381e-01 3.422177699487523039e-01
8.917835671342684567e-02 6.115328573259972700e-01 3.462747451707161028e-01
9.018036072144287874e-02 6.151320608721499994e-01 3.503296920262051195e-01
9.118236472945891180e-02 6.187144908344905936e-01 3.543825658910975118e-01
9.218436873747494487e-02 6.222804489970887865e-01 3.584333235366674586e-01
9.318637274549097793e-02 6.258302289986941158e-01 3.624819230774486423e-01
9.418837675350701100e-02 6.293641166399374098e-01 3.665283239221499567e-01
9.519038076152304406e-02 6.328823901758382497e-01 3.705724867259855282e-01
9.619238476953906325e-02 6.363853205944682845e-01 3.746143733459701419e-01
9.719438877755509631e-02 6.398731718825614312e-01 3.786539467974180395e-01
9.819639278557112938e-02 6.433462012788138118e-01 3.826911712130819376e-01
9.919839679358716245e-02 6.468046595155572120e-01 3.867260118034225869e-01
1.002004008016031955e-01 6.502487910494592072e-01 3.907584348193088308e-01
1.012024048096192286e-01 6.536788342818449227e-01 3.947884075154829420e-01
1.022044088176352616e-01 6.570950217692120843e-01 3.988158981162247541e-01
1.032064128256512947e-01 6.604975804244617166e-01 4.028408757822514730e-01
1.042084168336673278e-01 6.638867317093435361e-01 4.068633105790010474e-01
1.052104208416833608e-01 6.672626918185796674e-01 4.108831734461845242e-01
1.062124248496993939e-01 6.706256718560998920e-01 4.149004361685568743e-01
1.072144288577154270e-01 6.739758780038012098e-01 4.189150713481722965e-01
1.082164328657314600e-01 6.773135116832113001e-01 4.229270523771790913e-01
1.092184368737474792e-01 6.806387697104216983e-01 4.269363534125445447e-01
1.102204408817635123e-01 6.839518444446255341e-01 4.309429493507686004e-01
1.112224448897795454e-01 6.872529239305826820e-01 4.349468158045327604e-01
1.122244488977955784e-01 6.905421920353107534e-01 4.389479290795871291e-01
1.132264529058116115e-01 6.938198285792879227e-01 4.429462661529062206e-01
1.142284569138276445e-01 6.970860094624311554e-01 4.469418046515798437e-01
1.152304609218436776e-01 7.003409067851046332e-01 4.509345228325774002e-01
1.162324649298597107e-01 7.035846889643951885e-01 4.549243995629478343e-01
1.172344689378757437e-01 7.068175208458775671e-01 4.589114143012863467e-01
1.182364729458917768e-01 7.100395638110833518e-01 4.628955470795518279e-01
1.192384769539078099e-01 7.132509758808733835e-01 4.668767784855666347e-01
1.202404809619238429e-01 7.164519118149015320e-01 4.708550896462418978e-01
1.212424849699398760e-01 7.196425232073510037e-01 4.748304622114960516e-01
1.222444889779558952e-01 7.228229585791101641e-01 4.788028783385430698e-01
1.232464929859719283e-01 7.259933634665514113e-01 4.827723206768672615e-01
1.242484969939879613e-01 7.291538805070612028e-01 4.867387723538412203e-01
1.252505010020039944e-01 7.323046495214691198e-01 4.907022169605570472e-01
1.262525050100200275e-01 7.354458075935093042e-01 4.946626385386141411e-01
1.272545090180360605e-01 7.385774891464457204e-01 4.986200215667865310e-01
1.282565130260520936e-01 7.416998260169834767e-01 5.025743509486139127e-01
1.292585170340681266e-01 7.448129475265818922e-01 5.065256120003706064e-01
1.302605210420841597e-01 7.479169805502823287e-01 5.104737904391594139e-01
1.312625250501001928e-01 7.510120495831530407e-01 5.144188723715991118e-01
1.322645290581162258e-01 7.540982768044538487e-01 5.183608442831264540e-01
1.332665330661322589e-01 7.571757821396136734e-01 5.222996930271414096e-01
1.342685370741482920e-01 7.602446833201121912e-01 5.262354058150267022e-01
1.352705410821643250e-01 7.633050959413519854e-01 5.301679702060606569e-01
1.362725450901803581e-01 7.663571335186021294e-01 5.340973740979705342e-01
1.372745490981963912e-01 7.694009075410921383e-01 5.380236057179065279e-01
1.382765531062124242e-01 7.724365275243301188e-01 5.419466536130237433e-01
1.392785571142284573e-01 7.754641010607158380e-01 5.458665066423165069e-01
1.402805611222444904e-01 7.784837338685162145e-01 5.497831539679431945e-01
1.412825651302604957e-01 7.814955298392680660e-01 5.536965850473460904e-01
1.422845691382765287e-01 7.844995910836694009e-01 5.576067896251281075e-01
1.432865731462925618e-01 7.874960179760162049e-01 5.615137577258479951e-01
1.442885771543085949e-01 7.904849091972439012e-01 5.654174796462230201e-01
1.452905811623246279e-01 7.934663617766237742e-01 5.693179459484583038e-01
1.462925851703406610e-01 7.964404711321662056e-01 5.732151474528778268e-01
1.472945891783566941e-01 7.994073311097816825e-01 5.771090752317096229e-01
1.482965931863727271e-01 8.023670340212420982e-01 5.809997206021992877e-01
1.492985971943887602e-01 8.053196706809907512e-01 5.848870751205120788e-01
1.503006012024047933e-01 8.082653304418409013e-01 5.887711305757591385e-01
1.513026052104208263e-01 8.112041012296050679e-01 5.926518789837404988e-01
1.523046092184368594e-01 8.141360695766943767e-01 5.965293125815044339e-01
1.533066132264528925e-01 8.170613206547232554e-01 6.004034238218104447e-01
1.543086172344689255e-01 8.199799383061574520e-01 6.042742053673832991e-01
1.553106212424849586e-01 8.228920050750390125e-01 6.081416500861361873e-01
1.563126252505009917e-01 8.257976022368194169e-01 6.120057510457760364e-01
1.573146292585170247e-01 8.286968098273355121e-01 6.158665015090508676e-01
1.583166332665330578e-01 8.315897066709542207e-01 6.197238949286856258e-01
1.593186372745490909e-01 8.344763704079194433e-01 6.235779249431357973e-01
1.603206412825651239e-01 8.373568775209248027e-01 6.274285853717168626e-01
1.613226452905811570e-01 8.402313033609418724e-01 6.312758702105091269e-01
1.623246492985971901e-01 8.430997221723273150e-01 6.351197736277370831e-01
1.633266533066132231e-01 8.459622071172343549e-01 6.389602899601566355e-01
1.643286573146292562e-01 8.488188302993525669e-01 6.427974137083992678e-01
1.653306613226452892e-01 8.516696627869972946e-01 6.466311395336267198e-01
1.663326653306613223e-01 8.545147746355715723e-01 6.504614622533879675e-01
1.673346693386773276e-01 8.573542349094201986e-01 6.542883768380421960e-01
1.683366733466933607e-01 8.601881117030980572e-01 6.581118784071704475e-01
1.693386773547093938e-01 8.630164721620690038e-01 6.619319622261484737e-01
1.703406813627254268e-01 8.658393825028560808e-01 6.657486237026823961e-01
1.713426853707414599e-01 8.686569080326604908e-01 6.695618583833462534e-01
1.723446893787574929e-01 8.714691131684659808e-01 6.733716619507248424e-01
1.733466933867735260e-01 8.742760614556450705e-01 6.771780302200473001e-01
1.743486973947895591e-01 8.770778155860832204e-01 6.809809591361873915e-01
1.753507014028055921e-01 8.798744374158367076e-01 6.847804447708044639e-01
1.763527054108216252e-01 8.826659879823377519e-01 6.885764833192820067e-01
1.773547094188376583e-01 8.854525275211624358e-01 6.923690710981246221e-01
1.783567134268536913e-01 8.882341154823731877e-01 6.961582045421256248e-01
1.793587174348697244e-01 8.910108105464524808e-01 6.999438802017663441e-01
1.803607214428857575e-01 8.937826706398346310e-01 7.037260947405374889e-01
1.813627254509017905e-01 8.965497529500549012e-01 7.075048449325954669e-01
1.823647294589178236e-01 8.993121139405211295e-01 7.112801276601742329e-01
1.833667334669338567e-01 9.020698093649243132e-01 7.150519399111806562e-01
1.843687374749498897e-01 9.048228942812961417e-01 7.188202787771336144e-01
1.853707414829659228e-01 9.075714230657250248e-01 7.225851414504562698e-01
1.863727454909819559e-01 9.103154494257403861e-01 7.263465252227711000e-01
1.873747494989979889e-01 9.130550264133763250e-01 7.301044274822877655e-01
1.883767535070140220e-01 9.157902064379213058e-01 7.338588457121458797e-01
1.893787575150300551e-01 9.185210412783676448e-01 7.376097774880859825e-01
1.903807615230460881e-01 9.212475820955643435e-01 7.413572204764766749e-01
1.913827655310621212e-01 9.239698794440855956e-01 7.451011724326309649e-01
1.923847695390781265e-01 9.266879832838219588e-01 7.488416311985395257e-01
1.933867735470941596e-01 9.294019429913025210e-01 7.525785947014721478e-01
1.943887775551101926e-01 9.321118073707539420e-01 7.563120609518548809e-01
1.953907815631262257e-01 9.348176246649071430e-01 7.600420280415278729e-01
1.963927855711422588e-01 9.375194425655568597e-01 7.637684941423596996e-01
1.973947895791582918e-01 9.402173082238793889e-01 7.674914575042069975e-01
1.983967935871743249e-01 9.429112682605192974e-01 7.712109164535673189e-01
1.993987975951903580e-01 9.456013687754483144e-01 7.749268693919242335e-01
2.004008016032063910e-01 9.482876553576040646e-01 7.786393147940866566e-01
2.014028056112224241e-01 9.509701730943135312e-01 7.823482512068778982e-01
2.024048096192384572e-01 9.536489665805101268e-01 7.860536772475796852e-01
2.034068136272544902e-01 9.563240799277457072e-01 7.897555916025121858e-01
2.044088176352705233e-01 9.589955567730071850e-01 7.934539930256324647e-01
2.054108216432865563e-01 9.616634402873396326e-01 7.971488803372823728e-01
2.064128256513025894e-01 9.643277731842845313e-01 8.008402524225901598e-01
2.074148296593186225e-01 9.669885977281349465e-01 8.045281082306797726e-01
2.084168336673346555e-01 9.696459557420145092e-01 8.082124467727983541e-01
2.094188376753506886e-01 9.722998886157844245e-01 8.118932671214840191e-01
2.104208416833667217e-01 9.749504373137813928e-01 8.155705684093667029e-01
2.114228456913827547e-01 9.775976423823955486e-01 8.192443498278769720e-01
2.124248496993987878e-01 9.802415439574866385e-01 8.229146106259783711e-01
2.134268537074148209e-01 9.828821817716466569e-01 8.265813501094383398e-01
2.144288577154308539e-01 9.855195951613120453e-01 8.302445676394017982e-01
2.154308617234468870e-01 9.881538230737287876e-01 8.339042626314844275e-01
2.164328657314629201e-01 9.907849040737746193e-01 8.375604345545429874e-01
2.174348697394789531e-01 9.934128763506417936e-01 8.412130829300269452e-01
2.184368737474949584e-01 9.960377777243848429e-01 8.448622073307611169e-01
2.194388777555109915e-01 9.986596456523351151e-01 8.485078073798334453e-01
2.204408817635270246e-01 1.001278517235386412e+00 8.521498827501402529e-01
2.214428857715430576e-01 1.003894429224156504e+00 8.557884331627536589e-01
2.224448897795590907e-01 1.006507418025024414e+00 8.594234583867501609e-01
2.234468937875751238e-01 1.009117519706047794e+00 8.630549582380239171e-01
2.244488977955911568e-01 1.011724770002767393e+00 8.666829325782198223e-01
2.254509018036071899e-01 1.014329204323893618e+00 8.703073813143229476e-01
2.264529058116232230e-01 1.016930857756884521e+00 8.739283043976227017e-01
2.274549098196392560e-01 1.019529765073415861e+00 8.775457018227308392e-01
2.284569138276552891e-01 1.022125960734745931e+00 8.811595736272608281e-01
2.294589178356713222e-01 1.024719478896976010e+00 8.847699198907195139e-01
2.304609218436873552e-01 1.027310353416212241e+00 8.883767407339255850e-01
2.314629258517033883e-01 1.029898617853628906e+00 8.919800363183174596e-01
2.324649298597194214e-01 1.032484305480436682e+00 8.955798068449463134e-01
2.334669338677354544e-01 1.035067449282756957e+00 8.991760525542461524e-01
2.344689378757514875e-01 1.037648081966405345e+00 9.027687737251179900e-01
2.354709418837675206e-01 1.040226235961587253e+00 9.063579706741166087e-01
2.364729458917835536e-01 1.042801943427505762e+00 9.099436437553695134e-01
2.374749498997995867e-01 1.045375236256885776e+00 9.135257933592434432e-01
2.384769539078156197e-01 1.047946146080414476e+00 9.171044199122645457e-01
2.394789579158316528e-01 1.050514704271101607e+00 9.206795238762243150e-01
2.404809619238476859e-01 1.053080941948561611e+00 9.242511057479499970e-01
2.414829659318637189e-01 1.055644889983218260e+00 9.278191660581885936e-01
2.424849699398797520e-01 1.058206579000433356e+00 9.313837053717185510e-01
2.434869739478957851e-01 1.060766039384563264e+00 9.349447242862160001e-01
2.444889779559117904e-01 1.063323301282943500e+00 9.385022234321761525e-01
2.454909819639278235e-01 1.065878394609802271e+00 9.420562034722099742e-01
2.464929859719438565e-01 1.068431349050106949e+00 9.456066651003836032e-01
2.474949899799598896e-01 1.070982194063342829e+00 9.491536090421244243e-01
2.484969939879759226e-01 1.073530958887225939e+00 9.526970360533987270e-01
2.494989979959919557e-01 1.076077672541353891e+00 9.562369469203964023e-01
2.505010020040079888e-01 1.078622363830791686e+00 9.597733424591521345e-01
2.515030060120240218e-01 1.081165061349599776e+00 9.633062235149174590e-01
2.525050100200400549e-01 1.083705793484298407e+00 9.668355909619927857e-01
2.535070140280560880e-01 1.086244588417277335e+00 9.703614457028941764e-01
2.545090180360721210e-01 1.088781474130146698e+00 9.738837886684337253e-01
2.555110220440881541e-01 1.091316478407032164e+00 9.774026208170041308e-01
2.565130260521041872e-01 1.093849628837816557e+00 9.809179431342889277e-01
2.575150300601202202e-01 1.096380952821326193e+00 9.844297566328594762e-01
2.585170340681362533e-01 1.098910477568467714e+00 9.879380623519093962e-01
2.595190380761522864e-01 1.101438230105312499e+00 9.914428613567745074e-01
2.605210420841683194e-01 1.103964237276131133e+00 9.949441547385013962e-01
2.615230460921843525e-01 1.106488525746378571e+00 9.984419436138405324e-01
2.625250501002003856e-01 1.109011122005634453e+00 1.001936229124589683e+00
2.635270541082164186e-01 1.111532052370492574e+00 1.005427012437470902e+00
2.645290581162324517e-01 1.114051342987408155e+00 1.008914294743557205e+00
2.655310621242484848e-01 1.116569019835498722e+00 1.012398077258314100e+00
2.665330661322645178e-01 1.119085108729302558e+00 1.015878361221220105e+00
2.675350701402805509e-01 1.121599635321491650e+00 1.019355147895187441e+00
2.685370741482965840e-01 1.124112625105547547e+00 1.022828438566540932e+00
2.695390781563126170e-01 1.126624103418390810e+00 1.026298234544825494e+00
2.705410821643286501e-01 1.129134095442975383e+00 1.029764537162256799e+00
2.715430861723446831e-01 1.131642626210840108e+00 1.033227347773770788e+00
2.725450901803607162e-01 1.134149720604623601e+00 1.036686667756513636e+00
2.735470941883767493e-01 1.136655403360541605e+00 1.040142498509657010e+00
2.745490981963927823e-01 1.139159699070826814e+00 1.043594841454549949e+00
2.755511022044088154e-01 1.141662632186133841e+00 1.047043698033673476e+00
2.765531062124248485e-01 1.144164227017907987e+00 1.050489069711137091e+00
2.775551102204408815e-01 1.146664507740718708e+00 1.053930957972433191e+00
2.785571142284569146e-01 1.149163498394562666e+00 1.057369364323641037e+00
2.795591182364729477e-01 1.151661222887130354e+00 1.060804290291891272e+00
2.805611222444889807e-01 1.154157704996041645e+00 1.064235737424782835e+00
2.815631262525050138e-01 1.156652968371049806e+00 1.067663707290217312e+00
2.825651302605209914e-01 1.159147036536213982e+00 1.071088201476510182e+00
2.835671342685370244e-01 1.161639932892042815e+00 1.074509221591848807e+00
2.845691382765530575e-01 1.164131680717606088e+00 1.077926769264255125e+00
2.855711422845690906e-01 1.166622303172618391e+00 1.081340846141562784e+00
2.865731462925851236e-01 1.169111823299495700e+00 1.084751453891154682e+00
2.875751503006011567e-01 1.171600264025380866e+00 1.088158594199547968e+00
2.885771543086171897e-01 1.174087648164144460e+00 1.091562268772659827e+00
2.895791583166332228e-01 1.176573998418358080e+00 1.094962479335706451e+00
2.905811623246492559e-01 1.179059337381241690e+00 1.098359227632389246e+00
2.915831663326652889e-01 1.181543687538583187e+00 1.101752515425673762e+00
2.925851703406813220e-01 1.184027071270636888e+00 1.105142344496903295e+00
2.935871743486973551e-01 1.186509510853993143e+00 1.108528716646233869e+00
2.945891783567133881e-01 1.188991028463427524e+00 1.111911633692142853e+00
2.955911823647294212e-01 1.191471646173723142e+00 1.115291097471375004e+00
2.965931863727454543e-01 1.193951385961471878e+00 1.118667109839169838e+00
2.975951903807614873e-01 1.196430269706853622e+00 1.122039672668703858e+00
2.985971943887775204e-01 1.198908319195389760e+00 1.125408787851253978e+00
2.995991983967935535e-01 1.201385556119679343e+00 1.128774457296029432e+00
3.006012024048095865e-01 1.203862002081111271e+00 1.132136682930167337e+00
3.016032064128256196e-01 1.206337678591556273e+00 1.135495466698583922e+00
3.026052104208416527e-01 1.208812607075038237e+00 1.138850810563874827e+00
3.036072144288576857e-01 1.211286808869386888e+00 1.142202716506210081e+00
3.046092184368737188e-01 1.213760305227867820e+00 1.145551186523419585e+00
3.056112224448897519e-01 1.216233117320797863e+00 1.148896222630776842e+00
3.066132264529057849e-01 1.218705266237137153e+00 1.152237826861040260e+00
3.076152304609218180e-01 1.221176772986065862e+00 1.155576001264364105e+00
3.086172344689378511e-01 1.223647658498541180e+00 1.158910747908139971e+00
3.096192384769538841e-01 1.226117943628837637e+00 1.162242068877231249e+00
3.106212424849699172e-01 1.228587649156069883e+00 1.165569966273499292e+00
3.116232464929859503e-01 1.231056795785699043e+00 1.168894442216317220e+00
3.126252505010019833e-01 1.233525404151019966e+00 1.172215498841880477e+00
3.136272545090180164e-01 1.235993494814637161e+00 1.175533138303798575e+00
3.146292585170340494e-01 1.238461088269918964e+00 1.178847362772670770e+00
3.156312625250500825e-01 1.240928204942440827e+00 1.182158174436287901e+00
3.166332665330661156e-01 1.243394865191411736e+00 1.185465575499370594e+00
3.176352705410821486e-01 1.245861089311084635e+00 1.188769568183806635e+00
3.186372745490981817e-01 1.248326897532153534e+00 1.192070154728479769e+00
3.196392785571142148e-01 1.250792310023136622e+00 1.195367337389371620e+00
3.206412825651302478e-01 1.253257346891743840e+00 1.198661118439350082e+00
3.216432865731462809e-01 1.255722028186232020e+00 1.201951500168518372e+00
3.226452905811623140e-01 1.258186373896747146e+00 1.205238484883965455e+00
3.236472945891783470e-01 1.260650403956650845e+00 1.208522074909618604e+00
3.246492985971943801e-01 1.263114138243837559e+00 1.211802272586651075e+00
3.256513026052104132e-01 1.265577596582035724e+00 1.215079080273464118e+00
3.266533066132264462e-01 1.268040798742100073e+00 1.218352500345158296e+00
3.276553106212424793e-01 1.270503764443288830e+00 1.221622535194170744e+00
3.286573146292585124e-01 1.272966513354531370e+00 1.224889187230087106e+00
3.296593186372745454e-01 1.275429065095682102e+00 1.228152458879611109e+00
3.306613226452905785e-01 1.277891439238765692e+00 1.231412352586631398e+00
3.316633266533066116e-01 1.280353655309209637e+00 1.234668870812248409e+00
3.326653306613226446e-01 1.282815732787066398e+00 1.237922016034908257e+00
3.336673346693386222e-01 1.285277691108224651e+00 1.241171790750288162e+00
3.346693386773546552e-01 1.287739549665610994e+00 1.244418197471370169e+00
3.356713426853706883e-01 1.290201327810381660e+00 1.247661238728692279e+00
3.366733466933867214e-01 1.292663044853102239e+00 1.250900917070179474e+00
3.376753507014027544e-01 1.295124720064921853e+00 1.254137235061146827e+00
3.386773547094187875e-01 1.297586372678733113e+00 1.257370195284670089e+00
3.396793587174348206e-01 1.300048021890326977e+00 1.260599800341269283e+00
3.406813627254508536e-01 1.302509686859536497e+00 1.263826052849302606e+00
3.416833667334668867e-01 1.304971386711372361e+00 1.267048955444944669e+00
3.426853707414829198e-01 1.307433140537149097e+00 1.270268510781949356e+00
3.436873747494989528e-01 1.309894967395604626e+00 1.273484721532133879e+00
3.446893787575149859e-01 1.312356886314010707e+00 1.276697590385389214e+00
3.456913827655310190e-01 1.314818916289274053e+00 1.279907120049492031e+00
3.466933867735470520e-01 1.317281076289032793e+00 1.283113313250491938e+00
3.476953907815630851e-01 1.319743385252741597e+00 1.286316172732654861e+00
3.486973947895791182e-01 1.322205862092753925e+00 1.289515701258533875e+00
3.496993987975951512e-01 1.324668525695392729e+00 1.292711901609059355e+00
3.507014028056111843e-01 1.327131394922016039e+00 1.295904776583856055e+00
3.517034068136272174e-01 1.329594488610076120e+00 1.299094329000944237e+00
3.527054108216432504e-01 1.332057825574172849e+00 1.302280561697299444e+00
3.537074148296592835e-01 1.334521424607096440e+00 1.305463477528547189e+00
3.547094188376753165e-01 1.336985304480869274e+00 1.308643079369243178e+00
3.557114228456913496e-01 1.339449483947777519e+00 1.311819370113124883e+00
3.567134268537073827e-01 1.341913981741399420e+00 1.314992352672985421e+00
3.577154308617234157e-01 1.344378816577626257e+00 1.318162029980856298e+00
3.587174348697394488e-01 1.346844007155677314e+00 1.321328404988398431e+00
3.597194388777554819e-01 1.349309572159111292e+00 1.324491480666575072e+00
3.607214428857715149e-01 1.351775530256831281e+00 1.327651260006002865e+00
3.617234468937875480e-01 1.354241900104083296e+00 1.330807746017268256e+00
3.627254509018035811e-01 1.356708700343453033e+00 1.333960941730740313e+00
3.637274549098196141e-01 1.359175949605853750e+00 1.337110850196846945e+00
3.647294589178356472e-01 1.361643666511513251e+00 1.340257474486216349e+00
3.657314629258516803e-01 1.364111869670954214e+00 1.343400817689869298e+00
3.667334669338677133e-01 1.366580577685970077e+00 1.346540882919291526e+00
3.677354709418837464e-01 1.369049809150597152e+00 1.349677673306514114e+00
3.687374749498997795e-01 1.371519582652083180e+00 1.352811192004541141e+00
3.697394789579158125e-01 1.373989916771851227e+00 1.355941442187174939e+00
3.707414829659318456e-01 1.376460830086459808e+00 1.359068427049403338e+00
3.717434869739478787e-01 1.378932341168559894e+00 1.362192149807364805e+00
3.727454909819639117e-01 1.381404468587846601e+00 1.365312613698653310e+00
3.737474949899799448e-01 1.383877230912010425e+00 1.368429821982736216e+00
3.747494989979959779e-01 1.386350646707683598e+00 1.371543777940405384e+00
3.757515030060120109e-01 1.388824734541381778e+00 1.374654484874710203e+00
3.767535070140280440e-01 1.391299512980445741e+00 1.377761946110616531e+00
3.777555110220440771e-01 1.393775000593978852e+00 1.380866164995713463e+00
3.787575150300601101e-01 1.396251215953780767e+00 1.383967144899672874e+00
3.797595190380761432e-01 1.398728177635280012e+00 1.387064889215181784e+00
3.807615230460921762e-01 1.401205904218464138e+00 1.390159401357583535e+00
3.817635270541082093e-01 1.403684414288806526e+00 1.393250684765328096e+00
3.827655310621242424e-01 1.406163726438191208e+00 1.396338742900206542e+00
3.837675350701402754e-01 1.408643859265836795e+00 1.399423579247315530e+00
3.847695390781562530e-01 1.411124831379216182e+00 1.402505197315562224e+00
3.857715430861722861e-01 1.413606661394977593e+00 1.405583600637708708e+00
3.867735470941883191e-01 1.416089367939859844e+00 1.408658792770449919e+00
3.877755511022043522e-01 1.418572969651610283e+00 1.411730777294938122e+00
3.887775551102203853e-01 1.421057485179898272e+00 1.414799557816786679e+00
3.897795591182364183e-01 1.423542933187227799e+00 1.417865137966292544e+00
3.907815631262524514e-01 1.426029332349850076e+00 1.420927521398750892e+00
3.917835671342684845e-01 1.428516701358675256e+00 1.423986711794587912e+00
3.927855711422845175e-01 1.431005058920179707e+00 1.427042712859715623e+00
3.937875751503005506e-01 1.433494423757316838e+00 1.430095528325701526e+00
3.947895791583165837e-01 1.435984814610425042e+00 1.433145161949851421e+00
3.957915831663326167e-01 1.438476250238134302e+00 1.436191617515816477e+00
3.967935871743486498e-01 1.440968749418273465e+00 1.439234898833428034e+00
3.977955911823646828e-01 1.443462330948778405e+00 1.442275009739216296e+00
3.987975951903807159e-01 1.445957013648595080e+00 1.445311954096610840e+00
3.997995991983967490e-01 1.448452816358588802e+00 1.448345735796141565e+00
4.008016032064127820e-01 1.450949757942449070e+00 1.451376358755633644e+00
4.018036072144288151e-01 1.453447857287593958e+00 1.454403826920790177e+00
4.028056112224448482e-01 1.455947133306079611e+00 1.457428144264981462e+00
4.038076152304608812e-01 1.458447604935503961e+00 1.460449314789822761e+00
4.048096192384769143e-01 1.460949291139915118e+00 1.463467342525572201e+00
4.058116232464929474e-01 1.463452210910718199e+00 1.466482231530891411e+00
4.068136272545089804e-01 1.465956383267583263e+00 1.469493985893819854e+00
4.078156312625250135e-01 1.468461827259354591e+00 1.472502609731445533e+00
4.088176352705410466e-01 1.470968561964959509e+00 1.475508107190575791e+00
4.098196392785570796e-01 1.473476606494318997e+00 1.478510482447814578e+00
4.108216432865731127e-01 1.475985979989259622e+00 1.481509739710026974e+00
4.118236472945891458e-01 1.478496701624426368e+00 1.484505883214439548e+00
4.128256513026051788e-01 1.481008790608195458e+00 1.487498917229341799e+00
4.138276553106212119e-01 1.483522266183590732e+00 1.490488846053751759e+00
4.148296593186372450e-01 1.486037147629200250e+00 1.493475674018339694e+00
4.158316633266532780e-01 1.488553454260094888e+00 1.496459405485485172e+00
4.168336673346693111e-01 1.491071205428748048e+00 1.499440044849483789e+00
4.178356713426853442e-01 1.493590420525957807e+00 1.502417596537151123e+00
4.188376753507013772e-01 1.496111118981770849e+00 1.505392065007896463e+00
4.198396793587174103e-01 1.498633320266408386e+00 1.508363454754219291e+00
4.208416833667334433e-01 1.501157043891194753e+00 1.511331770302015931e+00
4.218436873747494764e-01 1.503682309409486217e+00 1.514297016210802926e+00
4.228456913827655095e-01 1.506209136417605565e+00 1.517259197074370070e+00
4.238476953907815425e-01 1.508737544555776244e+00 1.520218317520540374e+00
4.248496993987975756e-01 1.511267553509060280e+00 1.523174382212343136e+00
4.258517034068136087e-01 1.513799183008299076e+00 1.526127395847696189e+00
4.268537074148296417e-01 1.516332452831055999e+00 1.529077363159930147e+00
4.278557114228456748e-01 1.518867382802563837e+00 1.532024288918473642e+00
4.288577154308617079e-01 1.521403992796672711e+00 1.534968177928757838e+00
4.298597194388777409e-01 1.523942302736803089e+00 1.537909035033150351e+00
4.308617234468937740e-01 1.526482332596902136e+00 1.540846865110567787e+00
4.318637274549098071e-01 1.529024102402401164e+00 1.543781673077728067e+00
4.328657314629258401e-01 1.531567632231179532e+00 1.546713463888798934e+00
4.338677354709418732e-01 1.534112942214530539e+00 1.549642242536440673e+00
4.348697394789579063e-01 1.536660052538130206e+00 1.552568014051605605e+00
4.358717434869739393e-01 1.539208983443012491e+00 1.555490783504401175e+00
4.368737474949899169e-01 1.541759755226545625e+00 1.558410556004306891e+00
4.378757515030059499e-01 1.544312388243414436e+00 1.561327336700588875e+00
4.388777555110219830e-01 1.546866902906605779e+00 1.564241130782707545e+00
4.398797595190380161e-01 1.549423319688398859e+00 1.567151943480852072e+00
4.408817635270540491e-01 1.551981659121359325e+00 1.570059780066294763e+00
4.418837675350700822e-01 1.554541941799339355e+00 1.572964645851805621e+00
4.428857715430861153e-01 1.557104188378479304e+00 1.575866546192281836e+00
4.438877755511021483e-01 1.559668419578218668e+00 1.578765486484867919e+00
4.448897795591181814e-01 1.562234656182307280e+00 1.581661472169605842e+00
4.458917835671342145e-01 1.564802919039823603e+00 1.584554508730071420e+00
4.468937875751502475e-01 1.567373229066199691e+00 1.587444601693406288e+00
4.478957915831662806e-01 1.569945607244248809e+00 1.590331756631283788e+00
4.488977955911823137e-01 1.572520074625199049e+00 1.593215979159704920e+00
4.498997995991983467e-01 1.575096652329732949e+00 1.596097274940469601e+00
4.509018036072143798e-01 1.577675361549033095e+00 1.598975649680732136e+00
4.519038076152304129e-01 1.580256223545832395e+00 1.601851109133937801e+00
4.529058116232464459e-01 1.582839259655470343e+00 1.604723659100353306e+00
4.539078156312624790e-01 1.585424491286955950e+00 1.607593305427351460e+00
4.549098196392785121e-01 1.588011939924037108e+00 1.610460054010257380e+00
4.559118236472945451e-01 1.590601627126273954e+00 1.613323910792186622e+00
4.569138276553105782e-01 1.593193574530121559e+00 1.616184881765661885e+00
4.579158316633266113e-01 1.595787803850016395e+00 1.619042972972129180e+00
4.589178356713426443e-01 1.598384336879472345e+00 1.621898190502867987e+00
4.599198396793586774e-01 1.600983195492180045e+00 1.624750540499876106e+00
4.609218436873747105e-01 1.603584401643115775e+00 1.627600029155662043e+00
4.619238476953907435e-01 1.606187977369656572e+00 1.630446662714617689e+00
4.629258517034067766e-01 1.608793944792701769e+00 1.633290447473112250e+00
4.639278557114228096e-01 1.611402326117803874e+00 1.636131389779946543e+00
4.649298597194388427e-01 1.614013143636302994e+00 1.638969496037375295e+00
4.659318637274548758e-01 1.616626419726473474e+00 1.641804772701478399e+00
4.669338677354709088e-01 1.619242176854675419e+00 1.644637226282591458e+00
4.679358717434869419e-01 1.621860437576514435e+00 1.647466863346136901e+00
4.689378757515029750e-01 1.624481224538009361e+00 1.650293690513043865e+00
4.699398797595190080e-01 1.627104560476769102e+00 1.653117714460424770e+00
4.709418837675350411e-01 1.629730468223176354e+00 1.655938941922613150e+00
4.719438877755510742e-01 1.632358970701581757e+00 1.658757379690947609e+00
4.729458917835671072e-01 1.634990090931502715e+00 1.661573034615011712e+00
4.739478957915831403e-01 1.637623852028836202e+00 1.664385913603346978e+00
4.749498997995991734e-01 1.640260277207076456e+00 1.667196023623615408e+00
4.759519038076152064e-01 1.642899389778543329e+00 1.670003371703600248e+00
4.769539078156312395e-01 1.645541213155619076e+00 1.672807964931969371e+00
4.779559118236472726e-01 1.648185770851995136e+00 1.675609810458627003e+00
4.789579158316633056e-01 1.650833086483929124e+00 1.678408915495720022e+00
4.799599198396793387e-01 1.653483183771508935e+00 1.681205287317937946e+00
4.809619238476953718e-01 1.656136086539929275e+00 1.683998933263721520e+00
4.819639278557114048e-01 1.658791818720777078e+00 1.686789860735423696e+00
4.829659318637274379e-01 1.661450404353327137e+00 1.689578077200678763e+00
4.839679358717434710e-01 1.664111867585847726e+00 1.692363590192266898e+00
4.849699398797595040e-01 1.666776232676918212e+00 1.695146407309812808e+00
4.859719438877755371e-01 1.669443523996753997e+00 1.697926536219728888e+00
4.869739478957915702e-01 1.672113766028547222e+00 1.700703984656628309e+00
4.879759519038075477e-01 1.674786983369813465e+00 1.703478760423301264e+00
4.889779559118235808e-01 1.677463200733753101e+00 1.706250871392231749e+00
4.899799599198396138e-01 1.680142442950622428e+00 1.709020325506115823e+00
4.909819639278556469e-01 1.682824734969116776e+00 1.711787130778430033e+00
4.919839679358716800e-01 1.685510101857765397e+00 1.714551295294704181e+00
4.929859719438877130e-01 1.688198568806337452e+00 1.717312827212883253e+00
4.939879759519037461e-01 1.690890161127261759e+00 1.720071734764244686e+00
4.949899799599197792e-01 1.693584904257057655e+00 1.722828026254517253e+00
4.959919839679358122e-01 1.696282823757777392e+00 1.725581710064304275e+00
4.969939879759518453e-01 1.698983945318464084e+00 1.728332794650205173e+00
4.979959919839678784e-01 1.701688294756619868e+00 1.731081288545782026e+00
4.989979959919839114e-01 1.704395898019687605e+00 1.733827200361930609e+00
5.000000000000000000e-01 1.707106781186547462e+00 1.736570538788559270e+00


==> plot_data/linear_combo_m5_extra1_gamma.dat <==
s gamma1 gamma2
0.000000000000000000e+00 2.563503610277819700e-01 3.360686724290787852e-01
1.515151515151515194e-02 2.583889654978557826e-01 3.379204267666728878e-01
3.030303030303030387e-02 2.604452599940009216e-01 3.397733624100630068e-01
4.545454545454545581e-02 2.625196808495283141e-01 3.416273903435841364e-01
6.060606060606060774e-02 2.646126885202181311e-01 3.434824216984226353e-01
7.575757575757575968e-02 2.667247691231273143e-01 3.453383677831362020e-01
9.090909090909091161e-02 2.688564360872282011e-01 3.471951401145914606e-01
1.060606060606060635e-01 2.710082319253316885e-01 3.490526504493270399e-01
1.212121212121212155e-01 2.731807301376606989e-01 3.509108108153539685e-01
1.363636363636363535e-01 2.753745372584563977e-01 3.527695335444018254e-01
1.515151515151515194e-01 2.775902950581201067e-01 3.546287313046255774e-01
1.666666666666666852e-01 2.798286829146427457e-01 3.564883171337886458e-01
1.818181818181818232e-01 2.820904203694608592e-01 3.583482044729305316e-01
1.969696969696969613e-01 2.843762698844242154e-01 3.602083072005438646e-01
2.121212121212121271e-01 2.866870398182742030e-01 3.620685396672733147e-01
2.272727272727272929e-01 2.890235876429553263e-01 3.639288167311597322e-01
2.424242424242424310e-01 2.913868234222165565e-01 3.657890537934496700e-01
2.575757575757575690e-01 2.937777135773563253e-01 3.676491668349941566e-01
2.727272727272727071e-01 2.961972849676313690e-01 3.695090724532637538e-01
2.878787878787879007e-01 2.986466293158526186e-01 3.713686879000063223e-01
3.030303030303030387e-01 3.011269080130382081e-01 3.732279311195789706e-01
3.181818181818181768e-01 3.036393573397693224e-01 3.750867207879867160e-01
3.333333333333333703e-01 3.061852941461135624e-01 3.769449763526647179e-01
3.484848484848485084e-01 3.087661220367463044e-01 3.788026180730372783e-01
3.636363636363636465e-01 3.113833381132444789e-01 3.806595670619060123e-01
3.787878787878787845e-01 3.140385403315679724e-01 3.825157453276972763e-01
3.939393939393939226e-01 3.167334355395399759e-01 3.843710758176321352e-01
4.090909090909091161e-01 3.194698482668237860e-01 3.862254824618563953e-01
4.242424242424242542e-01 3.222497303485774567e-01 3.880788902185987599e-01
4.393939393939393923e-01 3.250751714737965536e-01 3.899312251204105073e-01
4.545454545454545858e-01 3.279484107604718757e-01 3.917824143215503097e-01
4.696969696969697239e-01 3.308718494723285053e-01 3.936323861465890195e-01
4.848484848484848619e-01 3.338480650062142785e-01 3.954810701403026485e-01
5.000000000000000000e-01 3.368798262954904588e-01 3.973283971189373598e-01
5.151515151515151381e-01 3.399701107932668331e-01 3.991742992229313503e-01
5.303030303030302761e-01 3.431221232203954252e-01 4.010187099711839398e-01
5.454545454545454142e-01 3.463393162871164499e-01 4.028615643169731197e-01
5.606060606060606633e-01 3.496254136246209065e-01 4.047027987056227016e-01
5.757575757575758013e-01 3.529844351940005787e-01 4.065423511340379159e-01
5.909090909090909394e-01 3.564207254757422172e-01 4.083801612122270330e-01
6.060606060606060774e-01 3.599389847836615974e-01 4.102161702269406240e-01
6.212121212121212155e-01 3.635443040938416415e-01 4.120503212075640742e-01
6.363636363636363535e-01 3.672422038325020566e-01 4.138825589944224448e-01
6.515151515151514916e-01 3.710386771279072793e-01 4.157128303096427335e-01
6.666666666666667407e-01 3.749402381015140007e-01 4.175410838307617722e-01
6.818181818181818787e-01 3.789539758539718917e-01 4.193672702672490704e-01
6.969696969696970168e-01 3.830876148938303638e-01 4.211913424401497741e-01
7.121212121212121549e-01 3.873495828627157023e-01 4.230132553650584604e-01
7.272727272727272929e-01 3.917490865323245974e-01 4.248329663386450905e-01
7.424242424242424310e-01 3.962961971882410506e-01 4.266504350289808123e-01
7.575757575757575690e-01 4.010019466759943696e-01 4.284656235699215165e-01
7.727272727272727071e-01 4.058784355690371881e-01 4.302784966598263150e-01
7.878787878787878451e-01 4.109389551299656440e-01 4.320890216649154736e-01
8.030303030303030942e-01 4.161981249793171855e-01 4.338971687275803291e-01
8.181818181818182323e-01 4.216720486652058564e-01 4.357029108799976291e-01
8.333333333333333703e-01 4.273784896470189665e-01 4.375062241634119498e-01
8.484848484848485084e-01 4.333370705731215411e-01 4.393070877534862029e-01
8.636363636363636465e-01 4.395694991523854678e-01 4.411054840921431741e-01
8.787878787878787845e-01 4.460998243994658274e-01 4.429013990263597211e-01
8.939393939393939226e-01 4.529547275817652485e-01 4.446948219543988556e-01
9.090909090909091717e-01 4.601638528203167433e-01 4.464857459800133932e-01
9.242424242424243097e-01 4.677601830061659527e-01 4.482741680751873292e-01
9.393939393939394478e-01 4.757804674973785675e-01 4.500600892520211782e-01
9.545454545454545858e-01 4.842657089685927230e-01 4.518435147444284650e-01
9.696969696969697239e-01 4.932617178036843852e-01 4.536244542003359803e-01
9.848484848484848619e-01 5.028197435599363052e-01 4.554029218851624594e-01
1.000000000000000000e+00 5.129971942942265217e-01 4.571789368973828149e-01
1.015151515151515138e+00 5.238584559295573762e-01 4.589525233970732643e-01
1.030303030303030276e+00 5.354758253495066622e-01 4.607237108483775434e-01
1.045454545454545414e+00 5.479305725262122451e-01 4.624925342769278247e-01
1.060606060606060552e+00 5.613141486895808496e-01 4.642590345433220134e-01
1.075757575757575690e+00 5.757295592898956649e-01 4.660232586338570737e-01
1.090909090909090828e+00 5.912929222277999441e-01 4.677852599698008595e-01
1.106060606060606188e+00 6.081352334278552485e-01 4.695450987366018847e-01
1.121212121212121327e+00 6.264043631749777186e-01 4.713028422345357793e-01
1.136363636363636465e+00 6.462673075209134366e-01 4.730585652524216256e-01
1.151515151515151603e+00 6.679127192306907324e-01 4.748123504661611594e-01
1.166666666666666741e+00 6.915537418115925705e-01 4.765642888640083674e-01
1.181818181818181879e+00 7.174311676638690516e-01 4.783144802006317198e-01
1.196969696969697017e+00 7.458169366767988251e-01 4.800630334821995304e-01
1.212121212121212155e+00 7.770179838453429300e-01 4.818100674849075116e-01
1.227272727272727293e+00 8.113804326624046714e-01 4.835557113095744763e-01
1.242424242424242431e+00 8.492941138587442040e-01 4.853001049751544671e-01
1.257575757575757569e+00 8.911973649510289697e-01 4.870434000542435138e-01
1.272727272727272707e+00 9.375820331736227642e-01 4.887857603539522700e-01
1.287878787878787845e+00 9.889985606211101343e-01 4.905273626457771763e-01
1.303030303030302983e+00 1.046060973574770347e+00 4.922683974484368674e-01
1.318181818181818121e+00 1.109451525825130513e+00 4.940090698679902581e-01
1.333333333333333481e+00 1.179924656502312930e+00 4.957496004999195627e-01
1.348484848484848619e+00 1.258309815550442190e+00 4.974902263982977635e-01
1.363636363636363757e+00 1.345512585272904182e+00 4.992312021176023573e-01
1.378787878787878896e+00 1.442513387835331784e+00 5.009728008332533511e-01
1.393939393939394034e+00 1.550362923921995151e+00 5.027153155474938240e-01
1.409090909090909172e+00 1.670173350441999993e+00 5.044590603878496005e-01
1.424242424242424310e+00 1.803104096471341622e+00 5.062043720060679375e-01
1.439393939393939448e+00 1.950341166857818775e+00 5.079516110861657108e-01
1.454545454545454586e+00 2.113068832217745552e+00 5.097011639710335995e-01
1.469696969696969724e+00 2.292432800952342475e+00 5.114534444179357209e-01
1.484848484848484862e+00 2.489494365898239803e+00 5.132088954942171100e-01
1.500000000000000000e+00 2.705175662826902361e+00 5.149679916256310053e-01


==> plot_data/linear_combo_m5_extra1_spectrum.dat <==
n abs_c1 abs_c2
0.000000000000000000e+00 1.011258033557748570e+00 9.084349725515562524e-01
1.000000000000000000e+00 7.438721694815031427e-01 8.767068402042456077e-01
2.000000000000000000e+00 8.558656560791502721e-02 4.680248927034554723e-02
3.000000000000000000e+00 5.433975671332274410e-02 4.201631509286130571e-03
4.000000000000000000e+00 2.765239091912339089e-02 3.763389310286228799e-03
5.000000000000000000e+00 1.814035315862747716e-02 2.195393593622242418e-03
6.000000000000000000e+00 1.251155694037338166e-02 1.409704714735902096e-03
7.000000000000000000e+00 9.200634832944089639e-03 9.092916765211072607e-04
8.000000000000000000e+00 7.040103946770908880e-03 6.161061403931142886e-04
9.000000000000000000e+00 5.561766570722398266e-03 4.314013299041335103e-04
1.000000000000000000e+01 4.504316875356902811e-03 3.116606231945304932e-04
1.100000000000000000e+01 3.722179369081118471e-03 2.311099128890603646e-04
1.200000000000000000e+01 3.127400854436036479e-03 1.753005497816326869e-04
1.300000000000000000e+01 2.664591744708587773e-03 1.355939837688140386e-04
1.400000000000000000e+01 2.297408258524619596e-03 1.066860170483856538e-04
1.500000000000000000e+01 2.001210317725266898e-03 8.520843248867749492e-05
1.600000000000000000e+01 1.758811909648681782e-03 6.896264188696665592e-05
1.700000000000000000e+01 1.557930273748866145e-03 5.647667284071645073e-05
1.800000000000000000e+01 1.389598056310454481e-03 4.674255747463540434e-05
1.900000000000000000e+01 1.247144602155131690e-03 3.905590132720249439e-05
2.000000000000000000e+01 1.125524578050946228e-03 3.291535567541004211e-05
2.100000000000000000e+01 1.020864899149067717e-03 2.795811839375872399e-05
2.200000000000000000e+01 9.301524441395017141e-04 2.391765643452714574e-05
2.300000000000000000e+01 8.510146912779710440e-04 2.059544665458901171e-05
2.400000000000000000e+01 7.815629682176555414e-04 1.784174590259324204e-05
2.500000000000000000e+01 7.202786925506679408e-04 1.554228876897667489e-05
2.600000000000000000e+01 6.659296371289577738e-04 1.360894571102200312e-05
2.700000000000000000e+01 6.175074933786035922e-04 1.197307035177175321e-05
2.800000000000000000e+01 5.741807590906082776e-04 1.058070031663960142e-05
2.900000000000000000e+01 5.352587980383418341e-04 9.389053509270439243e-06
3.000000000000000000e+01 5.001641431636443414e-04 8.363941490204141745e-06
3.100000000000000000e+01 4.684109510981748770e-04 7.477839984765921911e-06
3.200000000000000000e+01 4.395880947738119876e-04 6.708435569601656578e-06
3.300000000000000000e+01 4.133457871517691885e-04 6.037521010039625881e-06
3.400000000000000000e+01 3.893849177027597559e-04 5.450148430018230954e-06
3.500000000000000000e+01 3.674484906219142259e-04 4.933974921748074597e-06
3.600000000000000000e+01 3.473147043469477797e-04 4.478753029653948375e-06
3.700000000000000000e+01 3.287913223890335363e-04 4.075931194321924705e-06
3.800000000000000000e+01 3.117110672682219690e-04 3.718338331128556589e-06
3.900000000000000000e+01 2.959278304251320617e-04 3.399933209475847359e-06
4.000000000000000000e+01 2.813135369913313333e-04 3.115604160985885499e-06
4.100000000000000000e+01 2.677555392231809723e-04 2.861008025806910270e-06
4.200000000000000000e+01 2.551544391250457912e-04 2.632440016514081539e-06
4.300000000000000000e+01 2.434222613518102307e-04 2.426727955601393253e-06
4.400000000000000000e+01 2.324809134427088385e-04 2.241145948595146782e-06
4.500000000000000000e+01 2.222608828779950533e-04 2.073343542583927461e-06
4.600000000000000000e+01 2.127001302315552149e-04 1.921287380049818765e-06
4.700000000000000000e+01 2.037431453951548093e-04 1.783212882168427912e-06
4.800000000000000000e+01 1.953401399895131558e-04 1.657584134566736469e-06
4.900000000000000000e+01 1.874463539528772285e-04 1.543060387188432937e-06
5.000000000000000000e+01 1.800214582260331164e-04 1.438468033266193710e-06
5.100000000000000000e+01 1.730290386105117872e-04 1.342777042570020378e-06
5.200000000000000000e+01 1.664361484302108343e-04 1.255081094541532606e-06
5.300000000000000000e+01 1.602129197141497451e-04 1.174580759759180729e-06
5.400000000000000000e+01 1.543322243094635805e-04 1.100569233519532725e-06
5.500000000000000000e+01 1.487693777292058356e-04 1.032420184149174369e-06
5.600000000000000000e+01 1.435018796849259030e-04 9.695773795710406011e-07
5.700000000000000000e+01 1.385091862033416298e-04 9.115457864918852077e-07
5.800000000000000000e+01 1.337725090052774811e-04 8.578839495214652274e-07
5.900000000000000000e+01 1.292746384831975422e-04 8.081974227405197350e-07
6.000000000000000000e+01 1.249997871595956032e-04 7.621330810176907218e-07
6.100000000000000000e+01 1.209334509592672183e-04 7.193742117213020148e-07
6.200000000000000000e+01 1.170622860155923255e-04 6.796362716503523094e-07
6.300000000000000000e+01 1.133739990597089039e-04 6.426631546148087715e-07
6.400000000000000000e+01 1.098572496992358317e-04 6.082239896092467053e-07
6.500000000000000000e+01 1.065015631422401311e-04 5.761102998533829029e-07
6.600000000000000000e+01 1.032972521052162303e-04 5.461335473664341654e-07
6.700000000000000000e+01 1.002353468199821486e-04 5.181229650279561559e-07
6.800000000000000000e+01 9.730753219221677729e-05 4.919236484968170358e-07
6.900000000000000000e+01 9.450609128650989228e-05 4.673948906397384769e-07
7.000000000000000000e+01 9.182385442611363353e-05 4.444086939283664445e-07
7.100000000000000000e+01 8.925415327145814364e-05 4.228484777382135513e-07
7.200000000000000000e+01 8.679077933444601773e-05 4.026079054075815080e-07
7.300000000000000000e+01 8.442794644346740399e-05 3.835898709283469594e-07
7.400000000000000000e+01 8.216025673258098099e-05 3.657055887007487627e-07
7.500000000000000000e+01 7.998266978626489710e-05 3.488737784245188509e-07
7.600000000000000000e+01 7.789047460640752057e-05 3.330199371258668559e-07
7.700000000000000000e+01 7.587926411033762736e-05 3.180757181731052961e-07
7.800000000000000000e+01 7.394491190395857661e-05 3.039783251117534093e-07
7.900000000000000000e+01 7.208355109843899930e-05 2.906700180647092480e-07
8.000000000000000000e+01 7.029155497045370179e-05 2.780976401148827056e-07
8.100000000000000000e+01 6.856551928170517883e-05 2.662122101115826901e-07
8.200000000000000000e+01 6.690224610027418323e-05 2.549685414197089158e-07
8.300000000000000000e+01 6.529872897555577917e-05 2.443249196604213813e-07
8.400000000000000000e+01 6.375213934480995098e-05 2.342427840797967232e-07
8.500000000000000000e+01 6.225981404893232230e-05 2.246864648984825425e-07
8.600000000000000000e+01 6.081924386057746453e-05 2.156229311631729951e-07
8.700000000000000000e+01 5.942806293064429164e-05 2.070215774239159158e-07
8.800000000000000000e+01 5.808403906598735795e-05 1.988540144253203490e-07
8.900000000000000000e+01 5.678506477158951261e-05 1.910938796712002777e-07
9.000000000000000000e+01 5.552914898312178165e-05 1.837166905502840502e-07
9.100000000000000000e+01 5.431440943219190115e-05 1.766996666736631106e-07
9.200000000000000000e+01 5.313906559074332722e-05 1.700216232387585710e-07
9.300000000000000000e+01 5.200143214154895728e-05 1.636628223344871606e-07
9.400000000000000000e+01 5.089991293337714452e-05 1.576048605387292424e-07
9.500000000000000000e+01 4.983299538035889991e-05 1.518305891172744341e-07
9.600000000000000000e+01 4.879924526503432055e-05 1.463239875461042034e-07
9.700000000000000000e+01 4.779730191696529519e-05 1.410700944068921042e-07
9.800000000000000000e+01 4.682587373236568704e-05 1.360549226436802333e-07
9.900000000000000000e+01 4.588373400962630802e-05 1.312653950398256972e-07
1.000000000000000000e+02 4.496971707542796268e-05 1.266892666478280985e-07
1.010000000000000000e+02 4.408271467544189599e-05 1.223150694276142661e-07
1.020000000000000000e+02 4.322167261534515340e-05 1.181320490637460793e-07
1.030000000000000000e+02 4.238558762563560491e-05 1.141301343565714893e-07
1.040000000000000000e+02 4.157350443959417736e-05 1.102998633266683090e-07
1.050000000000000000e+02 4.078451306130581659e-05 1.066323435363614173e-07
1.060000000000000000e+02 4.001774621557086144e-05 1.031192461673491373e-07
1.070000000000000000e+02 3.927237696629504524e-05 9.975271277529173895e-08
1.080000000000000000e+02 3.854761648186589044e-05 9.652536925641718961e-08
1.090000000000000000e+02 3.784271195017474603e-05 9.343026716646108457e-08
1.100000000000000000e+02 3.715694462148988312e-05 9.046087187147833177e-08
1.110000000000000000e+02 3.648962797676613733e-05 8.761101291110407448e-08
1.120000000000000000e+02 3.584010600689957704e-05 8.487488826469657976e-08
1.130000000000000000e+02 3.520775160172551541e-05 8.224701097159225741e-08
1.140000000000000000e+02 3.459196503495487565e-05 7.972221828489445039e-08
1.150000000000000000e+02 3.399217254137099092e-05 7.729562073155450113e-08
1.160000000000000000e+02 3.340782498105498727e-05 7.496261070749632195e-08
1.170000000000000000e+02 3.283839657909748259e-05 7.271883008197477291e-08
1.180000000000000000e+02 3.228338374760219930e-05 7.056015749662414368e-08
1.190000000000000000e+02 3.174230396587507570e-05 6.848269243953098107e-08
1.200000000000000000e+02 3.121469473616267170e-05 6.648274264620113532e-08
1.210000000000000000e+02 3.070011259202676046e-05 6.455681923878131969e-08
1.220000000000000000e+02 3.019813216761058040e-05 6.270161408705732232e-08
1.230000000000000000e+02 2.970834531828447949e-05 6.091398409058257050e-08
1.240000000000000000e+02 2.923036028922343285e-05 5.919095934237006275e-08
1.250000000000000000e+02 2.876380093414265983e-05 5.752971949313235073e-08
1.260000000000000000e+02 2.830830597393796283e-05 5.592758510619688777e-08
1.270000000000000000e+02 2.786352829592431111e-05 5.438201862784097985e-08
1.280000000000000000e+02 2.742913429382776155e-05 5.289060480140328877e-08
1.290000000000000000e+02 2.700480324213661021e-05 5.145105188741894381e-08
1.300000000000000000e+02 2.659022670290789528e-05 5.006117922978781110e-08
1.310000000000000000e+02 2.618510796581308240e-05 4.871891745938938870e-08
1.320000000000000000e+02 2.578916151674048984e-05 4.742229207632675414e-08
1.330000000000000000e+02 2.540211253514712677e-05 4.616942960122827651e-08
1.340000000000000000e+02 2.502369641628332525e-05 4.495854253394604364e-08
1.350000000000000000e+02 2.465365831919186319e-05 4.378793535231295563e-08
1.360000000000000000e+02 2.429175273726236174e-05 4.265598578112594902e-08
1.370000000000000000e+02 2.393774309207596826e-05 4.156115059039677960e-08
1.380000000000000000e+02 2.359140134565884688e-05 4.050195967697511964e-08
1.390000000000000000e+02 2.325250763212771593e-05 3.947700779871610574e-08
1.400000000000000000e+02 2.292084991151033173e-05 3.848496078218133607e-08
1.410000000000000000e+02 2.259622363485558347e-05 3.752453562011482000e-08
1.420000000000000000e+02 2.227843143070096116e-05 3.659451853721407308e-08
1.430000000000000000e+02 2.196728280513671189e-05 3.569374454581719811e-08
1.440000000000000000e+02 2.166259385490554499e-05 3.482109991392867762e-08
1.450000000000000000e+02 2.136418699617426283e-05 3.397552582828922326e-08
1.460000000000000000e+02 2.107189070649906478e-05 3.315600221509562922e-08
1.470000000000000000e+02 2.078553927794413378e-05 3.236156154873271024e-08
1.480000000000000000e+02 2.050497258025530022e-05 3.159127426144437169e-08
1.490000000000000000e+02 2.023003584045657348e-05 3.084425454158434620e-08
1.500000000000000000e+02 1.996057942634976750e-05 3.011964976740167092e-08
1.510000000000000000e+02 1.969645864449098998e-05 2.941664601241455919e-08
1.520000000000000000e+02 1.943753354476163207e-05 2.873446588069761371e-08
1.530000000000000000e+02 1.918366873657362332e-05 2.807236282142966359e-08
1.540000000000000000e+02 1.893473321071770132e-05 2.742962189949960042e-08
1.550000000000000000e+02 1.869060016953305511e-05 2.680555926914962615e-08
1.560000000000000000e+02 1.845114686661575209e-05 2.619951649707186277e-08
1.570000000000000000e+02 1.821625445301577962e-05 2.561086524988098962e-08
1.580000000000000000e+02 1.798580782759362477e-05 2.503900160066852134e-08
1.590000000000000000e+02 1.775969549872424955e-05 2.448334616778069586e-08
1.600000000000000000e+02 1.753780944775118535e-05 2.394334394184571739e-08
1.610000000000000000e+02 1.732004499952832796e-05 2.341845894626715050e-08
1.620000000000000000e+02 1.710630069929020038e-05 2.290818334849120645e-08
1.630000000000000000e+02 1.689647819549033861e-05 2.241202024455546391e-08
1.640000000000000000e+02 1.669048212727131119e-05 2.192949955825973619e-08
1.650000000000000000e+02 1.648822001206795673e-05 2.146016922388582876e-08
1.660000000000000000e+02 1.628960214632346729e-05 2.100359073209379141e-08
1.670000000000000000e+02 1.609454150365241624e-05 2.055934527112057864e-08
1.680000000000000000e+02 1.590295363939420246e-05 2.012702973508417751e-08
1.690000000000000000e+02 1.571475660144727775e-05 1.970625508818102321e-08
1.700000000000000000e+02 1.552987083945600691e-05 1.929665094480004265e-08
1.710000000000000000e+02 1.534821912333672681e-05 1.889785811659550061e-08
1.720000000000000000e+02 1.516972646063741226e-05 1.850952759663293479e-08
1.730000000000000000e+02 1.499432002067901967e-05 1.813133103301112222e-08
1.740000000000000000e+02 1.482192905843615640e-05 1.776294848621074047e-08
1.750000000000000000e+02 1.465248484667025482e-05 1.740406934924720904e-08
1.760000000000000000e+02 1.448592060322129240e-05 1.705439801114039192e-08
1.770000000000000000e+02 1.432217142757519177e-05 1.671364652366946696e-08
1.780000000000000000e+02 1.416117423718343819e-05 1.638154330901864340e-08
1.790000000000000000e+02 1.400286770594938530e-05 1.605782075086992156e-08
1.800000000000000000e+02 1.384719220753583004e-05 1.574222194955510262e-08
1.810000000000000000e+02 1.369408975886710022e-05 1.543450182062144947e-08
1.820000000000000000e+02 1.354350396307535468e-05 1.513441940509396987e-08
1.830000000000000000e+02 1.339537996222794890e-05 1.484174917765201932e-08
1.840000000000000000e+02 1.324966438362573758e-05 1.455626645940899535e-08
1.850000000000000000e+02 1.310630529335332605e-05 1.427775701490219227e-08
1.860000000000000000e+02 1.296525215051580457e-05 1.400601914958166181e-08
1.870000000000000000e+02 1.282645576215646326e-05 1.374084911764938924e-08
1.880000000000000000e+02 1.268986823900175667e-05 1.348205255802259540e-08
1.890000000000000000e+02 1.255544295549926342e-05 1.322945320936241837e-08
1.900000000000000000e+02 1.242313451105459048e-05 1.298286208706311879e-08
1.910000000000000000e+02 1.229289868913374764e-05 1.274211107116229833e-08
1.920000000000000000e+02 1.216469242148976473e-05 1.250703259991770006e-08
1.930000000000000000e+02 1.203847375524258494e-05 1.227745973020333273e-08
1.940000000000000000e+02 1.191420181355562472e-05 1.205324273623187244e-08
1.950000000000000000e+02 1.179183676462791682e-05 1.183422826489533023e-08
1.960000000000000000e+02 1.167133979200696250e-05 1.162026710677111018e-08
1.970000000000000000e+02 1.155267306067653247e-05 1.141122114578507862e-08
1.980000000000000000e+02 1.143579968983099511e-05 1.120695411488403743e-08
1.990000000000000000e+02 1.132068372159800146e-05 1.100733201608861214e-08
2.000000000000000000e+02 1.120729009637466629e-05 1.081222819421245822e-08
2.010000000000000000e+02 1.109558462213877664e-05 1.062151573849590233e-08
2.020000000000000000e+02 1.098553395308932124e-05 1.043507947140476261e-08
2.030000000000000000e+02 1.087710556242704782e-05 1.025280128619243693e-08
2.040000000000000000e+02 1.077026771905664738e-05 1.007456655011118550e-08
2.050000000000000000e+02 1.066498946211380529e-05 9.900269151152940793e-09
2.060000000000000000e+02 1.056124058124197140e-05 9.729806455194279450e-09
2.070000000000000000e+02 1.045899159533769620e-05 9.563068722684420526e-09
2.080000000000000000e+02 1.035821372906431471e-05 9.399964322920340976e-09
2.090000000000000000e+02 1.025887889381671396e-05 9.240394648557525648e-09
2.100000000000000000e+02 1.016095966811131412e-05 9.084267767384135916e-09
2.110000000000000000e+02 1.006442927971340562e-05 8.931489835717344187e-09
2.120000000000000000e+02 9.969261585054400989e-06 8.781979427663343860e-09
2.130000000000000000e+02 9.875431055239580758e-06 8.635646148391629259e-09
2.140000000000000000e+02 9.782912748537264574e-06 8.492417237965232507e-09
2.150000000000000000e+02 9.691682315055683317e-06 8.352203216599463023e-09
2.160000000000000000e+02 9.601715956849777098e-06 8.214931627170685279e-09
2.170000000000000000e+02 9.512990426748579783e-06 8.080526578968517023e-09
2.180000000000000000e+02 9.425483006686664395e-06 7.948919425904144920e-09
2.190000000000000000e+02 9.339171505160059325e-06 7.820032445149394160e-09
2.200000000000000000e+02 9.254034220108176990e-06 7.693803027231106059e-09
2.210000000000000000e+02 9.170049950375070859e-06 7.570163653269902213e-09
2.220000000000000000e+02 9.087197967445504536e-06 7.449048401442226563e-09
2.230000000000000000e+02 9.005458005114875061e-06 7.330393965165882529e-09
2.240000000000000000e+02 8.924810246580872942e-06 7.214146320211334821e-09
2.250000000000000000e+02 8.845235325314782597e-06 7.100238883062104603e-09
2.260000000000000000e+02 8.766714288584831794e-06 6.988617672218366847e-09
2.270000000000000000e+02 8.689228610234246095e-06 6.879225753042562120e-09
2.280000000000000000e+02 8.612760161527565736e-06 6.772011610700623222e-09
2.290000000000000000e+02 8.537291216295538995e-06 6.666920302933476579e-09
2.300000000000000000e+02 8.462804426608627330e-06 6.563902707368285511e-09
2.310000000000000000e+02 8.389282822969690125e-06 6.462909703408570466e-09
2.320000000000000000e+02 8.316709802483002870e-06 6.363888798821548934e-09
2.330000000000000000e+02 8.245069110820236232e-06 6.266798610266022238e-09
2.340000000000000000e+02 8.174344846322789085e-06 6.171589958942069511e-09
2.350000000000000000e+02 8.104521442842571344e-06 6.078219090266401380e-09
2.360000000000000000e+02 8.035583663594581037e-06 5.986645357891617752e-09
2.370000000000000000e+02 7.967516592104485323e-06 5.896826584361747628e-09
2.380000000000000000e+02 7.900305626245330662e-06 5.808718294114667485e-09
2.390000000000000000e+02 7.833936467324331362e-06 5.722283775710935036e-09
2.400000000000000000e+02 7.768395113052939963e-06 5.637484811749083310e-09
2.410000000000000000e+02 7.703667851596484825e-06 5.554282828779122740e-09
2.420000000000000000e+02 7.639741256526888838e-06 5.472642483059231666e-09
2.430000000000000000e+02 7.576602174133473825e-06 5.392525323610896932e-09
2.440000000000000000e+02 7.514237718739824635e-06 5.313904907322531104e-09
2.450000000000000000e+02 7.452635271410379159e-06 5.236735867608643865e-09
2.460000000000000000e+02 7.391782465303809040e-06 5.160993480107789671e-09
2.470000000000000000e+02 7.331667184293789150e-06 5.086644500718051823e-09
2.480000000000000000e+02 7.272277557545337209e-06 5.013654918117893564e-09
2.490000000000000000e+02 7.213601951292059334e-06 4.942000256580315008e-09
2.500000000000000000e+02 7.155628962706078584e-06 4.871642976196633036e-09
2.510000000000000000e+02 7.098347416135908476e-06 4.802562723060788428e-09
2.520000000000000000e+02 7.041746359042422786e-06 4.734725966293318355e-09
2.530000000000000000e+02 6.985815053089705412e-06 4.668107777661134367e-09
2.540000000000000000e+02 6.930542971621989095e-06 4.602683343235547636e-09
2.550000000000000000e+02 6.875919794306017874e-06 4.538422011979292854e-09
2.560000000000000000e+02 6.821935400310952091e-06 4.475302323392327703e-09
2.570000000000000000e+02 6.768579867521218129e-06 4.413298690497668880e-09
2.580000000000000000e+02 6.715843463992066102e-06 4.352387276397584987e-09
2.590000000000000000e+02 6.663716646325923739e-06 4.292545148665283422e-09
2.600000000000000000e+02 6.612190054757105691e-06 4.233747753934480336e-09
2.610000000000000000e+02 6.561254506380454278e-06 4.175974411602112779e-09
2.620000000000000000e+02 6.510900995531976612e-06 4.119203821123518543e-09
2.630000000000000000e+02 6.461120685427701907e-06 4.063418094890636702e-09
2.640000000000000000e+02 6.411904908743215492e-06 4.008585839487821538e-09
2.650000000000000000e+02 6.363245158883756939e-06 3.954699334673961010e-09
2.660000000000000000e+02 6.315133090447927403e-06 3.901733721126121985e-09
2.670000000000000000e+02 6.267560513738335058e-06 3.849667004285350900e-09
2.680000000000000000e+02 6.220519390010004540e-06 3.798488648731890519e-09
2.690000000000000000e+02 6.174001832927267684e-06 3.748169834505432519e-09
2.700000000000000000e+02 6.128000098366337262e-06 3.698702721405267132e-09
2.710000000000000000e+02 6.082506587468117062e-06 3.650063882698617630e-09
2.720000000000000000e+02 6.037513839472597076e-06 3.602238694111470544e-09
2.730000000000000000e+02 5.993014530126573010e-06 3.555209121763880329e-09
2.740000000000000000e+02 5.949001469227388809e-06 3.508962840459428607e-09
2.750000000000000000e+02 5.905467596499569253e-06 3.463478877030468018e-09
2.760000000000000000e+02 5.862405978162677189e-06 3.418744763061809691e-09
2.770000000000000000e+02 5.819809808605303042e-06 3.374748422935169906e-09
2.780000000000000000e+02 5.777672402102585237e-06 3.331467614581251498e-09
2.790000000000000000e+02 5.735987191642699406e-06 3.288896314845857281e-09
2.800000000000000000e+02 5.694747729966698060e-06 3.247015162410882177e-09
2.810000000000000000e+02 5.653947681893534044e-06 3.205812831641452357e-09
2.820000000000000000e+02 5.613580826294928015e-06 3.165273743555019492e-09
2.830000000000000000e+02 5.573641050073075150e-06 3.125386237812222154e-09
2.840000000000000000e+02 5.534122348686887234e-06 3.086139483965411228e-09
2.850000000000000000e+02 5.495018821654262957e-06 3.047520924948088340e-09
2.860000000000000000e+02 5.456324672790447221e-06 3.009512507035072523e-09
2.870000000000000000e+02 5.418034206012833649e-06 2.972111456056580911e-09
2.880000000000000000e+02 5.380141824311790762e-06 2.935298404005415211e-09
2.890000000000000000e+02 5.342642026846977975e-06 2.899067264916510712e-09
2.900000000000000000e+02 5.305529407782727809e-06 2.863404011843595472e-09
2.910000000000000000e+02 5.268798653935036647e-06 2.828297711143790380e-09
2.920000000000000000e+02 5.232444542791370263e-06 2.793740022655200133e-09
2.930000000000000000e+02 5.196461941046059996e-06 2.759719894829260106e-09
2.940000000000000000e+02 5.160845802471337113e-06 2.726224943461197277e-09
2.950000000000000000e+02 5.125591166923016072e-06 2.693246506701996098e-09
2.960000000000000000e+02 5.090693156075465102e-06 2.660776063256875403e-09
2.970000000000000000e+02 5.056146974165454443e-06 2.628804509630100434e-09
2.980000000000000000e+02 5.021947908487867130e-06 2.597320519159840222e-09
2.990000000000000000e+02 4.988091322071675304e-06 2.566315778995687039e-09
3.000000000000000000e+02 4.954572653758760014e-06 2.535783237278544004e-09
3.010000000000000000e+02 4.921387421860323754e-06 2.505711652389663716e-09
3.020000000000000000e+02 4.888531217553282690e-06 2.476091105568789384e-09
3.030000000000000000e+02 4.855999703543556343e-06 2.446920313481371173e-09
3.040000000000000000e+02 4.823788613286029020e-06 2.418185025776509149e-09
3.050000000000000000e+02 4.791893753459231107e-06 2.389876490482833906e-09
3.060000000000000000e+02 4.760310994736782974e-06 2.361992839150506463e-09
3.070000000000000000e+02 4.729036276994502909e-06 2.334520296631836777e-09
3.080000000000000000e+02 4.698065607905643637e-06 2.307455488126386469e-09
3.090000000000000000e+02 4.667395054047230177e-06 2.280791592035314076e-09
3.100000000000000000e+02 4.637020754379272908e-06 2.254514508248650539e-09
3.110000000000000000e+02 4.606938900328927423e-06 2.228625319400379073e-09
3.120000000000000000e+02 4.577145747713729243e-06 2.203115418208945117e-09
3.130000000000000000e+02 4.547637614142008201e-06 2.177977285855448024e-09
3.140000000000000000e+02 4.518410875448186702e-06 2.153200435145441454e-09
3.150000000000000000e+02 4.489461963755214729e-06 2.128783236132747543e-09
3.160000000000000000e+02 4.460787364937601981e-06 2.104720520090808288e-09
3.170000000000000000e+02 4.432383624248359383e-06 2.081000334719362944e-09
3.180000000000000000e+02 4.404247340676403560e-06 2.057621669326881331e-09
3.190000000000000000e+02 4.376375164702128742e-06 2.034575744547239990e-09
3.200000000000000000e+02 4.348763798009080986e-06 2.011862439532663459e-09
3.210000000000000000e+02 4.321409999307856869e-06 1.989468896734791611e-09
3.220000000000000000e+02 4.294310571534399046e-06 1.967390553636594445e-09
3.230000000000000000e+02 4.267462368443996968e-06 1.945624898525011297e-09
3.240000000000000000e+02 4.240862294700443032e-06 1.924167395084275292e-09
3.250000000000000000e+02 4.214507298859970584e-06 1.903009452020043565e-09
3.260000000000000000e+02 4.188394379735505431e-06 1.882147487475283000e-09
3.270000000000000000e+02 4.162520579476858124e-06 1.861576630401984319e-09
3.280000000000000000e+02 4.136882988704959961e-06 1.841290141690876659e-09
3.290000000000000000e+02 4.111478737217843949e-06 1.821285650072113071e-09
3.300000000000000000e+02 4.086304999937229441e-06 1.801559478764591787e-09
3.310000000000000000e+02 4.061358996251040770e-06 1.782101117342449538e-09
3.320000000000000000e+02 4.036637985142310498e-06 1.762916354952626068e-09
3.330000000000000000e+02 4.012139270626047588e-06 1.743989675784263166e-09
3.340000000000000000e+02 3.987860193604309186e-06 1.725320008305608648e-09
3.350000000000000000e+02 3.963798132713858680e-06 1.706908742571400353e-09
3.360000000000000000e+02 3.939950512466761341e-06 1.688741643190994143e-09
3.370000000000000000e+02 3.916314783501740006e-06 1.670826776045686280e-09
3.380000000000000000e+02 3.892888444564924006e-06 1.653153637259929796e-09
3.390000000000000000e+02 3.869669036937306647e-06 1.635711821545982130e-09
3.400000000000000000e+02 3.846654116967052380e-06 1.618509183398675338e-09
3.410000000000000000e+02 3.823841296958008249e-06 1.601537294115829000e-09
3.420000000000000000e+02 3.801228215607466290e-06 1.584786880393096516e-09
3.430000000000000000e+02 3.778812542617693380e-06 1.568264046181155854e-09
3.440000000000000000e+02 3.756591988867907977e-06 1.551959094625576784e-09
3.450000000000000000e+02 3.734564296328457643e-06 1.535866778867856010e-09
3.460000000000000000e+02 3.712727236561130693e-06 1.519989082154893463e-09
3.470000000000000000e+02 3.691078613604403681e-06 1.504317842293545528e-09
3.480000000000000000e+02 3.669616264491582036e-06 1.488858035247897551e-09
3.490000000000000000e+02 3.648338061970068901e-06 1.473593623346758357e-09
3.500000000000000000e+02 3.627241897655620038e-06 1.458532394194023073e-09
3.510000000000000000e+02 3.606325703616741898e-06 1.443666385991804201e-09
3.520000000000000000e+02 3.585587436799819944e-06 1.428990718810308049e-09
3.530000000000000000e+02 3.565025082859385541e-06 1.414508480346299329e-09
3.540000000000000000e+02 3.544636656446109702e-06 1.400211385060856643e-09
3.550000000000000000e+02 3.524420203707246040e-06 1.386095308752999372e-09
3.560000000000000000e+02 3.504373789978920595e-06 1.372164748214554853e-09
3.570000000000000000e+02 3.484495516625774059e-06 1.358408444396275268e-09
3.580000000000000000e+02 3.464783505277790850e-06 1.344827290861161318e-09
3.590000000000000000e+02 3.445235902674426336e-06 1.331423374439921777e-09
3.600000000000000000e+02 3.425850888902348679e-06 1.318184843390746242e-09
3.610000000000000000e+02 3.406626661605072232e-06 1.305119276429067536e-09
3.620000000000000000e+02 3.387561449753495730e-06 1.292212550407789716e-09
3.630000000000000000e+02 3.368653502876961722e-06 1.279469607595729082e-09
3.640000000000000000e+02 3.349901093123719691e-06 1.266886415995927123e-09
3.650000000000000000e+02 3.331302519625767306e-06 1.254461172273124655e-09
3.660000000000000000e+02 3.312856097948069112e-06 1.242193659822810051e-09
3.670000000000000000e+02 3.294560179689209794e-06 1.230074897273780808e-09
3.680000000000000000e+02 3.276413124107646715e-06 1.218108290401698218e-09
3.690000000000000000e+02 3.258413324539244527e-06 1.206289617528000250e-09
3.700000000000000000e+02 3.240559188411040652e-06 1.194614790644976619e-09
3.710000000000000000e+02 3.222849146736095410e-06 1.183086740130789922e-09
3.720000000000000000e+02 3.205281655960568066e-06 1.171695894863766880e-09
3.730000000000000000e+02 3.187855179380694453e-06 1.160452746784557164e-09
3.740000000000000000e+02 3.170568222753300603e-06 1.149340952188993053e-09
3.750000000000000000e+02 3.153419297494020288e-06 1.138357458962957507e-09
3.760000000000000000e+02 3.136406924784562862e-06 1.127521304933321149e-09
3.770000000000000000e+02 3.119529668237364038e-06 1.116809364098969692e-09
3.780000000000000000e+02 3.102786101601751314e-06 1.106226168390289688e-09
3.790000000000000000e+02 3.086174805341235448e-06 1.095775444381885761e-09
3.800000000000000000e+02 3.069694401137912565e-06 1.085444789328260442e-09
3.810000000000000000e+02 3.053343508790940218e-06 1.075238144299106509e-09
3.820000000000000000e+02 3.037120772587886680e-06 1.065157792523585515e-09
3.830000000000000000e+02 3.021024862588151029e-06 1.055191934051791272e-09
3.840000000000000000e+02 3.005054448029786940e-06 1.045352421347178750e-09
3.850000000000000000e+02 2.989208238525886895e-06 1.035619537015364231e-09
3.860000000000000000e+02 2.973484939031378856e-06 1.026012593330349930e-09
3.870000000000000000e+02 2.957883288116747428e-06 1.016511827156563255e-09
3.880000000000000000e+02 2.942402028074497959e-06 1.007123648144592173e-09
3.890000000000000000e+02 2.927039921774898736e-06 9.978491715134651179e-10
3.900000000000000000e+02 2.911795753136825428e-06 9.886800657055161192e-10
3.910000000000000000e+02 2.896668310622629959e-06 9.796214774926426315e-10
3.920000000000000000e+02 2.881656412876854163e-06 9.706647509655219178e-10
3.930000000000000000e+02 2.866758878262265470e-06 9.618125695887159592e-10
3.940000000000000000e+02 2.851974548043201189e-06 9.530655994405278536e-10
3.950000000000000000e+02 2.837302278834386249e-06 9.444171680250690017e-10
3.960000000000000000e+02 2.822740937702183795e-06 9.358702240946926592e-10
3.970000000000000000e+02 2.808289409690578639e-06 9.274236838496818650e-10
3.980000000000000000e+02 2.793946593535157087e-06 9.190690621885267146e-10
3.990000000000000000e+02 2.779711398718021243e-06 9.108140481828286714e-10
4.000000000000000000e+02 2.765582750657858027e-06 9.026509382170644366e-10
4.010000000000000000e+02 2.751559586592122813e-06 8.945823621875348549e-10
4.020000000000000000e+02 2.737640861193879643e-06 8.866031158127896751e-10
4.030000000000000000e+02 2.723825533529345036e-06 8.787184646585899166e-10
4.040000000000000000e+02 2.710112584567214782e-06 8.709222037994735140e-10
4.050000000000000000e+02 2.696501005544638034e-06 8.632103698502646487e-10
4.060000000000000000e+02 2.682989796488510814e-06 8.555881875760285283e-10
4.070000000000000000e+02 2.669577969587111409e-06 8.480496860308051055e-10
4.080000000000000000e+02 2.656264557263143865e-06 8.405994128546368250e-10
4.090000000000000000e+02 2.643048594545671570e-06 8.332280179157437004e-10
4.100000000000000000e+02 2.629929130322117325e-06 8.259405098187677685e-10
4.110000000000000000e+02 2.616905228916888389e-06 8.187353859323565497e-10
4.120000000000000000e+02 2.603975962083504549e-06 8.116092231058580510e-10
4.130000000000000000e+02 2.591140415139303697e-06 8.045600534689611657e-10
4.140000000000000000e+02 2.578397682383992661e-06 7.975910659152596537e-10
4.150000000000000000e+02 2.565746870351715010e-06 7.906985852734749816e-10
4.160000000000000000e+02 2.553187097217135691e-06 7.838833179785176035e-10
4.170000000000000000e+02 2.540717488423105659e-06 7.771388261801348620e-10
4.180000000000000000e+02 2.528337184443563410e-06 7.704695508814474752e-10
4.190000000000000000e+02 2.516045330622995731e-06 7.638748575899967827e-10
4.200000000000000000e+02 2.503841088125235974e-06 7.573500944157985069e-10
4.210000000000000000e+02 2.491723623367025769e-06 7.508982742265857451e-10
4.220000000000000000e+02 2.479692115884724260e-06 7.445144109552437287e-10
4.230000000000000000e+02 2.467745751056904677e-06 7.382010356327128842e-10
4.240000000000000000e+02 2.455883730028196585e-06 7.319560718643814436e-10
4.250000000000000000e+02 2.444105259039597249e-06 7.257744134570032260e-10
4.260000000000000000e+02 2.432409549389169724e-06 7.196647811014145273e-10
4.270000000000000000e+02 2.420795833275146579e-06 7.136151189968131770e-10
4.280000000000000000e+02 2.409263342497580785e-06 7.076342826428661541e-10
4.290000000000000000e+02 2.397811319033271688e-06 7.017129510789033144e-10
4.300000000000000000e+02 2.386439015321872838e-06 6.958606452722726951e-10
4.310000000000000000e+02 2.375145693875424621e-06 6.900636839723973191e-10
4.320000000000000000e+02 2.363930623973664534e-06 6.843308698045724816e-10
4.330000000000000000e+02 2.352793078174153609e-06 6.786626221000346612e-10
4.340000000000000000e+02 2.341732348972835961e-06 6.730507240426675749e-10
4.350000000000000000e+02 2.330747729771154257e-06 6.674950596696760079e-10
4.360000000000000000e+02 2.319838518208328147e-06 6.620018062897248794e-10
4.370000000000000000e+02 2.309004028308026115e-06 6.565656665014075287e-10
4.380000000000000000e+02 2.298243581586256793e-06 6.511842812195744763e-10
4.390000000000000000e+02 2.287556496767484350e-06 6.458593231339904217e-10
4.400000000000000000e+02 2.276942111937907446e-06 6.405896533223653982e-10
4.410000000000000000e+02 2.266399765622262498e-06 6.353768053912744902e-10
4.420000000000000000e+02 2.255928808873375429e-06 6.302172478322987310e-10
4.430000000000000000e+02 2.245528597506263344e-06 6.251085598041328554e-10
4.440000000000000000e+02 2.235198494178081100e-06 6.200541561862671044e-10
4.450000000000000000e+02 2.224937865972220712e-06 6.150527120940552178e-10
4.460000000000000000e+02 2.214746095417830102e-06 6.101014882187172279e-10
4.470000000000000000e+02 2.204622561968738906e-06 6.052025014469109548e-10
4.480000000000000000e+02 2.194566658875407800e-06 6.003542454280363836e-10
4.490000000000000000e+02 2.184577791801478482e-06 5.955486468423032139e-10
4.500000000000000000e+02 2.174655350307141915e-06 5.907973587016002278e-10
4.510000000000000000e+02 2.164798758534924973e-06 5.860934808588070180e-10
4.520000000000000000e+02 2.155007426430932835e-06 5.814365321848979752e-10
4.530000000000000000e+02 2.145280781203018211e-06 5.768268085404315570e-10
4.540000000000000000e+02 2.135618251661641751e-06 5.722672664632000405e-10
4.550000000000000000e+02 2.126019279690805138e-06 5.677452354913015465e-10
4.560000000000000000e+02 2.116483299591909231e-06 5.632777373976160767e-10
4.570000000000000000e+02 2.107009768582024473e-06 5.588498714903522254e-10
4.580000000000000000e+02 2.097598137738465724e-06 5.544661592082888976e-10
4.590000000000000000e+02 2.088247867318759958e-06 5.501283308895211278e-10
4.600000000000000000e+02 2.078958424318294523e-06 5.458331293062279566e-10
4.610000000000000000e+02 2.069729286283461689e-06 5.415793180585382143e-10
4.620000000000000000e+02 2.060559924413674069e-06 5.373685713072617804e-10
4.630000000000000000e+02 2.051449827624507622e-06 5.331982935175005745e-10
4.640000000000000000e+02 2.042398481403640019e-06 5.290707053295928565e-10
4.650000000000000000e+02 2.033405383794484322e-06 5.249822296882201053e-10
4.660000000000000000e+02 2.024470033263892145e-06 5.209343703627134320e-10
4.670000000000000000e+02 2.015591937545302550e-06 5.169272343508169508e-10
4.680000000000000000e+02 2.006770604189522864e-06 5.129614649435066314e-10
4.690000000000000000e+02 1.998005553495163494e-06 5.090295984722104632e-10
4.700000000000000000e+02 1.989296305376475859e-06 5.051379810550039089e-10
4.710000000000000000e+02 1.980642383011765971e-06 5.012835431195128480e-10
4.720000000000000000e+02 1.972043321412764077e-06 4.974683289471482258e-10
4.730000000000000000e+02 1.963498656859741110e-06 4.936890827256235161e-10
4.740000000000000000e+02 1.955007929464791740e-06 4.899457042295552347e-10
4.750000000000000000e+02 1.946570685364523583e-06 4.862392399829218158e-10
4.760000000000000000e+02 1.938186476261760704e-06 4.825678538294963971e-10
4.770000000000000000e+02 1.929854855993618108e-06 4.789319327791474991e-10
4.780000000000000000e+02 1.921575385472662510e-06 4.753309456040355345e-10
4.790000000000000000e+02 1.913347630285055964e-06 4.717638240059330226e-10
4.800000000000000000e+02 1.905171159526153443e-06 4.682314373449792068e-10
4.810000000000000000e+02 1.897045546467524123e-06 4.647317146666552042e-10
4.820000000000000000e+02 1.888970368316700237e-06 4.612672425130526209e-10
4.830000000000000000e+02 1.880945209302709091e-06 4.578323193893396567e-10
4.840000000000000000e+02 1.872969655504652742e-06 4.544335767686647164e-10
4.850000000000000000e+02 1.865043298328927751e-06 4.510648503597281169e-10
4.860000000000000000e+02 1.857165732688681596e-06 4.477279529901956501e-10
4.870000000000000000e+02 1.849336559888392693e-06 4.444225187860695500e-10
4.880000000000000000e+02 1.841555379045622995e-06 4.411486823063803818e-10
4.890000000000000000e+02 1.833821800839352486e-06 4.379045768221345650e-10
4.900000000000000000e+02 1.826135438585119124e-06 4.346932918064538899e-10
4.910000000000000000e+02 1.818495904397643431e-06 4.315083541595044211e-10
4.920000000000000000e+02 1.810902820297499738e-06 4.283557669404469771e-10
4.930000000000000000e+02 1.803355808536188965e-06 4.252300427332045195e-10
4.940000000000000000e+02 1.795854492883108841e-06 4.221360907497029542e-10
4.950000000000000000e+02 1.788398510819577640e-06 4.190691584859962417e-10
4.960000000000000000e+02 1.780987493816610303e-06 4.160309606260348399e-10
4.970000000000000000e+02 1.773621078603238087e-06 4.130198449914246381e-10
4.980000000000000000e+02 1.766298910890196049e-06 4.100363511505555895e-10
4.990000000000000000e+02 1.759020631276309132e-06 4.070804533462535404e-10
5.000000000000000000e+02 1.751785889875234759e-06 4.041541383226210594e-10
5.010000000000000000e+02 1.744594343926042604e-06 4.012503680428381230e-10
5.020000000000000000e+02 1.737445644076185384e-06 3.983767007387229065e-10
5.030000000000000000e+02 1.730339463799301879e-06 3.955184550985535436e-10
5.040000000000000000e+02 1.723275430259185837e-06 3.927043833312771000e-10
5.050000000000000000e+02 1.716253245462429059e-06 3.899073752755555151e-10
5.060000000000000000e+02 1.709272566021491446e-06 3.871357018292443120e-10
5.070000000000000000e+02 1.702333063999805892e-06 3.843890552523987390e-10
5.080000000000000000e+02 1.695434417630981012e-06 3.816669518486026675e-10
5.090000000000000000e+02 1.688576304458511253e-06 3.789676430443478417e-10
5.100000000000000000e+02 1.681758405557509599e-06 3.762952732744295634e-10
5.110000000000000000e+02 1.674980408185700041e-06 3.736472076187880124e-10
5.120000000000000000e+02 1.668242000791853056e-06 3.710195708994668140e-10
5.130000000000000000e+02 1.661542872541055189e-06 3.684186937746858642e-10
5.140000000000000000e+02 1.654882721502382153e-06 3.658366198311391307e-10
5.150000000000000000e+02 1.648261241476323120e-06 3.632834228994852285e-10
5.160000000000000000e+02 1.641678134792101776e-06 3.607491873836021631e-10
5.170000000000000000e+02 1.635133104576524970e-06 3.582371492782954279e-10
5.180000000000000000e+02 1.628625854788623396e-06 3.557480489080333785e-10
5.190000000000000000e+02 1.622156097426774577e-06 3.532823047436295602e-10
5.200000000000000000e+02 1.615723542377822754e-06 3.508350956415995589e-10
5.210000000000000000e+02 1.609327902702073619e-06 3.484121817720620278e-10
5.220000000000000000e+02 1.602968899121370811e-06 3.460117588005573614e-10
5.230000000000000000e+02 1.596646247395749925e-06 3.436294613301527004e-10
5.240000000000000000e+02 1.590359676166053289e-06 3.412690563336928525e-10
5.250000000000000000e+02 1.584108904440384403e-06 3.389299938483247727e-10
5.260000000000000000e+02 1.577893662905283031e-06 3.366094329937397069e-10
5.270000000000000000e+02 1.571713681825848119e-06 3.343091012908416906e-10
5.280000000000000000e+02 1.565568693349006512e-06 3.320308727405851700e-10
5.290000000000000000e+02 1.559458434235105906e-06 3.297714894490155720e-10
5.300000000000000000e+02 1.553382638557088214e-06 3.275316530215732806e-10
5.310000000000000000e+02 1.547341052196005160e-06 3.253094205124540415e-10
5.320000000000000000e+02 1.541333415514323222e-06 3.231100814821141787e-10
5.330000000000000000e+02 1.535359471942499058e-06 3.209256931313575338e-10
5.340000000000000000e+02 1.529418972838536488e-06 3.187614756594570235e-10
5.350000000000000000e+02 1.523511665548316157e-06 3.166172655166832274e-10
5.360000000000000000e+02 1.517637303278252004e-06 3.144891992656884231e-10
5.370000000000000000e+02 1.511795641180757719e-06 3.123816822991898185e-10
5.380000000000000000e+02 1.505986435138773100e-06 3.102894562956315251e-10
5.390000000000000000e+02 1.500209443741962219e-06 3.082178634539189902e-10
5.400000000000000000e+02 1.494464430607300791e-06 3.061605930998467800e-10
5.410000000000000000e+02 1.488751157516565797e-06 3.041225153932458670e-10
5.420000000000000000e+02 1.483069391178148889e-06 3.021026838689877685e-10
5.430000000000000000e+02 1.477418899854754374e-06 3.000967874200455361e-10
5.440000000000000000e+02 1.471799451807753757e-06 2.981124651718625273e-10
5.450000000000000000e+02 1.466210819855984184e-06 2.961403882117963539e-10
5.460000000000000000e+02 1.460652780043036969e-06 2.941871038997234562e-10
5.470000000000000000e+02 1.455125104897758635e-06 2.922526318727136732e-10
5.480000000000000000e+02 1.449627577956968973e-06 2.903306036000641518e-10
5.490000000000000000e+02 1.444159974877790137e-06 2.884244845180461582e-10
5.500000000000000000e+02 1.438722084021515428e-06 2.865337623836339396e-10
5.510000000000000000e+02 1.433313682330794719e-06 2.846595199557100196e-10
5.520000000000000000e+02 1.427934560794985658e-06 2.828004826010976777e-10
5.530000000000000000e+02 1.422584503994350770e-06 2.809611547860413653e-10
5.540000000000000000e+02 1.417263305313776312e-06 2.791334136609258097e-10
5.550000000000000000e+02 1.411970757108082995e-06 2.773200549199828042e-10
5.560000000000000000e+02 1.406706652302136658e-06 2.755226751471884360e-10
5.570000000000000000e+02 1.401470783984226712e-06 2.737415640829965378e-10
5.580000000000000000e+02 1.396262954732385720e-06 2.719717142607436526e-10
5.590000000000000000e+02 1.391082959185219239e-06 2.702206582938515476e-10
5.600000000000000000e+02 1.385930600596163575e-06 2.684809723707548668e-10
5.610000000000000000e+02 1.380805683473429529e-06 2.667548804069497092e-10
5.620000000000000000e+02 1.375708010330156776e-06 2.650444089757897181e-10
5.630000000000000000e+02 1.370637386249207195e-06 2.633483928704549569e-10
5.640000000000000000e+02 1.365593623671779238e-06 2.616652859943613349e-10
5.650000000000000000e+02 1.360576527893009286e-06 2.599960891025432457e-10
5.660000000000000000e+02 1.355585912000800788e-06 2.583429134506154578e-10
5.670000000000000000e+02 1.350621593447565130e-06 2.566972636675046976e-10
5.680000000000000000e+02 1.345683380214790557e-06 2.550692413672006725e-10
5.690000000000000000e+02 1.340771092612991284e-06 2.534541094778575367e-10
5.700000000000000000e+02 1.335884548394172766e-06 2.518491218350682624e-10
5.710000000000000000e+02 1.331023563749367372e-06 2.502608873466982508e-10
5.720000000000000000e+02 1.326187967681857687e-06 2.486814388302782786e-10
5.730000000000000000e+02 1.321377575495663599e-06 2.471168363271658857e-10
5.740000000000000000e+02 1.316592213227218964e-06 2.455669295131635064e-10
5.750000000000000000e+02 1.311831708785682262e-06 2.440251551938388271e-10
5.760000000000000000e+02 1.307095888900433568e-06 2.424962510794159855e-10
5.770000000000000000e+02 1.302384577964499343e-06 2.409850761164733769e-10
5.780000000000000000e+02 1.297697616129411931e-06 2.394793604532097522e-10
5.790000000000000000e+02 1.293034827271499860e-06 2.379853034639722810e-10
5.800000000000000000e+02 1.288396043027773114e-06 2.365076011701106210e-10
5.810000000000000000e+02 1.283781103933900890e-06 2.350389851635270663e-10
5.820000000000000000e+02 1.279189842527728172e-06 2.335849479950802103e-10
5.830000000000000000e+02 1.274622099687317108e-06 2.321388610226904375e-10
5.840000000000000000e+02 1.270077711777506428e-06 2.307050794847498434e-10
5.850000000000000000e+02 1.265556519105093214e-06 2.292809919701710524e-10
5.860000000000000000e+02 1.261058361091249511e-06 2.278724586801672703e-10
5.870000000000000000e+02 1.256583085750717586e-06 2.264710345922793454e-10
5.880000000000000000e+02 1.252130535397411088e-06 2.250804946868356704e-10
5.890000000000000000e+02 1.247700554628750049e-06 2.237022493911666675e-10
5.900000000000000000e+02 1.243292990730338070e-06 2.223344627849677248e-10
5.910000000000000000e+02 1.238907690437551868e-06 2.209765825877951897e-10
5.920000000000000000e+02 1.234544504220724791e-06 2.196309935587059808e-10
5.930000000000000000e+02 1.230203285289999143e-06 2.182960512353560065e-10
5.940000000000000000e+02 1.225883884625744713e-06 2.169683489539053845e-10
5.950000000000000000e+02 1.221586151394893466e-06 2.156525304997103544e-10
5.960000000000000000e+02 1.217309947352196464e-06 2.143478326221970405e-10
5.970000000000000000e+02 1.213055120912853671e-06 2.130527803068105231e-10
5.980000000000000000e+02 1.208821533595694181e-06 2.117659253508819016e-10
5.990000000000000000e+02 1.204609042855020525e-06 2.104903860100648669e-10
6.000000000000000000e+02 1.200417507054352259e-06 2.092225962202487563e-10
6.010000000000000000e+02 1.196246787332988424e-06 2.079679897182273833e-10
6.020000000000000000e+02 1.192096744211113044e-06 2.067206261169296544e-10
6.030000000000000000e+02 1.187967241909060283e-06 2.054831098607934351e-10
6.040000000000000000e+02 1.183858141659499529e-06 2.042576404126528348e-10
6.050000000000000000e+02 1.179769312436684846e-06 2.030357986182451766e-10
6.060000000000000000e+02 1.175700617857822282e-06 2.018282256877057528e-10
6.070000000000000000e+02 1.171651925407468727e-06 2.006282462385655756e-10
6.080000000000000000e+02 1.167623104751158776e-06 1.994349156653196714e-10
6.090000000000000000e+02 1.163614021429282336e-06 1.982567747749186511e-10
6.100000000000000000e+02 1.159624550464033439e-06 1.970816443097600611e-10
6.110000000000000000e+02 1.155654562559282865e-06 1.959179418697942703e-10
6.120000000000000000e+02 1.151703929434089226e-06 1.947610076546979462e-10
6.130000000000000000e+02 1.147772523506729421e-06 1.936132567603721133e-10
6.140000000000000000e+02 1.143860221144821228e-06 1.924755677618073112e-10
6.150000000000000000e+02 1.139966897540034514e-06 1.913454124036206907e-10
6.160000000000000000e+02 1.136092428051238582e-06 1.902230349626332701e-10
6.170000000000000000e+02 1.132236694178834335e-06 1.891106140572418411e-10
6.180000000000000000e+02 1.128399570209104265e-06 1.880034460333135448e-10
6.190000000000000000e+02 1.124580937454489067e-06 1.869081371896896861e-10
6.200000000000000000e+02 1.120780676404198324e-06 1.858190045167518307e-10
6.210000000000000000e+02 1.116998669344892969e-06 1.847397335108524978e-10
6.220000000000000000e+02 1.113234798276574479e-06 1.836673695354562642e-10
6.230000000000000000e+02 1.109488947997672208e-06 1.826008622085595438e-10
6.240000000000000000e+02 1.105761000486260702e-06 1.815454171161245969e-10
6.250000000000000000e+02 1.102050843083013344e-06 1.804943685623783362e-10
6.260000000000000000e+02 1.098358360054896288e-06 1.794538256327804661e-10
6.270000000000000000e+02 1.094683439305521648e-06 1.784174572527774659e-10
6.280000000000000000e+02 1.091025969984393830e-06 1.773952970074432768e-10
6.290000000000000000e+02 1.087385843864252445e-06 1.763725843151320315e-10
6.300000000000000000e+02 1.083762940404742129e-06 1.753640371526810232e-10
6.310000000000000000e+02 1.080157159852657216e-06 1.743588187164135632e-10
6.320000000000000000e+02 1.076568393937771357e-06 1.733610442145039252e-10
6.330000000000000000e+02 1.072996528289404944e-06 1.723701170686098284e-10
6.340000000000000000e+02 1.069441460579967405e-06 1.713903680089501408e-10
6.350000000000000000e+02 1.065903086585384688e-06 1.704139360736434053e-10
6.360000000000000000e+02 1.062381296908610023e-06 1.694449683897758640e-10
6.370000000000000000e+02 1.058875985254337270e-06 1.684885666541902023e-10
6.380000000000000000e+02 1.055387060368229103e-06 1.675314786064863200e-10
6.390000000000000000e+02 1.051914409704979282e-06 1.665827988883705821e-10
6.400000000000000000e+02 1.048457930385160560e-06 1.656425951956919221e-10
6.410000000000000000e+02 1.045017524127889258e-06 1.647074567845407937e-10
6.420000000000000000e+02 1.041593090523262899e-06 1.637828331291224567e-10
6.430000000000000000e+02 1.038184532367258952e-06 1.628623350624636175e-10
6.440000000000000000e+02 1.034791752224539719e-06 1.619437862143691160e-10
6.450000000000000000e+02 1.031414642951755601e-06 1.610377680094643401e-10
6.460000000000000000e+02 1.028053113979021658e-06 1.601389472694059225e-10
6.470000000000000000e+02 1.024707069728014684e-06 1.592426498442378604e-10
6.480000000000000000e+02 1.021376411494245798e-06 1.583539095684205540e-10
6.490000000000000000e+02 1.018061048641660904e-06 1.574743586640892065e-10
6.500000000000000000e+02 1.014760885839793883e-06 1.565939011238803994e-10
6.510000000000000000e+02 1.011475821170337938e-06 1.557274706964761898e-10
6.520000000000000000e+02 1.008205772501713618e-06 1.548635055192981687e-10
6.530000000000000000e+02 1.004950644757363091e-06 1.540047100956343343e-10
6.540000000000000000e+02 1.001710339840922240e-06 1.531571348634130920e-10
6.550000000000000000e+02 9.984847821480347972e-07 1.523091103239338074e-10
6.560000000000000000e+02 9.952738721957788622e-07 1.514641879141187487e-10
6.570000000000000000e+02 9.920775119154345082e-07 1.506361606562478646e-10
6.580000000000000000e+02 9.888956215170497341e-07 1.498115562714730167e-10
6.590000000000000000e+02 9.857281254737061412e-07 1.489808866272923592e-10
6.600000000000000000e+02 9.825749123195115949e-07 1.481734169250792457e-10
6.610000000000000000e+02 9.794359151942266060e-07 1.473576405341958796e-10
6.620000000000000000e+02 9.763110488511528380e-07 1.465440780112903245e-10
6.630000000000000000e+02 9.732001999840367544e-07 1.457484759548322032e-10
6.640000000000000000e+02 9.701032935390263754e-07 1.449723647239942117e-10
6.650000000000000000e+02 9.670202863507615495e-07 1.441699316595546041e-10
6.660000000000000000e+02 9.639510634239512569e-07 1.433756003366148881e-10
6.670000000000000000e+02 9.608955145883336411e-07 1.426147524519194671e-10
6.680000000000000000e+02 9.578535946655476465e-07 1.418499384620019917e-10
6.690000000000000000e+02 9.548252422020286138e-07 1.410619686614822486e-10
6.700000000000000000e+02 9.518103274300804688e-07 1.403002050370805212e-10
6.710000000000000000e+02 9.488087761544417317e-07 1.395528868020079532e-10
6.720000000000000000e+02 9.458205315754364406e-07 1.388000428481639486e-10
6.730000000000000000e+02 9.428455069531161003e-07 1.380540497475379915e-10
6.740000000000000000e+02 9.398836243842967172e-07 1.373100955992523376e-10
6.750000000000000000e+02 9.369348050924930589e-07 1.365702751998654317e-10
6.760000000000000000e+02 9.339989659987168843e-07 1.358395510520082819e-10
6.770000000000000000e+02 9.310760276637353723e-07 1.351187530751474378e-10
6.780000000000000000e+02 9.281659282335263795e-07 1.343951194360260060e-10
6.790000000000000000e+02 9.252685794449710836e-07 1.336828198139627861e-10
6.800000000000000000e+02 9.223839178688075697e-07 1.329672104644075131e-10
6.810000000000000000e+02 9.195118603004815270e-07 1.322599867403795319e-10
6.820000000000000000e+02 9.166523288259564582e-07 1.315611001390104655e-10
6.830000000000000000e+02 9.138052584283240791e-07 1.308644622666221847e-10
6.840000000000000000e+02 9.109705758918451511e-07 1.301678385634552777e-10
6.850000000000000000e+02 9.081482037283095093e-07 1.294814400143451528e-10
6.860000000000000000e+02 9.053380722993110298e-07 1.287983249775859319e-10
6.870000000000000000e+02 9.025401155529078246e-07 1.281143900966341587e-10
6.880000000000000000e+02 8.997542468263119706e-07 1.274448781507508876e-10
6.890000000000000000e+02 8.969804091627509524e-07 1.267770290969139133e-10
6.900000000000000000e+02 8.942185361847099926e-07 1.261060493668031404e-10
6.910000000000000000e+02 8.914685464060934239e-07 1.254481921675321275e-10
6.920000000000000000e+02 8.887303773329468759e-07 1.247910328960877214e-10
6.930000000000000000e+02 8.860039641505057365e-07 1.241381200056679427e-10
6.940000000000000000e+02 8.832892311758933596e-07 1.234894514978712781e-10
6.950000000000000000e+02 8.805861135960935149e-07 1.228485976279003489e-10
6.960000000000000000e+02 8.778945478451483106e-07 1.222047958937544452e-10
6.970000000000000000e+02 8.752144615613577939e-07 1.215744557248044163e-10
6.980000000000000000e+02 8.725457962915628335e-07 1.209432740068017133e-10
6.990000000000000000e+02 8.698884831970233233e-07 1.203121473558610364e-10
7.000000000000000000e+02 8.672424535313138899e-07 1.196924203639149345e-10
7.010000000000000000e+02 8.646076459066787225e-07 1.190747432877614657e-10
7.020000000000000000e+02 8.619840003947776495e-07 1.184584575708580509e-10
7.030000000000000000e+02 8.593714462115099001e-07 1.178485520281214039e-10
7.040000000000000000e+02 8.567699239928616867e-07 1.172441178587391222e-10
7.050000000000000000e+02 8.541793713481294140e-07 1.166401629726365755e-10
7.060000000000000000e+02 8.515997265548247794e-07 1.160395003696468303e-10
7.070000000000000000e+02 8.490309247555227799e-07 1.154452784479786995e-10
7.080000000000000000e+02 8.464729071866461904e-07 1.148522982830080250e-10
7.090000000000000000e+02 8.439256067023226715e-07 1.142672708676073566e-10
7.100000000000000000e+02 8.413889713424771441e-07 1.136848883503960270e-10
7.110000000000000000e+02 8.388629401649972068e-07 1.131027865808320686e-10
7.120000000000000000e+02 8.363474465976628423e-07 1.125291545500672888e-10
7.130000000000000000e+02 8.338424405107680316e-07 1.119521122472377868e-10
7.140000000000000000e+02 8.313478529799467433e-07 1.113859592685728685e-10
7.150000000000000000e+02 8.288636269071503659e-07 1.108253366854938819e-10
7.160000000000000000e+02 8.263897112307239273e-07 1.102662386398556340e-10
7.170000000000000000e+02 8.239260594553598744e-07 1.096986901316654398e-10
7.180000000000000000e+02 8.214725820267776288e-07 1.091469854636040149e-10
7.190000000000000000e+02 8.190292421761391241e-07 1.086041048203867415e-10
7.200000000000000000e+02 8.165959881887285739e-07 1.080512889717333308e-10
7.210000000000000000e+02 8.141727621393534942e-07 1.075030432451384860e-10
7.220000000000000000e+02 8.117594850341469642e-07 1.069705320502767389e-10
7.230000000000000000e+02 8.093561304045593798e-07 1.064342532997031301e-10
7.240000000000000000e+02 8.069626337470214807e-07 1.058988751134748409e-10
7.250000000000000000e+02 8.045789390047631159e-07 1.053667497696864137e-10
7.260000000000000000e+02 8.022049896948824461e-07 1.048448908178012394e-10
7.270000000000000000e+02 7.998407398348561354e-07 1.043187848326354589e-10
7.280000000000000000e+02 7.974861297721513864e-07 1.037970381867481230e-10
7.290000000000000000e+02 7.951411039957001890e-07 1.032844698656276757e-10
7.300000000000000000e+02 7.928056195371513497e-07 1.027667439479351765e-10
7.310000000000000000e+02 7.904796120903334602e-07 1.022612410306322849e-10
7.320000000000000000e+02 7.881630398622885374e-07 1.017514212331427398e-10
7.330000000000000000e+02 7.858558449751474044e-07 1.012501430475154494e-10
7.340000000000000000e+02 7.835579832961569691e-07 1.007482511340696077e-10
7.350000000000000000e+02 7.812693960822514387e-07 1.002491887280854214e-10
7.360000000000000000e+02 7.789900373598168874e-07 9.975502601733411036e-11
7.370000000000000000e+02 7.767198543973119569e-07 9.926430533102603466e-11
7.380000000000000000e+02 7.744587974262140533e-07 9.877644356615089932e-11
7.390000000000000000e+02 7.722068147373306805e-07 9.829186453647053957e-11
7.400000000000000000e+02 7.699638639182548965e-07 9.780822668448153278e-11
7.410000000000000000e+02 7.677298904597007461e-07 9.732987527044657244e-11
7.420000000000000000e+02 7.655048489950411841e-07 9.685483340002299176e-11
7.430000000000000000e+02 7.632886903747859406e-07 9.638014863977417462e-11
7.440000000000000000e+02 7.610813658330828024e-07 9.591070304626469651e-11
7.450000000000000000e+02 7.588828288449533935e-07 9.544144286000033544e-11
7.460000000000000000e+02 7.566930283912920653e-07 9.497786580131562458e-11
7.470000000000000000e+02 7.545119251153309401e-07 9.451588589559634277e-11
7.480000000000000000e+02 7.523394625678081982e-07 9.405896433944960956e-11
7.490000000000000000e+02 7.501756049524965428e-07 9.360216812748235178e-11
7.500000000000000000e+02 7.480203054211764841e-07 9.314266790922537067e-11
7.510000000000000000e+02 7.458735002163762987e-07 9.269944456491430360e-11
7.520000000000000000e+02 7.437351651312651709e-07 9.225105579435678010e-11
7.530000000000000000e+02 7.416052504980453238e-07 9.180362636751482910e-11
7.540000000000000000e+02 7.394837019379096631e-07 9.136394858721974275e-11
7.550000000000000000e+02 7.373704899489297584e-07 9.092065123006421118e-11
7.560000000000000000e+02 7.352655545346254492e-07 9.048757138030439292e-11
7.570000000000000000e+02 7.331688637957078840e-07 9.005013112961535678e-11
7.580000000000000000e+02 7.310803667129606648e-07 8.962122714090137734e-11
7.590000000000000000e+02 7.290000245383509644e-07 8.919073191115956175e-11
7.600000000000000000e+02 7.269277930287421568e-07 8.876513557520837987e-11
7.610000000000000000e+02 7.248636277028541970e-07 8.834048181860510371e-11
7.620000000000000000e+02 7.228074895728186786e-07 8.791722883039199370e-11
7.630000000000000000e+02 7.207593292190006907e-07 8.750054647510551841e-11
7.640000000000000000e+02 7.187191151600824363e-07 8.707990756251505332e-11
7.650000000000000000e+02 7.166867948191769033e-07 8.667042661336666067e-11
7.660000000000000000e+02 7.146623401333359956e-07 8.625460931610540782e-11
7.670000000000000000e+02 7.126456903882028244e-07 8.585039712460940450e-11
7.680000000000000000e+02 7.106368207000502529e-07 8.544337271043645015e-11
7.690000000000000000e+02 7.086356894777657081e-07 8.503981896446078281e-11
7.700000000000000000e+02 7.066422516431858852e-07 8.463799680558103768e-11
7.710000000000000000e+02 7.046564672117394501e-07 8.423689767944608744e-11
7.720000000000000000e+02 7.026782978679091390e-07 8.384172833775239135e-11
7.730000000000000000e+02 7.007077039107301539e-07 8.344648128044696374e-11
7.740000000000000000e+02 6.987446475419794752e-07 8.305508637090897794e-11
7.750000000000000000e+02 6.967890844848945393e-07 8.266359430297853443e-11
7.760000000000000000e+02 6.948409838875013352e-07 8.227779485503461956e-11
7.770000000000000000e+02 6.929002994771061208e-07 8.189116096346537667e-11
7.780000000000000000e+02 6.909669948234609209e-07 8.151164995751081521e-11
7.790000000000000000e+02 6.890410380697709389e-07 8.112893756795359092e-11
7.800000000000000000e+02 6.871223849432838886e-07 8.075091004200451674e-11
7.810000000000000000e+02 6.852110025782343614e-07 8.037054610721128752e-11
7.820000000000000000e+02 6.833068431793126712e-07 8.000240953737192305e-11
7.830000000000000000e+02 6.814098832641501999e-07 7.962835568697812670e-11
7.840000000000000000e+02 6.795200795665645704e-07 7.925796316476941472e-11
7.850000000000000000e+02 6.776373934752610723e-07 7.889237685354544365e-11
7.860000000000000000e+02 6.757617918305702755e-07 7.852604678310060152e-11
7.870000000000000000e+02 6.738932397617469515e-07 7.816086444734082554e-11
7.880000000000000000e+02 6.720316913133572542e-07 7.780475119734120395e-11
7.890000000000000000e+02 6.701771288959434825e-07 7.744221863781320539e-11
7.900000000000000000e+02 6.683295018707624623e-07 7.708766772834830346e-11
7.910000000000000000e+02 6.664887829349596887e-07 7.673162327748173291e-11
7.920000000000000000e+02 6.646549313448213484e-07 7.637778742797252883e-11
7.930000000000000000e+02 6.628279156863925868e-07 7.602732221556607225e-11
7.940000000000000000e+02 6.610076979608193016e-07 7.567895540794290030e-11
7.950000000000000000e+02 6.591942500312475485e-07 7.533313917118533399e-11
7.960000000000000000e+02 6.573875335413870740e-07 7.498733134436718770e-11
7.970000000000000000e+02 6.555875143045008712e-07 7.464533191559042114e-11
7.980000000000000000e+02 6.537941623879218097e-07 7.430258353036123770e-11
7.990000000000000000e+02 6.520074383030705561e-07 7.396461254582931422e-11
8.000000000000000000e+02 6.502273113295765025e-07 7.362835696689273918e-11
8.010000000000000000e+02 6.484537504845012153e-07 7.329469409178557157e-11
8.020000000000000000e+02 6.466867207046978377e-07 7.296179085902742666e-11
8.030000000000000000e+02 6.449261909897696341e-07 7.262873191749008170e-11
8.040000000000000000e+02 6.431721271599189150e-07 7.230098916788386052e-11
8.050000000000000000e+02 6.414244969784599950e-07 7.197306228778899016e-11
8.060000000000000000e+02 6.396832691001608728e-07 7.164874871179449459e-11
8.070000000000000000e+02 6.379484100276222947e-07 7.132490431605020831e-11
8.080000000000000000e+02 6.362198928935302856e-07 7.100180496322216894e-11
8.090000000000000000e+02 6.344976774523836356e-07 7.068394292097934877e-11
8.100000000000000000e+02 6.327817434972349707e-07 7.036601623600092229e-11
8.110000000000000000e+02 6.310720537976433378e-07 7.004695745660428067e-11
8.120000000000000000e+02 6.293685737915888062e-07 6.973422481126867870e-11
8.130000000000000000e+02 6.276712802962825356e-07 6.941966823603706705e-11
8.140000000000000000e+02 6.259801350616545333e-07 6.911114935892471057e-11
8.150000000000000000e+02 6.242951162902521084e-07 6.880178082813160297e-11
8.160000000000000000e+02 6.226161869669066724e-07 6.849143047160665973e-11
8.170000000000000000e+02 6.209433186057377906e-07 6.818963849131165086e-11
8.180000000000000000e+02 6.192764856720045787e-07 6.788156288461965881e-11
8.190000000000000000e+02 6.176156511958908159e-07 6.758235060466688258e-11
8.200000000000000000e+02 6.159607931670585969e-07 6.728111945353276972e-11
8.210000000000000000e+02 6.143118795376434561e-07 6.697935106547703671e-11
8.220000000000000000e+02 6.126688763153365411e-07 6.668497820605524060e-11
8.230000000000000000e+02 6.110317589425041060e-07 6.639218197435070186e-11
8.240000000000000000e+02 6.094005041921146620e-07 6.609595898376952412e-11
8.250000000000000000e+02 6.077750747003340719e-07 6.580196543204408385e-11
8.260000000000000000e+02 6.061554458424989553e-07 6.551224546180733506e-11
8.270000000000000000e+02 6.045415884583516323e-07 6.522169293532442514e-11
8.280000000000000000e+02 6.029334748375858453e-07 6.493642176752523157e-11
8.290000000000000000e+02 6.013310757975176582e-07 6.465084501083851613e-11
8.300000000000000000e+02 5.997343675029354441e-07 6.436536945098048741e-11
8.310000000000000000e+02 5.981433220639820776e-07 6.408109087807644993e-11
8.320000000000000000e+02 5.965579061335546664e-07 6.380062894661975706e-11
8.330000000000000000e+02 5.949780976280960833e-07 6.352146708632489611e-11
8.340000000000000000e+02 5.934038657514073192e-07 6.324422588410704877e-11
8.350000000000000000e+02 5.918351862994609199e-07 6.296950205708639673e-11
8.360000000000000000e+02 5.902720364553970779e-07 6.269144489645661281e-11
8.370000000000000000e+02 5.887143831447839237e-07 6.242018213420408746e-11
8.380000000000000000e+02 5.871622045645064569e-07 6.214614607646939494e-11
8.390000000000000000e+02 5.856154693595350464e-07 6.187682588532084341e-11
8.400000000000000000e+02 5.840741543077232538e-07 6.160621515705066987e-11
8.410000000000000000e+02 5.825382428709113909e-07 6.133364505167548548e-11
8.420000000000000000e+02 5.810076858679125800e-07 6.107292804813369075e-11
8.430000000000000000e+02 5.794824770095629858e-07 6.080821357556942489e-11
8.440000000000000000e+02 5.779625860648507803e-07 6.054342990835515526e-11
8.450000000000000000e+02 5.764479857103265939e-07 6.028420396209100504e-11
8.460000000000000000e+02 5.749386564654624256e-07 6.002248231773421418e-11
8.470000000000000000e+02 5.734345635657334137e-07 5.976343031566244690e-11
8.480000000000000000e+02 5.719356912124995604e-07 5.950566211998521019e-11
8.490000000000000000e+02 5.704420110601571340e-07 5.924834611814588760e-11
8.500000000000000000e+02 5.689534971604626120e-07 5.899478386361955643e-11
8.510000000000000000e+02 5.674701247064817114e-07 5.874290631702195170e-11
8.520000000000000000e+02 5.659918714464029982e-07 5.849191339613035464e-11
8.530000000000000000e+02 5.645187177582000293e-07 5.823745141686487459e-11
8.540000000000000000e+02 5.630506300642324258e-07 5.798929730849167113e-11
8.550000000000000000e+02 5.615875893322242458e-07 5.774350853027243726e-11
8.560000000000000000e+02 5.601295745771839900e-07 5.749553916301053676e-11
8.570000000000000000e+02 5.586765571954366811e-07 5.724818308294743650e-11
8.580000000000000000e+02 5.572285131724142181e-07 5.700831978705522912e-11
8.590000000000000000e+02 5.557854278178676017e-07 5.676181080715991837e-11
8.600000000000000000e+02 5.543472688022688178e-07 5.652058748806254517e-11
8.610000000000000000e+02 5.529140153948120609e-07 5.627858767898175493e-11
8.620000000000000000e+02 5.514856438152416247e-07 5.604247213519819912e-11
8.630000000000000000e+02 5.500621353258239344e-07 5.580482698164246317e-11
8.640000000000000000e+02 5.486434629433101330e-07 5.557041615755764352e-11
8.650000000000000000e+02 5.472296095579976398e-07 5.533203573104828257e-11
8.660000000000000000e+02 5.458205476835953185e-07 5.509765441114033815e-11
8.670000000000000000e+02 5.444162556088594797e-07 5.486667864484928915e-11
8.680000000000000000e+02 5.430167108313455577e-07 5.463392627191865720e-11
8.690000000000000000e+02 5.416218924834126445e-07 5.440538264345207510e-11
8.700000000000000000e+02 5.402317801699308093e-07 5.417624812653620893e-11
8.710000000000000000e+02 5.388463540846321904e-07 5.394802893299299828e-11
8.720000000000000000e+02 5.374655839573416503e-07 5.372299050065976112e-11
8.730000000000000000e+02 5.360894562346230608e-07 5.349345488792067670e-11
8.740000000000000000e+02 5.347179443078165569e-07 5.327252150522099493e-11
8.750000000000000000e+02 5.333510292880872032e-07 5.305049888271184841e-11
8.760000000000000000e+02 5.319886955846842039e-07 5.282605206047286329e-11
8.770000000000000000e+02 5.306309146514420955e-07 5.260555990815873987e-11
8.780000000000000000e+02 5.292776672297660972e-07 5.238485334402298959e-11
8.790000000000000000e+02 5.279289304637169480e-07 5.216770149196747566e-11
8.800000000000000000e+02 5.265846811683960602e-07 5.195466040719410056e-11
8.810000000000000000e+02 5.252449142095771749e-07 5.173563932814317918e-11
8.820000000000000000e+02 5.239095971826257610e-07 5.151868803787707091e-11
8.830000000000000000e+02 5.225787061471365342e-07 5.130788283125298470e-11
8.840000000000000000e+02 5.212522299090083608e-07 5.109425638138986719e-11
8.850000000000000000e+02 5.199301440039772074e-07 5.088049692680840885e-11
8.860000000000000000e+02 5.186124218047316493e-07 5.067472266806483162e-11
8.870000000000000000e+02 5.172990599892068793e-07 5.046564166555356508e-11
8.880000000000000000e+02 5.159900275726881297e-07 5.025370791722494325e-11
8.890000000000000000e+02 5.146853066057000035e-07 5.004719116907807425e-11
8.900000000000000000e+02 5.133848729211853877e-07 4.984175638877985581e-11
8.910000000000000000e+02 5.120887157311626242e-07 4.963592670215178135e-11
8.920000000000000000e+02 5.107968123969630735e-07 4.943037190674460031e-11
8.930000000000000000e+02 5.095091396919438230e-07 4.923026564185306980e-11
8.940000000000000000e+02 5.082256862765088896e-07 4.902420402963514712e-11
8.950000000000000000e+02 5.069464294462644299e-07 4.882250603799321156e-11
8.960000000000000000e+02 5.056713481285668105e-07 4.862079439060807074e-11
8.970000000000000000e+02 5.044004155041470356e-07 4.842805090277124603e-11
8.980000000000000000e+02 5.031336358476412593e-07 4.822458959941044880e-11
8.990000000000000000e+02 5.018709699844414390e-07 4.803026898425600130e-11
9.000000000000000000e+02 5.006124082782559685e-07 4.783398702135066789e-11
9.010000000000000000e+02 4.993579298047112614e-07 4.763861205514530401e-11
9.020000000000000000e+02 4.981075160176984296e-07 4.744598827710611178e-11
9.030000000000000000e+02 4.968611485992591331e-07 4.725623814483270766e-11
9.040000000000000000e+02 4.956188172263731919e-07 4.705908689117688102e-11
9.050000000000000000e+02 4.943804939652185533e-07 4.686960242139548406e-11
9.060000000000000000e+02 4.931461636729084338e-07 4.667830028060038361e-11
9.070000000000000000e+02 4.919158073030117006e-07 4.649284213176230253e-11
9.080000000000000000e+02 4.906894118006932994e-07 4.630272731898088559e-11
9.090000000000000000e+02 4.894669554016407033e-07 4.611688286804139089e-11
9.100000000000000000e+02 4.882484263560860360e-07 4.592902649869224061e-11
9.110000000000000000e+02 4.870337989832940263e-07 4.574342804541942433e-11
9.120000000000000000e+02 4.858230592009737845e-07 4.556021761248363385e-11
9.130000000000000000e+02 4.846161919347391404e-07 4.537618880640082016e-11
9.140000000000000000e+02 4.834131765284466427e-07 4.519543272962778045e-11
9.150000000000000000e+02 4.822140026115029292e-07 4.501321770877808691e-11
9.160000000000000000e+02 4.810186476659483319e-07 4.483258943255297303e-11
9.170000000000000000e+02 4.798270963140005961e-07 4.465136149711668400e-11
9.180000000000000000e+02 4.786393310534098858e-07 4.447139134722277943e-11
9.190000000000000000e+02 4.774553315047836129e-07 4.429737465727612599e-11
9.200000000000000000e+02 4.762750892598754787e-07 4.411772069889963446e-11
9.210000000000000000e+02 4.750985835111354220e-07 4.394378216865391116e-11
9.220000000000000000e+02 4.739258003564339728e-07 4.376497517166733417e-11
9.230000000000000000e+02 4.727567214733996433e-07 4.358968863638068554e-11
9.240000000000000000e+02 4.715913253278691874e-07 4.341824108577974383e-11
9.250000000000000000e+02 4.704296039708122544e-07 4.324662006283119798e-11
9.260000000000000000e+02 4.692715370725464492e-07 4.307535700354137005e-11
9.270000000000000000e+02 4.681171149996110555e-07 4.290136268458866554e-11
9.280000000000000000e+02 4.669663132691459609e-07 4.273019284239953872e-11
9.290000000000000000e+02 4.658191194470972938e-07 4.256299979132904628e-11
9.300000000000000000e+02 4.646755193624674212e-07 4.239351059087681733e-11
9.310000000000000000e+02 4.635354919649836969e-07 4.222981453416707521e-11
9.320000000000000000e+02 4.623990302896896485e-07 4.206142781293387197e-11
9.330000000000000000e+02 4.612661168563736492e-07 4.189466129567165736e-11
9.340000000000000000e+02 4.601367319361782315e-07 4.172684753278588542e-11
9.350000000000000000e+02 4.590108603186315882e-07 4.156446897773946903e-11
9.360000000000000000e+02 4.578884889175349939e-07 4.140272510944065113e-11
9.370000000000000000e+02 4.567696031587686720e-07 4.123832375579894450e-11
9.380000000000000000e+02 4.556541909090383921e-07 4.107709117295854459e-11
9.390000000000000000e+02 4.545422319192082927e-07 4.091377425741171609e-11
9.400000000000000000e+02 4.534337110376485163e-07 4.075442318340893691e-11
9.410000000000000000e+02 4.523286161473017129e-07 4.059391034427761869e-11
9.420000000000000000e+02 4.512269333019069902e-07 4.043546830700961514e-11
9.430000000000000000e+02 4.501286433811202732e-07 4.027914968229850847e-11
9.440000000000000000e+02 4.490337374727648699e-07 4.012192886260201889e-11
9.450000000000000000e+02 4.479422010714717564e-07 3.996439890130432146e-11
9.460000000000000000e+02 4.468540140123988783e-07 3.980679960657873882e-11
9.470000000000000000e+02 4.457691634440763805e-07 3.965521166993113209e-11
9.480000000000000000e+02 4.446876411456635274e-07 3.949808390080189494e-11
9.490000000000000000e+02 4.436094262093570792e-07 3.934574022146364541e-11
9.500000000000000000e+02 4.425345073569841765e-07 3.919246369110674183e-11
9.510000000000000000e+02 4.414628718383273237e-07 3.904089540540667377e-11
9.520000000000000000e+02 4.403945006791754288e-07 3.888828901954521998e-11
9.530000000000000000e+02 4.393293842557266511e-07 3.873941478715892407e-11
9.540000000000000000e+02 4.382675082358344926e-07 3.858801994605087998e-11
9.550000000000000000e+02 4.372088598256773663e-07 3.844017193443960428e-11
9.560000000000000000e+02 4.361534219460838881e-07 3.829081485912100524e-11
9.570000000000000000e+02 4.351011852861131007e-07 3.814156102066590548e-11
9.580000000000000000e+02 4.340521333575653309e-07 3.799617856459214186e-11
9.590000000000000000e+02 4.330062502277964747e-07 3.785116575727443283e-11
9.600000000000000000e+02 4.319635295411544754e-07 3.770400872071810873e-11
9.610000000000000000e+02 4.309239529884934176e-07 3.755825372930843157e-11
9.620000000000000000e+02 4.298875095166132396e-07 3.741375437238403151e-11
9.630000000000000000e+02 4.288541841934723463e-07 3.726978980989059773e-11
9.640000000000000000e+02 4.278239614818879467e-07 3.712865310340207743e-11
9.650000000000000000e+02 4.267968335738281709e-07 3.698765582704765930e-11
9.660000000000000000e+02 4.257727872369332524e-07 3.684379135115989305e-11
9.670000000000000000e+02 4.247518063351663067e-07 3.670297665792077546e-11
9.680000000000000000e+02 4.237338784197630938e-07 3.656323333683930585e-11
9.690000000000000000e+02 4.227189936216735477e-07 3.642398171965765951e-11
9.700000000000000000e+02 4.217071341023892519e-07 3.628367237218377392e-11
9.710000000000000000e+02 4.206982907768441901e-07 3.614856458611370975e-11
9.720000000000000000e+02 4.196924534656254717e-07 3.600905245509933677e-11
9.730000000000000000e+02 4.186896075950574830e-07 3.587126518045380749e-11
9.740000000000000000e+02 4.176897353572739658e-07 3.573529155920241196e-11
9.750000000000000000e+02 4.166928329014663124e-07 3.559959838028703168e-11
9.760000000000000000e+02 4.156988798089122891e-07 3.546580111535302553e-11
9.770000000000000000e+02 4.147078700915685382e-07 3.533113324127868158e-11
9.780000000000000000e+02 4.137197917231106087e-07 3.519529245821217821e-11
9.790000000000000000e+02 4.127346278721688814e-07 3.506428203348122385e-11
9.800000000000000000e+02 4.117523691803959240e-07 3.492943998623099290e-11
9.810000000000000000e+02 4.107730081656102648e-07 3.479570287456823807e-11
9.820000000000000000e+02 4.097965157668914950e-07 3.466780773564437518e-11
9.830000000000000000e+02 4.088228969392204670e-07 3.454003527636473130e-11
9.840000000000000000e+02 4.078521404141666293e-07 3.440656067693615188e-11
9.850000000000000000e+02 4.068842262734406898e-07 3.427741523953642622e-11
9.860000000000000000e+02 4.059191459218069974e-07 3.415048333010872563e-11
9.870000000000000000e+02 4.049568886239640497e-07 3.401943782233018758e-11
9.880000000000000000e+02 4.039974321958794592e-07 3.389627063754563719e-11
9.890000000000000000e+02 4.030407861168594516e-07 3.376791357645458912e-11
9.900000000000000000e+02 4.020869255498827102e-07 3.363850645254906872e-11
9.910000000000000000e+02 4.011358413495980309e-07 3.351185140498813661e-11
9.920000000000000000e+02 4.001875164931778672e-07 3.338650249318231377e-11
9.930000000000000000e+02 3.992419470111307959e-07 3.326260045177775685e-11
9.940000000000000000e+02 3.982991153406168087e-07 3.314243440799558383e-11
9.950000000000000000e+02 3.973590214064737488e-07 3.301517192966230343e-11
9.960000000000000000e+02 3.964216464125147737e-07 3.289311300419539817e-11
9.970000000000000000e+02 3.954869800817384212e-07 3.276881055391811577e-11
9.980000000000000000e+02 3.945550106446704878e-07 3.264590284213220385e-11
9.990000000000000000e+02 3.936257224534945093e-07 3.252685754073780665e-11


==> plot_data/minimal_m10_functions.dat <==
x y1 y2
0.000000000000000000e+00 9.618528196142506204e-12 9.618768196128905794e-12
1.002004008016031981e-03 4.487343225734186092e-05 4.726940529629930656e-05
2.004008016032063962e-03 1.132660290807940839e-04 1.227955062996945309e-04
3.006012024048095727e-03 1.947840122287214371e-04 2.161033702839196702e-04
4.008016032064127925e-03 2.862619511045938481e-04 3.239470342616950372e-04
5.010020040080160122e-03 3.859895710942584657e-04 4.445363110733470272e-04
6.012024048096191453e-03 4.928667358961025258e-04 5.766917694706440471e-04
7.014028056112223651e-03 6.061157275916162490e-04 7.195570119433586376e-04
8.016032064128255849e-03 7.251526754845638578e-04 8.724701013167666898e-04
9.018036072144287180e-03 8.495204774068287890e-04 1.034896479818153085e-03
1.002004008016032024e-02 9.788500236549424471e-04 1.206390190776331908e-03
1.102204408817635158e-02 1.112836069057765442e-03 1.386569748454657448e-03
1.202404809619238291e-02 1.251221359642507025e-03 1.575102262484708113e-03
1.302605210420841597e-02 1.393785723021068179e-03 1.771692526022637399e-03
1.402805611222444730e-02 1.540338300856314291e-03 1.976075245987792082e-03
1.503006012024048037e-02 1.690711854957838156e-03 2.188009346933169133e-03
1.603206412825651170e-02 1.844758490064934975e-03 2.407273691605428013e-03
1.703406813627254476e-02 2.002346373135788227e-03 2.633663798013466568e-03
1.803607214428857436e-02 2.163357171314439498e-03 2.866989275177124485e-03
1.903807615230460742e-02 2.327684019520548375e-03 3.107071788501039947e-03
2.004008016032064049e-02 2.495229885799643554e-03 3.353743422911343707e-03
2.104208416833667009e-02 2.665906240398641103e-03 3.606845349719981289e-03
2.204408817635270315e-02 2.839631960259492161e-03 3.866226728909529474e-03
2.304609218436873622e-02 3.016332418378953051e-03 4.131743796286487490e-03
2.404809619238476581e-02 3.195938720123692178e-03 4.403259097592277654e-03
2.505010020040079888e-02 3.378387057600296117e-03 4.680640840671510504e-03
2.605210420841683194e-02 3.563618159817982800e-03 4.963762343435316679e-03
2.705410821643286501e-02 3.751576821274138496e-03 5.252501560249891316e-03
2.805611222444889460e-02 3.942211495274072774e-03 5.546740673061611310e-03
2.905811623246492767e-02 4.135473941092149275e-03 5.846365736365920565e-03
3.006012024048096073e-02 4.331318916231507998e-03 6.151266367277169467e-03
3.106212424849699033e-02 4.529703906696269655e-03 6.461335473613329453e-03
3.206412825651302340e-02 4.730588889514608653e-03 6.776469014233950199e-03
3.306613226452905646e-02 4.933936122749837949e-03 7.096565786868520853e-03
3.406813627254508953e-02 5.139709959100402514e-03 7.421527239536119917e-03
3.507014028056112259e-02 5.347876679802965327e-03 7.751257302270551583e-03
3.607214428857714872e-02 5.558404346125644935e-03 8.085662236438025813e-03
3.707414829659318178e-02 5.771262666138587960e-03 8.424650499334567291e-03
3.807615230460921485e-02 5.986422874831864860e-03 8.768132622133141540e-03
3.907815631262524791e-02 6.203857625916686658e-03 9.116021099516501136e-03
4.008016032064128098e-02 6.423540893906620752e-03 9.468230289592436191e-03
4.108216432865731405e-02 6.645447885273325639e-03 9.824676322885951552e-03
4.208416833667334017e-02 6.869554957627421743e-03 1.018527701935896361e-02
4.308617234468937324e-02 7.095839546030546785e-03 1.054995181256362762e-02
4.408817635270540630e-02 7.324280095661217516e-03 1.091862168015184271e-02
4.509018036072143937e-02 7.554856000149934303e-03 1.129120908005643888e-02
4.609218436873747243e-02 7.787547544992889925e-03 1.166763789175338101e-02
4.709418837675350550e-02 8.022335855527140680e-03 1.204783336208783105e-02
4.809619238476953162e-02 8.259202849010716108e-03 1.243172205520761027e-02
4.909819639278556469e-02 8.498131190400881607e-03 1.281923180619719618e-02
5.010020040080159776e-02 8.739104251482165964e-03 1.321029167806393040e-02
5.110220440881763082e-02 8.982106073021967063e-03 1.360483192175423149e-02
5.210420841683366389e-02 9.227121329684617734e-03 1.400278393893068796e-02
5.310621242484969695e-02 9.474135297444341575e-03 1.440408024725050272e-02
5.410821643286573002e-02 9.723133823279495047e-03 1.480865444792759875e-02
5.511022044088175614e-02 9.974103296951142283e-03 1.521644119538156925e-02
5.611222444889778921e-02 1.022703062468433011e-02 1.562737616879171856e-02
5.711422845691382227e-02 1.048190320459885250e-02 1.604139604540304187e-02
5.811623246492985534e-02 1.073870890373185283e-02 1.645843847542650604e-02
5.911823647294588840e-02 1.099743603654079749e-02 1.687844205842212175e-02
6.012024048096192147e-02 1.125807334475559252e-02 1.730134632103363934e-02
6.112224448897794760e-02 1.152060997847659252e-02 1.772709169597156895e-02
6.212424849699398066e-02 1.178503547842946197e-02 1.815561950215549905e-02
6.312625250501001373e-02 1.205133975927874523e-02 1.858687192591761822e-02
6.412825651302604679e-02 1.231951309393020111e-02 1.902079200319741620e-02
6.513026052104207986e-02 1.258954609874263220e-02 1.945732360264837771e-02
6.613226452905811292e-02 1.286142971958925685e-02 1.989641140959665794e-02
6.713426853707414599e-02 1.313515521870134428e-02 2.033800091078451222e-02
6.813627254509017905e-02 1.341071416224526303e-02 2.078203837984958502e-02
6.913827655310621212e-02 1.368809840858231652e-02 2.122847086348947365e-02
7.014028056112224518e-02 1.396730009715452248e-02 2.167724616825472683e-02
7.114228456913826437e-02 1.424831163797102285e-02 2.212831284794488512e-02
7.214428857715429744e-02 1.453112570164138972e-02 2.258162019155400199e-02
7.314629258517033050e-02 1.481573520992673920e-02 2.303711821173635294e-02
7.414829659318636357e-02 1.510213332677401432e-02 2.349475763375787757e-02
7.515030060120239663e-02 1.539031344980168470e-02 2.395448988490146702e-02
7.615230460921842970e-02 1.568026920220777498e-02 2.441626708429710940e-02
7.715430861723446276e-02 1.597199442508223655e-02 2.488004203315885565e-02
7.815631262525049583e-02 1.626548317008258415e-02 2.534576820538756228e-02
7.915831663326652889e-02 1.656072969247124327e-02 2.581339973853781153e-02
8.016032064128256196e-02 1.685772844447308572e-02 2.628289142510754905e-02
8.116232464929859503e-02 1.715647406894960092e-02 2.675419870414685181e-02
8.216432865731462809e-02 1.745696139336572195e-02 2.722727765316185558e-02
8.316633266533066116e-02 1.775918542402887823e-02 2.770208498029343158e-02
8.416833667334668034e-02 1.806314134059050502e-02 2.817857801676078647e-02
8.517034068136271341e-02 1.836882449079357826e-02 2.865671470955369338e-02
8.617234468937874647e-02 1.867623038545129788e-02 2.913645361435826531e-02
8.717434869739477954e-02 1.898535469364404094e-02 2.961775388870362125e-02
8.817635270541081260e-02 1.929619323812725717e-02 3.010057528532197879e-02
8.917835671342684567e-02 1.960874199093320946e-02 3.058487814570509666e-02
9.018036072144287874e-02 1.992299706915701130e-02 3.107062339384758856e-02
9.118236472945891180e-02 2.023895473092274244e-02 3.155777253017279238e-02
9.218436873747494487e-02 2.055661137151632012e-02 3.204628762562797967e-02
9.318637274549097793e-02 2.087596351967557773e-02 3.253613131593927066e-02
9.418837675350701100e-02 2.119700783403000166e-02 3.302726679601876436e-02
9.519038076152304406e-02 2.151974109968413096e-02 3.351965781451786419e-02
9.619238476953906325e-02 2.184416022494395371e-02 3.401326866852614345e-02
9.719438877755509631e-02 2.217026223815787844e-02 3.450806419838737399e-02
9.819639278557112938e-02 2.249804428469714956e-02 3.500400978265745533e-02
9.919839679358716245e-02 2.282750362404262212e-02 3.550107133317136759e-02
1.002004008016031955e-01 2.315863762698766593e-02 3.599921529022871713e-02
1.012024048096192286e-01 2.349144377294321018e-02 3.649840861788403862e-02
1.022044088176352616e-01 2.382591964735358836e-02 3.699861879935043008e-02
1.032064128256512947e-01 2.416206293919875847e-02 3.749981383249213762e-02
1.042084168336673278e-01 2.449987143859377881e-02 3.800196222541696311e-02
1.052104208416833608e-01 2.483934303447754566e-02 3.850503299216050113e-02
1.062124248496993939e-01 2.518047571238368754e-02 3.900899564845509981e-02
1.072144288577154270e-01 2.552326755229072930e-02 3.951382020758065217e-02
1.082164328657314600e-01 2.586771672655685528e-02 4.001947717630263690e-02
1.092184368737474792e-01 2.621382149791529059e-02 4.052593755087322697e-02
1.102204408817635123e-01 2.656158021755405940e-02 4.103317281311952280e-02
1.112224448897795454e-01 2.691099132325303067e-02 4.154115492659151559e-02
1.122244488977955784e-01 2.726205333759135208e-02 4.204985633278307544e-02
1.132264529058116115e-01 2.761476486621483595e-02 4.255924994741554918e-02
1.142284569138276445e-01 2.796912459616240909e-02 4.306930915678290617e-02
1.152304609218436776e-01 2.832513129425007214e-02 4.358000781415709290e-02
1.162324649298597107e-01 2.868278380551014806e-02 4.409132023625121632e-02
1.172344689378757437e-01 2.904208105168226695e-02 4.460322119973707256e-02
1.182364729458917768e-01 2.940302202975320078e-02 4.511568593781415532e-02
1.192384769539078099e-01 2.976560581054910060e-02 4.562869013683366892e-02
1.202404809619238429e-01 3.012983153736992215e-02 4.614220993296733186e-02
1.212424849699398760e-01 3.049569842466937075e-02 4.665622190892433629e-02
1.222444889779558952e-01 3.086320575678236366e-02 4.717070309071841328e-02
1.232464929859719283e-01 3.123235288668690934e-02 4.768563094447197948e-02
1.242484969939879613e-01 3.160313923480884135e-02 4.820098337326571281e-02
1.252505010020039944e-01 3.197556428786652027e-02 4.871673871403077449e-02
1.262525050100200275e-01 3.234962759774950847e-02 4.923287573447757137e-02
1.272545090180360605e-01 3.272532878043366011e-02 4.974937363006366742e-02
1.282565130260520936e-01 3.310266751493173842e-02 5.026621202099975511e-02
1.292585170340681266e-01 3.348164354227445294e-02 5.078337094928872530e-02
1.302605210420841597e-01 3.386225666452458150e-02 5.130083087580049328e-02
1.312625250501001928e-01 3.424450674382240045e-02 5.181857267738074896e-02
1.322645290581162258e-01 3.462839370145820439e-02 5.233657764398946810e-02
1.332665330661322589e-01 3.501391751697657817e-02 5.285482747587377794e-02
1.342685370741482920e-01 3.540107822730576004e-02 5.337330428076864086e-02
1.352705410821643250e-01 3.578987592591298394e-02 5.389199057112610547e-02
1.362725450901803581e-01 3.618031076198779949e-02 5.441086926137525537e-02
1.372745490981963912e-01 3.657238293965092701e-02 5.492992366521035064e-02
1.382765531062124242e-01 3.696609271718065415e-02 5.544913749289909904e-02
1.392785571142284573e-01 3.736144040626898644e-02 5.596849484862350538e-02
1.402805611222444904e-01 3.775842637129867008e-02 5.648798022784408401e-02
1.412825651302604957e-01 3.815705102863997666e-02 5.700757851468666454e-02
1.422845691382765287e-01 3.855731484597058056e-02 5.752727497935491985e-02
1.432865731462925618e-01 3.895921834161120145e-02 5.804705527556124067e-02
1.442885771543085949e-01 3.936276208388922448e-02 5.856690543798850901e-02
1.452905811623246279e-01 3.976794669051275655e-02 5.908681187976473626e-02
1.462925851703406610e-01 4.017477282796688698e-02 5.960676138996276463e-02
1.472945891783566941e-01 4.058324121092660164e-02 6.012674113111930729e-02
1.482965931863727271e-01 4.099335260169079120e-02 6.064673863677766397e-02
1.492985971943887602e-01 4.140510780962580739e-02 6.116674180904288494e-02
1.503006012024047933e-01 4.181850769063344408e-02 6.168673891616383714e-02
1.513026052104208263e-01 4.223355314662446958e-02 6.220671859012370103e-02
1.523046092184368594e-01 4.265024512501947029e-02 6.272666982426049198e-02
1.533066132264528925e-01 4.306858461825502360e-02 6.324658197089547129e-02
1.543086172344689255e-01 4.348857266330674598e-02 6.376644473898132603e-02
1.553106212424849586e-01 4.391021034122899458e-02 6.428624819176961824e-02
1.563126252505009917e-01 4.433349877670522687e-02 6.480598274449167473e-02
1.573146292585170247e-01 4.475843913761035076e-02 6.532563916205415266e-02
1.583166332665330578e-01 4.518503263459217045e-02 6.584520855675649043e-02
1.593186372745490909e-01 4.561328052065549699e-02 6.636468238601370140e-02
1.603206412825651239e-01 4.604318409076690877e-02 6.688405245010255185e-02
1.613226452905811570e-01 4.647474468146750581e-02 6.740331088991859121e-02
1.623246492985971901e-01 4.690796367049587801e-02 6.792245018474596385e-02
1.633266533066132231e-01 4.734284247642395194e-02 6.844146315004298597e-02
1.643286573146292562e-01 4.777938255830505021e-02 6.896034293524266889e-02
1.653306613226452892e-01 4.821758541532972231e-02 6.947908302156366456e-02
1.663326653306613223e-01 4.865745258648956906e-02 6.999767721983216062e-02
1.673346693386773276e-01 4.909898565025794248e-02 7.051611966832316281e-02
1.683366733466933607e-01 4.954218622427664087e-02 7.103440483061079780e-02
1.693386773547093938e-01 4.998705596504771087e-02 7.155252749342630447e-02
1.703406813627254268e-01 5.043359656764256904e-02 7.207048276453623115e-02
1.713426853707414599e-01 5.088180976541267775e-02 7.258826607062483782e-02
1.723446893787574929e-01 5.133169732971509802e-02 7.310587315519431750e-02
1.733466933867735260e-01 5.178326106964181719e-02 7.362330007647149843e-02
1.743486973947895591e-01 5.223650283175862441e-02 7.414054320532677267e-02
1.753507014028055921e-01 5.269142449985442234e-02 7.465759922320652775e-02
1.763527054108216252e-01 5.314802799469542371e-02 7.517446512007290582e-02
1.773547094188376583e-01 5.360631527378600936e-02 7.569113819235338825e-02
1.783567134268536913e-01 5.406628833114401900e-02 7.620761604090729724e-02
1.793587174348697244e-01 5.452794919707426580e-02 7.672389656899350485e-02
1.803607214428857575e-01 5.499129993795381921e-02 7.723997798025271366e-02
1.813627254509017905e-01 5.545634265602616964e-02 7.775585877670133927e-02
1.823647294589178236e-01 5.592307948919783556e-02 7.827153775673074965e-02
1.833667334669338567e-01 5.639151261084451860e-02 7.878701401311882790e-02
1.843687374749498897e-01 5.686164422962214360e-02 7.930228693104925120e-02
1.853707414829659228e-01 5.733347658928611423e-02 7.981735618614174688e-02
1.863727454909819559e-01 5.780701196851301127e-02 8.033222174248777492e-02
1.873747494989979889e-01 5.828225268073561338e-02 8.084688385070223915e-02
1.883767535070140220e-01 5.875920107397480940e-02 8.136134304597497646e-02
1.893787575150300551e-01 5.923785953068372301e-02 8.187560014613720627e-02
1.903807615230460881e-01 5.971823046759516807e-02 8.238965624973444701e-02
1.913827655310621212e-01 6.020031633557598738e-02 8.290351273410870303e-02
1.923847695390781265e-01 6.068411961948472211e-02 8.341717125348728501e-02
1.933867735470941596e-01 6.116964283803616453e-02 8.393063373708112285e-02
1.943887775551101926e-01 6.165688854366990768e-02 8.444390238718992026e-02
1.953907815631262257e-01 6.214585932242822075e-02 8.495697967731970224e-02
1.963927855711422588e-01 6.263655779382992783e-02 8.546986835029901641e-02
1.973947895791582918e-01 6.312898661076093987e-02 8.598257141641471590e-02
1.983967935871743249e-01 6.362314845935879148e-02 8.649509215154480013e-02
1.993987975951903580e-01 6.411904605891094455e-02 8.700743409530756201e-02
2.004008016032063910e-01 6.461668216174865087e-02 8.751960104920956940e-02
2.014028056112224241e-01 6.511605955315502570e-02 8.803159707481036933e-02
2.024048096192384572e-01 6.561718105126956857e-02 8.854342649188684522e-02
2.034068136272544902e-01 6.612004950700067774e-02 8.905509387660828780e-02
2.044088176352705233e-01 6.662466780394371568e-02 8.956660405971991756e-02
2.054108216432865563e-01 6.713103885829885265e-02 9.007796212472918285e-02
2.064128256513025894e-01 6.763916561879956824e-02 9.058917340610551927e-02
2.074148296593186225e-01 6.814905106663804446e-02 9.110024348748005374e-02
2.084168336673346555e-01 6.866069821540010665e-02 9.161117819985754862e-02
2.094188376753506886e-01 6.917411011100083051e-02 9.212198361983217620e-02
2.104208416833667217e-01 6.968928983162703261e-02 9.263266606781291046e-02
2.114228456913827547e-01 7.020624048767865055e-02 9.314323210625083393e-02
2.124248496993987878e-01 7.072496522172055933e-02 9.365368853787987835e-02
2.134268537074148209e-01 7.124546720843305536e-02 9.416404240395889746e-02
2.144288577154308539e-01 7.176774965456655941e-02 9.467430098252123394e-02
2.154308617234468870e-01 7.229181579890231468e-02 9.518447178663301533e-02
2.164328657314629201e-01 7.281766891221286286e-02 9.569456256265423955e-02
2.174348697394789531e-01 7.334531229723206813e-02 9.620458128851232249e-02
2.184368737474949584e-01 7.387474928861981205e-02 9.671453617197331432e-02
2.194388777555109915e-01 7.440598325293934501e-02 9.722443564892881140e-02
2.204408817635270246e-01 7.493901758863175111e-02 9.773428838168267407e-02
2.214428857715430576e-01 7.547385572599463188e-02 9.824410325724526605e-02
2.224448897795590907e-01 7.601050112716545293e-02 9.875388938563514629e-02
2.234468937875751238e-01 7.654895728610910943e-02 9.926365609818785241e-02
2.244488977955911568e-01 7.708922772860460348e-02 9.977341294586711262e-02
2.254509018036071899e-01 7.763131601223882683e-02 1.002831696975858000e-01
2.264529058116232230e-01 7.817522572640167589e-02 1.007929363385313831e-01
2.274549098196392560e-01 7.872096049228338721e-02 1.013027230684966085e-01
2.284569138276552891e-01 7.926852396287653590e-02 1.018125403002177048e-01
2.294589178356713222e-01 7.981791982298092059e-02 1.023223986577186800e-01
2.304609218436873552e-01 8.036915178920911451e-02 1.028323089746590313e-01
2.314629258517033883e-01 8.092222360999778985e-02 1.033422822926905460e-01
2.324649298597194214e-01 8.147713906562015218e-02 1.038523298598179601e-01
2.334669338677354544e-01 8.203390196820192770e-02 1.043624631287662641e-01
2.344689378757514875e-01 8.259251616173890476e-02 1.048726937553527278e-01
2.354709418837675206e-01 8.315298552211825012e-02 1.053830335968655718e-01
2.364729458917835536e-01 8.371531395714582047e-02 1.058934947104516605e-01
2.374749498997995867e-01 8.427950540656592437e-02 1.064040893514997671e-01
2.384769539078156197e-01 8.484556384209729352e-02 1.069148299720431294e-01
2.394789579158316528e-01 8.541349326746150439e-02 1.074257292191572455e-01
2.404809619238476859e-01 8.598329771842072589e-02 1.079367999333704919e-01
2.414829659318637189e-01 8.655498126280880555e-02 1.084480551470705378e-01
2.424849699398797520e-01 8.712854800057789895e-02 1.089595080829300899e-01
2.434869739478957851e-01 8.770400206383643926e-02 1.094711721523262266e-01
2.444889779559117904e-01 8.828134761689576671e-02 1.099830609537722770e-01
2.454909819639278235e-01 8.886058885631720194e-02 1.104951882713524625e-01
2.464929859719438565e-01 8.944173001096200615e-02 1.110075680731631570e-01
2.474949899799598896e-01 9.002477534204245124e-02 1.115202145097578534e-01
2.484969939879759226e-01 9.060972914317777516e-02 1.120331419126003591e-01
2.494989979959919557e-01 9.119659574045213546e-02 1.125463647925229876e-01
2.505010020040079888e-01 9.178537949247367322e-02 1.130598978381890246e-01
2.515030060120240218e-01 9.237608479043313281e-02 1.135737559145577613e-01
2.525050100200400549e-01 9.296871605817380591e-02 1.140879540613640303e-01
2.535070140280560880e-01 9.356327775225570242e-02 1.146025074915949932e-01
2.545090180360721210e-01 9.415977436202416229e-02 1.151174315899746309e-01
2.555110220440881541e-01 9.475821040968135378e-02 1.156327419114540900e-01
2.565130260521041872e-01 9.535859045036176873e-02 1.161484541797091763e-01
2.575150300601202202e-01 9.596091907220594130e-02 1.166645842856393889e-01
2.585170340681362533e-01 9.656520089644149429e-02 1.171811482858769876e-01
2.595190380761522864e-01 9.717144057746196495e-02 1.176981624012976013e-01
2.605210420841683194e-01 9.777964280290918353e-02 1.182156430155368310e-01
2.615230460921843525e-01 9.838981229376075888e-02 1.187336066735156792e-01
2.625250501002003856e-01 9.900195380441734194e-02 1.192520700799686306e-01
2.635270541082164186e-01 9.961607212278944523e-02 1.197710500979745352e-01
2.645290581162324517e-01 1.002321720703946983e-01 1.202905637475010087e-01
2.655310621242484848e-01 1.008502585024457776e-01 1.208106282039426715e-01
2.665330661322645178e-01 1.014703363079518805e-01 1.213312607966763879e-01
2.675350701402805509e-01 1.020924104098164253e-01 1.218524790076153941e-01
2.685370741482965840e-01 1.027164857649363050e-01 1.223743004697687015e-01
2.695390781563126170e-01 1.033425673643060261e-01 1.228967429658080479e-01
2.705410821643286501e-01 1.039706602331236240e-01 1.234198244266403732e-01
2.715430861723446831e-01 1.046007694308972447e-01 1.239435629299837083e-01
2.725450901803607162e-01 1.052329000515563884e-01 1.244679766989510855e-01
2.735470941883767493e-01 1.058670572235622664e-01 1.249930841006368920e-01
2.745490981963927823e-01 1.065032461100221539e-01 1.255189036447101891e-01
2.755511022044088154e-01 1.071414719088066292e-01 1.260454539820144437e-01
2.765531062124248485e-01 1.077817398526672577e-01 1.265727539031704929e-01
2.775551102204408815e-01 1.084240552093578280e-01 1.271008223371868084e-01
2.785571142284569146e-01 1.090684232817558108e-01 1.276296783500727727e-01
2.795591182364729477e-01 1.097148494079918102e-01 1.281593411434635010e-01
2.805611222444889807e-01 1.103633389615692462e-01 1.286898300532378359e-01
2.815631262525050138e-01 1.110138973515006899e-01 1.292211645481566307e-01
2.825651302605209914e-01 1.116665300224359836e-01 1.297533642284957045e-01
2.835671342685370244e-01 1.123212424547974653e-01 1.302864488246893160e-01
2.845691382765530575e-01 1.129780401649131960e-01 1.308204381959749696e-01
2.855711422845690906e-01 1.136369287051584021e-01 1.313553523290496572e-01
2.865731462925851236e-01 1.142979136640953630e-01 1.318912113367276817e-01
2.875751503006011567e-01 1.149610006666130779e-01 1.324280354566017559e-01
2.885771543086171897e-01 1.156261953740738146e-01 1.329658450497141486e-01
2.895791583166332228e-01 1.162935034844603255e-01 1.335046605992318836e-01
2.905811623246492559e-01 1.169629307325237288e-01 1.340445027091256291e-01
2.915831663326652889e-01 1.176344828899353878e-01 1.345853921028564160e-01
2.925851703406813220e-01 1.183081657654407870e-01 1.351273496220670445e-01
2.935871743486973551e-01 1.189839852050138536e-01 1.356703962252776563e-01
2.945891783567133881e-01 1.196619470920141648e-01 1.362145529865875504e-01
2.955911823647294212e-01 1.203420573473501509e-01 1.367598410943858256e-01
2.965931863727454543e-01 1.210243219296371908e-01 1.373062818500608573e-01
2.975951903807614873e-01 1.217087468353659219e-01 1.378538966667230969e-01
2.985971943887775204e-01 1.223953380990649986e-01 1.384027070679254012e-01
2.995991983967935535e-01 1.230841017934729553e-01 1.389527346863961565e-01
3.006012024048095865e-01 1.237750440297071819e-01 1.395040012627728199e-01
3.016032064128256196e-01 1.244681709574406714e-01 1.400565286443463120e-01
3.026052104208416527e-01 1.251634887650721062e-01 1.406103387838025798e-01
3.036072144288576857e-01 1.258610036799083787e-01 1.411654537379795071e-01
3.046092184368737188e-01 1.265607219683431151e-01 1.417218956666233542e-01
3.056112224448897519e-01 1.272626499360383079e-01 1.422796868311521079e-01
3.066132264529057849e-01 1.279667939281101674e-01 1.428388495934255764e-01
3.076152304609218180e-01 1.286731603293147508e-01 1.433994064145195091e-01
3.086172344689378511e-01 1.293817555642378103e-01 1.439613798535066547e-01
3.096192384769538841e-01 1.300925860974873061e-01 1.445247925662446753e-01
3.106212424849699172e-01 1.308056584338861406e-01 1.450896673041666418e-01
3.116232464929859503e-01 1.315209791186671140e-01 1.456560269130782737e-01
3.126252505010019833e-01 1.322385547376738746e-01 1.462238943319636997e-01
3.136272545090180164e-01 1.329583919175609807e-01 1.467932925917942999e-01
3.146292585170340494e-01 1.336804973259959617e-01 1.473642448143428207e-01
3.156312625250500825e-01 1.344048776718660410e-01 1.479367742110056505e-01
3.166332665330661156e-01 1.351315397054853040e-01 1.485109040816286474e-01
3.176352705410821486e-01 1.358604902188051966e-01 1.490866578133403231e-01
3.186372745490981817e-01 1.365917360456294638e-01 1.496640588793926308e-01
3.196392785571142148e-01 1.373252840618250925e-01 1.502431308380009767e-01
3.206412825651302478e-01 1.380611411855414694e-01 1.508238973311963049e-01
3.216432865731462809e-01 1.387993143774335358e-01 1.514063820836847041e-01
3.226452905811623140e-01 1.395398106408807237e-01 1.519906089017058204e-01
3.236472945891783470e-01 1.402826370222118868e-01 1.525766016719011520e-01
3.246492985971943801e-01 1.410278006109351168e-01 1.531643843601905863e-01
3.256513026052104132e-01 1.417753085399655610e-01 1.537539810106504923e-01
3.266533066132264462e-01 1.425251679858587917e-01 1.543454157444008601e-01
3.276553106212424793e-01 1.432773861690452843e-01 1.549387127584971047e-01
3.286573146292585124e-01 1.440319703540684504e-01 1.555338963248285855e-01
3.296593186372745454e-01 1.447889278498244447e-01 1.561309907890232052e-01
3.306613226452905785e-01 1.455482660098048608e-01 1.567300205693576698e-01
3.316633266533066116e-01 1.463099922323420898e-01 1.573310101556742446e-01
3.326653306613226446e-01 1.470741139608555681e-01 1.579339841083020890e-01
3.336673346693386222e-01 1.478406386841051301e-01 1.585389670569891385e-01
3.346693386773546552e-01 1.486095739364423629e-01 1.591459836998352917e-01
3.356713426853706883e-01 1.493809272980664016e-01 1.597550588022341733e-01
3.366733466933867214e-01 1.501547063952819450e-01 1.603662171958201155e-01
3.376753507014027544e-01 1.509309189007623786e-01 1.609794837774241316e-01
3.386773547094187875e-01 1.517095725338111212e-01 1.615948835080318335e-01
3.396793587174348206e-01 1.524906750606289663e-01 1.622124414117504798e-01
3.406813627254508536e-01 1.532742342945860869e-01 1.628321825747847673e-01
3.416833667334668867e-01 1.540602580964887114e-01 1.634541321444106243e-01
3.426853707414829198e-01 1.548487543748600093e-01 1.640783153279669060e-01
3.436873747494989528e-01 1.556397310862127625e-01 1.647047573918426489e-01
3.446893787575149859e-01 1.564331962353335825e-01 1.653334836604790081e-01
3.456913827655310190e-01 1.572291578755646846e-01 1.659645195153731378e-01
3.466933867735470520e-01 1.580276241090901035e-01 1.665978903940894817e-01
3.476953907815630851e-01 1.588286030872247956e-01 1.672336217892780308e-01
3.486973947895791182e-01 1.596321030107079597e-01 1.678717392477001857e-01
3.496993987975951512e-01 1.604381321299963581e-01 1.685122683692585610e-01
3.507014028056111843e-01 1.612466987455645206e-01 1.691552348060368915e-01
3.517034068136272174e-01 1.620578112082029509e-01 1.698006642613422990e-01
3.527054108216432504e-01 1.628714779193247697e-01 1.704485824887589374e-01
3.537074148296592835e-01 1.636877073312721365e-01 1.710990152912058582e-01
3.547094188376753165e-01 1.645065079476246694e-01 1.717519885199997598e-01
3.557114228456913496e-01 1.653278883235147489e-01 1.724075280739290617e-01
3.567134268537073827e-01 1.661518570659419325e-01 1.730656598983303929e-01
3.577154308617234157e-01 1.669784228340964738e-01 1.737264099841780707e-01
3.587174348697394488e-01 1.678075943396761804e-01 1.743898043671706088e-01
3.597194388777554819e-01 1.686393803472159281e-01 1.750558691268333800e-01
3.607214428857715149e-01 1.694737896744162864e-01 1.757246303856246916e-01
3.617234468937875480e-01 1.703108311924763640e-01 1.763961143080494676e-01
3.627254509018035811e-01 1.711505138264273196e-01 1.770703470997770645e-01
3.637274549098196141e-01 1.719928465554720898e-01 1.777473550067698027e-01
3.647294589178356472e-01 1.728378384133288925e-01 1.784271643144184072e-01
3.657314629258516803e-01 1.736854984885751740e-01 1.791098013466820293e-01
3.667334669338677133e-01 1.745358359249988833e-01 1.797952924652392592e-01
3.677354709418837464e-01 1.753888599219466382e-01 1.804836640686398597e-01
3.687374749498997795e-01 1.762445797346834375e-01 1.811749425914717659e-01
3.697394789579158125e-01 1.771030046747517073e-01 1.818691545035313883e-01
3.707414829659318456e-01 1.779641441103314570e-01 1.825663263089987998e-01
3.717434869739478787e-01 1.788280074666095398e-01 1.832664845456257741e-01
3.727454909819639117e-01 1.796946042261469145e-01 1.839696557839256563e-01
3.737474949899799448e-01 1.805639439292550108e-01 1.846758666263763893e-01
3.747494989979959779e-01 1.814360361743703187e-01 1.853851437066255103e-01
3.757515030060120109e-01 1.823108906184365274e-01 1.860975136887061399e-01
3.767535070140280440e-01 1.831885169772908828e-01 1.868130032662620177e-01
3.777555110220440771e-01 1.840689250260483245e-01 1.875316391617732892e-01
3.787575150300601101e-01 1.849521245994962815e-01 1.882534481257970571e-01
3.797595190380761432e-01 1.858381255924905773e-01 1.889784569362134015e-01
3.807615230460921762e-01 1.867269379603542223e-01 1.897066923974776165e-01
3.817635270541082093e-01 1.876185717192828672e-01 1.904381813398834111e-01
3.827655310621242424e-01 1.885130369467495903e-01 1.911729506188289684e-01
3.837675350701402754e-01 1.894103437819174562e-01 1.919110271140950508e-01
3.847695390781562530e-01 1.903105024260562939e-01 1.926524377291313483e-01
3.857715430861722861e-01 1.912135231429621385e-01 1.933972093903489342e-01
3.867735470941883191e-01 1.921194162593766741e-01 1.941453690464170767e-01
3.877755511022043522e-01 1.930281921654217747e-01 1.948969436675792033e-01
3.887775551102203853e-01 1.939398613150256079e-01 1.956519602449639794e-01
3.897795591182364183e-01 1.948544342263620610e-01 1.964104457899141232e-01
3.907815631262524514e-01 1.957719214822895015e-01 1.971724273333179400e-01
3.917835671342684845e-01 1.966923337307948660e-01 1.979379319249511826e-01
3.927855711422845175e-01 1.976156816854448550e-01 1.987069866328290413e-01
3.937875751503005506e-01 1.985419761258357951e-01 1.994796185425612711e-01
3.947895791583165837e-01 1.994712278980554920e-01 2.002558547567232228e-01
3.957915831663326167e-01 2.004034479151397541e-01 2.010357223942257909e-01
3.967935871743486498e-01 2.013386471575460135e-01 2.018192485897062627e-01
3.977955911823646828e-01 2.022768366736165113e-01 2.026064604929126989e-01
3.987975951903807159e-01 2.032180275800614666e-01 2.033973852681127403e-01
3.997995991983967490e-01 2.041622310624331416e-01 2.041920500934969185e-01
4.008016032064127820e-01 2.051094583756165601e-01 2.049904821606033656e-01
4.018036072144288151e-01 2.060597208443137873e-01 2.057927086737391109e-01
4.028056112224448482e-01 2.070130298635415311e-01 2.065987568494200011e-01
4.038076152304608812e-01 2.079693968991302988e-01 2.074086539158153109e-01
4.048096192384769143e-01 2.089288334882277720e-01 2.082224271122014581e-01
4.058116232464929474e-01 2.098913512398086212e-01 2.090401036884255159e-01
4.068136272545089804e-01 2.108569618351883168e-01 2.098617109043774964e-01
4.078156312625250135e-01 2.118256770285398272e-01 2.106872760294694891e-01
4.088176352705410466e-01 2.127975086474238609e-01 2.115168263421321471e-01
4.098196392785570796e-01 2.137724685933104496e-01 2.123503891293072876e-01
4.108216432865731127e-01 2.147505688421185166e-01 2.131879916859621416e-01
4.118236472945891458e-01 2.157318214447547788e-01 2.140296613146072668e-01
4.128256513026051788e-01 2.167162385276579784e-01 2.148754253248242319e-01
4.138276553106212119e-01 2.177038322933495529e-01 2.157253110328035128e-01
4.148296593186372450e-01 2.186946150209876372e-01 2.165793457608902739e-01
4.158316633266532780e-01 2.196885990669310562e-01 2.174375568371442191e-01
4.168336673346693111e-01 2.206857968653059832e-01 2.182999715949064945e-01
4.178356713426853442e-01 2.216862209285739294e-01 2.191666173723717526e-01
4.188376753507013772e-01 2.226898838481159437e-01 2.200375215121811723e-01
4.198396793587174103e-01 2.236967982948101508e-01 2.209127113610129256e-01
4.208416833667334433e-01 2.247069770196243876e-01 2.217922142691918230e-01
4.218436873747494764e-01 2.257204328542132821e-01 2.226760575903079242e-01
4.228456913827655095e-01 2.267371787115139981e-01 2.235642686808378410e-01
4.238476953907815425e-01 2.277572275863575246e-01 2.244568748997865237e-01
4.248496993987975756e-01 2.287805925560801867e-01 2.253539036083324898e-01
4.258517034068136087e-01 2.298072867811433717e-01 2.262553821694867073e-01
4.268537074148296417e-01 2.308373235057563644e-01 2.271613379477582517e-01
4.278557114228456748e-01 2.318707160585120608e-01 2.280717983088374201e-01
4.288577154308617079e-01 2.329074778530204615e-01 2.289867906192810110e-01
4.298597194388777409e-01 2.339476223885552653e-01 2.299063422462148676e-01
4.308617234468937740e-01 2.349911632507044601e-01 2.308304805570451923e-01
4.318637274549098071e-01 2.360381141120246884e-01 2.317592329191773826e-01
4.328657314629258401e-01 2.370884887327080470e-01 2.326926266997525194e-01
4.338677354709418732e-01 2.381423009612504416e-01 2.336306892653891298e-01
4.348697394789579063e-01 2.391995647351286003e-01 2.345734479819383267e-01
4.358717434869739393e-01 2.402602940814833055e-01 2.355209302142498018e-01
4.368737474949899169e-01 2.413245031178119504e-01 2.364731633259511412e-01
4.378757515030059499e-01 2.423922060526628730e-01 2.374301746792336076e-01
4.388777555110219830e-01 2.434634171863439001e-01 2.383919916346567414e-01
4.398797595190380161e-01 2.445381509116282270e-01 2.393586415509545706e-01
4.408817635270540491e-01 2.456164217144800599e-01 2.403301517848660807e-01
4.418837675350700822e-01 2.466982441747747057e-01 2.413065496909647667e-01
4.428857715430861153e-01 2.477836329670337623e-01 2.422878626215077269e-01
4.438877755511021483e-01 2.488726028611678576e-01 2.432741179262968845e-01
4.448897795591181814e-01 2.499651687232222752e-01 2.442653429525473707e-01
4.458917835671342145e-01 2.510613455161345708e-01 2.452615650447730611e-01
4.468937875751502475e-01 2.521611483004964072e-01 2.462628115446800769e-01
4.478957915831662806e-01 2.532645922353269352e-01 2.472691097910771629e-01
4.488977955911823137e-01 2.543716925788503946e-01 2.482804871197943075e-01
4.498997995991983467e-01 2.554824646892828177e-01 2.492969708636154358e-01
4.509018036072143798e-01 2.565969240256296136e-01 2.503185883522265343e-01
4.519038076152304129e-01 2.577150861484853728e-01 2.513453669121702982e-01
4.529058116232464459e-01 2.588369667208494374e-01 2.523773338668217070e-01
4.539078156312624790e-01 2.599625815089405823e-01 2.534145165363667074e-01
4.549098196392785121e-01 2.610919463830312370e-01 2.544569422378060164e-01
4.559118236472945451e-01 2.622250773182783767e-01 2.555046382849592290e-01
4.569138276553105782e-01 2.633619903955746189e-01 2.565576319884946832e-01
4.579158316633266113e-01 2.645027018023975440e-01 2.576159506559614898e-01
4.589178356713426443e-01 2.656472278336743376e-01 2.586796215918422681e-01
4.599198396793586774e-01 2.667955848926559792e-01 2.597486720976200369e-01
4.609218436873747105e-01 2.679477894917932090e-01 2.608231294718509341e-01
4.619238476953907435e-01 2.691038582536324775e-01 2.619030210102627487e-01
4.629258517034067766e-01 2.702638079117098968e-01 2.629883740058551744e-01
4.639278557114228096e-01 2.714276553114638446e-01 2.640792157490244874e-01
4.649298597194388427e-01 2.725954174111497874e-01 2.651755735276943859e-01
4.659318637274548758e-01 2.737671112827710918e-01 2.662774746274679805e-01
4.669338677354709088e-01 2.749427541130147201e-01 2.673849463317896635e-01
4.679358717434869419e-01 2.761223632041995835e-01 2.684980159221244111e-01
4.689378757515029750e-01 2.773059559752319991e-01 2.696167106781482414e-01
4.699398797595190080e-01 2.784935499625744715e-01 2.707410578779582688e-01
4.709418837675350411e-01 2.796851628212222440e-01 2.718710847982944157e-01
4.719438877755510742e-01 2.808808123256918421e-01 2.730068187147782210e-01
4.729458917835671072e-01 2.820805163710198293e-01 2.741482869021665825e-01
4.739478957915831403e-01 2.832842929737693360e-01 2.752955166346186533e-01
4.749498997995991734e-01 2.844921602730514643e-01 2.764485351859825024e-01
4.759519038076152064e-01 2.857041365315537984e-01 2.776073698300930426e-01
4.769539078156312395e-01 2.869202401365842370e-01 2.787720478410911640e-01
4.779559118236472726e-01 2.881404896011210415e-01 2.799425964937538036e-01
4.789579158316633056e-01 2.893649035648759860e-01 2.811190430638417226e-01
4.799599198396793387e-01 2.905935007953721616e-01 2.823014148284675451e-01
4.809619238476953718e-01 2.918263001890273323e-01 2.834897390664735672e-01
4.819639278557114048e-01 2.930633207722537215e-01 2.846840430588319926e-01
4.829659318637274379e-01 2.943045817025662370e-01 2.858843540890581014e-01
4.839679358717434710e-01 2.955501022697055724e-01 2.870906994436430160e-01
4.849699398797595040e-01 2.967999018967726332e-01 2.883031064125038956e-01
4.859719438877755371e-01 2.980540001413729545e-01 2.895216022894481211e-01
4.869739478957915702e-01 2.993124166967748856e-01 2.907462143726569637e-01
4.879759519038075477e-01 3.005751713930837621e-01 2.919769699651905137e-01
4.889779559118235808e-01 3.018422841984222948e-01 2.932138963755032135e-01
4.899799599198396138e-01 3.031137752201273905e-01 2.944570209179819265e-01
4.909819639278556469e-01 3.043896647059629590e-01 2.957063709135044349e-01
4.919839679358716800e-01 3.056699730453387165e-01 2.969619736900094842e-01
4.929859719438877130e-01 3.069547207705500824e-01 2.982238565830928612e-01
4.939879759519037461e-01 3.082439285580238497e-01 2.994920469366150195e-01
4.949899799599197792e-01 3.095376172295851713e-01 3.007665721033345729e-01
4.959919839679358122e-01 3.108358077537327624e-01 3.020474594455553330e-01
4.969939879759518453e-01 3.121385212469320880e-01 3.033347363357973836e-01
4.979959919839678784e-01 3.134457789749194312e-01 3.046284301574836428e-01
4.989979959919839114e-01 3.147576023540215040e-01 3.059285683056468530e-01
5.000000000000000000e-01 3.160740129524921560e-01 3.072351781876603294e-01


==> plot_data/minimal_m10_gamma.dat <==
s gamma1 gamma2
0.000000000000000000e+00 4.567533595402313851e-01 4.111550215175046041e-01
8.080808080808081495e-02 4.688236921685858261e-01 4.222645058728904388e-01
1.616161616161616299e-01 4.809936331820652278e-01 4.334634153145076052e-01
2.424242424242424310e-01 4.932667382238778431e-01 4.447597881170164413e-01
3.232323232323232598e-01 5.056480480635550112e-01 4.561651597476146791e-01
4.040404040404040886e-01 5.181441336721275270e-01 4.676950579072576830e-01
4.848484848484848619e-01 5.307631279352033049e-01 4.793695539375448789e-01
5.656565656565657463e-01 5.435147433367318870e-01 4.912138783721759494e-01
6.464646464646465196e-01 5.564102751101069888e-01 5.032591090266483880e-01
7.272727272727272929e-01 5.694625895493118373e-01 5.155429403963434076e-01
8.080808080808081773e-01 5.826860974156390371e-01 5.281105431298819264e-01
8.888888888888889506e-01 5.960967126860259313e-01 5.410155217718136678e-01
9.696969696969697239e-01 6.097117972969041677e-01 5.543209775759618818e-01
1.050505050505050608e+00 6.235500930847214240e-01 5.681006806546704535e-01
1.131313131313131493e+00 6.376316428706602091e-01 5.824403516414217163e-01
1.212121212121212155e+00 6.519777036691820626e-01 5.974390469050808727e-01
1.292929292929293039e+00 6.666106564450972050e-01 6.132106325756465637e-01
1.373737373737373924e+00 6.815539188940434867e-01 6.298853205736599792e-01
1.454545454545454586e+00 6.968318706724893064e-01 6.476112238280162803e-01
1.535353535353535470e+00 7.124698048242003035e-01 6.665558673975683357e-01
1.616161616161616355e+00 7.284939255997885388e-01 6.869075671197467647e-01
1.696969696969697017e+00 7.449314227070815697e-01 7.088765583014523530e-01
1.777777777777777901e+00 7.618106674150711966e-01 7.326957259005377754e-01
1.858585858585858785e+00 7.791616006283796914e-01 7.586207592567443259e-01
1.939393939393939448e+00 7.970164238138784940e-01 7.869295378111778039e-01
2.020202020202020332e+00 8.154107729682560368e-01 8.179205661297234142e-01
2.101010101010101216e+00 8.343856773102610314e-01 8.519103468725299777e-01
2.181818181818182101e+00 8.539908241471708683e-01 8.892297626620955242e-01
2.262626262626262985e+00 8.742900617072475455e-01 9.302199294375661509e-01
2.343434343434343425e+00 8.953708625075760263e-01 9.752287674933501904e-01
2.424242424242424310e+00 9.173610414522759271e-01 1.024611068269514647e+00
2.505050505050505194e+00 9.404592393243512705e-01 1.078737837382022668e+00
2.585858585858586078e+00 9.649924454791682926e-01 1.138026679456728418e+00
2.666666666666666963e+00 9.915283974312311122e-01 1.203017194853587934e+00
2.747474747474747847e+00 1.021102676639695117e+00 1.274540787425167077e+00
2.828282828282828731e+00 1.055691505359479754e+00 1.354088067109089355e+00
2.909090909090909172e+00 1.099220341860209782e+00 1.444591196481516127e+00
2.989898989898990056e+00 1.159749337658414925e+00 1.552077165509849976e+00
3.070707070707070940e+00 1.254213606030281758e+00 1.689121353827472749e+00
3.151515151515151825e+00 1.418431228266281874e+00 1.881841564742938511e+00
3.232323232323232709e+00 1.726414490334534202e+00 2.182960166524963164e+00
3.313131313131313593e+00 2.318716449659418810e+00 2.691357107293231188e+00
3.393939393939394034e+00 3.408214016467124630e+00 3.562828061070341334e+00
3.474747474747474918e+00 5.154303683478860698e+00 4.952572883012665628e+00
3.555555555555555802e+00 7.353621123754880529e+00 6.820735905317670600e+00
3.636363636363636687e+00 9.399807136636969318e+00 8.779445487236904100e+00
3.717171717171717571e+00 1.084429018287721469e+01 1.035923882893026438e+01
3.797979797979798455e+00 1.169930549356710436e+01 1.139884016498620056e+01
3.878787878787878896e+00 1.217569546014646775e+01 1.201224508895359833e+01
3.959595959595959780e+00 1.244988433109822878e+01 1.236706570673774230e+01
4.040404040404040664e+00 1.262229908463404371e+01 1.258199458794272196e+01
4.121212121212121993e+00 1.274254619294849888e+01 1.272341234801898935e+01
4.202020202020202433e+00 1.283410206695590361e+01 1.282516975920340130e+01
4.282828282828282873e+00 1.290822436100201287e+01 1.290410549725605804e+01
4.363636363636364202e+00 1.297061243673367414e+01 1.296873115380490660e+01
4.444444444444444642e+00 1.302440829908749187e+01 1.302355541546990914e+01
4.525252525252525970e+00 1.307152600861857650e+01 1.307114147483037492e+01
4.606060606060606410e+00 1.311324678096295671e+01 1.311307392380266101e+01
4.686868686868686851e+00 1.315049475941706625e+01 1.315041695533778565e+01
4.767676767676768179e+00 1.318397257032987824e+01 1.318393721234185989e+01
4.848484848484848619e+00 1.321423350381703088e+01 1.321421700831134061e+01
4.929292929292929948e+00 1.324172358712129061e+01 1.324171543812960294e+01
5.010101010101010388e+00 1.326680831405571048e+01 1.326680384442869709e+01
5.090909090909091717e+00 1.328979086929609643e+01 1.328978801627620676e+01
5.171717171717172157e+00 1.331092521788250771e+01 1.331092307321593182e+01
5.252525252525252597e+00 1.333042585416871262e+01 1.333042401936697630e+01
5.333333333333333925e+00 1.334847524764087012e+01 1.334847354851311785e+01
5.414141414141414366e+00 1.336522963301336375e+01 1.336522799374962212e+01
5.494949494949495694e+00 1.338082357455716753e+01 1.338082196237360222e+01
5.575757575757576134e+00 1.339537360378438358e+01 1.339537200466079625e+01
5.656565656565657463e+00 1.340898114562334342e+01 1.340897955369707795e+01
5.737373737373737903e+00 1.342173489152945542e+01 1.342173330447019097e+01
5.818181818181818343e+00 1.343371273828546641e+01 1.343371115528286097e+01
5.898989898989899672e+00 1.344498338271197824e+01 1.344498180360204032e+01
5.979797979797980112e+00 1.345560764159608702e+01 1.345560606648288982e+01
6.060606060606061440e+00 1.346563955058931406e+01 1.346563797968175002e+01
6.141414141414141881e+00 1.347512728411428284e+01 1.347512571765592959e+01
6.222222222222222321e+00 1.348411392941275011e+01 1.348411236765211108e+01
6.303030303030303649e+00 1.349263814103378678e+01 1.349263658421187806e+01
6.383838383838384090e+00 1.350073469677478677e+01 1.350073314512020062e+01
6.464646464646465418e+00 1.350843497196901843e+01 1.350843342569620376e+01
6.545454545454545858e+00 1.351576734578164896e+01 1.351576580509055958e+01
6.626262626262627187e+00 1.352275755062395213e+01 1.352275601570023511e+01
6.707070707070707627e+00 1.352942897376742160e+01 1.352942744478283466e+01
6.787878787878788067e+00 1.353580291861890927e+01 1.353580139573185015e+01
6.868686868686869396e+00 1.354189883181574139e+01 1.354189731517176654e+01
6.949494949494949836e+00 1.354773450124749523e+01 1.354773299097983852e+01
7.030303030303031164e+00 1.355332622925746477e+01 1.355332472548758460e+01
7.111111111111111605e+00 1.355868898457994476e+01 1.355868748741797347e+01
7.191919191919192933e+00 1.356383653599880645e+01 1.356383504554407082e+01
7.272727272727273373e+00 1.356878157024316778e+01 1.356878008658464196e+01
7.353535353535353813e+00 1.357353579624765949e+01 1.357353431946440203e+01
7.434343434343435142e+00 1.357811003758282276e+01 1.357810856774444197e+01
7.515151515151515582e+00 1.358251431459293102e+01 1.358251285175997403e+01
7.595959595959596911e+00 1.358675791755433515e+01 1.358675646177871954e+01
7.676767676767677351e+00 1.359084947197935911e+01 1.359084802330475839e+01
7.757575757575757791e+00 1.359479699703249089e+01 1.359479555549471463e+01
7.838383838383839120e+00 1.359860795789192522e+01 1.359860652351929744e+01
7.919191919191919560e+00 1.360228931277632469e+01 1.360228788559003021e+01
8.000000000000000000e+00 1.360584755526045164e+01 1.360584613527489317e+01


==> plot_data/minimal_m10_spectrum.dat <==
n abs_c1 abs_c2
0.000000000000000000e+00 1.237468592394290051e-01 1.291120437804114118e-01
1.000000000000000000e+00 1.554316819304157882e-01 1.490134042053647134e-01
2.000000000000000000e+00 3.315082205924992087e-02 2.025196006614818356e-02
3.000000000000000000e+00 2.779236556085183142e-03 5.571760586613794253e-03
4.000000000000000000e+00 9.745439871990490936e-04 4.055764916613188893e-03
5.000000000000000000e+00 8.229238774645246325e-05 8.768785498974506973e-04
6.000000000000000000e+00 1.015804852124437913e-04 1.345613447301338987e-04
7.000000000000000000e+00 4.739753565576450235e-05 4.647999105784145159e-05
8.000000000000000000e+00 3.070727474257493883e-05 3.076506762029338539e-05
9.000000000000000000e+00 1.962098446701608805e-05 1.961610813572833788e-05
1.000000000000000000e+01 1.336838970900305739e-05 1.336887135973232859e-05
1.100000000000000000e+01 9.410124993335604028e-06 9.410072434164252047e-06
1.200000000000000000e+01 6.837023301371778500e-06 6.837029446496187897e-06
1.300000000000000000e+01 5.095472696369777122e-06 5.095471940527818445e-06
1.400000000000000000e+01 3.881655011902558497e-06 3.881655108561896068e-06
1.500000000000000000e+01 3.013144430895062703e-06 3.013144418142581035e-06
1.600000000000000000e+01 2.377609596635731245e-06 2.377609598365165424e-06
1.700000000000000000e+01 1.903318800780285547e-06 1.903318800564921068e-06
1.800000000000000000e+01 1.543179635525513459e-06 1.543179635547700640e-06
1.900000000000000000e+01 1.265479965663519294e-06 1.265479965664797255e-06
2.000000000000000000e+01 1.048384325521612405e-06 1.048384325504790966e-06
2.100000000000000000e+01 8.765552786831193457e-07 8.765552786944939394e-07
2.200000000000000000e+01 7.390253294617909452e-07 7.390253294629714974e-07
2.300000000000000000e+01 6.278241510503588510e-07 6.278241510514469707e-07
2.400000000000000000e+01 5.370739988615072860e-07 5.370739988620366816e-07
2.500000000000000000e+01 4.623819873893264089e-07 4.623819873861169481e-07
2.600000000000000000e+01 4.004245563906982264e-07 4.004245563938580828e-07
2.700000000000000000e+01 3.486587345581903845e-07 3.486587345612787196e-07
2.800000000000000000e+01 3.051185212303957710e-07 3.051185212306005412e-07
2.900000000000000000e+01 2.682693236425507089e-07 2.682693236519149758e-07
3.000000000000000000e+01 2.369025787307762376e-07 2.369025787353921436e-07
3.100000000000000000e+01 2.100585695181532811e-07 2.100585695218005785e-07
3.200000000000000000e+01 1.869692754355714232e-07 1.869692754336260797e-07
3.300000000000000000e+01 1.670156258877140945e-07 1.670156258869457826e-07
3.400000000000000000e+01 1.496952231666630296e-07 1.496952231710724449e-07
3.500000000000000000e+01 1.345977539298943185e-07 1.345977539300579282e-07
3.600000000000000000e+01 1.213861007944546125e-07 1.213861007909464402e-07
3.700000000000000000e+01 1.097817193902656755e-07 1.097817193953580376e-07
3.800000000000000000e+01 9.955323343854527628e-08 9.955323343826762152e-08
3.900000000000000000e+01 9.050747787706642037e-08 9.050747786710308945e-08
4.000000000000000000e+01 8.248241765396744472e-08 8.248241766005971596e-08
4.100000000000000000e+01 7.534151537819941836e-08 7.534151537896987423e-08
4.200000000000000000e+01 6.896922379015636765e-08 6.896922379864280399e-08
4.300000000000000000e+01 6.326735887571019560e-08 6.326735889502308943e-08
4.400000000000000000e+01 5.815216578127658165e-08 5.815216578226712051e-08
4.500000000000000000e+01 5.355193295735822782e-08 5.355193296393488279e-08
4.600000000000000000e+01 4.940504278663339502e-08 4.940504277689939827e-08
4.700000000000000000e+01 4.565837168092139547e-08 4.565837167047671823e-08
4.800000000000000000e+01 4.226597085048094685e-08 4.226597084281594057e-08
4.900000000000000000e+01 3.918797409220162567e-08 3.918797409295314242e-08
5.000000000000000000e+01 3.638969007066528937e-08 3.638969007125409638e-08
5.100000000000000000e+01 3.384084433650395035e-08 3.384084434420760913e-08
5.200000000000000000e+01 3.151494508752124129e-08 3.151494508794752386e-08
5.300000000000000000e+01 2.938874948028169226e-08 2.938874948116157751e-08
5.400000000000000000e+01 2.744181377160326547e-08 2.744181377736349317e-08
5.500000000000000000e+01 2.565611252071199973e-08 2.565611252259931156e-08
5.600000000000000000e+01 2.401571547914161689e-08 2.401571547361933596e-08
5.700000000000000000e+01 2.250651224223842717e-08 2.250651223702115089e-08
5.800000000000000000e+01 2.111597716616800322e-08 2.111597716111442598e-08
5.900000000000000000e+01 1.983296825191809977e-08 1.983296824830835306e-08
6.000000000000000000e+01 1.864755409292401358e-08 1.864755409536639668e-08
6.100000000000000000e+01 1.755086503555097148e-08 1.755086503111652239e-08
6.200000000000000000e+01 1.653496493932834447e-08 1.653496493458209792e-08
6.300000000000000000e+01 1.559273958220490230e-08 1.559273958989010833e-08
6.400000000000000000e+01 1.471780060521818366e-08 1.471780060185596248e-08
6.500000000000000000e+01 1.390440138789366633e-08 1.390440138754800575e-08
6.600000000000000000e+01 1.314736421516422124e-08 1.314736421355793244e-08
6.700000000000000000e+01 1.244201631438868110e-08 1.244201631674514330e-08
6.800000000000000000e+01 1.178413407216209136e-08 1.178413407254087722e-08
6.900000000000000000e+01 1.116989419023736737e-08 1.116989419089837898e-08
7.000000000000000000e+01 1.059583048785854366e-08 1.059583049444582294e-08
7.100000000000000000e+01 1.005879623731254793e-08 1.005879623780978109e-08
7.200000000000000000e+01 9.555930732349957513e-09 9.555930734989580183e-09
7.300000000000000000e+01 9.084629640693406004e-09 9.084629643849879245e-09
7.400000000000000000e+01 8.642519160447592013e-09 8.642519159717148519e-09
7.500000000000000000e+01 8.227432772303057071e-09 8.227432770682912999e-09
7.600000000000000000e+01 7.837390616055032798e-09 7.837390622471757359e-09
7.700000000000000000e+01 7.470581319789748629e-09 7.470581324197206815e-09
7.800000000000000000e+01 7.125345731823732878e-09 7.125345728272253598e-09
7.900000000000000000e+01 6.800162286483250190e-09 6.800162282109113321e-09
8.000000000000000000e+01 6.493634148322962571e-09 6.493634147234753536e-09
8.100000000000000000e+01 6.204477597127598492e-09 6.204477600838456452e-09
8.200000000000000000e+01 5.931511531735034408e-09 5.931511530876282793e-09
8.300000000000000000e+01 5.673648241755434180e-09 5.673648241752618457e-09
8.400000000000000000e+01 5.429884981425261689e-09 5.429884974528931191e-09
8.500000000000000000e+01 5.199296382596946385e-09 5.199296379152360346e-09
8.600000000000000000e+01 4.981027784593005705e-09 4.981027791364597367e-09
8.700000000000000000e+01 4.774288876858559150e-09 4.774288877191088238e-09
8.800000000000000000e+01 4.578348454702536606e-09 4.578348453581332163e-09
8.900000000000000000e+01 4.392529241528107671e-09 4.392529237555218746e-09
9.000000000000000000e+01 4.216203290343934206e-09 4.216203293592360979e-09
9.100000000000000000e+01 4.048788181273803750e-09 4.048788179566540189e-09
9.200000000000000000e+01 3.889742836255645038e-09 3.889742837051271192e-09
9.300000000000000000e+01 3.738564607905651919e-09 3.738564608074906307e-09
9.400000000000000000e+01 3.594785934810254630e-09 3.594785940973976075e-09
9.500000000000000000e+01 3.457971600668731577e-09 3.457971594834030733e-09
9.600000000000000000e+01 3.327716166280739810e-09 3.327716159686199541e-09
9.700000000000000000e+01 3.203641730217833430e-09 3.203641732278556643e-09
9.800000000000000000e+01 3.085395756438883081e-09 3.085395757576323012e-09
9.900000000000000000e+01 2.972649026484642961e-09 2.972649031285736548e-09
1.000000000000000000e+02 2.865094113915933389e-09 2.865094118676418198e-09
1.010000000000000000e+02 2.762443523100644951e-09 2.762443523576714691e-09
1.020000000000000000e+02 2.664428346884159899e-09 2.664428345107211748e-09
1.030000000000000000e+02 2.570796848606757860e-09 2.570796849765343422e-09
1.040000000000000000e+02 2.481313221320394765e-09 2.481313218003197022e-09
1.050000000000000000e+02 2.395756423882746693e-09 2.395756416066913127e-09
1.060000000000000000e+02 2.313919197677676328e-09 2.313919200987417451e-09
1.070000000000000000e+02 2.235606960092365054e-09 2.235606956867345424e-09
1.080000000000000000e+02 2.160637057991197910e-09 2.160637056010113164e-09
1.090000000000000000e+02 2.088837829501328012e-09 2.088837831801378979e-09
1.100000000000000000e+02 2.020047948904516362e-09 2.020047949351035075e-09
1.110000000000000000e+02 1.954115534261961678e-09 1.954115533891678413e-09
1.120000000000000000e+02 1.890897822210424254e-09 1.890897819854390945e-09
1.130000000000000000e+02 1.830260226598748544e-09 1.830260222301200947e-09
1.140000000000000000e+02 1.772075962260190519e-09 1.772075963389330932e-09
1.150000000000000000e+02 1.716225633316307438e-09 1.716225633245542343e-09
1.160000000000000000e+02 1.662596412130911309e-09 1.662596411237434445e-09
1.170000000000000000e+02 1.611082032556835673e-09 1.611082035127205541e-09
1.180000000000000000e+02 1.561582026744112930e-09 1.561582024954350097e-09
1.190000000000000000e+02 1.514001600808772780e-09 1.514001600011094598e-09
1.200000000000000000e+02 1.468251016422390669e-09 1.468251013343863278e-09
1.210000000000000000e+02 1.424245586308889033e-09 1.424245586980438301e-09
1.220000000000000000e+02 1.381905147946082149e-09 1.381905148507115124e-09
1.230000000000000000e+02 1.341153758322048065e-09 1.341153759242106584e-09
1.240000000000000000e+02 1.301919642486065313e-09 1.301919642038955994e-09
1.250000000000000000e+02 1.264134746897466919e-09 1.264134750011705972e-09
1.260000000000000000e+02 1.227734498618069310e-09 1.227734497787035690e-09
1.270000000000000000e+02 1.192657844615994129e-09 1.192657838895417326e-09
1.280000000000000000e+02 1.158846768899898660e-09 1.158846767041085064e-09
1.290000000000000000e+02 1.126246245874913521e-09 1.126246245352234635e-09
1.300000000000000000e+02 1.094804064456699085e-09 1.094804060330805735e-09
1.310000000000000000e+02 1.064470610162525661e-09 1.064470609793537347e-09
1.320000000000000000e+02 1.035198777150015629e-09 1.035198779506326458e-09
1.330000000000000000e+02 1.006943778791831086e-09 1.006943780485031543e-09
1.340000000000000000e+02 9.796629953723575339e-10 9.796629995083294595e-10
1.350000000000000000e+02 9.533160177389280845e-10 9.533160103051601443e-10
1.360000000000000000e+02 9.278642913316084007e-10 9.278642949179014384e-10
1.370000000000000000e+02 9.032711168559573703e-10 9.032711230190249292e-10
1.380000000000000000e+02 8.795015952466716532e-10 8.795015949945163968e-10
1.390000000000000000e+02 8.565224908333691468e-10 8.565224905995994271e-10
1.400000000000000000e+02 8.343020617948919514e-10 8.343020616610730500e-10
1.410000000000000000e+02 8.128101482185099600e-10 8.128101453813328816e-10
1.420000000000000000e+02 7.920179406943304904e-10 7.920179402058022735e-10
1.430000000000000000e+02 7.718979495000596479e-10 7.718979489951064157e-10
1.440000000000000000e+02 7.524240042581457847e-10 7.524239993272420202e-10
1.450000000000000000e+02 7.335710929575069151e-10 7.335710904782622614e-10
1.460000000000000000e+02 7.153152860659427326e-10 7.153152903352892602e-10
1.470000000000000000e+02 6.976337718313021285e-10 6.976337673601030588e-10
1.480000000000000000e+02 6.805047820850702109e-10 6.805047843318384418e-10
1.490000000000000000e+02 6.639075177109028187e-10 6.639075154354739170e-10
1.500000000000000000e+02 6.478220251271858090e-10 6.478220216826438177e-10
1.510000000000000000e+02 6.322293031167751701e-10 6.322293017375107455e-10
1.520000000000000000e+02 6.171111023407227044e-10 6.171111070541493122e-10
1.530000000000000000e+02 6.024500493471376083e-10 6.024500526807542658e-10
1.540000000000000000e+02 5.882294008697140943e-10 5.882294010959733243e-10
1.550000000000000000e+02 5.744332284316780349e-10 5.744332250647871066e-10
1.560000000000000000e+02 5.610462807530985385e-10 5.610462744450046081e-10
1.570000000000000000e+02 5.480538341710894498e-10 5.480538337932966253e-10
1.580000000000000000e+02 5.354419876991446387e-10 5.354419892604198174e-10
1.590000000000000000e+02 5.231971892112265272e-10 5.231971903466089491e-10
1.600000000000000000e+02 5.113065202481243768e-10 5.113065232479978522e-10
1.610000000000000000e+02 4.997576454224935540e-10 4.997576420951030850e-10
1.620000000000000000e+02 4.885387465404793860e-10 4.885387443560073678e-10
1.630000000000000000e+02 4.776385119279203976e-10 4.776385156799523059e-10
1.640000000000000000e+02 4.670458050439890326e-10 4.670458034973296184e-10
1.650000000000000000e+02 4.567503364142039059e-10 4.567503392107092375e-10
1.660000000000000000e+02 4.467419991414159579e-10 4.467419967409781971e-10
1.670000000000000000e+02 4.370110810159614020e-10 4.370110721618444236e-10
1.680000000000000000e+02 4.275483795601207644e-10 4.275483786526410769e-10
1.690000000000000000e+02 4.183448584566164931e-10 4.183448607879783656e-10
1.700000000000000000e+02 4.093920430220906250e-10 4.093920491954578233e-10
1.710000000000000000e+02 4.006816503638269805e-10 4.006816527988674642e-10
1.720000000000000000e+02 3.922057531051409174e-10 3.922057499128050541e-10
1.730000000000000000e+02 3.839567234466430863e-10 3.839567187566261552e-10
1.740000000000000000e+02 3.759273139274941052e-10 3.759273129572335806e-10
1.750000000000000000e+02 3.681103275239197313e-10 3.681103364558471600e-10
1.760000000000000000e+02 3.604990721055274921e-10 3.604990741909508358e-10
1.770000000000000000e+02 3.530869658027597511e-10 3.530869627737883882e-10
1.780000000000000000e+02 3.458676884165152946e-10 3.458676860745295796e-10
1.790000000000000000e+02 3.388353047072995686e-10 3.388353014899755613e-10
1.800000000000000000e+02 3.319839045499461756e-10 3.319839104832243045e-10
1.810000000000000000e+02 3.253078046513116079e-10 3.253078044243139642e-10
1.820000000000000000e+02 3.188016491772979335e-10 3.188016538976686708e-10
1.830000000000000000e+02 3.124602068610513342e-10 3.124602013532009831e-10
1.840000000000000000e+02 3.062784129974599184e-10 3.062784058249069302e-10
1.850000000000000000e+02 3.002514764302687193e-10 3.002514734787451397e-10
1.860000000000000000e+02 2.943746860911434816e-10 2.943746918621435085e-10
1.870000000000000000e+02 2.886434553997554863e-10 2.886434609744023262e-10
1.880000000000000000e+02 2.830535025136781650e-10 2.830534996577247587e-10
1.890000000000000000e+02 2.776006370656567655e-10 2.776006328677737833e-10
1.900000000000000000e+02 2.722806951342908688e-10 2.722806924518876064e-10
1.910000000000000000e+02 2.670898618823655495e-10 2.670898601423312121e-10
1.920000000000000000e+02 2.620244048442262455e-10 2.620244116207636720e-10
1.930000000000000000e+02 2.570805282573265830e-10 2.570805265890264857e-10
1.940000000000000000e+02 2.522546452749168831e-10 2.522546415525854633e-10
1.950000000000000000e+02 2.475435934062834115e-10 2.475435925807430981e-10
1.960000000000000000e+02 2.429439369164598581e-10 2.429439333274564597e-10
1.970000000000000000e+02 2.384524981103650437e-10 2.384525026672510293e-10
1.980000000000000000e+02 2.340661889789360942e-10 2.340661946782609727e-10
1.990000000000000000e+02 2.297820903875575220e-10 2.297820885220107275e-10
2.000000000000000000e+02 2.255972112698361135e-10 2.255972078111657998e-10
2.010000000000000000e+02 2.215088897859798233e-10 2.215088868145707443e-10
2.020000000000000000e+02 2.175144395974185737e-10 2.175144418809348461e-10
2.030000000000000000e+02 2.136112093634283093e-10 2.136112176911892224e-10
2.040000000000000000e+02 2.097966260924659382e-10 2.097966236671670055e-10
2.050000000000000000e+02 2.060683319726723426e-10 2.060683259414721334e-10
2.060000000000000000e+02 2.024240040067664360e-10 2.024240037040328075e-10
2.070000000000000000e+02 1.988612994979072098e-10 1.988613033500641097e-10
2.080000000000000000e+02 1.953779829467095421e-10 1.953779812776781913e-10
2.090000000000000000e+02 1.919719580769098994e-10 1.919719570898943403e-10
2.100000000000000000e+02 1.886411268179656893e-10 1.886411376550041680e-10
2.110000000000000000e+02 1.853835346432954366e-10 1.853835325223753430e-10
2.120000000000000000e+02 1.821971840587104926e-10 1.821971822921527381e-10
2.130000000000000000e+02 1.790799384853681996e-10 1.790799276909650395e-10
2.140000000000000000e+02 1.760307931142742495e-10 1.760308043060458768e-10
2.150000000000000000e+02 1.730471107812999140e-10 1.730471011901088650e-10
2.160000000000000000e+02 1.701274674890885055e-10 1.701274600396712386e-10
2.170000000000000000e+02 1.672702562221682276e-10 1.672702555404257156e-10
2.180000000000000000e+02 1.644740800647273529e-10 1.644741051162424634e-10
2.190000000000000000e+02 1.617367417930734238e-10 1.617367327090500728e-10
2.200000000000000000e+02 1.590573644364085437e-10 1.590573713369616956e-10
2.210000000000000000e+02 1.564341848174180796e-10 1.564341859547728620e-10
2.220000000000000000e+02 1.538656484609851471e-10 1.538656380418519624e-10
2.230000000000000000e+02 1.513506094191942308e-10 1.513505876726944831e-10
2.240000000000000000e+02 1.488879779506772863e-10 1.488879977124070694e-10
2.250000000000000000e+02 1.464757620892261283e-10 1.464757627897951417e-10
2.260000000000000000e+02 1.441131759826641088e-10 1.441131872430339278e-10
2.270000000000000000e+02 1.417986766069360995e-10 1.417986971026453413e-10
2.280000000000000000e+02 1.395316150124114996e-10 1.395316263943429025e-10
2.290000000000000000e+02 1.373102884962061592e-10 1.373102875355466683e-10
2.300000000000000000e+02 1.351338838188237121e-10 1.351338872016295178e-10
2.310000000000000000e+02 1.330012218301426235e-10 1.330012401052094103e-10
2.320000000000000000e+02 1.309109469597365450e-10 1.309109436290151747e-10
2.330000000000000000e+02 1.288624830924536153e-10 1.288624772752839597e-10
2.340000000000000000e+02 1.268545830957193979e-10 1.268545837194948503e-10
2.350000000000000000e+02 1.248864065218896527e-10 1.248863980585654435e-10
2.360000000000000000e+02 1.229568784609058664e-10 1.229568830536382150e-10
2.370000000000000000e+02 1.210652339651276973e-10 1.210652390881684576e-10
2.380000000000000000e+02 1.192103726133420708e-10 1.192103746804414511e-10
2.390000000000000000e+02 1.173914657688966204e-10 1.173914582620363129e-10
2.400000000000000000e+02 1.156078001377138737e-10 1.156077899215979920e-10
2.410000000000000000e+02 1.138585737193425674e-10 1.138585770345463267e-10
2.420000000000000000e+02 1.121427642997346652e-10 1.121427641476015198e-10
2.430000000000000000e+02 1.104596941437711153e-10 1.104596926279465387e-10
2.440000000000000000e+02 1.088088256337661371e-10 1.088088250199324392e-10
2.450000000000000000e+02 1.071891097362901907e-10 1.071891047373438802e-10
2.460000000000000000e+02 1.055999176123422651e-10 1.055999146505375155e-10
2.470000000000000000e+02 1.040406848656527352e-10 1.040406905725350330e-10
2.480000000000000000e+02 1.025105657222247568e-10 1.025105777097942812e-10
2.490000000000000000e+02 1.010089265988377752e-10 1.010089270265970003e-10
2.500000000000000000e+02 9.953521463367221866e-11 9.953520534178039599e-11
2.510000000000000000e+02 9.808883461614090455e-11 9.808883207792967276e-11
2.520000000000000000e+02 9.666900839843366582e-11 9.666901241447687489e-11
2.530000000000000000e+02 9.527527960682031912e-11 9.527528484106139895e-11
2.540000000000000000e+02 9.390703835504814751e-11 9.390703743070060588e-11
2.550000000000000000e+02 9.256360660181051346e-11 9.256360737635829572e-11
2.560000000000000000e+02 9.124466256374392065e-11 9.124465723652826988e-11
2.570000000000000000e+02 8.994943614295783286e-11 8.994943270712455417e-11
2.580000000000000000e+02 8.867758800820267318e-11 8.867759028039466208e-11
2.590000000000000000e+02 8.742853152961562271e-11 8.742853643996946789e-11
2.600000000000000000e+02 8.620171899202581147e-11 8.620171774826972705e-11
2.610000000000000000e+02 8.499678570831473521e-11 8.499678571325030220e-11
2.620000000000000000e+02 8.381319071174459734e-11 8.381318671226836838e-11
2.630000000000000000e+02 8.265054537378419557e-11 8.265054589469005816e-11
2.640000000000000000e+02 8.150825631137756213e-11 8.150825674913136506e-11
2.650000000000000000e+02 8.038602861288099355e-11 8.038602879996065868e-11
2.660000000000000000e+02 7.928338723967122058e-11 7.928338814505007613e-11
2.670000000000000000e+02 7.819987288122802754e-11 7.819986430222816731e-11
2.680000000000000000e+02 7.713523089296718240e-11 7.713522874520117466e-11
2.690000000000000000e+02 7.608887290415624446e-11 7.608887222663703240e-11
2.700000000000000000e+02 7.506059243772979177e-11 7.506058821817374686e-11
2.710000000000000000e+02 7.404988966204964159e-11 7.404988684982794303e-11
2.720000000000000000e+02 7.305641129887828861e-11 7.305641447143853819e-11
2.730000000000000000e+02 7.207989721482394602e-11 7.207990321374654674e-11
2.740000000000000000e+02 7.111987065353030056e-11 7.111987341782337082e-11
2.750000000000000000e+02 7.017607309381610927e-11 7.017607023197493476e-11
2.760000000000000000e+02 6.924825234313435007e-11 6.924825632500422064e-11
2.770000000000000000e+02 6.833592137994841604e-11 6.833592539594460506e-11
2.780000000000000000e+02 6.743878956762827484e-11 6.743878357894361102e-11
2.790000000000000000e+02 6.655662566098352028e-11 6.655663274115612465e-11
2.800000000000000000e+02 6.568909670536653474e-11 6.568909711707724109e-11
2.810000000000000000e+02 6.483586812584962213e-11 6.483588523703527554e-11
2.820000000000000000e+02 6.399675522141287523e-11 6.399675295317665790e-11
2.830000000000000000e+02 6.317137046288538772e-11 6.317136623402061409e-11
2.840000000000000000e+02 6.235943648459334699e-11 6.235942899288428703e-11
2.850000000000000000e+02 6.156082610841983319e-11 6.156081977947358428e-11
2.860000000000000000e+02 6.077515205391047732e-11 6.077515181148855180e-11
2.870000000000000000e+02 6.000222443689851500e-11 6.000222441718584457e-11
2.880000000000000000e+02 5.924172932381144754e-11 5.924172471183572431e-11
2.890000000000000000e+02 5.849348043982749513e-11 5.849347624033103244e-11
2.900000000000000000e+02 5.775720119928330232e-11 5.775720213231924537e-11
2.910000000000000000e+02 5.703266965447995584e-11 5.703267225900851916e-11
2.920000000000000000e+02 5.631969048987133313e-11 5.631968703772814657e-11
2.930000000000000000e+02 5.561795147182222912e-11 5.561796691803121598e-11
2.940000000000000000e+02 5.492741597406888213e-11 5.492741593964759624e-11
2.950000000000000000e+02 5.424764728671666423e-11 5.424764270315651436e-11
2.960000000000000000e+02 5.357855702660047872e-11 5.357855219379984368e-11
2.970000000000000000e+02 5.292006475753114677e-11 5.292006204314093289e-11
2.980000000000000000e+02 5.227165797855919246e-11 5.227166363116209885e-11
2.990000000000000000e+02 5.163330450846055668e-11 5.163330254271833107e-11
3.000000000000000000e+02 5.100502079602734389e-11 5.100501526968675962e-11
3.010000000000000000e+02 5.038637801610952628e-11 5.038638381898965620e-11
3.020000000000000000e+02 4.977719535752398934e-11 4.977719914291045014e-11
3.030000000000000000e+02 4.917737033499195233e-11 4.917737483390720772e-11
3.040000000000000000e+02 4.858681612378610614e-11 4.858681810054893660e-11
3.050000000000000000e+02 4.800506544641280580e-11 4.800506968545640522e-11
3.060000000000000000e+02 4.743226619427567835e-11 4.743226026087330432e-11
3.070000000000000000e+02 4.686818602405708940e-11 4.686818705868176536e-11
3.080000000000000000e+02 4.631244566470135919e-11 4.631244916106186669e-11
3.090000000000000000e+02 4.576537377933765421e-11 4.576538648489634434e-11
3.100000000000000000e+02 4.522611491574049565e-11 4.522611221913199599e-11
3.110000000000000000e+02 4.469504890527513074e-11 4.469503537842164463e-11
3.120000000000000000e+02 4.417200320611303984e-11 4.417199565731406781e-11
3.130000000000000000e+02 4.365672778008472753e-11 4.365674238293359769e-11
3.140000000000000000e+02 4.314898861571244305e-11 4.314899847351068589e-11
3.150000000000000000e+02 4.264860514213887652e-11 4.264860266404591672e-11
3.160000000000000000e+02 4.215579569121277564e-11 4.215579148898021921e-11
3.170000000000000000e+02 4.167018589449345607e-11 4.167018496483644888e-11
3.180000000000000000e+02 4.119157602978044780e-11 4.119157053865234120e-11
3.190000000000000000e+02 4.071995386145062263e-11 4.071994333027113228e-11
3.200000000000000000e+02 4.025535094549205778e-11 4.025536218874862781e-11
3.210000000000000000e+02 3.979730914118136297e-11 3.979730504883449056e-11
3.220000000000000000e+02 3.934584974175175748e-11 3.934584284755882312e-11
3.230000000000000000e+02 3.890096546233108127e-11 3.890096894811702167e-11
3.240000000000000000e+02 3.846242177449365098e-11 3.846241045359026370e-11
3.250000000000000000e+02 3.803023709671670817e-11 3.803023061172856881e-11
3.260000000000000000e+02 3.760413929595206217e-11 3.760414063603038209e-11
3.270000000000000000e+02 3.718412020083129855e-11 3.718413860553307486e-11
3.280000000000000000e+02 3.677005750051385072e-11 3.677005093364028494e-11
3.290000000000000000e+02 3.636172065127555840e-11 3.636170376248441786e-11
3.300000000000000000e+02 3.595932196939153917e-11 3.595929547230119307e-11
3.310000000000000000e+02 3.556241312469642544e-11 3.556241171709352327e-11
3.320000000000000000e+02 3.517129377474028572e-11 3.517131293141976245e-11
3.330000000000000000e+02 3.478551397684170748e-11 3.478552911628196892e-11
3.340000000000000000e+02 3.440494802785080164e-11 3.440495606806664097e-11
3.350000000000000000e+02 3.402989636240666001e-11 3.402988963972645911e-11
3.360000000000000000e+02 3.365969128948717689e-11 3.365966260218585937e-11
3.370000000000000000e+02 3.329496991406599810e-11 3.329496167190323399e-11
3.380000000000000000e+02 3.293536955106256740e-11 3.293542815466377080e-11
3.390000000000000000e+02 3.258012955307076361e-11 3.258012798081876252e-11
3.400000000000000000e+02 3.223022987221626502e-11 3.223025789273415378e-11
3.410000000000000000e+02 3.188490164970299180e-11 3.188492951648759302e-11
3.420000000000000000e+02 3.154424047380933285e-11 3.154423046428913738e-11
3.430000000000000000e+02 3.120834023005594965e-11 3.120835732570731918e-11
3.440000000000000000e+02 3.087697981813099997e-11 3.087699601910564134e-11
3.450000000000000000e+02 3.054985609857100491e-11 3.054986108108650345e-11
3.460000000000000000e+02 3.022713827805530003e-11 3.022713175489391278e-11
3.470000000000000000e+02 2.990892989480681412e-11 2.990891280481151821e-11
3.480000000000000000e+02 2.959504065086055688e-11 2.959505459996564113e-11
3.490000000000000000e+02 2.928500366522412933e-11 2.928499063714020265e-11
3.500000000000000000e+02 2.897943378497763026e-11 2.897942492387340236e-11
3.510000000000000000e+02 2.867781415714629900e-11 2.867779626181561660e-11
3.520000000000000000e+02 2.838007807743970507e-11 2.838006941009325250e-11
3.530000000000000000e+02 2.808635852686195513e-11 2.808635242025141173e-11
3.540000000000000000e+02 2.779653219069410033e-11 2.779655029137429235e-11
3.550000000000000000e+02 2.751026183582054568e-11 2.751027237142006917e-11
3.560000000000000000e+02 2.722800262630952284e-11 2.722801187690531309e-11
3.570000000000000000e+02 2.694926122502096438e-11 2.694924472555848978e-11
3.580000000000000000e+02 2.667403186847289415e-11 2.667400425177990170e-11
3.590000000000000000e+02 2.640276430530831216e-11 2.640273543468446464e-11
3.600000000000000000e+02 2.613459390475444700e-11 2.613459462954444290e-11
3.610000000000000000e+02 2.587018290521040986e-11 2.587020224543381343e-11
3.620000000000000000e+02 2.560897559322606214e-11 2.560900571749057945e-11
3.630000000000000000e+02 2.535111067913591336e-11 2.535112254903936400e-11
3.640000000000000000e+02 2.509667155713459638e-11 2.509664539108096853e-11
3.650000000000000000e+02 2.484516753303545040e-11 2.484514441641643506e-11
3.660000000000000000e+02 2.459746429468284520e-11 2.459744492990325390e-11
3.670000000000000000e+02 2.435215666692049439e-11 2.435216734426866032e-11
3.680000000000000000e+02 2.411061565144406633e-11 2.411061856649450616e-11
3.690000000000000000e+02 2.387165762251416103e-11 2.387167074354016919e-11
3.700000000000000000e+02 2.363588843047817412e-11 2.363588746765134716e-11
3.710000000000000000e+02 2.340322515844220559e-11 2.340320026865095707e-11
3.720000000000000000e+02 2.317283243572044341e-11 2.317284055648487543e-11
3.730000000000000000e+02 2.294631333835694670e-11 2.294634801528874121e-11
3.740000000000000000e+02 2.272195078329427508e-11 2.272194948288167599e-11
3.750000000000000000e+02 2.250002129086818052e-11 2.249997086273223297e-11
3.760000000000000000e+02 2.228170939657659433e-11 2.228169010936647567e-11
3.770000000000000000e+02 2.206578532753525077e-11 2.206578165908866056e-11
3.780000000000000000e+02 2.185207560245441311e-11 2.185208732579398970e-11
3.790000000000000000e+02 2.164182061479074859e-11 2.164183951368271876e-11
3.800000000000000000e+02 2.143334351590450055e-11 2.143334819290035194e-11
3.810000000000000000e+02 2.122761810644761003e-11 2.122761632699734742e-11
3.820000000000000000e+02 2.102475082644608349e-11 2.102473643232945868e-11
3.830000000000000000e+02 2.082371207936029551e-11 2.082368087945268909e-11
3.840000000000000000e+02 2.062589035582664577e-11 2.062587998793633712e-11
3.850000000000000000e+02 2.042980098502663729e-11 2.042979296391391059e-11
3.860000000000000000e+02 2.023651944520296796e-11 2.023652853348177870e-11
3.870000000000000000e+02 2.004521172981176027e-11 2.004520985700006145e-11
3.880000000000000000e+02 1.985633388130280030e-11 1.985632041015711733e-11
3.890000000000000000e+02 1.966992864832981006e-11 1.966992633801578415e-11
3.900000000000000000e+02 1.948533230886880339e-11 1.948534085627939535e-11
3.910000000000000000e+02 1.930350396201794127e-11 1.930351029511095967e-11
3.920000000000000000e+02 1.912312579088044918e-11 1.912313337918782263e-11
3.930000000000000000e+02 1.894528459764978768e-11 1.894526750966595592e-11
3.940000000000000000e+02 1.876953718059558159e-11 1.876952648867083244e-11
3.950000000000000000e+02 1.859580771533239606e-11 1.859579850264868758e-11
3.960000000000000000e+02 1.842420825918691073e-11 1.842421040293495004e-11
3.970000000000000000e+02 1.825456684051057395e-11 1.825459775924988712e-11
3.980000000000000000e+02 1.808686472368295180e-11 1.808687171465169128e-11
3.990000000000000000e+02 1.792104569229347873e-11 1.792105969803522855e-11
4.000000000000000000e+02 1.775726613497994349e-11 1.775726670982216316e-11
4.010000000000000000e+02 1.759545481550806862e-11 1.759545380723399686e-11
4.020000000000000000e+02 1.743519317792619177e-11 1.743518951201634801e-11
4.030000000000000000e+02 1.727720109594250195e-11 1.727720439282522848e-11
4.040000000000000000e+02 1.712090421906593462e-11 1.712091446025914727e-11
4.050000000000000000e+02 1.696616665934071682e-11 1.696616310258534558e-11
4.060000000000000000e+02 1.681335555777011262e-11 1.681333859671903609e-11
4.070000000000000000e+02 1.666236263147123426e-11 1.666237616108054690e-11
4.080000000000000000e+02 1.651302946159466704e-11 1.651303058256653963e-11
4.090000000000000000e+02 1.636533631739563423e-11 1.636532726258523932e-11
4.100000000000000000e+02 1.621950759106608754e-11 1.621949638611108180e-11
4.110000000000000000e+02 1.607511459701148529e-11 1.607512042932987137e-11
4.120000000000000000e+02 1.593246567452113936e-11 1.593247149521457469e-11
4.130000000000000000e+02 1.579135729674918295e-11 1.579135076526230684e-11
4.140000000000000000e+02 1.565185303717622940e-11 1.565186490299193763e-11
4.150000000000000000e+02 1.551405197942371713e-11 1.551404527954636864e-11
4.160000000000000000e+02 1.537756186396645271e-11 1.537755795778281979e-11
4.170000000000000000e+02 1.524277504134316853e-11 1.524277565033808596e-11
4.180000000000000000e+02 1.510928951212222550e-11 1.510929748858432434e-11
4.190000000000000000e+02 1.497751442280543348e-11 1.497751691676815060e-11
4.200000000000000000e+02 1.484714399832204633e-11 1.484712938142191727e-11
4.210000000000000000e+02 1.471815639210710793e-11 1.471814785872936364e-11
4.220000000000000000e+02 1.459052099310543191e-11 1.459051506014226817e-11
4.230000000000000000e+02 1.446456076323067993e-11 1.446456515646470533e-11
4.240000000000000000e+02 1.433975248340328339e-11 1.433975150246595245e-11
4.250000000000000000e+02 1.421619378896571961e-11 1.421618639717051822e-11
4.260000000000000000e+02 1.409447572755451901e-11 1.409447196204840719e-11
4.270000000000000000e+02 1.397360999138607338e-11 1.397361796241687524e-11
4.280000000000000000e+02 1.385405433179239804e-11 1.385407061361942549e-11
4.290000000000000000e+02 1.373596357326269252e-11 1.373596198287898449e-11
4.300000000000000000e+02 1.361918493649543979e-11 1.361918981266591044e-11
4.310000000000000000e+02 1.350350831394891581e-11 1.350351688237971326e-11
4.320000000000000000e+02 1.338902471084698509e-11 1.338901024748576742e-11
4.330000000000000000e+02 1.327616897763554705e-11 1.327618100962693542e-11
4.340000000000000000e+02 1.316425564475387415e-11 1.316427133961303002e-11
4.350000000000000000e+02 1.305347007386705837e-11 1.305346254040386303e-11
4.360000000000000000e+02 1.294412362113117051e-11 1.294413505716814058e-11
4.370000000000000000e+02 1.283593579082918823e-11 1.283595037297193112e-11
4.380000000000000000e+02 1.272838328778223682e-11 1.272838695034417207e-11
4.390000000000000000e+02 1.262247376502407074e-11 1.262247806227196254e-11
4.400000000000000000e+02 1.251738298263968163e-11 1.251740359980889989e-11
4.410000000000000000e+02 1.241373528353782312e-11 1.241374735652664464e-11
4.420000000000000000e+02 1.231096482561311798e-11 1.231098741973274283e-11
4.430000000000000000e+02 1.220925703959074133e-11 1.220926694162849679e-11
4.440000000000000000e+02 1.210855356120825466e-11 1.210856033410603155e-11
4.450000000000000000e+02 1.200916274806683576e-11 1.200916713500219099e-11
4.460000000000000000e+02 1.191065107525376285e-11 1.191065032424494135e-11
4.470000000000000000e+02 1.181335802692422863e-11 1.181336840989746328e-11
4.480000000000000000e+02 1.171709684928562172e-11 1.171713628396188939e-11
4.490000000000000000e+02 1.162111461658567222e-11 1.162110739053145948e-11
4.500000000000000000e+02 1.152683472510498284e-11 1.152686856808278990e-11
4.510000000000000000e+02 1.143317920214269778e-11 1.143317330693149659e-11
4.520000000000000000e+02 1.134064460879519523e-11 1.134064773656882006e-11
4.530000000000000000e+02 1.124911073819605546e-11 1.124910498653220257e-11
4.540000000000000000e+02 1.115861635664382530e-11 1.115863203253066163e-11
4.550000000000000000e+02 1.106860084302559799e-11 1.106859457159613967e-11
4.560000000000000000e+02 1.098006725672565583e-11 1.098007135936433850e-11
4.570000000000000000e+02 1.089203564786873322e-11 1.089204660251645092e-11
4.580000000000000000e+02 1.080496728692415567e-11 1.080496960018778810e-11
4.590000000000000000e+02 1.071894660931691383e-11 1.071894459743946180e-11
4.600000000000000000e+02 1.063380216870447359e-11 1.063382553396671900e-11
4.610000000000000000e+02 1.054912852661963444e-11 1.054913692910395348e-11
4.620000000000000000e+02 1.046570499498375804e-11 1.046570966521376315e-11
4.630000000000000000e+02 1.038289481672755769e-11 1.038287792456448486e-11
4.640000000000000000e+02 1.030108659579804339e-11 1.030107877451764795e-11
4.650000000000000000e+02 1.021995583225385943e-11 1.021995391622930030e-11
4.660000000000000000e+02 1.013977877259512013e-11 1.013977843575778652e-11
4.670000000000000000e+02 1.006017891686325154e-11 1.006018066703588935e-11
4.680000000000000000e+02 9.981732752139220826e-12 9.981728044614121821e-12
4.690000000000000000e+02 9.903772701456633817e-12 9.903771369417700047e-12
4.700000000000000000e+02 9.826548116296284522e-12 9.826529364247547654e-12
4.710000000000000000e+02 9.750338521189717907e-12 9.750332522866894221e-12
4.720000000000000000e+02 9.674781476036184821e-12 9.674786437981207252e-12
4.730000000000000000e+02 9.599827897257327886e-12 9.599841574947242313e-12
4.740000000000000000e+02 9.525760943957484942e-12 9.525759166886247089e-12
4.750000000000000000e+02 9.452376804773130138e-12 9.452373859952805799e-12
4.760000000000000000e+02 9.379613292630120173e-12 9.379601515791461319e-12
4.770000000000000000e+02 9.307667384495984723e-12 9.307661371157186587e-12
4.780000000000000000e+02 9.236426188029375270e-12 9.236431507711682179e-12
4.790000000000000000e+02 9.165845505714179821e-12 9.165852755941459957e-12
4.800000000000000000e+02 9.095916024888259539e-12 9.095907634909253774e-12
4.810000000000000000e+02 9.026650895211193574e-12 9.026645168072339504e-12
4.820000000000000000e+02 8.958185866667948087e-12 8.958184409018809408e-12
4.830000000000000000e+02 8.890270485226419084e-12 8.890278481143282484e-12
4.840000000000000000e+02 8.823087383935727841e-12 8.823089153203632985e-12
4.850000000000000000e+02 8.756487303588015902e-12 8.756493506750621769e-12
4.860000000000000000e+02 8.690534062722751146e-12 8.690533480320115219e-12
4.870000000000000000e+02 8.625143084827935108e-12 8.625113778827377162e-12
4.880000000000000000e+02 8.560494718095984990e-12 8.560497020019263637e-12
4.890000000000000000e+02 8.496542743251481743e-12 8.496554130958026996e-12
4.900000000000000000e+02 8.432940695142950349e-12 8.432948683787232110e-12
4.910000000000000000e+02 8.370132263821854908e-12 8.370145869887190450e-12
4.920000000000000000e+02 8.307819331413931459e-12 8.307818186218446209e-12
4.930000000000000000e+02 8.246064967882470851e-12 8.246055279921772106e-12
4.940000000000000000e+02 8.185055283097300865e-12 8.185074211351727086e-12
4.950000000000000000e+02 8.124626666119593704e-12 8.124634187870855078e-12
4.960000000000000000e+02 8.064522323055479105e-12 8.064533947147466878e-12
4.970000000000000000e+02 8.005211357267621734e-12 8.005221690950454534e-12
4.980000000000000000e+02 7.946265571210453875e-12 7.946241794438771951e-12
4.990000000000000000e+02 7.887859083030402417e-12 7.887857660117784600e-12
5.000000000000000000e+02 7.830348877032682263e-12 7.830357976365787688e-12
5.010000000000000000e+02 7.772946226925655217e-12 7.772942087808186363e-12
5.020000000000000000e+02 7.716320808734305948e-12 7.716320128792955569e-12
5.030000000000000000e+02 7.659177143189882657e-12 7.659029979740138221e-12
5.040000000000000000e+02 7.604547030064576721e-12 7.604545443073669524e-12
5.050000000000000000e+02 7.549301240895891515e-12 7.549311260937258914e-12
5.060000000000000000e+02 7.494746668881182488e-12 7.494720280285267246e-12
5.070000000000000000e+02 7.440647907602660434e-12 7.440652075990786065e-12
5.080000000000000000e+02 7.386948307260825790e-12 7.386956366569360442e-12
5.090000000000000000e+02 7.333853824877150435e-12 7.333839465096127226e-12
5.100000000000000000e+02 7.281238371592742540e-12 7.281238828971600992e-12
5.110000000000000000e+02 7.229129995922153783e-12 7.229132914828505730e-12
5.120000000000000000e+02 7.177347064849494477e-12 7.177350538088075145e-12
5.130000000000000000e+02 7.126231801743220787e-12 7.126243372002665880e-12
5.140000000000000000e+02 7.075314139679670629e-12 7.075326198213719352e-12
5.150000000000000000e+02 7.025108791299325219e-12 7.025109202228972743e-12
5.160000000000000000e+02 6.975203670469310557e-12 6.975207580139474222e-12
5.170000000000000000e+02 6.925760433889378049e-12 6.925756364757689807e-12
5.180000000000000000e+02 6.876855966617217519e-12 6.876863364137318159e-12
5.190000000000000000e+02 6.828258770698241092e-12 6.828263852544077205e-12
5.200000000000000000e+02 6.780146338487328766e-12 6.780147354063170974e-12
5.210000000000000000e+02 6.732680327723365475e-12 6.732676099652929995e-12
5.220000000000000000e+02 6.685352190558392105e-12 6.685357118041791480e-12
5.230000000000000000e+02 6.638524848931557140e-12 6.638528776401822021e-12
5.240000000000000000e+02 6.592110553278342327e-12 6.592113472367569852e-12
5.250000000000000000e+02 6.546140064974185514e-12 6.546149266606360345e-12
5.260000000000000000e+02 6.500554120142584772e-12 6.500559671258796319e-12
5.270000000000000000e+02 6.455364815648680392e-12 6.455356256051909358e-12
5.280000000000000000e+02 6.410575005031239112e-12 6.410565486315599377e-12
5.290000000000000000e+02 6.366087356712075164e-12 6.366074725227908914e-12
5.300000000000000000e+02 6.322301627516288633e-12 6.322296817929369191e-12
5.310000000000000000e+02 6.278563887593473105e-12 6.278568281595245711e-12
5.320000000000000000e+02 6.235316518889427130e-12 6.235307738939582972e-12
5.330000000000000000e+02 6.192585175411522771e-12 6.192584268653123836e-12
5.340000000000000000e+02 6.150046740917792522e-12 6.150047434501209127e-12
5.350000000000000000e+02 6.107960705466636494e-12 6.107960725405161153e-12
5.360000000000000000e+02 6.066202382366454420e-12 6.066211745743906603e-12
5.370000000000000000e+02 6.024823537976044252e-12 6.024818916784782596e-12
5.380000000000000000e+02 5.983788935395352108e-12 5.983781995277259668e-12
5.390000000000000000e+02 5.943227133325859094e-12 5.943225512063489910e-12
5.400000000000000000e+02 5.902823997297316163e-12 5.902829287131990046e-12
5.410000000000000000e+02 5.862864175680085754e-12 5.862876246251831398e-12
5.420000000000000000e+02 5.823253665552296809e-12 5.823257586189452872e-12
5.430000000000000000e+02 5.783886973379120784e-12 5.783885754438757670e-12
5.440000000000000000e+02 5.744990865729156634e-12 5.744982430007934605e-12
5.450000000000000000e+02 5.706466846747709016e-12 5.706461256368777582e-12
5.460000000000000000e+02 5.668058656768186866e-12 5.668061463980395630e-12
5.470000000000000000e+02 5.630409362490447914e-12 5.630403010457201991e-12
5.480000000000000000e+02 5.592540940722561223e-12 5.592561968746802225e-12
5.490000000000000000e+02 5.555450986491726091e-12 5.555449659923889293e-12
5.500000000000000000e+02 5.518120428887646856e-12 5.518098621047546147e-12
5.510000000000000000e+02 5.481464988329799077e-12 5.481457787210755262e-12
5.520000000000000000e+02 5.445025175455810763e-12 5.445013506929702391e-12
5.530000000000000000e+02 5.409029589763396165e-12 5.409047255866586933e-12
5.540000000000000000e+02 5.373329801765689286e-12 5.373341002784767726e-12
5.550000000000000000e+02 5.337773874139769725e-12 5.337781896871989238e-12
5.560000000000000000e+02 5.302539401069606933e-12 5.302534060361619318e-12
5.570000000000000000e+02 5.267741918409037227e-12 5.267747015455983574e-12
5.580000000000000000e+02 5.232965424205339794e-12 5.232960979761008568e-12
5.590000000000000000e+02 5.198778695103593872e-12 5.198772299558517577e-12
5.600000000000000000e+02 5.164773765142524357e-12 5.164780044845452851e-12
5.610000000000000000e+02 5.130938045239168882e-12 5.130932301894705200e-12
5.620000000000000000e+02 5.097460509808519343e-12 5.097439557023567842e-12
5.630000000000000000e+02 5.064406932070538804e-12 5.064404668724520351e-12
5.640000000000000000e+02 5.031383189011321317e-12 5.031385643811388818e-12
5.650000000000000000e+02 4.998838537869717520e-12 4.998849763987812079e-12
5.660000000000000000e+02 4.966645184554020578e-12 4.966669235774511182e-12
5.670000000000000000e+02 4.934293389661866326e-12 4.934296778308730371e-12
5.680000000000000000e+02 4.902602170023718770e-12 4.902600154565198307e-12
5.690000000000000000e+02 4.870996944102627537e-12 4.870998133914823005e-12
5.700000000000000000e+02 4.839515223828176718e-12 4.839538956529731439e-12
5.710000000000000000e+02 4.808735919009505130e-12 4.808768125920028854e-12
5.720000000000000000e+02 4.777738274072160241e-12 4.777725493295327840e-12
5.730000000000000000e+02 4.747133896599894709e-12 4.747136364031601469e-12
5.740000000000000000e+02 4.716930197942270582e-12 4.716939339713891873e-12
5.750000000000000000e+02 4.686809237715545843e-12 4.686813679908023254e-12
5.760000000000000000e+02 4.656888320183785518e-12 4.656887797733966080e-12
5.770000000000000000e+02 4.627528226914524834e-12 4.627552250430803674e-12
5.780000000000000000e+02 4.598023218837997266e-12 4.598002746915345318e-12
5.790000000000000000e+02 4.568684906850070341e-12 4.568667742473873037e-12
5.800000000000000000e+02 4.540127724240484076e-12 4.540121038627553438e-12
5.810000000000000000e+02 4.511392562183387422e-12 4.511410850471019729e-12
5.820000000000000000e+02 4.483073908107379776e-12 4.483110102269428097e-12
5.830000000000000000e+02 4.454845914845827075e-12 4.454846921531025430e-12
5.840000000000000000e+02 4.426825307246299816e-12 4.426820807623481884e-12
5.850000000000000000e+02 4.399005792592878982e-12 4.398999803893559361e-12
5.860000000000000000e+02 4.371685777566213860e-12 4.371715158105941774e-12
5.870000000000000000e+02 4.344363458421864132e-12 4.344365263716380892e-12
5.880000000000000000e+02 4.317121625347938717e-12 4.317126603387002352e-12
5.890000000000000000e+02 4.290295163725989144e-12 4.290255285240403931e-12
5.900000000000000000e+02 4.263514537424726634e-12 4.263489580702584555e-12
5.910000000000000000e+02 4.237089400058040503e-12 4.237091995718121790e-12
5.920000000000000000e+02 4.211019588113580736e-12 4.211026772585919262e-12
5.930000000000000000e+02 4.184961502654197241e-12 4.184965843770223428e-12
5.940000000000000000e+02 4.158999377714487684e-12 4.158987353672255725e-12
5.950000000000000000e+02 4.133598792503074893e-12 4.133608736921701264e-12
5.960000000000000000e+02 4.107978159385209984e-12 4.107957168837041754e-12
5.970000000000000000e+02 4.082801461999756837e-12 4.082828023171028897e-12
5.980000000000000000e+02 4.057803226444271264e-12 4.057812968137543388e-12
5.990000000000000000e+02 4.032921089832702205e-12 4.032932496039583720e-12
6.000000000000000000e+02 4.008278983040113336e-12 4.008289556867105439e-12
6.010000000000000000e+02 3.983790565263694289e-12 3.983778224587453767e-12
6.020000000000000000e+02 3.959535193177892486e-12 3.959525144011147559e-12
6.030000000000000000e+02 3.935355835283850989e-12 3.935354019607688437e-12
6.040000000000000000e+02 3.911634455051814253e-12 3.911641793417242876e-12
6.050000000000000000e+02 3.887843880445497122e-12 3.887840446726021134e-12
6.060000000000000000e+02 3.864333774378722850e-12 3.864338354967139130e-12
6.070000000000000000e+02 3.840950599293998974e-12 3.840949810877548236e-12
6.080000000000000000e+02 3.817700657775013235e-12 3.817694747789021325e-12
6.090000000000000000e+02 3.794912036518128129e-12 3.794924631197810676e-12
6.100000000000000000e+02 3.772018887793857205e-12 3.772072300048878191e-12
6.110000000000000000e+02 3.749435156875975448e-12 3.749434079142720475e-12
6.120000000000000000e+02 3.726861784216905969e-12 3.726857345753049374e-12
6.130000000000000000e+02 3.704621472883486004e-12 3.704617575701665481e-12
6.140000000000000000e+02 3.682431875729416955e-12 3.682434889949386086e-12
6.150000000000000000e+02 3.660463766109722576e-12 3.660466589912121776e-12
6.160000000000000000e+02 3.638743164473465645e-12 3.638749435748784021e-12
6.170000000000000000e+02 3.616877568235809348e-12 3.616893640284474553e-12
6.180000000000000000e+02 3.595528109550011654e-12 3.595516036814106265e-12
6.190000000000000000e+02 3.574214966989551463e-12 3.574214428651276303e-12
6.200000000000000000e+02 3.553116327335013748e-12 3.553125947165419165e-12
6.210000000000000000e+02 3.532175028593536685e-12 3.532185188884588634e-12
6.220000000000000000e+02 3.511348643302519323e-12 3.511358059012878549e-12
6.230000000000000000e+02 3.490528538349176059e-12 3.490536729725402854e-12
6.240000000000000000e+02 3.470112875941065861e-12 3.470108374728073981e-12
6.250000000000000000e+02 3.449718040644256533e-12 3.449690473936591354e-12
6.260000000000000000e+02 3.429502303190232051e-12 3.429487218279581387e-12
6.270000000000000000e+02 3.409448806230703927e-12 3.409466628437259049e-12
6.280000000000000000e+02 3.389540606879114336e-12 3.389548690104611491e-12
6.290000000000000000e+02 3.369432369474321094e-12 3.369390588869597413e-12
6.300000000000000000e+02 3.350075450114379528e-12 3.350087269836701012e-12
6.310000000000000000e+02 3.330744847405576257e-12 3.330740244583641691e-12
6.320000000000000000e+02 3.311129864097695082e-12 3.311096325134560027e-12
6.330000000000000000e+02 3.292013335346006875e-12 3.292007916977688833e-12
6.340000000000000000e+02 3.273058328657176759e-12 3.273046912766183639e-12
6.350000000000000000e+02 3.253947096028502947e-12 3.253943865549278922e-12
6.360000000000000000e+02 3.235138530803048270e-12 3.235143650002039247e-12
6.370000000000000000e+02 3.216956211977825973e-12 3.216999357923014346e-12
6.380000000000000000e+02 3.198125668625648207e-12 3.198128006896635201e-12
6.390000000000000000e+02 3.179790157405595160e-12 3.179787389713194260e-12
6.400000000000000000e+02 3.161516484701654081e-12 3.161486469428022614e-12
6.410000000000000000e+02 3.143467936072205640e-12 3.143455303801141423e-12
6.420000000000000000e+02 3.125564842668887088e-12 3.125589496891295242e-12
6.430000000000000000e+02 3.107707269662206673e-12 3.107720726613768815e-12
6.440000000000000000e+02 3.089517878538731098e-12 3.089499805851402546e-12
6.450000000000000000e+02 3.072227902857304914e-12 3.072210919309312851e-12
6.460000000000000000e+02 3.054910778241752727e-12 3.054910232855280382e-12
6.470000000000000000e+02 3.037426987577299575e-12 3.037459847671939524e-12
6.480000000000000000e+02 3.020475496086078910e-12 3.020490846435199187e-12
6.490000000000000000e+02 3.003264811572969054e-12 3.003265214330033353e-12
6.500000000000000000e+02 2.985966906652580564e-12 2.985939943842685694e-12
6.510000000000000000e+02 2.969580322004104232e-12 2.969569700377696874e-12
6.520000000000000000e+02 2.952822998349451609e-12 2.952810504319619657e-12
6.530000000000000000e+02 2.935910908317657571e-12 2.935945776201711485e-12
6.540000000000000000e+02 2.920052961074558542e-12 2.920105373735992819e-12
6.550000000000000000e+02 2.903343127116045352e-12 2.903303446075560259e-12
6.560000000000000000e+02 2.886565264836981907e-12 2.886503953474209996e-12
6.570000000000000000e+02 2.870938721952226329e-12 2.870931177397849615e-12
6.580000000000000000e+02 2.855440598206485167e-12 2.855485603655302915e-12
6.590000000000000000e+02 2.838506607876702018e-12 2.838573405048992556e-12
6.600000000000000000e+02 2.823437653807867173e-12 2.823533015382713437e-12
6.610000000000000000e+02 2.807810350808378135e-12 2.807745368257575483e-12
6.620000000000000000e+02 2.791108992961300889e-12 2.790887093437829564e-12
6.630000000000000000e+02 2.775966056141739789e-12 2.775967632141668369e-12
6.640000000000000000e+02 2.762354497443450098e-12 2.762571448900997700e-12
6.650000000000000000e+02 2.745761993139613354e-12 2.745784523161795285e-12
6.660000000000000000e+02 2.729432038022330607e-12 2.729258903536985723e-12
6.670000000000000000e+02 2.716264982075381078e-12 2.716306234409659303e-12
6.680000000000000000e+02 2.701904662774022050e-12 2.702163444530419097e-12
6.690000000000000000e+02 2.685108860146805459e-12 2.685042358763102720e-12
6.700000000000000000e+02 2.670708887668067309e-12 2.670473087839889438e-12
6.710000000000000000e+02 2.656831653912787897e-12 2.656797005113405610e-12
6.720000000000000000e+02 2.641979576819684836e-12 2.642085762578715526e-12
6.730000000000000000e+02 2.627526091957314406e-12 2.627588343011269721e-12
6.740000000000000000e+02 2.613132001805879607e-12 2.613100647632803982e-12
6.750000000000000000e+02 2.598429913399704133e-12 2.598369393191701774e-12
6.760000000000000000e+02 2.584423086571286373e-12 2.584351808676039979e-12
6.770000000000000000e+02 2.570945454384353166e-12 2.570968994007725653e-12
6.780000000000000000e+02 2.556767326844976162e-12 2.556800932075710936e-12
6.790000000000000000e+02 2.543373871632713033e-12 2.543414581846810795e-12
6.800000000000000000e+02 2.529380470708399315e-12 2.529359924334912048e-12
6.810000000000000000e+02 2.515583279469512458e-12 2.515542009748895382e-12
6.820000000000000000e+02 2.502392862032163366e-12 2.502387685022114722e-12
6.830000000000000000e+02 2.488837657877720380e-12 2.488885630550689487e-12
6.840000000000000000e+02 2.475185948360480530e-12 2.475218752431835991e-12
6.850000000000000000e+02 2.462122673072719199e-12 2.462122605914241517e-12
6.860000000000000000e+02 2.449052934453149714e-12 2.449007907264745114e-12
6.870000000000000000e+02 2.435457221138222308e-12 2.435342702448246147e-12
6.880000000000000000e+02 2.422727578878051651e-12 2.422738074702506122e-12
6.890000000000000000e+02 2.410085488945658975e-12 2.410113400516935437e-12
6.900000000000000000e+02 2.396762603582502132e-12 2.396745959589023341e-12
6.910000000000000000e+02 2.384191403814365036e-12 2.384201115619303053e-12
6.920000000000000000e+02 2.371712132360374879e-12 2.371702713321833456e-12
6.930000000000000000e+02 2.358760956624173095e-12 2.358711883101068883e-12
6.940000000000000000e+02 2.346211598034508672e-12 2.346202350574813364e-12
6.950000000000000000e+02 2.334029772918548797e-12 2.334009388166298545e-12
6.960000000000000000e+02 2.321465857235476682e-12 2.321467543022507776e-12
6.970000000000000000e+02 2.309626953561982678e-12 2.309629451952456247e-12
6.980000000000000000e+02 2.297365988919239216e-12 2.297358985076825729e-12
6.990000000000000000e+02 2.285052920163177200e-12 2.285025438674622521e-12
7.000000000000000000e+02 2.273270260536806184e-12 2.273260049247031360e-12
7.010000000000000000e+02 2.261445665399371588e-12 2.261475177908570006e-12
7.020000000000000000e+02 2.249454730237078139e-12 2.249456173078132485e-12
7.030000000000000000e+02 2.237742009211848887e-12 2.237757254560851731e-12
7.040000000000000000e+02 2.226190319032023565e-12 2.226202627684304734e-12
7.050000000000000000e+02 2.214413374960369225e-12 2.214468676101748431e-12
7.060000000000000000e+02 2.202905752847208499e-12 2.202887098941952046e-12
7.070000000000000000e+02 2.191411667984994656e-12 2.191387691023771934e-12
7.080000000000000000e+02 2.179779270793375229e-12 2.179756598616548958e-12
7.090000000000000000e+02 2.168903321306469411e-12 2.168909108046540550e-12
7.100000000000000000e+02 2.157609559523858563e-12 2.157625183551610881e-12
7.110000000000000000e+02 2.146178966454962813e-12 2.146183290846623245e-12
7.120000000000000000e+02 2.135323384101938984e-12 2.135311796565162339e-12
7.130000000000000000e+02 2.124037807821217104e-12 2.123949670068750122e-12
7.140000000000000000e+02 2.113038303837512075e-12 2.113021641044142529e-12
7.150000000000000000e+02 2.102601154909466988e-12 2.102686974272329529e-12
7.160000000000000000e+02 2.092144760160317549e-12 2.092211627880568996e-12
7.170000000000000000e+02 2.080246490024111891e-12 2.080155737108030952e-12
7.180000000000000000e+02 2.070119960077393617e-12 2.070101894078354673e-12
7.190000000000000000e+02 2.060054035989618487e-12 2.060103182599870806e-12
7.200000000000000000e+02 2.049146832720350693e-12 2.049172787124255868e-12
7.210000000000000000e+02 2.037983386040118815e-12 2.037862422447302605e-12
7.220000000000000000e+02 2.028476645857054533e-12 2.028494235279056805e-12
7.230000000000000000e+02 2.018063444165064282e-12 2.018103640724132462e-12
7.240000000000000000e+02 2.007584287313548588e-12 2.007605957491194660e-12
7.250000000000000000e+02 1.997454565329394655e-12 1.997429853854871091e-12
7.260000000000000000e+02 1.987560290441444392e-12 1.987584899224164665e-12
7.270000000000000000e+02 1.977262093299791801e-12 1.977267136754679651e-12
7.280000000000000000e+02 1.967157001792769944e-12 1.967145667873401281e-12
7.290000000000000000e+02 1.957570901119478112e-12 1.957586543293608516e-12
7.300000000000000000e+02 1.947329999619029149e-12 1.947321450405818378e-12
7.310000000000000000e+02 1.937963918164102877e-12 1.937954669152956821e-12
7.320000000000000000e+02 1.927887174808747363e-12 1.927909856975880199e-12
7.330000000000000000e+02 1.918452045356875421e-12 1.918498880840436458e-12
7.340000000000000000e+02 1.908481536577642364e-12 1.908505813942469621e-12
7.350000000000000000e+02 1.899166606945567750e-12 1.899159746328516053e-12
7.360000000000000000e+02 1.889550035318805285e-12 1.889531755029368517e-12
7.370000000000000000e+02 1.880094684738273145e-12 1.880060975259691218e-12
7.380000000000000000e+02 1.870630470589424454e-12 1.870618826599972170e-12
7.390000000000000000e+02 1.861658398666539062e-12 1.861668164223309064e-12
7.400000000000000000e+02 1.852185850456797199e-12 1.852202903327415381e-12
7.410000000000000000e+02 1.843079819001832022e-12 1.843100923443978171e-12
7.420000000000000000e+02 1.833973849111713753e-12 1.833982691997951861e-12
7.430000000000000000e+02 1.824791198507284153e-12 1.824782267997500430e-12
7.440000000000000000e+02 1.815842912705152435e-12 1.815823895107483213e-12
7.450000000000000000e+02 1.806569636504068725e-12 1.806577639476209418e-12
7.460000000000000000e+02 1.798052450349836207e-12 1.798041870472162317e-12
7.470000000000000000e+02 1.788751441566834944e-12 1.788771875745997897e-12
7.480000000000000000e+02 1.780349844650498474e-12 1.780408427241937526e-12
7.490000000000000000e+02 1.771647095071416755e-12 1.771624609678592262e-12
7.500000000000000000e+02 1.762152805391426432e-12 1.762099739707142425e-12
7.510000000000000000e+02 1.754287876000282469e-12 1.754307508935144387e-12
7.520000000000000000e+02 1.745653084181031399e-12 1.745687172039620543e-12
7.530000000000000000e+02 1.736753565116167383e-12 1.736778980828083982e-12
7.540000000000000000e+02 1.728811576935325037e-12 1.728827553105478171e-12
7.550000000000000000e+02 1.719790260453451601e-12 1.719783566847988663e-12
7.560000000000000000e+02 1.711884350344260473e-12 1.711891086353776381e-12
7.570000000000000000e+02 1.703301277060427693e-12 1.703297337201071851e-12
7.580000000000000000e+02 1.695266140109252281e-12 1.695250809988204815e-12
7.590000000000000000e+02 1.686942490542496411e-12 1.686949222481736829e-12
7.600000000000000000e+02 1.678611000071566294e-12 1.678619306156993853e-12
7.610000000000000000e+02 1.670553543438647694e-12 1.670569178585122295e-12
7.620000000000000000e+02 1.662243315236292956e-12 1.662233055718455297e-12
7.630000000000000000e+02 1.654517688661772323e-12 1.654497085647625957e-12
7.640000000000000000e+02 1.646189945038891024e-12 1.646172838199411161e-12
7.650000000000000000e+02 1.638533070059903549e-12 1.638539633940455624e-12
7.660000000000000000e+02 1.630011380701419137e-12 1.629948214593868088e-12
7.670000000000000000e+02 1.622772024158886482e-12 1.622779468679514129e-12
7.680000000000000000e+02 1.614852484765967897e-12 1.614890721700497718e-12
7.690000000000000000e+02 1.607413456561673506e-12 1.607397949774377022e-12
7.700000000000000000e+02 1.599325048757225331e-12 1.599356416567669055e-12
7.710000000000000000e+02 1.591883536407625910e-12 1.591884125204297694e-12
7.720000000000000000e+02 1.584311093964259132e-12 1.584324875164680881e-12
7.730000000000000000e+02 1.576712184720311355e-12 1.576730997907405978e-12
7.740000000000000000e+02 1.569156701322436287e-12 1.569134303399388249e-12
7.750000000000000000e+02 1.561838532775313272e-12 1.561853074928489279e-12
7.760000000000000000e+02 1.554336038795858152e-12 1.554302224531949284e-12
7.770000000000000000e+02 1.546890901331018222e-12 1.546889527102384756e-12
7.780000000000000000e+02 1.539870529163697302e-12 1.539896616985595277e-12
7.790000000000000000e+02 1.532339446304011416e-12 1.532355751080881224e-12
7.800000000000000000e+02 1.525194155301371323e-12 1.525189450146931362e-12
7.810000000000000000e+02 1.517519308927191644e-12 1.517478416556759493e-12
7.820000000000000000e+02 1.510939634895793108e-12 1.510953472033098352e-12
7.830000000000000000e+02 1.503573291800078122e-12 1.503583503386856426e-12
7.840000000000000000e+02 1.496489491014579679e-12 1.496485212531843102e-12
7.850000000000000000e+02 1.489613598318972509e-12 1.489589586227329193e-12
7.860000000000000000e+02 1.482574079053349935e-12 1.482576115643938325e-12
7.870000000000000000e+02 1.475361800161468357e-12 1.475364374255028930e-12
7.880000000000000000e+02 1.469059014056536251e-12 1.469125810004067348e-12
7.890000000000000000e+02 1.461811446126642405e-12 1.461810358401752452e-12
7.900000000000000000e+02 1.455075689225118721e-12 1.455087887330313071e-12
7.910000000000000000e+02 1.448056937933179139e-12 1.448048794614495813e-12
7.920000000000000000e+02 1.441316756807195512e-12 1.441312645743813001e-12
7.930000000000000000e+02 1.434613297621826830e-12 1.434614293125722528e-12
7.940000000000000000e+02 1.428168797188835449e-12 1.428191535325420399e-12
7.950000000000000000e+02 1.421335258975066524e-12 1.421359889457122910e-12
7.960000000000000000e+02 1.414773036461716650e-12 1.414776216654028931e-12
7.970000000000000000e+02 1.408309149193035227e-12 1.408336143375929005e-12
7.980000000000000000e+02 1.401686567289150062e-12 1.401642080745474012e-12
7.990000000000000000e+02 1.395115248340518274e-12 1.395129159730398224e-12
8.000000000000000000e+02 1.388827346233993624e-12 1.388841640676588126e-12
8.010000000000000000e+02 1.382416637882468805e-12 1.382434197243323874e-12
8.020000000000000000e+02 1.376235313174293685e-12 1.376237779506074594e-12
8.030000000000000000e+02 1.369630255824871410e-12 1.369649781318860161e-12
8.040000000000000000e+02 1.363531283255395472e-12 1.363501024832591228e-12
8.050000000000000000e+02 1.357194833662331052e-12 1.357196377128580114e-12
8.060000000000000000e+02 1.350998019988964759e-12 1.351020855688330755e-12
8.070000000000000000e+02 1.344895310417851269e-12 1.344929626968069665e-12
8.080000000000000000e+02 1.338613638600893150e-12 1.338601428212901357e-12
8.090000000000000000e+02 1.332675561099216076e-12 1.332710982832946058e-12
8.100000000000000000e+02 1.326582359382534934e-12 1.326589310497411400e-12
8.110000000000000000e+02 1.320265926545343483e-12 1.320254574154459016e-12
8.120000000000000000e+02 1.314435608848682900e-12 1.314432808092701212e-12
8.130000000000000000e+02 1.308261947939505853e-12 1.308253600315774848e-12
8.140000000000000000e+02 1.302638890504396276e-12 1.302651122189118050e-12
8.150000000000000000e+02 1.296545723392835245e-12 1.296510928129025363e-12
8.160000000000000000e+02 1.290576382713840559e-12 1.290577714579748783e-12
8.170000000000000000e+02 1.285043463371670575e-12 1.285036932897947739e-12
8.180000000000000000e+02 1.278912333036526737e-12 1.278911518428091960e-12
8.190000000000000000e+02 1.273462008813488916e-12 1.273468184660037520e-12
8.200000000000000000e+02 1.267590475371613238e-12 1.267588972637614446e-12
8.210000000000000000e+02 1.261638985446919024e-12 1.261623928583160292e-12
8.220000000000000000e+02 1.256250729826035073e-12 1.256261951589679231e-12
8.230000000000000000e+02 1.250806410743382356e-12 1.250819866895245629e-12
8.240000000000000000e+02 1.244915973839842648e-12 1.244926662755571263e-12
8.250000000000000000e+02 1.239402298002456629e-12 1.239397030142849903e-12
8.260000000000000000e+02 1.233815571806021352e-12 1.233789267792317023e-12
8.270000000000000000e+02 1.228308931335627363e-12 1.228297794127417174e-12
8.280000000000000000e+02 1.222757110920855545e-12 1.222775071505753975e-12
8.290000000000000000e+02 1.217380149728152317e-12 1.217421205096070087e-12
8.300000000000000000e+02 1.211968780895337263e-12 1.211981866240320208e-12
8.310000000000000000e+02 1.206385143106539610e-12 1.206358656244916306e-12
8.320000000000000000e+02 1.201187347901825417e-12 1.201149991674004847e-12
8.330000000000000000e+02 1.195717030862190406e-12 1.195703656369976868e-12
8.340000000000000000e+02 1.190628071676470942e-12 1.190642487907955629e-12
8.350000000000000000e+02 1.185486991881849454e-12 1.185529190801994775e-12
8.360000000000000000e+02 1.180109824855447570e-12 1.180111946309914796e-12
8.370000000000000000e+02 1.174910174123758842e-12 1.174930577810390208e-12
8.380000000000000000e+02 1.169695141029304594e-12 1.169655407589880586e-12
8.390000000000000000e+02 1.164480537071019014e-12 1.164496843028974702e-12
8.400000000000000000e+02 1.159344355309943844e-12 1.159397076974458327e-12
8.410000000000000000e+02 1.153448457445371118e-12 1.153404581969355653e-12
8.420000000000000000e+02 1.149064452252564569e-12 1.149062068592231591e-12
8.430000000000000000e+02 1.144184019513360453e-12 1.144167227705461179e-12
8.440000000000000000e+02 1.139089614790626416e-12 1.139079249975773060e-12
8.450000000000000000e+02 1.134125653078228904e-12 1.134153135982724335e-12
8.460000000000000000e+02 1.128949285619095637e-12 1.128925492043889642e-12
8.470000000000000000e+02 1.124259002721339322e-12 1.124277136988994530e-12
8.480000000000000000e+02 1.119253690719291029e-12 1.119250879502068619e-12
8.490000000000000000e+02 1.114321688247304577e-12 1.114298263381519689e-12
8.500000000000000000e+02 1.109481072477839726e-12 1.109459097795934127e-12
8.510000000000000000e+02 1.104750654309259283e-12 1.104762148356228200e-12
8.520000000000000000e+02 1.100280746856289239e-12 1.100299265599277376e-12
8.530000000000000000e+02 1.095019848884135603e-12 1.095019371921894491e-12
8.540000000000000000e+02 1.090426877306071347e-12 1.090412734316421697e-12
8.550000000000000000e+02 1.085832028401346672e-12 1.085847191030838474e-12
8.560000000000000000e+02 1.080899509656842193e-12 1.080913453004861063e-12
8.570000000000000000e+02 1.076252051700773565e-12 1.076262184461032488e-12
8.580000000000000000e+02 1.071973446059748273e-12 1.072002907251747567e-12
8.590000000000000000e+02 1.066871782992029138e-12 1.066876183501987112e-12
8.600000000000000000e+02 1.062388042008668247e-12 1.062356332076003891e-12
8.610000000000000000e+02 1.057766721252003622e-12 1.057738868161416412e-12
8.620000000000000000e+02 1.053314604093723629e-12 1.053339991716096795e-12
8.630000000000000000e+02 1.048669092122808200e-12 1.048700659264293751e-12
8.640000000000000000e+02 1.044432034047501996e-12 1.044439672616438428e-12
8.650000000000000000e+02 1.039829984994313431e-12 1.039811364623677744e-12
8.660000000000000000e+02 1.035239273670266498e-12 1.035218057836844419e-12
8.670000000000000000e+02 1.030873908547144843e-12 1.030828824794983093e-12
8.680000000000000000e+02 1.026453897591731464e-12 1.026464846621834589e-12
8.690000000000000000e+02 1.022322134196624186e-12 1.022343295899252063e-12
8.700000000000000000e+02 1.017966567794639504e-12 1.017978797018934760e-12
8.710000000000000000e+02 1.013354477165540948e-12 1.013334974132643703e-12
8.720000000000000000e+02 1.009262850157930622e-12 1.009237427719099766e-12
8.730000000000000000e+02 1.004769825838279968e-12 1.004765443165889686e-12
8.740000000000000000e+02 1.000640310486938490e-12 1.000666500656250096e-12
8.750000000000000000e+02 9.965152047126027781e-13 9.965572141467903344e-13
8.760000000000000000e+02 9.920584775484451626e-13 9.920601349377377687e-13
8.770000000000000000e+02 9.877167413530134434e-13 9.876873765495727334e-13
8.780000000000000000e+02 9.837232178494959784e-13 9.836449987527839948e-13
8.790000000000000000e+02 9.796208034251332554e-13 9.796101238691931860e-13
8.800000000000000000e+02 9.759292508083536040e-13 9.760032323899616428e-13
8.810000000000000000e+02 9.713782561764322708e-13 9.714002846528126713e-13
8.820000000000000000e+02 9.670198212561292054e-13 9.670155813385003759e-13
8.830000000000000000e+02 9.633807072625533674e-13 9.633815585611339177e-13
8.840000000000000000e+02 9.592317187280356140e-13 9.592098381499139658e-13
8.850000000000000000e+02 9.550826017713013518e-13 9.550742890494790652e-13
8.860000000000000000e+02 9.513724684237340218e-13 9.514790291819290636e-13
8.870000000000000000e+02 9.473857645153171591e-13 9.474009907780123063e-13
8.880000000000000000e+02 9.433716723848262919e-13 9.433722798069159224e-13
8.890000000000000000e+02 9.392218591556253539e-13 9.391915810052264966e-13
8.900000000000000000e+02 9.357222195893690500e-13 9.357276535694381762e-13
8.910000000000000000e+02 9.314672686682376664e-13 9.315232095801155361e-13
8.920000000000000000e+02 9.274644983828687090e-13 9.275106308415956414e-13
8.930000000000000000e+02 9.239688691731762948e-13 9.239944863938902371e-13
8.940000000000000000e+02 9.199301692980739961e-13 9.199126458885720524e-13
8.950000000000000000e+02 9.158358568597477211e-13 9.157862712144086828e-13
8.960000000000000000e+02 9.118439902809436164e-13 9.118278878917459076e-13
8.970000000000000000e+02 9.087256667698178954e-13 9.087751569200783164e-13
8.980000000000000000e+02 9.043650392223072417e-13 9.043464908814965430e-13
8.990000000000000000e+02 9.009319463482296282e-13 9.008988856126908933e-13
9.000000000000000000e+02 8.971704596123541510e-13 8.971302015512334006e-13
9.010000000000000000e+02 8.934290472539658667e-13 8.934103615625845796e-13
9.020000000000000000e+02 8.899010182938899214e-13 8.899053781309623741e-13
9.030000000000000000e+02 8.864653243774141972e-13 8.865038632228729729e-13
9.040000000000000000e+02 8.824764133073840571e-13 8.824604659743986111e-13
9.050000000000000000e+02 8.788404831777519851e-13 8.788150709570129579e-13
9.060000000000000000e+02 8.752772417780108170e-13 8.752512573615961949e-13
9.070000000000000000e+02 8.718892246874581971e-13 8.718905955827988589e-13
9.080000000000000000e+02 8.681485644701102313e-13 8.681690485734315951e-13
9.090000000000000000e+02 8.647366484436678500e-13 8.647651999844493837e-13
9.100000000000000000e+02 8.611342149152015843e-13 8.610841014950808392e-13
9.110000000000000000e+02 8.575068318870416951e-13 8.574750359281754466e-13
9.120000000000000000e+02 8.542908740249267118e-13 8.542479156535990513e-13
9.130000000000000000e+02 8.506216603411465648e-13 8.506131628560089183e-13
9.140000000000000000e+02 8.472967523631602725e-13 8.473489889784090848e-13
9.150000000000000000e+02 8.437309699087641545e-13 8.437476198661985012e-13
9.160000000000000000e+02 8.403184237648232510e-13 8.402980214315189418e-13
9.170000000000000000e+02 8.367915017124547792e-13 8.367696942168006811e-13
9.180000000000000000e+02 8.333458697573383856e-13 8.333076290185286912e-13
9.190000000000000000e+02 8.302365784373707918e-13 8.302722888380236734e-13
9.200000000000000000e+02 8.268632918009738123e-13 8.268790679280260958e-13
9.210000000000000000e+02 8.235164712023305986e-13 8.235252813875436448e-13
9.220000000000000000e+02 8.200092189972431037e-13 8.199915633503740986e-13
9.230000000000000000e+02 8.165849007593050931e-13 8.165247410466226506e-13
9.240000000000000000e+02 8.135263203418106021e-13 8.135096510395855224e-13
9.250000000000000000e+02 8.102523907776298404e-13 8.102695544233063027e-13
9.260000000000000000e+02 8.070944171176834344e-13 8.071181997398494446e-13
9.270000000000000000e+02 8.035223469486991823e-13 8.034951084433515484e-13
9.280000000000000000e+02 8.003586511829651736e-13 8.003343744068996715e-13
9.290000000000000000e+02 7.972663132880690519e-13 7.972412952086428235e-13
9.300000000000000000e+02 7.937969990126867277e-13 7.938130550867939995e-13
9.310000000000000000e+02 7.911111370470395507e-13 7.911523340601875503e-13
9.320000000000000000e+02 7.878617336410559598e-13 7.878954098174826393e-13
9.330000000000000000e+02 7.846075188092422751e-13 7.845685093619827156e-13
9.340000000000000000e+02 7.813365690135309576e-13 7.813137750072197439e-13
9.350000000000000000e+02 7.783936294502630487e-13 7.783825443054704773e-13
9.360000000000000000e+02 7.753071511581215462e-13 7.753367372724205617e-13
9.370000000000000000e+02 7.723227271434517983e-13 7.723605021386307811e-13
9.380000000000000000e+02 7.691224731104522763e-13 7.691019395186987745e-13
9.390000000000000000e+02 7.659543778949200819e-13 7.659116924566811839e-13
9.400000000000000000e+02 7.630911288210105658e-13 7.630677293940625759e-13
9.410000000000000000e+02 7.600208006786160505e-13 7.600177862955095761e-13
9.420000000000000000e+02 7.568482191288153312e-13 7.568679805833547586e-13
9.430000000000000000e+02 7.540684642994538319e-13 7.541092924314009992e-13
9.440000000000000000e+02 7.511868735421761276e-13 7.511928748596503072e-13
9.450000000000000000e+02 7.479723654076655087e-13 7.479431950641509547e-13
9.460000000000000000e+02 7.450663237764096123e-13 7.450503164130343521e-13
9.470000000000000000e+02 7.422535359829065452e-13 7.422816032001295073e-13
9.480000000000000000e+02 7.392382491015349252e-13 7.392412025480667424e-13
9.490000000000000000e+02 7.363119290075074260e-13 7.363153883257549577e-13
9.500000000000000000e+02 7.334620430204965287e-13 7.334420730404160347e-13
9.510000000000000000e+02 7.304089667146438732e-13 7.303811800106734556e-13
9.520000000000000000e+02 7.276893870141897702e-13 7.276863788487616614e-13
9.530000000000000000e+02 7.249225506679914230e-13 7.249363345394557067e-13
9.540000000000000000e+02 7.219610635225964714e-13 7.219911494423564664e-13
9.550000000000000000e+02 7.191878821667815564e-13 7.191845674570741753e-13
9.560000000000000000e+02 7.164937881895184269e-13 7.164922234151051659e-13
9.570000000000000000e+02 7.135629503048982763e-13 7.135449621630219907e-13
9.580000000000000000e+02 7.107566545241073227e-13 7.107386414333634467e-13
9.590000000000000000e+02 7.081314500082394557e-13 7.081508161306836529e-13
9.600000000000000000e+02 7.052207705602071593e-13 7.052336673639778139e-13
9.610000000000000000e+02 7.025017200501266492e-13 7.025055032207799132e-13
9.620000000000000000e+02 6.996942692487123216e-13 6.996737974679825340e-13
9.630000000000000000e+02 6.969253658083114739e-13 6.969071419051783923e-13
9.640000000000000000e+02 6.944598745955847948e-13 6.944646376869903800e-13
9.650000000000000000e+02 6.917761474937714918e-13 6.917957606221839075e-13
9.660000000000000000e+02 6.888764396822708327e-13 6.888973215450349999e-13
9.670000000000000000e+02 6.863543902207009442e-13 6.863400319933934361e-13
9.680000000000000000e+02 6.837366393286886813e-13 6.837218192540474121e-13
9.690000000000000000e+02 6.808632584145161340e-13 6.808516001463125050e-13
9.700000000000000000e+02 6.783554300107271721e-13 6.783736581506805629e-13
9.710000000000000000e+02 6.759581946548945410e-13 6.759877976582781135e-13
9.720000000000000000e+02 6.732201276751089718e-13 6.732324295638631446e-13
9.730000000000000000e+02 6.705271228006948003e-13 6.704897479008482102e-13
9.740000000000000000e+02 6.681188189550096358e-13 6.680950697859756924e-13
9.750000000000000000e+02 6.653901451926034298e-13 6.653631234682103322e-13
9.760000000000000000e+02 6.630084177704773110e-13 6.630257160866373665e-13
9.770000000000000000e+02 6.604271031680113602e-13 6.604504390801918696e-13
9.780000000000000000e+02 6.577274079364698911e-13 6.577179726478825354e-13
9.790000000000000000e+02 6.552681831200231789e-13 6.552505234548857463e-13
9.800000000000000000e+02 6.528191834745999414e-13 6.527812085929757170e-13
9.810000000000000000e+02 6.497606286982035591e-13 6.496970915446974976e-13
9.820000000000000000e+02 6.478419828345304266e-13 6.478624558578891592e-13
9.830000000000000000e+02 6.455861929291615794e-13 6.456243140605568989e-13
9.840000000000000000e+02 6.428576402003351472e-13 6.428722218996135067e-13
9.850000000000000000e+02 6.404972705449434436e-13 6.404809051854264593e-13
9.860000000000000000e+02 6.380641185568834820e-13 6.380331386915122248e-13
9.870000000000000000e+02 6.354490541098566077e-13 6.354204416274317142e-13
9.880000000000000000e+02 6.335965151579643086e-13 6.336893856540981456e-13
9.890000000000000000e+02 6.309121410046980230e-13 6.309479021773803491e-13
9.900000000000000000e+02 6.283487030862459037e-13 6.283481517101251192e-13
9.910000000000000000e+02 6.257877873327444612e-13 6.257388726271673595e-13
9.920000000000000000e+02 6.235714986585646692e-13 6.235465498367955398e-13
9.930000000000000000e+02 6.211469727579426051e-13 6.211423235899020655e-13
9.940000000000000000e+02 6.191582423242511753e-13 6.192217718741048374e-13
9.950000000000000000e+02 6.166009990373817794e-13 6.166504192874773063e-13
9.960000000000000000e+02 6.142134878996844014e-13 6.142182813213576559e-13
9.970000000000000000e+02 6.121555168110638316e-13 6.120751466249633327e-13
9.980000000000000000e+02 6.094628436022596416e-13 6.093825746864927384e-13
9.990000000000000000e+02 6.075090011123591377e-13 6.074297019008020749e-13


==> plot_data/minimal_p10_functions.dat <==
x y1 y2
0.000000000000000000e+00 9.618528196142506204e-12 9.618288196156106613e-12
1.002004008016031981e-03 4.487343225734186092e-05 4.247745921838441528e-05
2.004008016032063962e-03 1.132660290807940839e-04 1.037365518618936505e-04
3.006012024048095727e-03 1.947840122287214371e-04 1.734646541735232039e-04
4.008016032064127925e-03 2.862619511045938481e-04 2.485768679474926589e-04
5.010020040080160122e-03 3.859895710942584657e-04 3.274428311151699042e-04
6.012024048096191453e-03 4.928667358961025258e-04 4.090417023215610045e-04
7.014028056112223651e-03 6.061157275916162490e-04 4.926744432398738605e-04
8.016032064128255849e-03 7.251526754845638578e-04 5.778352496523610259e-04
9.018036072144287180e-03 8.495204774068287890e-04 6.641444749955044934e-04
1.002004008016032024e-02 9.788500236549424471e-04 7.513098565335529864e-04
1.102204408817635158e-02 1.112836069057765442e-03 8.391023896608735448e-04
1.202404809619238291e-02 1.251221359642507025e-03 9.273404568003058282e-04
1.302605210420841597e-02 1.393785723021068179e-03 1.015878920019498959e-03
1.402805611222444730e-02 1.540338300856314291e-03 1.104601355724836717e-03
1.503006012024048037e-02 1.690711854957838156e-03 1.193414362982507396e-03
1.603206412825651170e-02 1.844758490064934975e-03 1.282243288524441936e-03
1.703406813627254476e-02 2.002346373135788227e-03 1.371028948258110102e-03
1.803607214428857436e-02 2.163357171314439498e-03 1.459725067451754293e-03
1.903807615230460742e-02 2.327684019520548375e-03 1.548296250540056804e-03
2.004008016032064049e-02 2.495229885799643554e-03 1.636716348687943402e-03
2.104208416833667009e-02 2.665906240398641103e-03 1.724967131077300916e-03
2.204408817635270315e-02 2.839631960259492161e-03 1.813037191609455064e-03
2.304609218436873622e-02 3.016332418378953051e-03 1.900921040471418395e-03
2.404809619238476581e-02 3.195938720123692178e-03 1.988618342655106268e-03
2.505010020040079888e-02 3.378387057600296117e-03 2.076133274529081731e-03
2.605210420841683194e-02 3.563618159817982800e-03 2.163473976200648487e-03
2.705410821643286501e-02 3.751576821274138496e-03 2.250652082298385676e-03
2.805611222444889460e-02 3.942211495274072774e-03 2.337682317486534239e-03
2.905811623246492767e-02 4.135473941092149275e-03 2.424582145818377551e-03
3.006012024048096073e-02 4.331318916231507998e-03 2.511371465185846530e-03
3.106212424849699033e-02 4.529703906696269655e-03 2.598072339779210291e-03
3.206412825651302340e-02 4.730588889514608653e-03 2.684708764795267107e-03
3.306613226452905646e-02 4.933936122749837949e-03 2.771306458631155479e-03
3.406813627254508953e-02 5.139709959100402514e-03 2.857892678664685111e-03
3.507014028056112259e-02 5.347876679802965327e-03 2.944496057335379072e-03
3.607214428857714872e-02 5.558404346125644935e-03 3.031146455813264490e-03
3.707414829659318178e-02 5.771262666138587960e-03 3.117874832942608195e-03
3.807615230460921485e-02 5.986422874831864860e-03 3.204713127530589047e-03
3.907815631262524791e-02 6.203857625916686658e-03 3.291694152316872613e-03
4.008016032064128098e-02 6.423540893906620752e-03 3.378851498220805313e-03
4.108216432865731405e-02 6.645447885273325639e-03 3.466219447660700594e-03
4.208416833667334017e-02 6.869554957627421743e-03 3.553832895895880310e-03
4.308617234468937324e-02 7.095839546030546785e-03 3.641727279497466389e-03
4.408817635270540630e-02 7.324280095661217516e-03 3.729938511170591883e-03
4.509018036072143937e-02 7.554856000149934303e-03 3.818502920243429296e-03
4.609218436873747243e-02 7.787547544992889925e-03 3.907457198232399710e-03
4.709418837675350550e-02 8.022335855527140680e-03 3.996838348966450308e-03
4.809619238476953162e-02 8.259202849010716108e-03 4.086683642813821946e-03
4.909819639278556469e-02 8.498131190400881607e-03 4.177030574604566164e-03
5.010020040080159776e-02 8.739104251482165964e-03 4.267916824900400662e-03
5.110220440881763082e-02 8.982106073021967063e-03 4.359380224289702635e-03
5.210420841683366389e-02 9.227121329684617734e-03 4.451458720438546644e-03
5.310621242484969695e-02 9.474135297444341575e-03 4.544190347638180430e-03
5.410821643286573002e-02 9.723133823279495047e-03 4.637613198631391348e-03
5.511022044088175614e-02 9.974103296951142283e-03 4.731765398520714448e-03
5.611222444889778921e-02 1.022703062468433011e-02 4.826685080576941650e-03
5.711422845691382227e-02 1.048190320459885250e-02 4.922410363794662257e-03
5.811623246492985534e-02 1.073870890373185283e-02 5.018979332037199620e-03
5.911823647294588840e-02 1.099743603654079749e-02 5.116430014659473224e-03
6.012024048096192147e-02 1.125807334475559252e-02 5.214800368477543954e-03
6.112224448897794760e-02 1.152060997847659252e-02 5.314128260981616954e-03
6.212424849699398066e-02 1.178503547842946197e-02 5.414451454703424899e-03
6.312625250501001373e-02 1.205133975927874523e-02 5.515807592639873982e-03
6.412825651302604679e-02 1.231951309393020111e-02 5.618234184662986019e-03
6.513026052104207986e-02 1.258954609874263220e-02 5.721768594836887552e-03
6.613226452905811292e-02 1.286142971958925685e-02 5.826448029581855759e-03
6.713426853707414599e-02 1.313515521870134428e-02 5.932309526618175476e-03
6.813627254509017905e-02 1.341071416224526303e-02 6.039389944640941900e-03
6.913827655310621212e-02 1.368809840858231652e-02 6.147725953675157659e-03
7.014028056112224518e-02 1.396730009715452248e-02 6.257354026054319854e-03
7.114228456913826437e-02 1.424831163797102285e-02 6.368310427997162307e-03
7.214428857715429744e-02 1.453112570164138972e-02 6.480631211728777458e-03
7.314629258517033050e-02 1.481573520992673920e-02 6.594352208117125469e-03
7.414829659318636357e-02 1.510213332677401432e-02 6.709509019790149340e-03
7.515030060120239663e-02 1.539031344980168470e-02 6.826137014701902372e-03
7.615230460921842970e-02 1.568026920220777498e-02 6.944271320118442295e-03
7.715430861723446276e-02 1.597199442508223655e-02 7.063946817005615705e-03
7.815631262525049583e-02 1.626548317008258415e-02 7.185198134777606022e-03
7.915831663326652889e-02 1.656072969247124327e-02 7.308059646404675008e-03
8.016032064128256196e-02 1.685772844447308572e-02 7.432565463838622377e-03
8.116232464929859503e-02 1.715647406894960092e-02 7.558749433752350033e-03
8.216432865731462809e-02 1.745696139336572195e-02 7.686645133569588312e-03
8.316633266533066116e-02 1.775918542402887823e-02 7.816285867764326614e-03
8.416833667334668034e-02 1.806314134059050502e-02 7.947704664420223580e-03
8.517034068136271341e-02 1.836882449079357826e-02 8.080934272033461416e-03
8.617234468937874647e-02 1.867623038545129788e-02 8.216007156544330448e-03
8.717434869739477954e-02 1.898535469364404094e-02 8.352955498584462360e-03
8.817635270541081260e-02 1.929619323812725717e-02 8.491811190932535558e-03
8.917835671342684567e-02 1.960874199093320946e-02 8.632605836161324001e-03
9.018036072144287874e-02 1.992299706915701130e-02 8.775370744466434031e-03
9.118236472945891180e-02 2.023895473092274244e-02 8.920136931672694239e-03
9.218436873747494487e-02 2.055661137151632012e-02 9.066935117404658837e-03
9.318637274549097793e-02 2.087596351967557773e-02 9.215795723411881329e-03
9.418837675350701100e-02 2.119700783403000166e-02 9.366748872041237226e-03
9.519038076152304406e-02 2.151974109968413096e-02 9.519824384850399460e-03
9.619238476953906325e-02 2.184416022494395371e-02 9.675051781361762235e-03
9.719438877755509631e-02 2.217026223815787844e-02 9.832460277928384632e-03
9.819639278557112938e-02 2.249804428469714956e-02 9.992078786736842064e-03
9.919839679358716245e-02 2.282750362404262212e-02 1.015393591491387665e-02
1.002004008016031955e-01 2.315863762698766593e-02 1.031805996374661298e-02
1.012024048096192286e-01 2.349144377294321018e-02 1.048447892800238000e-02
1.022044088176352616e-01 2.382591964735358836e-02 1.065322049535674664e-02
1.032064128256512947e-01 2.416206293919875847e-02 1.082431204590537932e-02
1.042084168336673278e-01 2.449987143859377881e-02 1.099778065177059103e-02
1.052104208416833608e-01 2.483934303447754566e-02 1.117365307679458672e-02
1.062124248496993939e-01 2.518047571238368754e-02 1.135195577631227873e-02
1.072144288577154270e-01 2.552326755229072930e-02 1.153271489700080470e-02
1.082164328657314600e-01 2.586771672655685528e-02 1.171595627681107712e-02
1.092184368737474792e-01 2.621382149791529059e-02 1.190170544495735248e-02
1.102204408817635123e-01 2.656158021755405940e-02 1.208998762198859253e-02
1.112224448897795454e-01 2.691099132325303067e-02 1.228082771991454748e-02
1.122244488977955784e-01 2.726205333759135208e-02 1.247425034239962871e-02
1.132264529058116115e-01 2.761476486621483595e-02 1.267027978501412445e-02
1.142284569138276445e-01 2.796912459616240909e-02 1.286894003554191375e-02
1.152304609218436776e-01 2.832513129425007214e-02 1.307025477434304965e-02
1.162324649298597107e-01 2.868278380551014806e-02 1.327424737476907632e-02
1.172344689378757437e-01 2.904208105168226695e-02 1.348094090362746134e-02
1.182364729458917768e-01 2.940302202975320078e-02 1.369035812169224625e-02
1.192384769539078099e-01 2.976560581054910060e-02 1.390252148426453227e-02
1.202404809619238429e-01 3.012983153736992215e-02 1.411745314177251590e-02
1.212424849699398760e-01 3.049569842466937075e-02 1.433517494041440868e-02
1.222444889779558952e-01 3.086320575678236366e-02 1.455570842284631752e-02
1.232464929859719283e-01 3.123235288668690934e-02 1.477907482890183574e-02
1.242484969939879613e-01 3.160313923480884135e-02 1.500529509635196990e-02
1.252505010020039944e-01 3.197556428786652027e-02 1.523438986170226953e-02
1.262525050100200275e-01 3.234962759774950847e-02 1.546637946102144209e-02
1.272545090180360605e-01 3.272532878043366011e-02 1.570128393080364934e-02
1.282565130260520936e-01 3.310266751493173842e-02 1.593912300886372174e-02
1.292585170340681266e-01 3.348164354227445294e-02 1.617991613526018405e-02
1.302605210420841597e-01 3.386225666452458150e-02 1.642368245324867318e-02
1.312625250501001928e-01 3.424450674382240045e-02 1.667044081026405195e-02
1.322645290581162258e-01 3.462839370145820439e-02 1.692020975892694415e-02
1.332665330661322589e-01 3.501391751697657817e-02 1.717300755807937840e-02
1.342685370741482920e-01 3.540107822730576004e-02 1.742885217384287921e-02
1.352705410821643250e-01 3.578987592591298394e-02 1.768776128069986589e-02
1.362725450901803581e-01 3.618031076198779949e-02 1.794975226260034709e-02
1.372745490981963912e-01 3.657238293965092701e-02 1.821484221409150686e-02
1.382765531062124242e-01 3.696609271718065415e-02 1.848304794146220925e-02
1.392785571142284573e-01 3.736144040626898644e-02 1.875438596391446749e-02
1.402805611222444904e-01 3.775842637129867008e-02 1.902887251475325267e-02
1.412825651302604957e-01 3.815705102863997666e-02 1.930652354259328879e-02
1.422845691382765287e-01 3.855731484597058056e-02 1.958735471258624475e-02
1.432865731462925618e-01 3.895921834161120145e-02 1.987138140766116223e-02
1.442885771543085949e-01 3.936276208388922448e-02 2.015861872978994343e-02
1.452905811623246279e-01 3.976794669051275655e-02 2.044908150126078031e-02
1.462925851703406610e-01 4.017477282796688698e-02 2.074278426597100933e-02
1.472945891783566941e-01 4.058324121092660164e-02 2.103974129073389945e-02
1.482965931863727271e-01 4.099335260169079120e-02 2.133996656660391497e-02
1.492985971943887602e-01 4.140510780962580739e-02 2.164347381020873332e-02
1.503006012024047933e-01 4.181850769063344408e-02 2.195027646510305103e-02
1.513026052104208263e-01 4.223355314662446958e-02 2.226038770312523812e-02
1.523046092184368594e-01 4.265024512501947029e-02 2.257382042577844514e-02
1.533066132264528925e-01 4.306858461825502360e-02 2.289058726561456897e-02
1.543086172344689255e-01 4.348857266330674598e-02 2.321070058763216593e-02
1.553106212424849586e-01 4.391021034122899458e-02 2.353417249068837092e-02
1.563126252505009917e-01 4.433349877670522687e-02 2.386101480891878249e-02
1.573146292585170247e-01 4.475843913761035076e-02 2.419123911316654538e-02
1.583166332665330578e-01 4.518503263459217045e-02 2.452485671242785048e-02
1.593186372745490909e-01 4.561328052065549699e-02 2.486187865529729604e-02
1.603206412825651239e-01 4.604318409076690877e-02 2.520231573143126916e-02
1.613226452905811570e-01 4.647474468146750581e-02 2.554617847301642042e-02
1.623246492985971901e-01 4.690796367049587801e-02 2.589347715624578869e-02
1.633266533066132231e-01 4.734284247642395194e-02 2.624422180280491790e-02
1.643286573146292562e-01 4.777938255830505021e-02 2.659842218136743847e-02
1.653306613226452892e-01 4.821758541532972231e-02 2.695608780909577659e-02
1.663326653306613223e-01 4.865745258648956906e-02 2.731722795314698443e-02
1.673346693386773276e-01 4.909898565025794248e-02 2.768185163219272563e-02
1.683366733466933607e-01 4.954218622427664087e-02 2.804996761794248741e-02
1.693386773547093938e-01 4.998705596504771087e-02 2.842158443666911033e-02
1.703406813627254268e-01 5.043359656764256904e-02 2.879671037074890347e-02
1.713426853707414599e-01 5.088180976541267775e-02 2.917535346020052114e-02
1.723446893787574929e-01 5.133169732971509802e-02 2.955752150423587507e-02
1.733466933867735260e-01 5.178326106964181719e-02 2.994322206281213594e-02
1.743486973947895591e-01 5.223650283175862441e-02 3.033246245819047615e-02
1.753507014028055921e-01 5.269142449985442234e-02 3.072524977650232386e-02
1.763527054108216252e-01 5.314802799469542371e-02 3.112159086931793814e-02
1.773547094188376583e-01 5.360631527378600936e-02 3.152149235521863047e-02
1.783567134268536913e-01 5.406628833114401900e-02 3.192496062138074076e-02
1.793587174348697244e-01 5.452794919707426580e-02 3.233200182515502674e-02
1.803607214428857575e-01 5.499129993795381921e-02 3.274262189565492476e-02
1.813627254509017905e-01 5.545634265602616964e-02 3.315682653535100000e-02
1.823647294589178236e-01 5.592307948919783556e-02 3.357462122166492147e-02
1.833667334669338567e-01 5.639151261084451860e-02 3.399601120857020237e-02
1.843687374749498897e-01 5.686164422962214360e-02 3.442100152819503600e-02
1.853707414829659228e-01 5.733347658928611423e-02 3.484959699243048159e-02
1.863727454909819559e-01 5.780701196851301127e-02 3.528180219453824068e-02
1.873747494989979889e-01 5.828225268073561338e-02 3.571762151076898761e-02
1.883767535070140220e-01 5.875920107397480940e-02 3.615705910197464928e-02
1.893787575150300551e-01 5.923785953068372301e-02 3.660011891523023281e-02
1.903807615230460881e-01 5.971823046759516807e-02 3.704680468545588912e-02
1.913827655310621212e-01 6.020031633557598738e-02 3.749711993704327173e-02
1.923847695390781265e-01 6.068411961948472211e-02 3.795106798548215921e-02
1.933867735470941596e-01 6.116964283803616453e-02 3.840865193899120622e-02
1.943887775551101926e-01 6.165688854366990768e-02 3.886987470014989510e-02
1.953907815631262257e-01 6.214585932242822075e-02 3.933473896753673926e-02
1.963927855711422588e-01 6.263655779382992783e-02 3.980324723736083925e-02
1.973947895791582918e-01 6.312898661076093987e-02 4.027540180510715689e-02
1.983967935871743249e-01 6.362314845935879148e-02 4.075120476717278978e-02
1.993987975951903580e-01 6.411904605891094455e-02 4.123065802251432710e-02
2.004008016032063910e-01 6.461668216174865087e-02 4.171376327428773234e-02
2.014028056112224241e-01 6.511605955315502570e-02 4.220052203149968206e-02
2.024048096192384572e-01 6.561718105126956857e-02 4.269093561065229192e-02
2.034068136272544902e-01 6.612004950700067774e-02 4.318500513739307461e-02
2.044088176352705233e-01 6.662466780394371568e-02 4.368273154816751380e-02
2.054108216432865563e-01 6.713103885829885265e-02 4.418411559186852938e-02
2.064128256513025894e-01 6.763916561879956824e-02 4.468915783149361720e-02
2.074148296593186225e-01 6.814905106663804446e-02 4.519785864579603518e-02
2.084168336673346555e-01 6.866069821540010665e-02 4.571021823094266467e-02
2.094188376753506886e-01 6.917411011100083051e-02 4.622623660216948482e-02
2.104208416833667217e-01 6.968928983162703261e-02 4.674591359544115476e-02
2.114228456913827547e-01 7.020624048767865055e-02 4.726924886910646717e-02
2.124248496993987878e-01 7.072496522172055933e-02 4.779624190556124030e-02
2.134268537074148209e-01 7.124546720843305536e-02 4.832689201290721326e-02
2.144288577154308539e-01 7.176774965456655941e-02 4.886119832661188489e-02
2.154308617234468870e-01 7.229181579890231468e-02 4.939915981117161403e-02
2.164328657314629201e-01 7.281766891221286286e-02 4.994077526177149312e-02
2.174348697394789531e-01 7.334531229723206813e-02 5.048604330595181378e-02
2.184368737474949584e-01 7.387474928861981205e-02 5.103496240526630284e-02
2.194388777555109915e-01 7.440598325293934501e-02 5.158753085694987861e-02
2.204408817635270246e-01 7.493901758863175111e-02 5.214374679558082815e-02
2.214428857715430576e-01 7.547385572599463188e-02 5.270360819474399772e-02
2.224448897795590907e-01 7.601050112716545293e-02 5.326711286869576650e-02
2.234468937875751238e-01 7.654895728610910943e-02 5.383425847403036646e-02
2.244488977955911568e-01 7.708922772860460348e-02 5.440504251134210129e-02
2.254509018036071899e-01 7.763131601223882683e-02 5.497946232689185364e-02
2.264529058116232230e-01 7.817522572640167589e-02 5.555751511427196865e-02
2.274549098196392560e-01 7.872096049228338721e-02 5.613919791607017290e-02
2.284569138276552891e-01 7.926852396287653590e-02 5.672450762553536696e-02
2.294589178356713222e-01 7.981791982298092059e-02 5.731344098824316113e-02
2.304609218436873552e-01 8.036915178920911451e-02 5.790599460375919771e-02
2.314629258517033883e-01 8.092222360999778985e-02 5.850216492730503370e-02
2.324649298597194214e-01 8.147713906562015218e-02 5.910194827142235124e-02
2.334669338677354544e-01 8.203390196820192770e-02 5.970534080763759133e-02
2.344689378757514875e-01 8.259251616173890476e-02 6.031233856812508176e-02
2.354709418837675206e-01 8.315298552211825012e-02 6.092293744737092842e-02
2.364729458917835536e-01 8.371531395714582047e-02 6.153713320383998042e-02
2.374749498997995867e-01 8.427950540656592437e-02 6.215492146163208165e-02
2.384769539078156197e-01 8.484556384209729352e-02 6.277629771215145760e-02
2.394789579158316528e-01 8.541349326746150439e-02 6.340125731576576329e-02
2.404809619238476859e-01 8.598329771842072589e-02 6.402979550347095983e-02
2.414829659318637189e-01 8.655498126280880555e-02 6.466190737854707327e-02
2.424849699398797520e-01 8.712854800057789895e-02 6.529758791822570796e-02
2.434869739478957851e-01 8.770400206383643926e-02 6.593683197534665197e-02
2.444889779559117904e-01 8.828134761689576671e-02 6.657963428001925643e-02
2.454909819639278235e-01 8.886058885631720194e-02 6.722598944128194143e-02
2.464929859719438565e-01 8.944173001096200615e-02 6.787589194876085530e-02
2.474949899799598896e-01 9.002477534204245124e-02 6.852933617432704905e-02
2.484969939879759226e-01 9.060972914317777516e-02 6.918631637375519117e-02
2.494989979959919557e-01 9.119659574045213546e-02 6.984682668838128328e-02
2.505010020040079888e-01 9.178537949247367322e-02 7.051086114675832184e-02
2.515030060120240218e-01 9.237608479043313281e-02 7.117841366630850430e-02
2.525050100200400549e-01 9.296871605817380591e-02 7.184947805498358153e-02
2.535070140280560880e-01 9.356327775225570242e-02 7.252404801291641168e-02
2.545090180360721210e-01 9.415977436202416229e-02 7.320211713407369369e-02
2.555110220440881541e-01 9.475821040968135378e-02 7.388367890790861758e-02
2.565130260521041872e-01 9.535859045036176873e-02 7.456872672101436117e-02
2.575150300601202202e-01 9.596091907220594130e-02 7.525725385877249374e-02
2.585170340681362533e-01 9.656520089644149429e-02 7.594925350700600097e-02
2.595190380761522864e-01 9.717144057746196495e-02 7.664471875362632858e-02
2.605210420841683194e-01 9.777964280290918353e-02 7.734364259028153610e-02
2.615230460921843525e-01 9.838981229376075888e-02 7.804601791400583854e-02
2.625250501002003856e-01 9.900195380441734194e-02 7.875183752886605326e-02
2.635270541082164186e-01 9.961607212278944523e-02 7.946109414760435530e-02
2.645290581162324517e-01 1.002321720703946983e-01 8.017378039328838801e-02
2.655310621242484848e-01 1.008502585024457776e-01 8.088988880094888367e-02
2.665330661322645178e-01 1.014703363079518805e-01 8.160941181922737320e-02
2.675350701402805509e-01 1.020924104098164253e-01 8.233234181201745661e-02
2.685370741482965840e-01 1.027164857649363050e-01 8.305867106010390855e-02
2.695390781563126170e-01 1.033425673643060261e-01 8.378839176280400425e-02
2.705410821643286501e-01 1.039706602331236240e-01 8.452149603960687485e-02
2.715430861723446831e-01 1.046007694308972447e-01 8.525797593181078105e-02
2.725450901803607162e-01 1.052329000515563884e-01 8.599782340416169124e-02
2.735470941883767493e-01 1.058670572235622664e-01 8.674103034648764088e-02
2.745490981963927823e-01 1.065032461100221539e-01 8.748758857533411870e-02
2.755511022044088154e-01 1.071414719088066292e-01 8.823748983559881465e-02
2.765531062124248485e-01 1.077817398526672577e-01 8.899072580216402240e-02
2.775551102204408815e-01 1.084240552093578280e-01 8.974728808152886150e-02
2.785571142284569146e-01 1.090684232817558108e-01 9.050716821343883500e-02
2.795591182364729477e-01 1.097148494079918102e-01 9.127035767252013321e-02
2.805611222444889807e-01 1.103633389615692462e-01 9.203684786990065647e-02
2.815631262525050138e-01 1.110138973515006899e-01 9.280663015484474920e-02
2.825651302605209914e-01 1.116665300224359836e-01 9.357969581637626266e-02
2.835671342685370244e-01 1.123212424547974653e-01 9.435603608490561456e-02
2.845691382765530575e-01 1.129780401649131960e-01 9.513564213385142243e-02
2.855711422845690906e-01 1.136369287051584021e-01 9.591850508126714692e-02
2.865731462925851236e-01 1.142979136640953630e-01 9.670461599146304432e-02
2.875751503006011567e-01 1.149610006666130779e-01 9.749396587662438607e-02
2.885771543086171897e-01 1.156261953740738146e-01 9.828654569843346678e-02
2.895791583166332228e-01 1.162935034844603255e-01 9.908234636968878128e-02
2.905811623246492559e-01 1.169629307325237288e-01 9.988135875592181467e-02
2.915831663326652889e-01 1.176344828899353878e-01 1.006835736770143597e-01
2.925851703406813220e-01 1.183081657654407870e-01 1.014889819088145295e-01
2.935871743486973551e-01 1.189839852050138536e-01 1.022975741847500508e-01
2.945891783567133881e-01 1.196619470920141648e-01 1.031093411974407792e-01
2.955911823647294212e-01 1.203420573473501509e-01 1.039242736003144901e-01
2.965931863727454543e-01 1.210243219296371908e-01 1.047423620092135244e-01
2.975951903807614873e-01 1.217087468353659219e-01 1.055635970040087468e-01
2.985971943887775204e-01 1.223953380990649986e-01 1.063879691302045960e-01
2.995991983967935535e-01 1.230841017934729553e-01 1.072154689005497541e-01
3.006012024048095865e-01 1.237750440297071819e-01 1.080460867966415439e-01
3.016032064128256196e-01 1.244681709574406714e-01 1.088798132705350447e-01
3.026052104208416527e-01 1.251634887650721062e-01 1.097166387463416326e-01
3.036072144288576857e-01 1.258610036799083787e-01 1.105565536218372641e-01
3.046092184368737188e-01 1.265607219683431151e-01 1.113995482700628620e-01
3.056112224448897519e-01 1.272626499360383079e-01 1.122456130409245217e-01
3.066132264529057849e-01 1.279667939281101674e-01 1.130947382627947584e-01
3.076152304609218180e-01 1.286731603293147508e-01 1.139469142441100064e-01
3.086172344689378511e-01 1.293817555642378103e-01 1.148021312749689521e-01
3.096192384769538841e-01 1.300925860974873061e-01 1.156603796287299507e-01
3.106212424849699172e-01 1.308056584338861406e-01 1.165216495636056254e-01
3.116232464929859503e-01 1.315209791186671140e-01 1.173859313242559682e-01
3.126252505010019833e-01 1.322385547376738746e-01 1.182532151433840634e-01
3.136272545090180164e-01 1.329583919175609807e-01 1.191234912433276755e-01
3.146292585170340494e-01 1.336804973259959617e-01 1.199967498376490888e-01
3.156312625250500825e-01 1.344048776718660410e-01 1.208729811327264314e-01
3.166332665330661156e-01 1.351315397054853040e-01 1.217521753293419606e-01
3.176352705410821486e-01 1.358604902188051966e-01 1.226343226242700701e-01
3.186372745490981817e-01 1.365917360456294638e-01 1.235194132118663107e-01
3.196392785571142148e-01 1.373252840618250925e-01 1.244074372856492083e-01
3.206412825651302478e-01 1.380611411855414694e-01 1.252983850398866339e-01
3.216432865731462809e-01 1.387993143774335358e-01 1.261922466711823676e-01
3.226452905811623140e-01 1.395398106408807237e-01 1.270890123800556271e-01
3.236472945891783470e-01 1.402826370222118868e-01 1.279886723725226216e-01
3.246492985971943801e-01 1.410278006109351168e-01 1.288912168616796472e-01
3.256513026052104132e-01 1.417753085399655610e-01 1.297966360692806298e-01
3.266533066132264462e-01 1.425251679858587917e-01 1.307049202273167232e-01
3.276553106212424793e-01 1.432773861690452843e-01 1.316160595795934640e-01
3.286573146292585124e-01 1.440319703540684504e-01 1.325300443833083153e-01
3.296593186372745454e-01 1.447889278498244447e-01 1.334468649106256843e-01
3.306613226452905785e-01 1.455482660098048608e-01 1.343665114502520519e-01
3.316633266533066116e-01 1.463099922323420898e-01 1.352889743090099350e-01
3.326653306613226446e-01 1.470741139608555681e-01 1.362142438134090472e-01
3.336673346693386222e-01 1.478406386841051301e-01 1.371423103112211217e-01
3.346693386773546552e-01 1.486095739364423629e-01 1.380731641730494341e-01
3.356713426853706883e-01 1.493809272980664016e-01 1.390067957938986298e-01
3.366733466933867214e-01 1.501547063952819450e-01 1.399431955947437745e-01
3.376753507014027544e-01 1.509309189007623786e-01 1.408823540241006256e-01
3.386773547094187875e-01 1.517095725338111212e-01 1.418242615595904088e-01
3.396793587174348206e-01 1.524906750606289663e-01 1.427689087095074527e-01
3.406813627254508536e-01 1.532742342945860869e-01 1.437162860143874066e-01
3.416833667334668867e-01 1.540602580964887114e-01 1.446663840485667984e-01
3.426853707414829198e-01 1.548487543748600093e-01 1.456191934217531125e-01
3.436873747494989528e-01 1.556397310862127625e-01 1.465747047805828762e-01
3.446893787575149859e-01 1.564331962353335825e-01 1.475329088101881569e-01
3.456913827655310190e-01 1.572291578755646846e-01 1.484937962357562313e-01
3.466933867735470520e-01 1.580276241090901035e-01 1.494573578240907252e-01
3.476953907815630851e-01 1.588286030872247956e-01 1.504235843851715604e-01
3.486973947895791182e-01 1.596321030107079597e-01 1.513924667737157337e-01
3.496993987975951512e-01 1.604381321299963581e-01 1.523639958907341552e-01
3.507014028056111843e-01 1.612466987455645206e-01 1.533381626850921498e-01
3.517034068136272174e-01 1.620578112082029509e-01 1.543149581550636029e-01
3.527054108216432504e-01 1.628714779193247697e-01 1.552943733498906020e-01
3.537074148296592835e-01 1.636877073312721365e-01 1.562763993713384147e-01
3.547094188376753165e-01 1.645065079476246694e-01 1.572610273752495791e-01
3.557114228456913496e-01 1.653278883235147489e-01 1.582482485731004362e-01
3.567134268537073827e-01 1.661518570659419325e-01 1.592380542335534721e-01
3.577154308617234157e-01 1.669784228340964738e-01 1.602304356840148769e-01
3.587174348697394488e-01 1.678075943396761804e-01 1.612253843121817520e-01
3.597194388777554819e-01 1.686393803472159281e-01 1.622228915675984762e-01
3.607214428857715149e-01 1.694737896744162864e-01 1.632229489632078812e-01
3.617234468937875480e-01 1.703108311924763640e-01 1.642255480769032605e-01
3.627254509018035811e-01 1.711505138264273196e-01 1.652306805530775746e-01
3.637274549098196141e-01 1.719928465554720898e-01 1.662383381041743768e-01
3.647294589178356472e-01 1.728378384133288925e-01 1.672485125122393779e-01
3.657314629258516803e-01 1.736854984885751740e-01 1.682611956304683187e-01
3.667334669338677133e-01 1.745358359249988833e-01 1.692763793847585074e-01
3.677354709418837464e-01 1.753888599219466382e-01 1.702940557752534168e-01
3.687374749498997795e-01 1.762445797346834375e-01 1.713142168778951091e-01
3.697394789579158125e-01 1.771030046747517073e-01 1.723368548459720262e-01
3.707414829659318456e-01 1.779641441103314570e-01 1.733619619116641142e-01
3.717434869739478787e-01 1.788280074666095398e-01 1.743895303875933056e-01
3.727454909819639117e-01 1.796946042261469145e-01 1.754195526683681727e-01
3.737474949899799448e-01 1.805639439292550108e-01 1.764520212321336323e-01
3.747494989979959779e-01 1.814360361743703187e-01 1.774869286421151271e-01
3.757515030060120109e-01 1.823108906184365274e-01 1.785242675481669150e-01
3.767535070140280440e-01 1.831885169772908828e-01 1.795640306883197479e-01
3.777555110220440771e-01 1.840689250260483245e-01 1.806062108903233598e-01
3.787575150300601101e-01 1.849521245994962815e-01 1.816508010731955058e-01
3.797595190380761432e-01 1.858381255924905773e-01 1.826977942487677531e-01
3.807615230460921762e-01 1.867269379603542223e-01 1.837471835232308282e-01
3.817635270541082093e-01 1.876185717192828672e-01 1.847989620986823234e-01
3.827655310621242424e-01 1.885130369467495903e-01 1.858531232746702122e-01
3.837675350701402754e-01 1.894103437819174562e-01 1.869096604497398617e-01
3.847695390781562530e-01 1.903105024260562939e-01 1.879685671229812394e-01
3.857715430861722861e-01 1.912135231429621385e-01 1.890298368955753427e-01
3.867735470941883191e-01 1.921194162593766741e-01 1.900934634723362715e-01
3.877755511022043522e-01 1.930281921654217747e-01 1.911594406632643461e-01
3.887775551102203853e-01 1.939398613150256079e-01 1.922277623850872363e-01
3.897795591182364183e-01 1.948544342263620610e-01 1.932984226628099989e-01
3.907815631262524514e-01 1.957719214822895015e-01 1.943714156312610630e-01
3.917835671342684845e-01 1.966923337307948660e-01 1.954467355366385495e-01
3.927855711422845175e-01 1.976156816854448550e-01 1.965243767380606688e-01
3.937875751503005506e-01 1.985419761258357951e-01 1.976043337091103191e-01
3.947895791583165837e-01 1.994712278980554920e-01 1.986866010393877613e-01
3.957915831663326167e-01 2.004034479151397541e-01 1.997711734360537172e-01
3.967935871743486498e-01 2.013386471575460135e-01 2.008580457253857643e-01
3.977955911823646828e-01 2.022768366736165113e-01 2.019472128543203238e-01
3.987975951903807159e-01 2.032180275800614666e-01 2.030386698920101929e-01
3.997995991983967490e-01 2.041622310624331416e-01 2.041324120313693646e-01
4.008016032064127820e-01 2.051094583756165601e-01 2.052284345906297547e-01
4.018036072144288151e-01 2.060597208443137873e-01 2.063267330148884637e-01
4.028056112224448482e-01 2.070130298635415311e-01 2.074273028776630612e-01
4.038076152304608812e-01 2.079693968991302988e-01 2.085301398824452868e-01
4.048096192384769143e-01 2.089288334882277720e-01 2.096352398642540860e-01
4.058116232464929474e-01 2.098913512398086212e-01 2.107425987911917264e-01
4.068136272545089804e-01 2.108569618351883168e-01 2.118522127659991372e-01
4.078156312625250135e-01 2.118256770285398272e-01 2.129640780276101653e-01
4.088176352705410466e-01 2.127975086474238609e-01 2.140781909527155746e-01
4.098196392785570796e-01 2.137724685933104496e-01 2.151945480573136116e-01
4.108216432865731127e-01 2.147505688421185166e-01 2.163131459982748916e-01
4.118236472945891458e-01 2.157318214447547788e-01 2.174339815749022908e-01
4.128256513026051788e-01 2.167162385276579784e-01 2.185570517304917249e-01
4.138276553106212119e-01 2.177038322933495529e-01 2.196823535538955929e-01
4.148296593186372450e-01 2.186946150209876372e-01 2.208098842810850004e-01
4.158316633266532780e-01 2.196885990669310562e-01 2.219396412967178933e-01
4.168336673346693111e-01 2.206857968653059832e-01 2.230716221357054718e-01
4.178356713426853442e-01 2.216862209285739294e-01 2.242058244847761062e-01
4.188376753507013772e-01 2.226898838481159437e-01 2.253422461840507152e-01
4.198396793587174103e-01 2.236967982948101508e-01 2.264808852286073759e-01
4.208416833667334433e-01 2.247069770196243876e-01 2.276217397700569522e-01
4.218436873747494764e-01 2.257204328542132821e-01 2.287648081181186399e-01
4.228456913827655095e-01 2.267371787115139981e-01 2.299100887421901551e-01
4.238476953907815425e-01 2.277572275863575246e-01 2.310575802729285255e-01
4.248496993987975756e-01 2.287805925560801867e-01 2.322072815038278837e-01
4.258517034068136087e-01 2.298072867811433717e-01 2.333591913928000361e-01
4.268537074148296417e-01 2.308373235057563644e-01 2.345133090637544770e-01
4.278557114228456748e-01 2.318707160585120608e-01 2.356696338081867015e-01
4.288577154308617079e-01 2.329074778530204615e-01 2.368281650867599120e-01
4.298597194388777409e-01 2.339476223885552653e-01 2.379889025308956629e-01
4.308617234468937740e-01 2.349911632507044601e-01 2.391518459443637279e-01
4.318637274549098071e-01 2.360381141120246884e-01 2.403169953048719942e-01
4.328657314629258401e-01 2.370884887327080470e-01 2.414843507656635746e-01
4.338677354709418732e-01 2.381423009612504416e-01 2.426539126571117533e-01
4.348697394789579063e-01 2.391995647351286003e-01 2.438256814883188739e-01
4.358717434869739393e-01 2.402602940814833055e-01 2.449996579487168091e-01
4.368737474949899169e-01 2.413245031178119504e-01 2.461758429096727596e-01
4.378757515030059499e-01 2.423922060526628730e-01 2.473542374260921384e-01
4.388777555110219830e-01 2.434634171863439001e-01 2.485348427380310588e-01
4.398797595190380161e-01 2.445381509116282270e-01 2.497176602723018835e-01
4.408817635270540491e-01 2.456164217144800599e-01 2.509026916440940669e-01
4.418837675350700822e-01 2.466982441747747057e-01 2.520899386585846447e-01
4.428857715430861153e-01 2.477836329670337623e-01 2.532794033125598254e-01
4.438877755511021483e-01 2.488726028611678576e-01 2.544710877960388307e-01
4.448897795591181814e-01 2.499651687232222752e-01 2.556649944938971797e-01
4.458917835671342145e-01 2.510613455161345708e-01 2.568611259874961084e-01
4.468937875751502475e-01 2.521611483004964072e-01 2.580594850563127651e-01
4.478957915831662806e-01 2.532645922353269352e-01 2.592600746795767352e-01
4.488977955911823137e-01 2.543716925788503946e-01 2.604628980379064540e-01
4.498997995991983467e-01 2.554824646892828177e-01 2.616679585149502274e-01
4.509018036072143798e-01 2.565969240256296136e-01 2.628752596990326929e-01
4.519038076152304129e-01 2.577150861484853728e-01 2.640848053848004473e-01
4.529058116232464459e-01 2.588369667208494374e-01 2.652965995748771677e-01
4.539078156312624790e-01 2.599625815089405823e-01 2.665106464815144571e-01
4.549098196392785121e-01 2.610919463830312370e-01 2.677269505282564577e-01
4.559118236472945451e-01 2.622250773182783767e-01 2.689455163515975245e-01
4.569138276553105782e-01 2.633619903955746189e-01 2.701663488026545545e-01
4.579158316633266113e-01 2.645027018023975440e-01 2.713894529488335983e-01
4.589178356713426443e-01 2.656472278336743376e-01 2.726148340755064070e-01
4.599198396793586774e-01 2.667955848926559792e-01 2.738424976876919215e-01
4.609218436873747105e-01 2.679477894917932090e-01 2.750724495117354840e-01
4.619238476953907435e-01 2.691038582536324775e-01 2.763046954970022062e-01
4.629258517034067766e-01 2.702638079117098968e-01 2.775392418175646192e-01
4.639278557114228096e-01 2.714276553114638446e-01 2.787760948739032019e-01
4.649298597194388427e-01 2.725954174111497874e-01 2.800152612946051889e-01
4.659318637274548758e-01 2.737671112827710918e-01 2.812567479380742030e-01
4.669338677354709088e-01 2.749427541130147201e-01 2.825005618942397767e-01
4.679358717434869419e-01 2.761223632041995835e-01 2.837467104862747558e-01
4.689378757515029750e-01 2.773059559752319991e-01 2.849952012723157568e-01
4.699398797595190080e-01 2.784935499625744715e-01 2.862460420471906741e-01
4.709418837675350411e-01 2.796851628212222440e-01 2.874992408441500724e-01
4.719438877755510742e-01 2.808808123256918421e-01 2.887548059366054631e-01
4.729458917835671072e-01 2.820805163710198293e-01 2.900127458398730762e-01
4.739478957915831403e-01 2.832842929737693360e-01 2.912730693129200188e-01
4.749498997995991734e-01 2.844921602730514643e-01 2.925357853601204261e-01
4.759519038076152064e-01 2.857041365315537984e-01 2.938009032330145542e-01
4.769539078156312395e-01 2.869202401365842370e-01 2.950684324320773100e-01
4.779559118236472726e-01 2.881404896011210415e-01 2.963383827084882793e-01
4.789579158316633056e-01 2.893649035648759860e-01 2.976107640659102493e-01
4.799599198396793387e-01 2.905935007953721616e-01 2.988855867622767781e-01
4.809619238476953718e-01 2.918263001890273323e-01 3.001628613115810973e-01
4.819639278557114048e-01 2.930633207722537215e-01 3.014425984856754503e-01
4.829659318637274379e-01 2.943045817025662370e-01 3.027248093160743725e-01
4.839679358717434710e-01 2.955501022697055724e-01 3.040095050957681289e-01
4.849699398797595040e-01 2.967999018967726332e-01 3.052966973810413709e-01
4.859719438877755371e-01 2.980540001413729545e-01 3.065863979932977879e-01
4.869739478957915702e-01 2.993124166967748856e-01 3.078786190208928075e-01
4.879759519038075477e-01 3.005751713930837621e-01 3.091733728209770105e-01
4.889779559118235808e-01 3.018422841984222948e-01 3.104706720213413762e-01
4.899799599198396138e-01 3.031137752201273905e-01 3.117705295222728545e-01
4.909819639278556469e-01 3.043896647059629590e-01 3.130729584984214831e-01
4.919839679358716800e-01 3.056699730453387165e-01 3.143779724006679488e-01
4.929859719438877130e-01 3.069547207705500824e-01 3.156855849580073037e-01
4.939879759519037461e-01 3.082439285580238497e-01 3.169958101794326799e-01
4.949899799599197792e-01 3.095376172295851713e-01 3.183086623558357697e-01
4.959919839679358122e-01 3.108358077537327624e-01 3.196241560619101918e-01
4.969939879759518453e-01 3.121385212469320880e-01 3.209423061580667924e-01
4.979959919839678784e-01 3.134457789749194312e-01 3.222631277923552195e-01
4.989979959919839114e-01 3.147576023540215040e-01 3.235866364023961550e-01
5.000000000000000000e-01 3.160740129524921560e-01 3.249128477173239826e-01


==> plot_data/minimal_p10_gamma.dat <==
s gamma1 gamma2
0.000000000000000000e+00 4.567533595402313851e-01 5.098473104841489967e-01
8.080808080808081495e-02 4.688236921685858261e-01 5.235212306188500309e-01
1.616161616161616299e-01 4.809936331820652278e-01 5.373875362789517496e-01
2.424242424242424310e-01 4.932667382238778431e-01 5.514562836243199762e-01
3.232323232323232598e-01 5.056480480635550112e-01 5.657388079268427239e-01
4.040404040404040886e-01 5.181441336721275270e-01 5.802476764614735716e-01
4.848484848484848619e-01 5.307631279352033049e-01 5.949966248442709604e-01
5.656565656565657463e-01 5.435147433367318870e-01 6.100004776545102647e-01
6.464646464646465196e-01 5.564102751101069888e-01 6.252750546858439895e-01
7.272727272727272929e-01 5.694625895493118373e-01 6.408370647529645359e-01
8.080808080808081773e-01 5.826860974156390371e-01 6.567039896436862589e-01
8.888888888888889506e-01 5.960967126860259313e-01 6.728939615607452129e-01
9.696969696969697239e-01 6.097117972969041677e-01 6.894256382530459248e-01
1.050505050505050608e+00 6.235500930847214240e-01 7.063180810053835135e-01
1.131313131313131493e+00 6.376316428706602091e-01 7.235906417569462068e-01
1.212121212121212155e+00 6.519777036691820626e-01 7.412628668810528065e-01
1.292929292929293039e+00 6.666106564450972050e-01 7.593544266299722123e-01
1.373737373737373924e+00 6.815539188940434867e-01 7.778850810132816873e-01
1.454545454545454586e+00 6.968318706724893064e-01 7.968746950820211339e-01
1.535353535353535470e+00 7.124698048242003035e-01 8.163433194886815514e-01
1.616161616161616355e+00 7.284939255997885388e-01 8.363113562289029579e-01
1.696969696969697017e+00 7.449314227070815697e-01 8.567998354219508172e-01
1.777777777777777901e+00 7.618106674150711966e-01 8.778308382244858210e-01
1.858585858585858785e+00 7.791616006283796914e-01 8.994281159450264740e-01
1.939393939393939448e+00 7.970164238138784940e-01 9.216179805848370155e-01
2.020202020202020332e+00 8.154107729682560368e-01 9.444305856292771750e-01
2.101010101010101216e+00 8.343856773102610314e-01 9.679017936238855091e-01
2.181818181818182101e+00 8.539908241471708683e-01 9.920759693963182579e-01
2.262626262626262985e+00 8.742900617072475455e-01 1.017010305635041911e+00
2.343434343434343425e+00 8.953708625075760263e-01 1.042781805597857936e+00
2.424242424242424310e+00 9.173610414522759271e-01 1.069499077409074683e+00
2.505050505050505194e+00 9.404592393243512705e-01 1.097323195831140907e+00
2.585858585858586078e+00 9.649924454791682926e-01 1.126506283899034511e+00
2.666666666666666963e+00 9.915283974312311122e-01 1.157465872645304428e+00
2.747474747474747847e+00 1.021102676639695117e+00 1.190933602938998304e+00
2.828282828282828731e+00 1.055691505359479754e+00 1.228262171794889390e+00
2.909090909090909172e+00 1.099220341860209782e+00 1.272075370611393641e+00
2.989898989898990056e+00 1.159749337658414925e+00 1.327669699407287851e+00
3.070707070707070940e+00 1.254213606030281758e+00 1.406057533426364525e+00
3.151515151515151825e+00 1.418431228266281874e+00 1.530494423990835573e+00
3.232323232323232709e+00 1.726414490334534202e+00 1.749778096086711532e+00
3.313131313131313593e+00 2.318716449659418810e+00 2.161596990627189907e+00
3.393939393939394034e+00 3.408214016467124630e+00 2.937074747442333766e+00
3.474747474747474918e+00 5.154303683478860698e+00 4.286538639379751103e+00
3.555555555555555802e+00 7.353621123754880529e+00 6.247593496114748568e+00
3.636363636363636687e+00 9.399807136636969318e+00 8.418405824202592314e+00
3.717171717171717571e+00 1.084429018287721469e+01 1.020029915376665386e+01
3.797979797979798455e+00 1.169930549356710436e+01 1.135341495989203153e+01
3.878787878787878896e+00 1.217569546014646775e+01 1.200964324539491912e+01
3.959595959595959780e+00 1.244988433109822878e+01 1.237464180154663040e+01
4.040404040404040664e+00 1.262229908463404371e+01 1.258918797458163041e+01
4.121212121212121993e+00 1.274254619294849888e+01 1.272819671026370258e+01
4.202020202020202433e+00 1.283410206695590361e+01 1.282793598863564455e+01
4.282828282828282873e+00 1.290822436100201287e+01 1.290558816252704410e+01
4.363636363636364202e+00 1.297061243673367414e+01 1.296948916412818775e+01
4.444444444444444642e+00 1.302440829908749187e+01 1.302393100963968209e+01
4.525252525252525970e+00 1.307152600861857650e+01 1.307132390775165831e+01
4.606060606060606410e+00 1.311324678096295671e+01 1.311316175755754543e+01
4.686868686868686851e+00 1.315049475941706625e+01 1.315045951517916833e+01
4.767676767676768179e+00 1.318397257032987824e+01 1.318395848873743681e+01
4.848484848484848619e+00 1.321423350381703088e+01 1.321422842135093134e+01
4.929292929292929948e+00 1.324172358712129061e+01 1.324172233336063975e+01
5.010101010101010388e+00 1.326680831405571048e+01 1.326680869026754550e+01
5.090909090909091717e+00 1.328979086929609643e+01 1.328979193977165885e+01
5.171717171717172157e+00 1.331092521788250771e+01 1.331092658396839568e+01
5.252525252525252597e+00 1.333042585416871262e+01 1.333042734572944532e+01
5.333333333333333925e+00 1.334847524764087012e+01 1.334847679185952174e+01
5.414141414141414366e+00 1.336522963301336375e+01 1.336523119856180664e+01
5.494949494949495694e+00 1.338082357455716753e+01 1.338082514781881827e+01
5.575757575757576134e+00 1.339537360378438358e+01 1.339537517871836592e+01
5.656565656565657463e+00 1.340898114562334342e+01 1.340898271943943421e+01
5.737373737373737903e+00 1.342173489152945542e+01 1.342173646284044075e+01
5.818181818181818343e+00 1.343371273828546641e+01 1.343371430631681740e+01
5.898989898989899672e+00 1.344498338271197824e+01 1.344498494696311930e+01
5.979797979797980112e+00 1.345560764159608702e+01 1.345560920169481278e+01
6.060606060606061440e+00 1.346563955058931406e+01 1.346564110622889032e+01
6.141414141414141881e+00 1.347512728411428284e+01 1.347512883502596281e+01
6.222222222222222321e+00 1.348411392941275011e+01 1.348411547535353883e+01
6.303030303030303649e+00 1.349263814103378678e+01 1.349263968178073902e+01
6.383838383838384090e+00 1.350073469677478677e+01 1.350073623212215956e+01
6.464646464646465418e+00 1.350843497196901843e+01 1.350843650172665811e+01
6.545454545454545858e+00 1.351576734578164896e+01 1.351576886977395553e+01
6.626262626262627187e+00 1.352275755062395213e+01 1.352275906868905864e+01
6.707070707070707627e+00 1.352942897376742160e+01 1.352943048575654394e+01
6.787878787878788067e+00 1.353580291861890927e+01 1.353580442439575648e+01
6.868686868686869396e+00 1.354189883181574139e+01 1.354190033125592407e+01
6.949494949494949836e+00 1.354773450124749523e+01 1.354773599423805130e+01
7.030303030303031164e+00 1.355332622925746477e+01 1.355332771569633010e+01
7.111111111111111605e+00 1.355868898457994476e+01 1.355869046437546999e+01
7.191919191919192933e+00 1.356383653599880645e+01 1.356383800906931292e+01
7.272727272727273373e+00 1.356878157024316778e+01 1.356878303651649986e+01
7.353535353535353813e+00 1.357353579624765949e+01 1.357353725566075830e+01
7.434343434343435142e+00 1.357811003758282276e+01 1.357811149008129981e+01
7.515151515151515582e+00 1.358251431459293102e+01 1.358251576013068274e+01
7.595959595959596911e+00 1.358675791755433515e+01 1.358675935609316454e+01
7.676767676767677351e+00 1.359084947197935911e+01 1.359085090348857783e+01
7.757575757575757791e+00 1.359479699703249089e+01 1.359479842148858708e+01
7.838383838383839120e+00 1.359860795789192522e+01 1.359860937527819402e+01
7.919191919191919560e+00 1.360228931277632469e+01 1.360229072308254139e+01
8.000000000000000000e+00 1.360584755526045164e+01 1.360584895848254128e+01


==> plot_data/minimal_p10_spectrum.dat <==
n abs_c1 abs_c2
0.000000000000000000e+00 1.237468592394290051e-01 1.183816746984470841e-01
1.000000000000000000e+00 1.554316819304157882e-01 1.618499596554663078e-01
2.000000000000000000e+00 3.315082205924992087e-02 4.604968405235197043e-02
3.000000000000000000e+00 2.779236556085183142e-03 1.328747444335779517e-05
4.000000000000000000e+00 9.745439871990490936e-04 2.106676942214958867e-03
5.000000000000000000e+00 8.229238774645246325e-05 7.122937744046221528e-04
6.000000000000000000e+00 1.015804852124437913e-04 6.859962569473003469e-05
7.000000000000000000e+00 4.739753565576450235e-05 4.831508025363795086e-05
8.000000000000000000e+00 3.070727474257493883e-05 3.064948186481669527e-05
9.000000000000000000e+00 1.962098446701608805e-05 1.962586079826866264e-05
1.000000000000000000e+01 1.336838970900305739e-05 1.336790805826691507e-05
1.100000000000000000e+01 9.410124993335604028e-06 9.410177552544366067e-06
1.200000000000000000e+01 6.837023301371778500e-06 6.837017156216554892e-06
1.300000000000000000e+01 5.095472696369777122e-06 5.095473452190776815e-06
1.400000000000000000e+01 3.881655011902558497e-06 3.881654915259587297e-06
1.500000000000000000e+01 3.013144430895062703e-06 3.013144443649504828e-06
1.600000000000000000e+01 2.377609596635731245e-06 2.377609594926322196e-06
1.700000000000000000e+01 1.903318800780285547e-06 1.903318801032642285e-06
1.800000000000000000e+01 1.543179635525513459e-06 1.543179635483081979e-06
1.900000000000000000e+01 1.265479965663519294e-06 1.265479965663873989e-06
2.000000000000000000e+01 1.048384325521612405e-06 1.048384325509460235e-06
2.100000000000000000e+01 8.765552786831193457e-07 8.765552786834723467e-07
2.200000000000000000e+01 7.390253294617909452e-07 7.390253294501872291e-07
2.300000000000000000e+01 6.278241510503588510e-07 6.278241510610355954e-07
2.400000000000000000e+01 5.370739988615072860e-07 5.370739988613185035e-07
2.500000000000000000e+01 4.623819873893264089e-07 4.623819873871802391e-07
2.600000000000000000e+01 4.004245563906982264e-07 4.004245563837776496e-07
2.700000000000000000e+01 3.486587345581903845e-07 3.486587345829602748e-07
2.800000000000000000e+01 3.051185212303957710e-07 3.051185212436956176e-07
2.900000000000000000e+01 2.682693236425507089e-07 2.682693236423670616e-07
3.000000000000000000e+01 2.369025787307762376e-07 2.369025787303692647e-07
3.100000000000000000e+01 2.100585695181532811e-07 2.100585695171188951e-07
3.200000000000000000e+01 1.869692754355714232e-07 1.869692754381941019e-07
3.300000000000000000e+01 1.670156258877140945e-07 1.670156258856409549e-07
3.400000000000000000e+01 1.496952231666630296e-07 1.496952231609353398e-07
3.500000000000000000e+01 1.345977539298943185e-07 1.345977539332118554e-07
3.600000000000000000e+01 1.213861007944546125e-07 1.213861007926709199e-07
3.700000000000000000e+01 1.097817193902656755e-07 1.097817193891930539e-07
3.800000000000000000e+01 9.955323343854527628e-08 9.955323343910812967e-08
3.900000000000000000e+01 9.050747787706642037e-08 9.050747786857463714e-08
4.000000000000000000e+01 8.248241765396744472e-08 8.248241765934716273e-08
4.100000000000000000e+01 7.534151537819941836e-08 7.534151538234806662e-08
4.200000000000000000e+01 6.896922379015636765e-08 6.896922379438218856e-08
4.300000000000000000e+01 6.326735887571019560e-08 6.326735888373834741e-08
4.400000000000000000e+01 5.815216578127658165e-08 5.815216578089499993e-08
4.500000000000000000e+01 5.355193295735822782e-08 5.355193295761569275e-08
4.600000000000000000e+01 4.940504278663339502e-08 4.940504278101045944e-08
4.700000000000000000e+01 4.565837168092139547e-08 4.565837167939773540e-08
4.800000000000000000e+01 4.226597085048094685e-08 4.226597084841174462e-08
4.900000000000000000e+01 3.918797409220162567e-08 3.918797409158392027e-08
5.000000000000000000e+01 3.638969007066528937e-08 3.638969007305474284e-08
5.100000000000000000e+01 3.384084433650395035e-08 3.384084433566487157e-08
5.200000000000000000e+01 3.151494508752124129e-08 3.151494509013274975e-08
5.300000000000000000e+01 2.938874948028169226e-08 2.938874947526806454e-08
5.400000000000000000e+01 2.744181377160326547e-08 2.744181377219492460e-08
5.500000000000000000e+01 2.565611252071199973e-08 2.565611251930455853e-08
5.600000000000000000e+01 2.401571547914161689e-08 2.401571547885374149e-08
5.700000000000000000e+01 2.250651224223842717e-08 2.250651224105048000e-08
5.800000000000000000e+01 2.111597716616800322e-08 2.111597716015738794e-08
5.900000000000000000e+01 1.983296825191809977e-08 1.983296824550340015e-08
6.000000000000000000e+01 1.864755409292401358e-08 1.864755409119115291e-08
6.100000000000000000e+01 1.755086503555097148e-08 1.755086503586445638e-08
6.200000000000000000e+01 1.653496493932834447e-08 1.653496494659958300e-08
6.300000000000000000e+01 1.559273958220490230e-08 1.559273958040872923e-08
6.400000000000000000e+01 1.471780060521818366e-08 1.471780060798565041e-08
6.500000000000000000e+01 1.390440138789366633e-08 1.390440138771207537e-08
6.600000000000000000e+01 1.314736421516422124e-08 1.314736421559953000e-08
6.700000000000000000e+01 1.244201631438868110e-08 1.244201630823506615e-08
6.800000000000000000e+01 1.178413407216209136e-08 1.178413407424843443e-08
6.900000000000000000e+01 1.116989419023736737e-08 1.116989418270989972e-08
7.000000000000000000e+01 1.059583048785854366e-08 1.059583048734411838e-08
7.100000000000000000e+01 1.005879623731254793e-08 1.005879623739411456e-08
7.200000000000000000e+01 9.555930732349957513e-09 9.555930728605676493e-09
7.300000000000000000e+01 9.084629640693406004e-09 9.084629641574763638e-09
7.400000000000000000e+01 8.642519160447592013e-09 8.642519164441891681e-09
7.500000000000000000e+01 8.227432772303057071e-09 8.227432768927533168e-09
7.600000000000000000e+01 7.837390616055032798e-09 7.837390618960335954e-09
7.700000000000000000e+01 7.470581319789748629e-09 7.470581317632663423e-09
7.800000000000000000e+01 7.125345731823732878e-09 7.125345726203157248e-09
7.900000000000000000e+01 6.800162286483250190e-09 6.800162280420380260e-09
8.000000000000000000e+01 6.493634148322962571e-09 6.493634146582653971e-09
8.100000000000000000e+01 6.204477597127598492e-09 6.204477597797715705e-09
8.200000000000000000e+01 5.931511531735034408e-09 5.931511532872436701e-09
8.300000000000000000e+01 5.673648241755434180e-09 5.673648244563184618e-09
8.400000000000000000e+01 5.429884981425261689e-09 5.429884981737068248e-09
8.500000000000000000e+01 5.199296382596946385e-09 5.199296380568604397e-09
8.600000000000000000e+01 4.981027784593005705e-09 4.981027786893421458e-09
8.700000000000000000e+01 4.774288876858559150e-09 4.774288875287776254e-09
8.800000000000000000e+01 4.578348454702536606e-09 4.578348451493858342e-09
8.900000000000000000e+01 4.392529241528107671e-09 4.392529244295434620e-09
9.000000000000000000e+01 4.216203290343934206e-09 4.216203292658345028e-09
9.100000000000000000e+01 4.048788181273803750e-09 4.048788183402770605e-09
9.200000000000000000e+01 3.889742836255645038e-09 3.889742834326451400e-09
9.300000000000000000e+01 3.738564607905651919e-09 3.738564612221250043e-09
9.400000000000000000e+01 3.594785934810254630e-09 3.594785940321573763e-09
9.500000000000000000e+01 3.457971600668731577e-09 3.457971599322060446e-09
9.600000000000000000e+01 3.327716166280739810e-09 3.327716171734726228e-09
9.700000000000000000e+01 3.203641730217833430e-09 3.203641730101391628e-09
9.800000000000000000e+01 3.085395756438883081e-09 3.085395757870637182e-09
9.900000000000000000e+01 2.972649026484642961e-09 2.972649026151044328e-09
1.000000000000000000e+02 2.865094113915933389e-09 2.865094114479451422e-09
1.010000000000000000e+02 2.762443523100644951e-09 2.762443528788739612e-09
1.020000000000000000e+02 2.664428346884159899e-09 2.664428349592498944e-09
1.030000000000000000e+02 2.570796848606757860e-09 2.570796843748216165e-09
1.040000000000000000e+02 2.481313221320394765e-09 2.481313223637096877e-09
1.050000000000000000e+02 2.395756423882746693e-09 2.395756425310049322e-09
1.060000000000000000e+02 2.313919197677676328e-09 2.313919196013003470e-09
1.070000000000000000e+02 2.235606960092365054e-09 2.235606959051223423e-09
1.080000000000000000e+02 2.160637057991197910e-09 2.160637058481206056e-09
1.090000000000000000e+02 2.088837829501328012e-09 2.088837826911911069e-09
1.100000000000000000e+02 2.020047948904516362e-09 2.020047947925056349e-09
1.110000000000000000e+02 1.954115534261961678e-09 1.954115533837281775e-09
1.120000000000000000e+02 1.890897822210424254e-09 1.890897819875303725e-09
1.130000000000000000e+02 1.830260226598748544e-09 1.830260229720597659e-09
1.140000000000000000e+02 1.772075962260190519e-09 1.772075960320371332e-09
1.150000000000000000e+02 1.716225633316307438e-09 1.716225630498479044e-09
1.160000000000000000e+02 1.662596412130911309e-09 1.662596412042942926e-09
1.170000000000000000e+02 1.611082032556835673e-09 1.611082030861649569e-09
1.180000000000000000e+02 1.561582026744112930e-09 1.561582028739482672e-09
1.190000000000000000e+02 1.514001600808772780e-09 1.514001598281949628e-09
1.200000000000000000e+02 1.468251016422390669e-09 1.468251020208083865e-09
1.210000000000000000e+02 1.424245586308889033e-09 1.424245586027450135e-09
1.220000000000000000e+02 1.381905147946082149e-09 1.381905155894106415e-09
1.230000000000000000e+02 1.341153758322048065e-09 1.341153758584332768e-09
1.240000000000000000e+02 1.301919642486065313e-09 1.301919644576715921e-09
1.250000000000000000e+02 1.264134746897466919e-09 1.264134744258791370e-09
1.260000000000000000e+02 1.227734498618069310e-09 1.227734496082784307e-09
1.270000000000000000e+02 1.192657844615994129e-09 1.192657846651558851e-09
1.280000000000000000e+02 1.158846768899898660e-09 1.158846770588096949e-09
1.290000000000000000e+02 1.126246245874913521e-09 1.126246244855173740e-09
1.300000000000000000e+02 1.094804064456699085e-09 1.094804064985481736e-09
1.310000000000000000e+02 1.064470610162525661e-09 1.064470607571387768e-09
1.320000000000000000e+02 1.035198777150015629e-09 1.035198774277367288e-09
1.330000000000000000e+02 1.006943778791831086e-09 1.006943778226092693e-09
1.340000000000000000e+02 9.796629953723575339e-10 9.796629972867429846e-10
1.350000000000000000e+02 9.533160177389280845e-10 9.533160235469070656e-10
1.360000000000000000e+02 9.278642913316084007e-10 9.278642901269437088e-10
1.370000000000000000e+02 9.032711168559573703e-10 9.032711096752168450e-10
1.380000000000000000e+02 8.795015952466716532e-10 8.795015946987565212e-10
1.390000000000000000e+02 8.565224908333691468e-10 8.565224856655141191e-10
1.400000000000000000e+02 8.343020617948919514e-10 8.343020650883041156e-10
1.410000000000000000e+02 8.128101482185099600e-10 8.128101482171509023e-10
1.420000000000000000e+02 7.920179406943304904e-10 7.920179382524321108e-10
1.430000000000000000e+02 7.718979495000596479e-10 7.718979491294625709e-10
1.440000000000000000e+02 7.524240042581457847e-10 7.524240076718368343e-10
1.450000000000000000e+02 7.335710929575069151e-10 7.335710927296432650e-10
1.460000000000000000e+02 7.153152860659427326e-10 7.153152857589391978e-10
1.470000000000000000e+02 6.976337718313021285e-10 6.976337758548269148e-10
1.480000000000000000e+02 6.805047820850702109e-10 6.805047828710704639e-10
1.490000000000000000e+02 6.639075177109028187e-10 6.639075209979760911e-10
1.500000000000000000e+02 6.478220251271858090e-10 6.478220274675124065e-10
1.510000000000000000e+02 6.322293031167751701e-10 6.322293087701917314e-10
1.520000000000000000e+02 6.171111023407227044e-10 6.171110993083825967e-10
1.530000000000000000e+02 6.024500493471376083e-10 6.024500402921816942e-10
1.540000000000000000e+02 5.882294008697140943e-10 5.882294008676914310e-10
1.550000000000000000e+02 5.744332284316780349e-10 5.744332321755695554e-10
1.560000000000000000e+02 5.610462807530985385e-10 5.610462853416158073e-10
1.570000000000000000e+02 5.480538341710894498e-10 5.480538360367710230e-10
1.580000000000000000e+02 5.354419876991446387e-10 5.354419841677728782e-10
1.590000000000000000e+02 5.231971892112265272e-10 5.231971862703539837e-10
1.600000000000000000e+02 5.113065202481243768e-10 5.113065148595952427e-10
1.610000000000000000e+02 4.997576454224935540e-10 4.997576502858791147e-10
1.620000000000000000e+02 4.885387465404793860e-10 4.885387474532679187e-10
1.630000000000000000e+02 4.776385119279203976e-10 4.776385077867992727e-10
1.640000000000000000e+02 4.670458050439890326e-10 4.670458048520519044e-10
1.650000000000000000e+02 4.567503364142039059e-10 4.567503367739220068e-10
1.660000000000000000e+02 4.467419991414159579e-10 4.467420014377506606e-10
1.670000000000000000e+02 4.370110810159614020e-10 4.370110882191512472e-10
1.680000000000000000e+02 4.275483795601207644e-10 4.275483813148457778e-10
1.690000000000000000e+02 4.183448584566164931e-10 4.183448563510582809e-10
1.700000000000000000e+02 4.093920430220906250e-10 4.093920386783036327e-10
1.710000000000000000e+02 4.006816503638269805e-10 4.006816486240848964e-10
1.720000000000000000e+02 3.922057531051409174e-10 3.922057579732486453e-10
1.730000000000000000e+02 3.839567234466430863e-10 3.839567251041509065e-10
1.740000000000000000e+02 3.759273139274941052e-10 3.759273120073898897e-10
1.750000000000000000e+02 3.681103275239197313e-10 3.681103199035038624e-10
1.760000000000000000e+02 3.604990721055274921e-10 3.604990707278030710e-10
1.770000000000000000e+02 3.530869658027597511e-10 3.530869689921945369e-10
1.780000000000000000e+02 3.458676884165152946e-10 3.458676969313804815e-10
1.790000000000000000e+02 3.388353047072995686e-10 3.388353050157014006e-10
1.800000000000000000e+02 3.319839045499461756e-10 3.319839014161714427e-10
1.810000000000000000e+02 3.253078046513116079e-10 3.253078049182356054e-10
1.820000000000000000e+02 3.188016491772979335e-10 3.188016459001645286e-10
1.830000000000000000e+02 3.124602068610513342e-10 3.124602139288044162e-10
1.840000000000000000e+02 3.062784129974599184e-10 3.062784159032764441e-10
1.850000000000000000e+02 3.002514764302687193e-10 3.002514771997470735e-10
1.860000000000000000e+02 2.943746860911434816e-10 2.943746807246907123e-10
1.870000000000000000e+02 2.886434553997554863e-10 2.886434488169401404e-10
1.880000000000000000e+02 2.830535025136781650e-10 2.830535079597817581e-10
1.890000000000000000e+02 2.776006370656567655e-10 2.776006403019734601e-10
1.900000000000000000e+02 2.722806951342908688e-10 2.722807001581307016e-10
1.910000000000000000e+02 2.670898618823655495e-10 2.670898658564085467e-10
1.920000000000000000e+02 2.620244048442262455e-10 2.620243967957924896e-10
1.930000000000000000e+02 2.570805282573265830e-10 2.570805298810822288e-10
1.940000000000000000e+02 2.522546452749168831e-10 2.522546511420250608e-10
1.950000000000000000e+02 2.475435934062834115e-10 2.475435957440093531e-10
1.960000000000000000e+02 2.429439369164598581e-10 2.429439402496663892e-10
1.970000000000000000e+02 2.384524981103650437e-10 2.384524939087349333e-10
1.980000000000000000e+02 2.340661889789360942e-10 2.340661834029430179e-10
1.990000000000000000e+02 2.297820903875575220e-10 2.297820911083458023e-10
2.000000000000000000e+02 2.255972112698361135e-10 2.255972129832311251e-10
2.010000000000000000e+02 2.215088897859798233e-10 2.215088917967771035e-10
2.020000000000000000e+02 2.175144395974185737e-10 2.175144361175391682e-10
2.030000000000000000e+02 2.136112093634283093e-10 2.136111987293571279e-10
2.040000000000000000e+02 2.097966260924659382e-10 2.097966294568670787e-10
2.050000000000000000e+02 2.060683319726723426e-10 2.060683376537638857e-10
2.060000000000000000e+02 2.024240040067664360e-10 2.024240034648509743e-10
2.070000000000000000e+02 1.988612994979072098e-10 1.988612953324600731e-10
2.080000000000000000e+02 1.953779829467095421e-10 1.953779811818717288e-10
2.090000000000000000e+02 1.919719580769098994e-10 1.919719600119658439e-10
2.100000000000000000e+02 1.886411268179656893e-10 1.886411162262660335e-10
2.110000000000000000e+02 1.853835346432954366e-10 1.853835366573945116e-10
2.120000000000000000e+02 1.821971840587104926e-10 1.821971872461528846e-10
2.130000000000000000e+02 1.790799384853681996e-10 1.790799485352763932e-10
2.140000000000000000e+02 1.760307931142742495e-10 1.760307812911117056e-10
2.150000000000000000e+02 1.730471107812999140e-10 1.730471223513708071e-10
2.160000000000000000e+02 1.701274674890885055e-10 1.701274742217800604e-10
2.170000000000000000e+02 1.672702562221682276e-10 1.672702563905996745e-10
2.180000000000000000e+02 1.644740800647273529e-10 1.644740541955681694e-10
2.190000000000000000e+02 1.617367417930734238e-10 1.617367510290235128e-10
2.200000000000000000e+02 1.590573644364085437e-10 1.590573539612564132e-10
2.210000000000000000e+02 1.564341848174180796e-10 1.564341810887820185e-10
2.220000000000000000e+02 1.538656484609851471e-10 1.538656586519182001e-10
2.230000000000000000e+02 1.513506094191942308e-10 1.513506322183263118e-10
2.240000000000000000e+02 1.488879779506772863e-10 1.488879563520271034e-10
2.250000000000000000e+02 1.464757620892261283e-10 1.464757600101311816e-10
2.260000000000000000e+02 1.441131759826641088e-10 1.441131661792625103e-10
2.270000000000000000e+02 1.417986766069360995e-10 1.417986568504446186e-10
2.280000000000000000e+02 1.395316150124114996e-10 1.395316043833653371e-10
2.290000000000000000e+02 1.373102884962061592e-10 1.373102900305568675e-10
2.300000000000000000e+02 1.351338838188237121e-10 1.351338762929756804e-10
2.310000000000000000e+02 1.330012218301426235e-10 1.330012033302962261e-10
2.320000000000000000e+02 1.309109469597365450e-10 1.309109512646053100e-10
2.330000000000000000e+02 1.288624830924536153e-10 1.288624883515207893e-10
2.340000000000000000e+02 1.268545830957193979e-10 1.268545848447147897e-10
2.350000000000000000e+02 1.248864065218896527e-10 1.248864144584353142e-10
2.360000000000000000e+02 1.229568784609058664e-10 1.229568748440282650e-10
2.370000000000000000e+02 1.210652339651276973e-10 1.210652296183217800e-10
2.380000000000000000e+02 1.192103726133420708e-10 1.192103672837875540e-10
2.390000000000000000e+02 1.173914657688966204e-10 1.173914723217355613e-10
2.400000000000000000e+02 1.156078001377138737e-10 1.156078107475689808e-10
2.410000000000000000e+02 1.138585737193425674e-10 1.138585724424621904e-10
2.420000000000000000e+02 1.121427642997346652e-10 1.121427624701266970e-10
2.430000000000000000e+02 1.104596941437711153e-10 1.104596958416850670e-10
2.440000000000000000e+02 1.088088256337661371e-10 1.088088230641414549e-10
2.450000000000000000e+02 1.071891097362901907e-10 1.071891161832655617e-10
2.460000000000000000e+02 1.055999176123422651e-10 1.055999189812959609e-10
2.470000000000000000e+02 1.040406848656527352e-10 1.040406774695181007e-10
2.480000000000000000e+02 1.025105657222247568e-10 1.025105547462785358e-10
2.490000000000000000e+02 1.010089265988377752e-10 1.010089259552560517e-10
2.500000000000000000e+02 9.953521463367221866e-11 9.953522253644222168e-11
2.510000000000000000e+02 9.808883461614090455e-11 9.808883849381818751e-11
2.520000000000000000e+02 9.666900839843366582e-11 9.666900497974846162e-11
2.530000000000000000e+02 9.527527960682031912e-11 9.527527427711347176e-11
2.540000000000000000e+02 9.390703835504814751e-11 9.390703666342303035e-11
2.550000000000000000e+02 9.256360660181051346e-11 9.256360545324404749e-11
2.560000000000000000e+02 9.124466256374392065e-11 9.124466673962137832e-11
2.570000000000000000e+02 8.994943614295783286e-11 8.994943667900642564e-11
2.580000000000000000e+02 8.867758800820267318e-11 8.867758769144294367e-11
2.590000000000000000e+02 8.742853152961562271e-11 8.742852736043657025e-11
2.600000000000000000e+02 8.620171899202581147e-11 8.620171874415341195e-11
2.610000000000000000e+02 8.499678570831473521e-11 8.499678770465850758e-11
2.620000000000000000e+02 8.381319071174459734e-11 8.381319561403917011e-11
2.630000000000000000e+02 8.265054537378419557e-11 8.265054362220255899e-11
2.640000000000000000e+02 8.150825631137756213e-11 8.150825406915536080e-11
2.650000000000000000e+02 8.038602861288099355e-11 8.038602685402471707e-11
2.660000000000000000e+02 7.928338723967122058e-11 7.928338921685100177e-11
2.670000000000000000e+02 7.819987288122802754e-11 7.819987972332856489e-11
2.680000000000000000e+02 7.713523089296718240e-11 7.713523122669278694e-11
2.690000000000000000e+02 7.608887290415624446e-11 7.608887486573113415e-11
2.700000000000000000e+02 7.506059243772979177e-11 7.506059624093132544e-11
2.710000000000000000e+02 7.404988966204964159e-11 7.404989056969817734e-11
2.720000000000000000e+02 7.305641129887828861e-11 7.305640985674679327e-11
2.730000000000000000e+02 7.207989721482394602e-11 7.207989005005577428e-11
2.740000000000000000e+02 7.111987065353030056e-11 7.111986830938025459e-11
2.750000000000000000e+02 7.017607309381610927e-11 7.017607857309670182e-11
2.760000000000000000e+02 6.924825234313435007e-11 6.924824768335163287e-11
2.770000000000000000e+02 6.833592137994841604e-11 6.833591573633179949e-11
2.780000000000000000e+02 6.743878956762827484e-11 6.743879706094508957e-11
2.790000000000000000e+02 6.655662566098352028e-11 6.655661597621825901e-11
2.800000000000000000e+02 6.568909670536653474e-11 6.568909674768033859e-11
2.810000000000000000e+02 6.483586812584962213e-11 6.483585159407656161e-11
2.820000000000000000e+02 6.399675522141287523e-11 6.399675778591087292e-11
2.830000000000000000e+02 6.317137046288538772e-11 6.317137459995221606e-11
2.840000000000000000e+02 6.235943648459334699e-11 6.235944148982483427e-11
2.850000000000000000e+02 6.156082610841983319e-11 6.156083297619784036e-11
2.860000000000000000e+02 6.077515205391047732e-11 6.077515379536741028e-11
2.870000000000000000e+02 6.000222443689851500e-11 6.000222415161768653e-11
2.880000000000000000e+02 5.924172932381144754e-11 5.924173014817750051e-11
2.890000000000000000e+02 5.849348043982749513e-11 5.849348554484251641e-11
2.900000000000000000e+02 5.775720119928330232e-11 5.775720155762063848e-11
2.910000000000000000e+02 5.703266965447995584e-11 5.703266545513551990e-11
2.920000000000000000e+02 5.631969048987133313e-11 5.631969355327913614e-11
2.930000000000000000e+02 5.561795147182222912e-11 5.561793575675863749e-11
2.940000000000000000e+02 5.492741597406888213e-11 5.492741702538544892e-11
2.950000000000000000e+02 5.424764728671666423e-11 5.424765399336479300e-11
2.960000000000000000e+02 5.357855702660047872e-11 5.357855909702984902e-11
2.970000000000000000e+02 5.292006475753114677e-11 5.292006581114058713e-11
2.980000000000000000e+02 5.227165797855919246e-11 5.227165288022274343e-11
2.990000000000000000e+02 5.163330450846055668e-11 5.163331168039573791e-11
3.000000000000000000e+02 5.100502079602734389e-11 5.100502385254336238e-11
3.010000000000000000e+02 5.038637801610952628e-11 5.038637179659560180e-11
3.020000000000000000e+02 4.977719535752398934e-11 4.977719139628717626e-11
3.030000000000000000e+02 4.917737033499195233e-11 4.917736476662487376e-11
3.040000000000000000e+02 4.858681612378610614e-11 4.858681361664617568e-11
3.050000000000000000e+02 4.800506544641280580e-11 4.800506194059005650e-11
3.060000000000000000e+02 4.743226619427567835e-11 4.743227294303907470e-11
3.070000000000000000e+02 4.686818602405708940e-11 4.686818367960881251e-11
3.080000000000000000e+02 4.631244566470135919e-11 4.631244075329650350e-11
3.090000000000000000e+02 4.576537377933765421e-11 4.576536243726484743e-11
3.100000000000000000e+02 4.522611491574049565e-11 4.522611849133238179e-11
3.110000000000000000e+02 4.469504890527513074e-11 4.469506439143836936e-11
3.120000000000000000e+02 4.417200320611303984e-11 4.417201016538690982e-11
3.130000000000000000e+02 4.365672778008472753e-11 4.365671162604422365e-11
3.140000000000000000e+02 4.314898861571244305e-11 4.314897667790309283e-11
3.150000000000000000e+02 4.264860514213887652e-11 4.264860702482401961e-11
3.160000000000000000e+02 4.215579569121277564e-11 4.215579853913158925e-11
3.170000000000000000e+02 4.167018589449345607e-11 4.167018879251642176e-11
3.180000000000000000e+02 4.119157602978044780e-11 4.119158143248856916e-11
3.190000000000000000e+02 4.071995386145062263e-11 4.071996274081569943e-11
3.200000000000000000e+02 4.025535094549205778e-11 4.025533830967912371e-11
3.210000000000000000e+02 3.979730914118136297e-11 3.979731149467959030e-11
3.220000000000000000e+02 3.934584974175175748e-11 3.934585585743421684e-11
3.230000000000000000e+02 3.890096546233108127e-11 3.890096152240116123e-11
3.240000000000000000e+02 3.846242177449365098e-11 3.846243396121857241e-11
3.250000000000000000e+02 3.803023709671670817e-11 3.803024223377432824e-11
3.260000000000000000e+02 3.760413929595206217e-11 3.760413915054689368e-11
3.270000000000000000e+02 3.718412020083129855e-11 3.718410211655080551e-11
3.280000000000000000e+02 3.677005750051385072e-11 3.677006360721547446e-11
3.290000000000000000e+02 3.636172065127555840e-11 3.636173752884331852e-11
3.300000000000000000e+02 3.595932196939153917e-11 3.595934779459028665e-11
3.310000000000000000e+02 3.556241312469642544e-11 3.556241532451499627e-11
3.320000000000000000e+02 3.517129377474028572e-11 3.517127502731630757e-11
3.330000000000000000e+02 3.478551397684170748e-11 3.478549894977421661e-11
3.340000000000000000e+02 3.440494802785080164e-11 3.440493987048446763e-11
3.350000000000000000e+02 3.402989636240666001e-11 3.402990245002103295e-11
3.360000000000000000e+02 3.365969128948717689e-11 3.365971662462752674e-11
3.370000000000000000e+02 3.329496991406599810e-11 3.329497990645333145e-11
3.380000000000000000e+02 3.293536955106256740e-11 3.293530986976435311e-11
3.390000000000000000e+02 3.258012955307076361e-11 3.258013063711699316e-11
3.400000000000000000e+02 3.223022987221626502e-11 3.223020205425054523e-11
3.410000000000000000e+02 3.188490164970299180e-11 3.188487413811208497e-11
3.420000000000000000e+02 3.154424047380933285e-11 3.154425232720727324e-11
3.430000000000000000e+02 3.120834023005594965e-11 3.120832351849540271e-11
3.440000000000000000e+02 3.087697981813099997e-11 3.087696473986740105e-11
3.450000000000000000e+02 3.054985609857100491e-11 3.054985062846616534e-11
3.460000000000000000e+02 3.022713827805530003e-11 3.022714413722177484e-11
3.470000000000000000e+02 2.990892989480681412e-11 2.990894747020304135e-11
3.480000000000000000e+02 2.959504065086055688e-11 2.959502646688090457e-11
3.490000000000000000e+02 2.928500366522412933e-11 2.928501553017418982e-11
3.500000000000000000e+02 2.897943378497763026e-11 2.897944107977730506e-11
3.510000000000000000e+02 2.867781415714629900e-11 2.867782956004751787e-11
3.520000000000000000e+02 2.838007807743970507e-11 2.838008779771841497e-11
3.530000000000000000e+02 2.808635852686195513e-11 2.808636465846900484e-11
3.540000000000000000e+02 2.779653219069410033e-11 2.779651116201403031e-11
3.550000000000000000e+02 2.751026183582054568e-11 2.751025180360722203e-11
3.560000000000000000e+02 2.722800262630952284e-11 2.722799196956661660e-11
3.570000000000000000e+02 2.694926122502096438e-11 2.694927823225226143e-11
3.580000000000000000e+02 2.667403186847289415e-11 2.667405948376370560e-11
3.590000000000000000e+02 2.640276430530831216e-11 2.640279372876271875e-11
3.600000000000000000e+02 2.613459390475444700e-11 2.613459000108284851e-11
3.610000000000000000e+02 2.587018290521040986e-11 2.587016469947753042e-11
3.620000000000000000e+02 2.560897559322606214e-11 2.560894689770566803e-11
3.630000000000000000e+02 2.535111067913591336e-11 2.535109946762943683e-11
3.640000000000000000e+02 2.509667155713459638e-11 2.509669730030194914e-11
3.650000000000000000e+02 2.484516753303545040e-11 2.484519224302760613e-11
3.660000000000000000e+02 2.459746429468284520e-11 2.459748269717129945e-11
3.670000000000000000e+02 2.435215666692049439e-11 2.435214531334051316e-11
3.680000000000000000e+02 2.411061565144406633e-11 2.411061474436617211e-11
3.690000000000000000e+02 2.387165762251416103e-11 2.387164393608040631e-11
3.700000000000000000e+02 2.363588843047817412e-11 2.363588900730088067e-11
3.710000000000000000e+02 2.340322515844220559e-11 2.340325183287483083e-11
3.720000000000000000e+02 2.317283243572044341e-11 2.317282443034663733e-11
3.730000000000000000e+02 2.294631333835694670e-11 2.294627901541816161e-11
3.740000000000000000e+02 2.272195078329427508e-11 2.272195069564152894e-11
3.750000000000000000e+02 2.250002129086818052e-11 2.250007162505529670e-11
3.760000000000000000e+02 2.228170939657659433e-11 2.228172734390219567e-11
3.770000000000000000e+02 2.206578532753525077e-11 2.206578733933361012e-11
3.780000000000000000e+02 2.185207560245441311e-11 2.185206391635904103e-11
3.790000000000000000e+02 2.164182061479074859e-11 2.164180141085236905e-11
3.800000000000000000e+02 2.143334351590450055e-11 2.143333936458888840e-11
3.810000000000000000e+02 2.122761810644761003e-11 2.122761902046798266e-11
3.820000000000000000e+02 2.102475082644608349e-11 2.102476507650042230e-11
3.830000000000000000e+02 2.082371207936029551e-11 2.082374199431966412e-11
3.840000000000000000e+02 2.062589035582664577e-11 2.062590006804536917e-11
3.850000000000000000e+02 2.042980098502663729e-11 2.042980860146100469e-11
3.860000000000000000e+02 2.023651944520296796e-11 2.023651126202068245e-11
3.870000000000000000e+02 2.004521172981176027e-11 2.004521472699986490e-11
3.880000000000000000e+02 1.985633388130280030e-11 1.985634938297523274e-11
3.890000000000000000e+02 1.966992864832981006e-11 1.966993085069400338e-11
3.900000000000000000e+02 1.948533230886880339e-11 1.948532121708622567e-11
3.910000000000000000e+02 1.930350396201794127e-11 1.930349719784690368e-11
3.920000000000000000e+02 1.912312579088044918e-11 1.912311850607333590e-11
3.930000000000000000e+02 1.894528459764978768e-11 1.894530161902642573e-11
3.940000000000000000e+02 1.876953718059558159e-11 1.876954765267601570e-11
3.950000000000000000e+02 1.859580771533239606e-11 1.859581766453246807e-11
3.960000000000000000e+02 1.842420825918691073e-11 1.842420554560286838e-11
3.970000000000000000e+02 1.825456684051057395e-11 1.825453618258455202e-11
3.980000000000000000e+02 1.808686472368295180e-11 1.808685939622162192e-11
3.990000000000000000e+02 1.792104569229347873e-11 1.792103014878455473e-11
4.000000000000000000e+02 1.775726613497994349e-11 1.775726694022531594e-11
4.010000000000000000e+02 1.759545481550806862e-11 1.759545754616595569e-11
4.020000000000000000e+02 1.743519317792619177e-11 1.743519779687587798e-11
4.030000000000000000e+02 1.727720109594250195e-11 1.727719619049286845e-11
4.040000000000000000e+02 1.712090421906593462e-11 1.712089326318693435e-11
4.050000000000000000e+02 1.696616665934071682e-11 1.696617043901361172e-11
4.060000000000000000e+02 1.681335555777011262e-11 1.681337338191568653e-11
4.070000000000000000e+02 1.666236263147123426e-11 1.666234924900362011e-11
4.080000000000000000e+02 1.651302946159466704e-11 1.651302837689407300e-11
4.090000000000000000e+02 1.636533631739563423e-11 1.636534597301230118e-11
4.100000000000000000e+02 1.621950759106608754e-11 1.621951653786219763e-11
4.110000000000000000e+02 1.607511459701148529e-11 1.607510922181135213e-11
4.120000000000000000e+02 1.593246567452113936e-11 1.593245995696059896e-11
4.130000000000000000e+02 1.579135729674918295e-11 1.579136509576084233e-11
4.140000000000000000e+02 1.565185303717622940e-11 1.565184242174547915e-11
4.150000000000000000e+02 1.551405197942371713e-11 1.551405925348103028e-11
4.160000000000000000e+02 1.537756186396645271e-11 1.537756577327182973e-11
4.170000000000000000e+02 1.524277504134316853e-11 1.524277581279642612e-11
4.180000000000000000e+02 1.510928951212222550e-11 1.510928112955308427e-11
4.190000000000000000e+02 1.497751442280543348e-11 1.497750983387067112e-11
4.200000000000000000e+02 1.484714399832204633e-11 1.484715919154751697e-11
4.210000000000000000e+02 1.471815639210710793e-11 1.471816533577562550e-11
4.220000000000000000e+02 1.459052099310543191e-11 1.459052609638669878e-11
4.230000000000000000e+02 1.446456076323067993e-11 1.446455527952251429e-11
4.240000000000000000e+02 1.433975248340328339e-11 1.433975402708802042e-11
4.250000000000000000e+02 1.421619378896571961e-11 1.421620326196150766e-11
4.260000000000000000e+02 1.409447572755451901e-11 1.409447966977008126e-11
4.270000000000000000e+02 1.397360999138607338e-11 1.397360205484614882e-11
4.280000000000000000e+02 1.385405433179239804e-11 1.385403789118527320e-11
4.290000000000000000e+02 1.373596357326269252e-11 1.373596480918698566e-11
4.300000000000000000e+02 1.361918493649543979e-11 1.361918033134263183e-11
4.310000000000000000e+02 1.350350831394891581e-11 1.350349864128182047e-11
4.320000000000000000e+02 1.338902471084698509e-11 1.338904071456035350e-11
4.330000000000000000e+02 1.327616897763554705e-11 1.327615553044429568e-11
4.340000000000000000e+02 1.316425564475387415e-11 1.316424040042326433e-11
4.350000000000000000e+02 1.305347007386705837e-11 1.305347707559600883e-11
4.360000000000000000e+02 1.294412362113117051e-11 1.294411249864309269e-11
4.370000000000000000e+02 1.283593579082918823e-11 1.283592001589589721e-11
4.380000000000000000e+02 1.272838328778223682e-11 1.272837884298220501e-11
4.390000000000000000e+02 1.262247376502407074e-11 1.262247108421536702e-11
4.400000000000000000e+02 1.251738298263968163e-11 1.251736336444921094e-11
4.410000000000000000e+02 1.241373528353782312e-11 1.241372413046431564e-11
4.420000000000000000e+02 1.231096482561311798e-11 1.231094021852472977e-11
4.430000000000000000e+02 1.220925703959074133e-11 1.220924759320774951e-11
4.440000000000000000e+02 1.210855356120825466e-11 1.210854667670358275e-11
4.450000000000000000e+02 1.200916274806683576e-11 1.200915943741072162e-11
4.460000000000000000e+02 1.191065107525376285e-11 1.191065194240714180e-11
4.470000000000000000e+02 1.181335802692422863e-11 1.181334471377152576e-11
4.480000000000000000e+02 1.171709684928562172e-11 1.171705795065934916e-11
4.490000000000000000e+02 1.162111461658567222e-11 1.162112206757508309e-11
4.500000000000000000e+02 1.152683472510498284e-11 1.152680129584772100e-11
4.510000000000000000e+02 1.143317920214269778e-11 1.143318463982836783e-11
4.520000000000000000e+02 1.134064460879519523e-11 1.134064225037076646e-11
4.530000000000000000e+02 1.124911073819605546e-11 1.124911671389774637e-11
4.540000000000000000e+02 1.115861635664382530e-11 1.115860107864713741e-11
4.550000000000000000e+02 1.106860084302559799e-11 1.106860791062553526e-11
4.560000000000000000e+02 1.098006725672565583e-11 1.098006293752039845e-11
4.570000000000000000e+02 1.089203564786873322e-11 1.089202537593625308e-11
4.580000000000000000e+02 1.080496728692415567e-11 1.080496442580339247e-11
4.590000000000000000e+02 1.071894660931691383e-11 1.071894947518708315e-11
4.600000000000000000e+02 1.063380216870447359e-11 1.063377738773928588e-11
4.610000000000000000e+02 1.054912852661963444e-11 1.054911935608014648e-11
4.620000000000000000e+02 1.046570499498375804e-11 1.046569931345868671e-11
4.630000000000000000e+02 1.038289481672755769e-11 1.038290998197689306e-11
4.640000000000000000e+02 1.030108659579804339e-11 1.030109393022828869e-11
4.650000000000000000e+02 1.021995583225385943e-11 1.021995747378417714e-11
4.660000000000000000e+02 1.013977877259512013e-11 1.013977811245860296e-11
4.670000000000000000e+02 1.006017891686325154e-11 1.006017697776291403e-11
4.680000000000000000e+02 9.981732752139220826e-12 9.981737514656130291e-12
4.690000000000000000e+02 9.903772701456633817e-12 9.903773680812905951e-12
4.700000000000000000e+02 9.826548116296284522e-12 9.826566296137688628e-12
4.710000000000000000e+02 9.750338521189717907e-12 9.750344046843779431e-12
4.720000000000000000e+02 9.674781476036184821e-12 9.674777052307096002e-12
4.730000000000000000e+02 9.599827897257327886e-12 9.599816155752569391e-12
4.740000000000000000e+02 9.525760943957484942e-12 9.525763131271742556e-12
4.750000000000000000e+02 9.452376804773130138e-12 9.452379570469522005e-12
4.760000000000000000e+02 9.379613292630120173e-12 9.379624889200369478e-12
4.770000000000000000e+02 9.307667384495984723e-12 9.307671982203244669e-12
4.780000000000000000e+02 9.236426188029375270e-12 9.236420827097761950e-12
4.790000000000000000e+02 9.165845505714179821e-12 9.165838075901539372e-12
4.800000000000000000e+02 9.095916024888259539e-12 9.095921674476422175e-12
4.810000000000000000e+02 9.026650895211193574e-12 9.026656093162927742e-12
4.820000000000000000e+02 8.958185866667948087e-12 8.958189001725563834e-12
4.830000000000000000e+02 8.890270485226419084e-12 8.890262717304236398e-12
4.840000000000000000e+02 8.823087383935727841e-12 8.823084924836998183e-12
4.850000000000000000e+02 8.756487303588015902e-12 8.756482127270177682e-12
4.860000000000000000e+02 8.690534062722751146e-12 8.690533970268766003e-12
4.870000000000000000e+02 8.625143084827935108e-12 8.625171962662697312e-12
4.880000000000000000e+02 8.560494718095984990e-12 8.560494713270848222e-12
4.890000000000000000e+02 8.496542743251481743e-12 8.496531192738779808e-12
4.900000000000000000e+02 8.432940695142950349e-12 8.432931782066541278e-12
4.910000000000000000e+02 8.370132263821854908e-12 8.370118557898007583e-12
4.920000000000000000e+02 8.307819331413931459e-12 8.307820453096959662e-12
4.930000000000000000e+02 8.246064967882470851e-12 8.246075645400696718e-12
4.940000000000000000e+02 8.185055283097300865e-12 8.185037420623565251e-12
4.950000000000000000e+02 8.124626666119593704e-12 8.124619491177992229e-12
4.960000000000000000e+02 8.064522323055479105e-12 8.064509696835710801e-12
4.970000000000000000e+02 8.005211357267621734e-12 8.005201426585860203e-12
4.980000000000000000e+02 7.946265571210453875e-12 7.946290487528614006e-12
4.990000000000000000e+02 7.887859083030402417e-12 7.887860581097996281e-12
5.000000000000000000e+02 7.830348877032682263e-12 7.830339775400879075e-12
5.010000000000000000e+02 7.772946226925655217e-12 7.772950691050732866e-12
5.020000000000000000e+02 7.716320808734305948e-12 7.716321062238645449e-12
5.030000000000000000e+02 7.659177143189882657e-12 7.659322773523784831e-12
5.040000000000000000e+02 7.604547030064576721e-12 7.604550379597570575e-12
5.050000000000000000e+02 7.549301240895891515e-12 7.549292876023239057e-12
5.060000000000000000e+02 7.494746668881182488e-12 7.494771798414706549e-12
5.070000000000000000e+02 7.440647907602660434e-12 7.440643058717131645e-12
5.080000000000000000e+02 7.386948307260825790e-12 7.386941456495678153e-12
5.090000000000000000e+02 7.333853824877150435e-12 7.333870138671388529e-12
5.100000000000000000e+02 7.281238371592742540e-12 7.281240020885058167e-12
5.110000000000000000e+02 7.229129995922153783e-12 7.229126903355624300e-12
5.120000000000000000e+02 7.177347064849494477e-12 7.177344035392239693e-12
5.130000000000000000e+02 7.126231801743220787e-12 7.126221775960513117e-12
5.140000000000000000e+02 7.075314139679670629e-12 7.075302171741636609e-12
5.150000000000000000e+02 7.025108791299325219e-12 7.025108673362619589e-12
5.160000000000000000e+02 6.975203670469310557e-12 6.975198498773968434e-12
5.170000000000000000e+02 6.925760433889378049e-12 6.925763944507063950e-12
5.180000000000000000e+02 6.876855966617217519e-12 6.876848520794570632e-12
5.190000000000000000e+02 6.828258770698241092e-12 6.828253451491690667e-12
5.200000000000000000e+02 6.780146338487328766e-12 6.780145066940467007e-12
5.210000000000000000e+02 6.732680327723365475e-12 6.732685950900647162e-12
5.220000000000000000e+02 6.685352190558392105e-12 6.685348703683105728e-12
5.230000000000000000e+02 6.638524848931557140e-12 6.638522637124465432e-12
5.240000000000000000e+02 6.592110553278342327e-12 6.592108345681473922e-12
5.250000000000000000e+02 6.546140064974185514e-12 6.546131990207539489e-12
5.260000000000000000e+02 6.500554120142584772e-12 6.500549740032746714e-12
5.270000000000000000e+02 6.455364815648680392e-12 6.455372377719303298e-12
5.280000000000000000e+02 6.410575005031239112e-12 6.410584181185673504e-12
5.290000000000000000e+02 6.366087356712075164e-12 6.366100731706763564e-12
5.300000000000000000e+02 6.322301627516288633e-12 6.322305464602278470e-12
5.310000000000000000e+02 6.278563887593473105e-12 6.278560053912996351e-12
5.320000000000000000e+02 6.235316518889427130e-12 6.235323305168199444e-12
5.330000000000000000e+02 6.192585175411522771e-12 6.192587821630750716e-12
5.340000000000000000e+02 6.150046740917792522e-12 6.150047698506911850e-12
5.350000000000000000e+02 6.107960705466636494e-12 6.107960620145360303e-12
5.360000000000000000e+02 6.066202382366454420e-12 6.066193003799278660e-12
5.370000000000000000e+02 6.024823537976044252e-12 6.024828183084813268e-12
5.380000000000000000e+02 5.983788935395352108e-12 5.983796067672144041e-12
5.390000000000000000e+02 5.943227133325859094e-12 5.943228711153984055e-12
5.400000000000000000e+02 5.902823997297316163e-12 5.902817178018836509e-12
5.410000000000000000e+02 5.862864175680085754e-12 5.862851022665166389e-12
5.420000000000000000e+02 5.823253665552296809e-12 5.823249415061327119e-12
5.430000000000000000e+02 5.783886973379120784e-12 5.783889276148922661e-12
5.440000000000000000e+02 5.744990865729156634e-12 5.744998888736628574e-12
5.450000000000000000e+02 5.706466846747709016e-12 5.706473782293458030e-12
5.460000000000000000e+02 5.668058656768186866e-12 5.668056344969060753e-12
5.470000000000000000e+02 5.630409362490447914e-12 5.630414977968400314e-12
5.480000000000000000e+02 5.592540940722561223e-12 5.592520438206173070e-12
5.490000000000000000e+02 5.555450986491726091e-12 5.555453530297021231e-12
5.500000000000000000e+02 5.518120428887646856e-12 5.518143509571263401e-12
5.510000000000000000e+02 5.481464988329799077e-12 5.481471409047917694e-12
5.520000000000000000e+02 5.445025175455810763e-12 5.445036759361815030e-12
5.530000000000000000e+02 5.409029589763396165e-12 5.409010265338519488e-12
5.540000000000000000e+02 5.373329801765689286e-12 5.373319495838164424e-12
5.550000000000000000e+02 5.337773874139769725e-12 5.337765292924445166e-12
5.560000000000000000e+02 5.302539401069606933e-12 5.302545634528537993e-12
5.570000000000000000e+02 5.267741918409037227e-12 5.267738825739515681e-12
5.580000000000000000e+02 5.232965424205339794e-12 5.232969632251229486e-12
5.590000000000000000e+02 5.198778695103593872e-12 5.198784562151722627e-12
5.600000000000000000e+02 5.164773765142524357e-12 5.164765253304594725e-12
5.610000000000000000e+02 5.130938045239168882e-12 5.130941957405215144e-12
5.620000000000000000e+02 5.097460509808519343e-12 5.097479626822410954e-12
5.630000000000000000e+02 5.064406932070538804e-12 5.064409567012785993e-12
5.640000000000000000e+02 5.031383189011321317e-12 5.031380485048167389e-12
5.650000000000000000e+02 4.998838537869717520e-12 4.998827101093151045e-12
5.660000000000000000e+02 4.966645184554020578e-12 4.966620415532404070e-12
5.670000000000000000e+02 4.934293389661866326e-12 4.934288503531417316e-12
5.680000000000000000e+02 4.902602170023718770e-12 4.902604564517761237e-12
5.690000000000000000e+02 4.870996944102627537e-12 4.870996543018962542e-12
5.700000000000000000e+02 4.839515223828176718e-12 4.839490372281474375e-12
5.710000000000000000e+02 4.808735919009505130e-12 4.808704501847217971e-12
5.720000000000000000e+02 4.777738274072160241e-12 4.777752784380667889e-12
5.730000000000000000e+02 4.747133896599894709e-12 4.747131646116581633e-12
5.740000000000000000e+02 4.716930197942270582e-12 4.716920590939522803e-12
5.750000000000000000e+02 4.686809237715545843e-12 4.686805204118361376e-12
5.760000000000000000e+02 4.656888320183785518e-12 4.656890407443735920e-12
5.770000000000000000e+02 4.627528226914524834e-12 4.627504703737934787e-12
5.780000000000000000e+02 4.598023218837997266e-12 4.598044824500409994e-12
5.790000000000000000e+02 4.568684906850070341e-12 4.568701792546687010e-12
5.800000000000000000e+02 4.540127724240484076e-12 4.540134435779319831e-12
5.810000000000000000e+02 4.511392562183387422e-12 4.511373717668539622e-12
5.820000000000000000e+02 4.483073908107379776e-12 4.483037859385543651e-12
5.830000000000000000e+02 4.454845914845827075e-12 4.454845443199460958e-12
5.840000000000000000e+02 4.426825307246299816e-12 4.426828787345367043e-12
5.850000000000000000e+02 4.399005792592878982e-12 4.399011942972366986e-12
5.860000000000000000e+02 4.371685777566213860e-12 4.371656151750078879e-12
5.870000000000000000e+02 4.344363458421864132e-12 4.344362062331032465e-12
5.880000000000000000e+02 4.317121625347938717e-12 4.317116729348727399e-12
5.890000000000000000e+02 4.290295163725989144e-12 4.290335608048970977e-12
5.900000000000000000e+02 4.263514537424726634e-12 4.263541341992758181e-12
5.910000000000000000e+02 4.237089400058040503e-12 4.237086528596550290e-12
5.920000000000000000e+02 4.211019588113580736e-12 4.211012885779956573e-12
5.930000000000000000e+02 4.184961502654197241e-12 4.184957268957344665e-12
5.940000000000000000e+02 4.158999377714487684e-12 4.159010427779441473e-12
5.950000000000000000e+02 4.133598792503074893e-12 4.133589840464221381e-12
5.960000000000000000e+02 4.107978159385209984e-12 4.107998657766283149e-12
5.970000000000000000e+02 4.082801461999756837e-12 4.082775551832768849e-12
5.980000000000000000e+02 4.057803226444271264e-12 4.057792735742646089e-12
5.990000000000000000e+02 4.032921089832702205e-12 4.032909216880981147e-12
6.000000000000000000e+02 4.008278983040113336e-12 4.008269162421884510e-12
6.010000000000000000e+02 3.983790565263694289e-12 3.983801573720371938e-12
6.020000000000000000e+02 3.959535193177892486e-12 3.959545234652951469e-12
6.030000000000000000e+02 3.935355835283850989e-12 3.935357556269606673e-12
6.040000000000000000e+02 3.911634455051814253e-12 3.911627717900418121e-12
6.050000000000000000e+02 3.887843880445497122e-12 3.887847580249609318e-12
6.060000000000000000e+02 3.864333774378722850e-12 3.864329456226421155e-12
6.070000000000000000e+02 3.840950599293998974e-12 3.840951174860873288e-12
6.080000000000000000e+02 3.817700657775013235e-12 3.817705742675263843e-12
6.090000000000000000e+02 3.794912036518128129e-12 3.794898577740501372e-12
6.100000000000000000e+02 3.772018887793857205e-12 3.771965661776877388e-12
6.110000000000000000e+02 3.749435156875975448e-12 3.749435693447406956e-12
6.120000000000000000e+02 3.726861784216905969e-12 3.726864876978352808e-12
6.130000000000000000e+02 3.704621472883486004e-12 3.704626083964732148e-12
6.140000000000000000e+02 3.682431875729416955e-12 3.682428629965579056e-12
6.150000000000000000e+02 3.660463766109722576e-12 3.660460674692659914e-12
6.160000000000000000e+02 3.638743164473465645e-12 3.638737834099535088e-12
6.170000000000000000e+02 3.616877568235809348e-12 3.616860986379263332e-12
6.180000000000000000e+02 3.595528109550011654e-12 3.595539128599630870e-12
6.190000000000000000e+02 3.574214966989551463e-12 3.574215270003915726e-12
6.200000000000000000e+02 3.553116327335013748e-12 3.553107727662950758e-12
6.210000000000000000e+02 3.532175028593536685e-12 3.532165624172603891e-12
6.220000000000000000e+02 3.511348643302519323e-12 3.511337322265805307e-12
6.230000000000000000e+02 3.490528538349176059e-12 3.490520987064541226e-12
6.240000000000000000e+02 3.470112875941065861e-12 3.470118128974841030e-12
6.250000000000000000e+02 3.449718040644256533e-12 3.449745088683133544e-12
6.260000000000000000e+02 3.429502303190232051e-12 3.429517097354225707e-12
6.270000000000000000e+02 3.409448806230703927e-12 3.409431599740553325e-12
6.280000000000000000e+02 3.389540606879114336e-12 3.389532431342051699e-12
6.290000000000000000e+02 3.369432369474321094e-12 3.369474836190270315e-12
6.300000000000000000e+02 3.350075450114379528e-12 3.350063782165799128e-12
6.310000000000000000e+02 3.330744847405576257e-12 3.330747736886240898e-12
6.320000000000000000e+02 3.311129864097695082e-12 3.311162612367064334e-12
6.330000000000000000e+02 3.292013335346006875e-12 3.292019275187503354e-12
6.340000000000000000e+02 3.273058328657176759e-12 3.273069769525491088e-12
6.350000000000000000e+02 3.253947096028502947e-12 3.253949942536800339e-12
6.360000000000000000e+02 3.235138530803048270e-12 3.235134262068042291e-12
6.370000000000000000e+02 3.216956211977825973e-12 3.216912454614051092e-12
6.380000000000000000e+02 3.198125668625648207e-12 3.198123508260018508e-12
6.390000000000000000e+02 3.179790157405595160e-12 3.179792978667008205e-12
6.400000000000000000e+02 3.161516484701654081e-12 3.161544107707744295e-12
6.410000000000000000e+02 3.143467936072205640e-12 3.143479916269482045e-12
6.420000000000000000e+02 3.125564842668887088e-12 3.125539903777972935e-12
6.430000000000000000e+02 3.107707269662206673e-12 3.107694318630240088e-12
6.440000000000000000e+02 3.089517878538731098e-12 3.089535969723840054e-12
6.450000000000000000e+02 3.072227902857304914e-12 3.072244189415898365e-12
6.460000000000000000e+02 3.054910778241752727e-12 3.054911432247872012e-12
6.470000000000000000e+02 3.037426987577299575e-12 3.037394787190402394e-12
6.480000000000000000e+02 3.020475496086078910e-12 3.020460549769390033e-12
6.490000000000000000e+02 3.003264811572969054e-12 3.003264525562308793e-12
6.500000000000000000e+02 2.985966906652580564e-12 2.985993912613687775e-12
6.510000000000000000e+02 2.969580322004104232e-12 2.969590251661786276e-12
6.520000000000000000e+02 2.952822998349451609e-12 2.952836016300187174e-12
6.530000000000000000e+02 2.935910908317657571e-12 2.935875884737070802e-12
6.540000000000000000e+02 2.920052961074558542e-12 2.920001192306783250e-12
6.550000000000000000e+02 2.903343127116045352e-12 2.903381323341253316e-12
6.560000000000000000e+02 2.886565264836981907e-12 2.886625990731019066e-12
6.570000000000000000e+02 2.870938721952226329e-12 2.870946373851066251e-12
6.580000000000000000e+02 2.855440598206485167e-12 2.855396324984881365e-12
6.590000000000000000e+02 2.838506607876702018e-12 2.838439510722522848e-12
6.600000000000000000e+02 2.823437653807867173e-12 2.823343764150610352e-12
6.610000000000000000e+02 2.807810350808378135e-12 2.807875933298138598e-12
6.620000000000000000e+02 2.791108992961300889e-12 2.791330079593024178e-12
6.630000000000000000e+02 2.775966056141739789e-12 2.775963925650504509e-12
6.640000000000000000e+02 2.762354497443450098e-12 2.762135548135285329e-12
6.650000000000000000e+02 2.745761993139613354e-12 2.745739666471695370e-12
6.660000000000000000e+02 2.729432038022330607e-12 2.729604809082947134e-12
6.670000000000000000e+02 2.716264982075381078e-12 2.716223947771842981e-12
6.680000000000000000e+02 2.701904662774022050e-12 2.701645257859766368e-12
6.690000000000000000e+02 2.685108860146805459e-12 2.685174063026714000e-12
6.700000000000000000e+02 2.670708887668067309e-12 2.670945175431826332e-12
6.710000000000000000e+02 2.656831653912787897e-12 2.656865384719059504e-12
6.720000000000000000e+02 2.641979576819684836e-12 2.641873732977102494e-12
6.730000000000000000e+02 2.627526091957314406e-12 2.627463376470225614e-12
6.740000000000000000e+02 2.613132001805879607e-12 2.613163800304633815e-12
6.750000000000000000e+02 2.598429913399704133e-12 2.598490265510446208e-12
6.760000000000000000e+02 2.584423086571286373e-12 2.584494549196148696e-12
6.770000000000000000e+02 2.570945454384353166e-12 2.570921218646628890e-12
6.780000000000000000e+02 2.556767326844976162e-12 2.556732645202483781e-12
6.790000000000000000e+02 2.543373871632713033e-12 2.543333499999617741e-12
6.800000000000000000e+02 2.529380470708399315e-12 2.529402171597784885e-12
6.810000000000000000e+02 2.515583279469512458e-12 2.515623170095275728e-12
6.820000000000000000e+02 2.502392862032163366e-12 2.502398216644963778e-12
6.830000000000000000e+02 2.488837657877720380e-12 2.488787947101700062e-12
6.840000000000000000e+02 2.475185948360480530e-12 2.475152911197424063e-12
6.850000000000000000e+02 2.462122673072719199e-12 2.462124506579229587e-12
6.860000000000000000e+02 2.449052934453149714e-12 2.449098313336100239e-12
6.870000000000000000e+02 2.435457221138222308e-12 2.435569795065824608e-12
6.880000000000000000e+02 2.422727578878051651e-12 2.422717438272872384e-12
6.890000000000000000e+02 2.410085488945658975e-12 2.410057223348678043e-12
6.900000000000000000e+02 2.396762603582502132e-12 2.396777960850259603e-12
6.910000000000000000e+02 2.384191403814365036e-12 2.384183286419521098e-12
6.920000000000000000e+02 2.371712132360374879e-12 2.371720971073334528e-12
6.930000000000000000e+02 2.358760956624173095e-12 2.358810138305770248e-12
6.940000000000000000e+02 2.346211598034508672e-12 2.346220636351234787e-12
6.950000000000000000e+02 2.334029772918548797e-12 2.334050112702084707e-12
6.960000000000000000e+02 2.321465857235476682e-12 2.321464561069339325e-12
6.970000000000000000e+02 2.309626953561982678e-12 2.309623896306685253e-12
6.980000000000000000e+02 2.297365988919239216e-12 2.297373622649456840e-12
6.990000000000000000e+02 2.285052920163177200e-12 2.285079284291132735e-12
7.000000000000000000e+02 2.273270260536806184e-12 2.273281004660718016e-12
7.010000000000000000e+02 2.261445665399371588e-12 2.261415287282714412e-12
7.020000000000000000e+02 2.249454730237078139e-12 2.249454216947691468e-12
7.030000000000000000e+02 2.237742009211848887e-12 2.237727045204782201e-12
7.040000000000000000e+02 2.226190319032023565e-12 2.226178632269896256e-12
7.050000000000000000e+02 2.214413374960369225e-12 2.214359910519168013e-12
7.060000000000000000e+02 2.202905752847208499e-12 2.202924453433085311e-12
7.070000000000000000e+02 2.191411667984994656e-12 2.191435216340197165e-12
7.080000000000000000e+02 2.179779270793375229e-12 2.179802399746928205e-12
7.090000000000000000e+02 2.168903321306469411e-12 2.168897374166680840e-12
7.100000000000000000e+02 2.157609559523858563e-12 2.157593404161700195e-12
7.110000000000000000e+02 2.146178966454962813e-12 2.146175878626708460e-12
7.120000000000000000e+02 2.135323384101938984e-12 2.135336650380193850e-12
7.130000000000000000e+02 2.124037807821217104e-12 2.124126383670451933e-12
7.140000000000000000e+02 2.113038303837512075e-12 2.113053422662250795e-12
7.150000000000000000e+02 2.102601154909466988e-12 2.102514626306164573e-12
7.160000000000000000e+02 2.092144760160317549e-12 2.092079104015997410e-12
7.170000000000000000e+02 2.080246490024111891e-12 2.080337783198065404e-12
7.180000000000000000e+02 2.070119960077393617e-12 2.070138481464890491e-12
7.190000000000000000e+02 2.060054035989618487e-12 2.060004831021389038e-12
7.200000000000000000e+02 2.049146832720350693e-12 2.049120660196435316e-12
7.210000000000000000e+02 2.037983386040118815e-12 2.038102597942635265e-12
7.220000000000000000e+02 2.028476645857054533e-12 2.028457277084311839e-12
7.230000000000000000e+02 2.018063444165064282e-12 2.018022874230443303e-12
7.240000000000000000e+02 2.007584287313548588e-12 2.007561876710568564e-12
7.250000000000000000e+02 1.997454565329394655e-12 1.997478268014274642e-12
7.260000000000000000e+02 1.987560290441444392e-12 1.987534038371930379e-12
7.270000000000000000e+02 1.977262093299791801e-12 1.977258182680657699e-12
7.280000000000000000e+02 1.967157001792769944e-12 1.967166838529957578e-12
7.290000000000000000e+02 1.957570901119478112e-12 1.957554942749822419e-12
7.300000000000000000e+02 1.947329999619029149e-12 1.947339668726726327e-12
7.310000000000000000e+02 1.937963918164102877e-12 1.937972926420479687e-12
7.320000000000000000e+02 1.927887174808747363e-12 1.927865048396338235e-12
7.330000000000000000e+02 1.918452045356875421e-12 1.918405401402741477e-12
7.340000000000000000e+02 1.908481536577642364e-12 1.908457978416484304e-12
7.350000000000000000e+02 1.899166606945567750e-12 1.899171392706774262e-12
7.360000000000000000e+02 1.889550035318805285e-12 1.889568959908940542e-12
7.370000000000000000e+02 1.880094684738273145e-12 1.880129021317936194e-12
7.380000000000000000e+02 1.870630470589424454e-12 1.870641678416714708e-12
7.390000000000000000e+02 1.861658398666539062e-12 1.861648321634301135e-12
7.400000000000000000e+02 1.852185850456797199e-12 1.852168504147555198e-12
7.410000000000000000e+02 1.843079819001832022e-12 1.843059767749613192e-12
7.420000000000000000e+02 1.833973849111713753e-12 1.833964488712791937e-12
7.430000000000000000e+02 1.824791198507284153e-12 1.824801203555189906e-12
7.440000000000000000e+02 1.815842912705152435e-12 1.815862323614193612e-12
7.450000000000000000e+02 1.806569636504068725e-12 1.806561018811463307e-12
7.460000000000000000e+02 1.798052450349836207e-12 1.798063431780340181e-12
7.470000000000000000e+02 1.788751441566834944e-12 1.788730926167293937e-12
7.480000000000000000e+02 1.780349844650498474e-12 1.780292033502561282e-12
7.490000000000000000e+02 1.771647095071416755e-12 1.771668929971681879e-12
7.500000000000000000e+02 1.762152805391426432e-12 1.762206045337793339e-12
7.510000000000000000e+02 1.754287876000282469e-12 1.754266159341155126e-12
7.520000000000000000e+02 1.745653084181031399e-12 1.745619043709830689e-12
7.530000000000000000e+02 1.736753565116167383e-12 1.736728290369790078e-12
7.540000000000000000e+02 1.728811576935325037e-12 1.728796914305470219e-12
7.550000000000000000e+02 1.719790260453451601e-12 1.719797074644351444e-12
7.560000000000000000e+02 1.711884350344260473e-12 1.711878016271136442e-12
7.570000000000000000e+02 1.703301277060427693e-12 1.703305208240732523e-12
7.580000000000000000e+02 1.695266140109252281e-12 1.695279280965167557e-12
7.590000000000000000e+02 1.686942490542496411e-12 1.686935982528585131e-12
7.600000000000000000e+02 1.678611000071566294e-12 1.678603694072784261e-12
7.610000000000000000e+02 1.670553543438647694e-12 1.670538665711825899e-12
7.620000000000000000e+02 1.662243315236292956e-12 1.662252287246958078e-12
7.630000000000000000e+02 1.654517688661772323e-12 1.654537769172301007e-12
7.640000000000000000e+02 1.646189945038891024e-12 1.646207538712484919e-12
7.650000000000000000e+02 1.638533070059903549e-12 1.638527368344127134e-12
7.660000000000000000e+02 1.630011380701419137e-12 1.630075048631177874e-12
7.670000000000000000e+02 1.622772024158886482e-12 1.622765606973103933e-12
7.680000000000000000e+02 1.614852484765967897e-12 1.614813838214640687e-12
7.690000000000000000e+02 1.607413456561673506e-12 1.607429232815100145e-12
7.700000000000000000e+02 1.599325048757225331e-12 1.599292905475056778e-12
7.710000000000000000e+02 1.591883536407625910e-12 1.591882997611401470e-12
7.720000000000000000e+02 1.584311093964259132e-12 1.584296726190284176e-12
7.730000000000000000e+02 1.576712184720311355e-12 1.576693028657628029e-12
7.740000000000000000e+02 1.569156701322436287e-12 1.569180213730229723e-12
7.750000000000000000e+02 1.561838532775313272e-12 1.561824130475559891e-12
7.760000000000000000e+02 1.554336038795858152e-12 1.554369482104215518e-12
7.770000000000000000e+02 1.546890901331018222e-12 1.546892757616010487e-12
7.780000000000000000e+02 1.539870529163697302e-12 1.539844373839591749e-12
7.790000000000000000e+02 1.532339446304011416e-12 1.532323797577644238e-12
7.800000000000000000e+02 1.525194155301371323e-12 1.525199126488997505e-12
7.810000000000000000e+02 1.517519308927191644e-12 1.517561573356650969e-12
7.820000000000000000e+02 1.510939634895793108e-12 1.510926462100995298e-12
7.830000000000000000e+02 1.503573291800078122e-12 1.503562132899479653e-12
7.840000000000000000e+02 1.496489491014579679e-12 1.496493548462924390e-12
7.850000000000000000e+02 1.489613598318972509e-12 1.489638389735077942e-12
7.860000000000000000e+02 1.482574079053349935e-12 1.482571112234207289e-12
7.870000000000000000e+02 1.475361800161468357e-12 1.475359018341607770e-12
7.880000000000000000e+02 1.469059014056536251e-12 1.468994027154184388e-12
7.890000000000000000e+02 1.461811446126642405e-12 1.461813026075015453e-12
7.900000000000000000e+02 1.455075689225118721e-12 1.455064512338281991e-12
7.910000000000000000e+02 1.448056937933179139e-12 1.448065667046428225e-12
7.920000000000000000e+02 1.441316756807195512e-12 1.441320469428951735e-12
7.930000000000000000e+02 1.434613297621826830e-12 1.434612611908101963e-12
7.940000000000000000e+02 1.428168797188835449e-12 1.428146914739627620e-12
7.950000000000000000e+02 1.421335258975066524e-12 1.421310548062260191e-12
7.960000000000000000e+02 1.414773036461716650e-12 1.414769912260831701e-12
7.970000000000000000e+02 1.408309149193035227e-12 1.408282208890501066e-12
7.980000000000000000e+02 1.401686567289150062e-12 1.401731327395003805e-12
7.990000000000000000e+02 1.395115248340518274e-12 1.395102370139980424e-12
8.000000000000000000e+02 1.388827346233993624e-12 1.388812995077692463e-12
8.010000000000000000e+02 1.382416637882468805e-12 1.382398780542686814e-12
8.020000000000000000e+02 1.376235313174293685e-12 1.376233562464659153e-12
8.030000000000000000e+02 1.369630255824871410e-12 1.369610646125034483e-12
8.040000000000000000e+02 1.363531283255395472e-12 1.363561864704848471e-12
8.050000000000000000e+02 1.357194833662331052e-12 1.357192872273038400e-12
8.060000000000000000e+02 1.350998019988964759e-12 1.350975084121937112e-12
8.070000000000000000e+02 1.344895310417851269e-12 1.344860648148987851e-12
8.080000000000000000e+02 1.338613638600893150e-12 1.338627357946104776e-12
8.090000000000000000e+02 1.332675561099216076e-12 1.332639452560759679e-12
8.100000000000000000e+02 1.326582359382534934e-12 1.326577613512060349e-12
8.110000000000000000e+02 1.320265926545343483e-12 1.320278204870152554e-12
8.120000000000000000e+02 1.314435608848682900e-12 1.314438185391317260e-12
8.130000000000000000e+02 1.308261947939505853e-12 1.308271140517337264e-12
8.140000000000000000e+02 1.302638890504396276e-12 1.302627037806005108e-12
8.150000000000000000e+02 1.296545723392835245e-12 1.296579582898675646e-12
8.160000000000000000e+02 1.290576382713840559e-12 1.290574345948027204e-12
8.170000000000000000e+02 1.285043463371670575e-12 1.285050768648250829e-12
8.180000000000000000e+02 1.278912333036526737e-12 1.278913706141303670e-12
8.190000000000000000e+02 1.273462008813488916e-12 1.273454782436319296e-12
8.200000000000000000e+02 1.267590475371613238e-12 1.267592604934534171e-12
8.210000000000000000e+02 1.261638985446919024e-12 1.261654594822788436e-12
8.220000000000000000e+02 1.256250729826035073e-12 1.256240576899385447e-12
8.230000000000000000e+02 1.250806410743382356e-12 1.250792112967833415e-12
8.240000000000000000e+02 1.244915973839842648e-12 1.244906151594811686e-12
8.250000000000000000e+02 1.239402298002456629e-12 1.239407857101764438e-12
8.260000000000000000e+02 1.233815571806021352e-12 1.233841634121973161e-12
8.270000000000000000e+02 1.228308931335627363e-12 1.228319927830219587e-12
8.280000000000000000e+02 1.222757110920855545e-12 1.222739896343950995e-12
8.290000000000000000e+02 1.217380149728152317e-12 1.217339182732204536e-12
8.300000000000000000e+02 1.211968780895337263e-12 1.211956707026648212e-12
8.310000000000000000e+02 1.206385143106539610e-12 1.206412730193705976e-12
8.320000000000000000e+02 1.201187347901825417e-12 1.201224689359846627e-12
8.330000000000000000e+02 1.195717030862190406e-12 1.195730036467116590e-12
8.340000000000000000e+02 1.190628071676470942e-12 1.190613509766901270e-12
8.350000000000000000e+02 1.185486991881849454e-12 1.185444780350369371e-12
8.360000000000000000e+02 1.180109824855447570e-12 1.180106538764256838e-12
8.370000000000000000e+02 1.174910174123758842e-12 1.174890042280377407e-12
8.380000000000000000e+02 1.169695141029304594e-12 1.169734540592929586e-12
8.390000000000000000e+02 1.164480537071019014e-12 1.164462432474090646e-12
8.400000000000000000e+02 1.159344355309943844e-12 1.159292508311179226e-12
8.410000000000000000e+02 1.153448457445371118e-12 1.153493719763608757e-12
8.420000000000000000e+02 1.149064452252564569e-12 1.149066748080410271e-12
8.430000000000000000e+02 1.144184019513360453e-12 1.144200320741309788e-12
8.440000000000000000e+02 1.139089614790626416e-12 1.139099198322135017e-12
8.450000000000000000e+02 1.134125653078228904e-12 1.134099906301037337e-12
8.460000000000000000e+02 1.128949285619095637e-12 1.128972871567057911e-12
8.470000000000000000e+02 1.124259002721339322e-12 1.124240931067095944e-12
8.480000000000000000e+02 1.119253690719291029e-12 1.119257255337153132e-12
8.490000000000000000e+02 1.114321688247304577e-12 1.114345735392360920e-12
8.500000000000000000e+02 1.109481072477839726e-12 1.109502908730196184e-12
8.510000000000000000e+02 1.104750654309259283e-12 1.104738605709434238e-12
8.520000000000000000e+02 1.100280746856289239e-12 1.100263068066821468e-12
8.530000000000000000e+02 1.095019848884135603e-12 1.095019674911833702e-12
8.540000000000000000e+02 1.090426877306071347e-12 1.090441740279137572e-12
8.550000000000000000e+02 1.085832028401346672e-12 1.085816677984375775e-12
8.560000000000000000e+02 1.080899509656842193e-12 1.080886536840465100e-12
8.570000000000000000e+02 1.076252051700773565e-12 1.076242127881084898e-12
8.580000000000000000e+02 1.071973446059748273e-12 1.071943737816258160e-12
8.590000000000000000e+02 1.066871782992029138e-12 1.066867102451345725e-12
8.600000000000000000e+02 1.062388042008668247e-12 1.062419750039528659e-12
8.610000000000000000e+02 1.057766721252003622e-12 1.057794296199356448e-12
8.620000000000000000e+02 1.053314604093723629e-12 1.053289474630017367e-12
8.630000000000000000e+02 1.048669092122808200e-12 1.048638605841584688e-12
8.640000000000000000e+02 1.044432034047501996e-12 1.044425227138672135e-12
8.650000000000000000e+02 1.039829984994313431e-12 1.039847500317924554e-12
8.660000000000000000e+02 1.035239273670266498e-12 1.035260731793002866e-12
8.670000000000000000e+02 1.030873908547144843e-12 1.030920101528617121e-12
8.680000000000000000e+02 1.026453897591731464e-12 1.026444151379111211e-12
8.690000000000000000e+02 1.022322134196624186e-12 1.022301422614196857e-12
8.700000000000000000e+02 1.017966567794639504e-12 1.017954411665022404e-12
8.710000000000000000e+02 1.013354477165540948e-12 1.013372670864390855e-12
8.720000000000000000e+02 1.009262850157930622e-12 1.009287618308724258e-12
8.730000000000000000e+02 1.004769825838279968e-12 1.004774723001871994e-12
8.740000000000000000e+02 1.000640310486938490e-12 1.000613990324090531e-12
8.750000000000000000e+02 9.965152047126027781e-13 9.964733103311304020e-13
8.760000000000000000e+02 9.920584775484451626e-13 9.920566886972817586e-13
8.770000000000000000e+02 9.877167413530134434e-13 9.877468420937979167e-13
8.780000000000000000e+02 9.837232178494959784e-13 9.838001853096281771e-13
8.790000000000000000e+02 9.796208034251332554e-13 9.796320906700220031e-13
8.800000000000000000e+02 9.759292508083536040e-13 9.758552950233053635e-13
8.810000000000000000e+02 9.713782561764322708e-13 9.713561741968381459e-13
8.820000000000000000e+02 9.670198212561292054e-13 9.670239257039572546e-13
8.830000000000000000e+02 9.633807072625533674e-13 9.633791231339895704e-13
8.840000000000000000e+02 9.592317187280356140e-13 9.592535989500869066e-13
8.850000000000000000e+02 9.550826017713013518e-13 9.550907240319055927e-13
8.860000000000000000e+02 9.513724684237340218e-13 9.512664254408345589e-13
8.870000000000000000e+02 9.473857645153171591e-13 9.473701804120770808e-13
8.880000000000000000e+02 9.433716723848262919e-13 9.433716679620244386e-13
8.890000000000000000e+02 9.392218591556253539e-13 9.392517268181020389e-13
8.900000000000000000e+02 9.357222195893690500e-13 9.357172254187419985e-13
8.910000000000000000e+02 9.314672686682376664e-13 9.314102540023819649e-13
8.920000000000000000e+02 9.274644983828687090e-13 9.274187987325682729e-13
8.930000000000000000e+02 9.239688691731762948e-13 9.239448675368586327e-13
8.940000000000000000e+02 9.199301692980739961e-13 9.199478264169895602e-13
8.950000000000000000e+02 9.158358568597477211e-13 9.158851537966185316e-13
8.960000000000000000e+02 9.118439902809436164e-13 9.118594713766179376e-13
8.970000000000000000e+02 9.087256667698178954e-13 9.086757256130250236e-13
8.980000000000000000e+02 9.043650392223072417e-13 9.043842462465747303e-13
8.990000000000000000e+02 9.009319463482296282e-13 9.009649929983185863e-13
9.000000000000000000e+02 8.971704596123541510e-13 8.972094848628594285e-13
9.010000000000000000e+02 8.934290472539658667e-13 8.934463457002233985e-13
9.020000000000000000e+02 8.899010182938899214e-13 8.898972567539188998e-13
9.030000000000000000e+02 8.864653243774141972e-13 8.864281256836201643e-13
9.040000000000000000e+02 8.824764133073840571e-13 8.824933806540464004e-13
9.050000000000000000e+02 8.788404831777519851e-13 8.788651005632428179e-13
9.060000000000000000e+02 8.752772417780108170e-13 8.753025916094098527e-13
9.070000000000000000e+02 8.718892246874581971e-13 8.718882276933436135e-13
9.080000000000000000e+02 8.681485644701102313e-13 8.681280197494650321e-13
9.090000000000000000e+02 8.647366484436678500e-13 8.647093114660500483e-13
9.100000000000000000e+02 8.611342149152015843e-13 8.611851702220729403e-13
9.110000000000000000e+02 8.575068318870416951e-13 8.575381330253472251e-13
9.120000000000000000e+02 8.542908740249267118e-13 8.543313500362656171e-13
9.130000000000000000e+02 8.506216603411465648e-13 8.506301734320721630e-13
9.140000000000000000e+02 8.472967523631602725e-13 8.472443286502943303e-13
9.150000000000000000e+02 8.437309699087641545e-13 8.437152074438081465e-13
9.160000000000000000e+02 8.403184237648232510e-13 8.403405093220384517e-13
9.170000000000000000e+02 8.367915017124547792e-13 8.368125146906219337e-13
9.180000000000000000e+02 8.333458697573383856e-13 8.333844386081129046e-13
9.190000000000000000e+02 8.302365784373707918e-13 8.302009234524011807e-13
9.200000000000000000e+02 8.268632918009738123e-13 8.268476942777190541e-13
9.210000000000000000e+02 8.235164712023305986e-13 8.235068371477269647e-13
9.220000000000000000e+02 8.200092189972431037e-13 8.200276582016146676e-13
9.230000000000000000e+02 8.165849007593050931e-13 8.166449690233674228e-13
9.240000000000000000e+02 8.135263203418106021e-13 8.135430767415068462e-13
9.250000000000000000e+02 8.102523907776298404e-13 8.102351695172751736e-13
9.260000000000000000e+02 8.070944171176834344e-13 8.070704673853154475e-13
9.270000000000000000e+02 8.035223469486991823e-13 8.035487106809361370e-13
9.280000000000000000e+02 8.003586511829651736e-13 8.003831355248895587e-13
9.290000000000000000e+02 7.972663132880690519e-13 7.972909676458684559e-13
9.300000000000000000e+02 7.937969990126867277e-13 7.937797447786011413e-13
9.310000000000000000e+02 7.911111370470395507e-13 7.910702043358320666e-13
9.320000000000000000e+02 7.878617336410559598e-13 7.878286952040732931e-13
9.330000000000000000e+02 7.846075188092422751e-13 7.846459319338287258e-13
9.340000000000000000e+02 7.813365690135309576e-13 7.813600473200449209e-13
9.350000000000000000e+02 7.783936294502630487e-13 7.784043438185575193e-13
9.360000000000000000e+02 7.753071511581215462e-13 7.752771156920248086e-13
9.370000000000000000e+02 7.723227271434517983e-13 7.722836246390242063e-13
9.380000000000000000e+02 7.691224731104522763e-13 7.691422004082363010e-13
9.390000000000000000e+02 7.659543778949200819e-13 7.659978293397666564e-13
9.400000000000000000e+02 7.630911288210105658e-13 7.631150943502774367e-13
9.410000000000000000e+02 7.600208006786160505e-13 7.600232285833673864e-13
9.420000000000000000e+02 7.568482191288153312e-13 7.568279886519841738e-13
9.430000000000000000e+02 7.540684642994538319e-13 7.540283658435891762e-13
9.440000000000000000e+02 7.511868735421761276e-13 7.511808556765962442e-13
9.450000000000000000e+02 7.479723654076655087e-13 7.480013877200161456e-13
9.460000000000000000e+02 7.450663237764096123e-13 7.450822311152604040e-13
9.470000000000000000e+02 7.422535359829065452e-13 7.422253358939277588e-13
9.480000000000000000e+02 7.392382491015349252e-13 7.392349598121469872e-13
9.490000000000000000e+02 7.363119290075074260e-13 7.363080255410174097e-13
9.500000000000000000e+02 7.334620430204965287e-13 7.334814046714999054e-13
9.510000000000000000e+02 7.304089667146438732e-13 7.304360795527834332e-13
9.520000000000000000e+02 7.276893870141897702e-13 7.276938401086925801e-13
9.530000000000000000e+02 7.249225506679914230e-13 7.249089637202278144e-13
9.540000000000000000e+02 7.219610635225964714e-13 7.219313291733840704e-13
9.550000000000000000e+02 7.191878821667815564e-13 7.191900146798655697e-13
9.560000000000000000e+02 7.164937881895184269e-13 7.164957022540877358e-13
9.570000000000000000e+02 7.135629503048982763e-13 7.135810369948012260e-13
9.580000000000000000e+02 7.107566545241073227e-13 7.107752687826136775e-13
9.590000000000000000e+02 7.081314500082394557e-13 7.081120956356688698e-13
9.600000000000000000e+02 7.052207705602071593e-13 7.052075484561924739e-13
9.610000000000000000e+02 7.025017200501266492e-13 7.024991253418064229e-13
9.620000000000000000e+02 6.996942692487123216e-13 6.997144649526811966e-13
9.630000000000000000e+02 6.969253658083114739e-13 6.969434592846776071e-13
9.640000000000000000e+02 6.944598745955847948e-13 6.944549298639389805e-13
9.650000000000000000e+02 6.917761474937714918e-13 6.917563275216320991e-13
9.660000000000000000e+02 6.888764396822708327e-13 6.888566611358448207e-13
9.670000000000000000e+02 6.863543902207009442e-13 6.863687962127866310e-13
9.680000000000000000e+02 6.837366393286886813e-13 6.837504130529440119e-13
9.690000000000000000e+02 6.808632584145161340e-13 6.808739531308134538e-13
9.700000000000000000e+02 6.783554300107271721e-13 6.783364936805423861e-13
9.710000000000000000e+02 6.759581946548945410e-13 6.759282442565977639e-13
9.720000000000000000e+02 6.732201276751089718e-13 6.732076016905038723e-13
9.730000000000000000e+02 6.705271228006948003e-13 6.705641831128507381e-13
9.740000000000000000e+02 6.681188189550096358e-13 6.681421666927526001e-13
9.750000000000000000e+02 6.653901451926034298e-13 6.654171551631621023e-13
9.760000000000000000e+02 6.630084177704773110e-13 6.629908782880345394e-13
9.770000000000000000e+02 6.604271031680113602e-13 6.604057481669595639e-13
9.780000000000000000e+02 6.577274079364698911e-13 6.577368320766195705e-13
9.790000000000000000e+02 6.552681831200231789e-13 6.552864359108747607e-13
9.800000000000000000e+02 6.528191834745999414e-13 6.528566776139018490e-13
9.810000000000000000e+02 6.497606286982035591e-13 6.498238407720070670e-13
9.820000000000000000e+02 6.478419828345304266e-13 6.478214598621715100e-13
9.830000000000000000e+02 6.455861929291615794e-13 6.455473736865764409e-13
9.840000000000000000e+02 6.428576402003351472e-13 6.428426786805274578e-13
9.850000000000000000e+02 6.404972705449434436e-13 6.405118488977670125e-13
9.860000000000000000e+02 6.380641185568834820e-13 6.380946591815012542e-13
9.870000000000000000e+02 6.354490541098566077e-13 6.354782490288152741e-13
9.880000000000000000e+02 6.335965151579643086e-13 6.335036738537641300e-13
9.890000000000000000e+02 6.309121410046980230e-13 6.308765733243654058e-13
9.900000000000000000e+02 6.283487030862459037e-13 6.283493479371752030e-13
9.910000000000000000e+02 6.257877873327444612e-13 6.258375252445640180e-13
9.920000000000000000e+02 6.235714986585646692e-13 6.235969967428718029e-13
9.930000000000000000e+02 6.211469727579426051e-13 6.211512070377019470e-13
9.940000000000000000e+02 6.191582423242511753e-13 6.190950748663839181e-13
9.950000000000000000e+02 6.166009990373817794e-13 6.165529990772234289e-13
9.960000000000000000e+02 6.142134878996844014e-13 6.142088884577566350e-13
9.970000000000000000e+02 6.121555168110638316e-13 6.122352342397006359e-13
9.980000000000000000e+02 6.094628436022596416e-13 6.095426032450306863e-13
9.990000000000000000e+02 6.075090011123591377e-13 6.075881585015720816e-13


==> plot_data/mm_13_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.000254 1.000283 0.000001 1.000282 1.000284
0.010891 1.000295 1.000328 0.000001 1.000327 1.000329
0.011782 1.000338 1.000375 0.000001 1.000374 1.000377
0.012673 1.000384 1.000426 0.000002 1.000424 1.000427
0.013564 1.000432 1.000479 0.000002 1.000477 1.000480
0.014454 1.000483 1.000534 0.000002 1.000532 1.000536
0.015345 1.000536 1.000592 0.000002 1.000590 1.000594
0.016236 1.000592 1.000653 0.000003 1.000650 1.000655
0.017127 1.000650 1.000716 0.000003 1.000713 1.000719
0.018018 1.000710 1.000781 0.000003 1.000778 1.000784
0.018909 1.000772 1.000849 0.000003 1.000846 1.000853
0.019800 1.000837 1.000920 0.000003 1.000916 1.000923
0.020691 1.000905 1.000993 0.000004 1.000989 1.000996
0.021582 1.000974 1.001068 0.000004 1.001064 1.001072
0.022472 1.001046 1.001145 0.000004 1.001141 1.001149
0.023363 1.001120 1.001225 0.000005 1.001221 1.001230
0.024254 1.001196 1.001307 0.000005 1.001302 1.001312
0.025145 1.001274 1.001392 0.000005 1.001386 1.001397
0.026036 1.001355 1.001478 0.000005 1.001473 1.001484
0.026927 1.001438 1.001567 0.000006 1.001561 1.001573
0.027818 1.001522 1.001658 0.000006 1.001652 1.001664
0.028709 1.001609 1.001752 0.000006 1.001745 1.001758
0.029600 1.001699 1.001847 0.000007 1.001841 1.001854
0.030490 1.001790 1.001945 0.000007 1.001938 1.001952
0.031381 1.001883 1.002045 0.000007 1.002038 1.002052
0.032272 1.001979 1.002147 0.000007 1.002139 1.002154
0.033163 1.002076 1.002251 0.000008 1.002243 1.002259
0.034054 1.002176 1.002357 0.000008 1.002349 1.002366
0.034945 1.002278 1.002466 0.000008 1.002457 1.002474
0.035836 1.002382 1.002577 0.000009 1.002568 1.002585
0.036727 1.002488 1.002689 0.000009 1.002680 1.002698
0.037618 1.002596 1.002804 0.000009 1.002795 1.002814
0.038509 1.002706 1.002921 0.000010 1.002911 1.002931
0.039399 1.002818 1.003040 0.000010 1.003030 1.003050
0.040290 1.002932 1.003161 0.000010 1.003151 1.003172
0.041181 1.003049 1.003284 0.000011 1.003274 1.003295
0.042072 1.003167 1.003410 0.000011 1.003399 1.003421
0.042963 1.003287 1.003537 0.000012 1.003526 1.003549
0.043854 1.003410 1.003666 0.000012 1.003655 1.003678
0.044745 1.003534 1.003798 0.000012 1.003786 1.003810
0.045636 1.003660 1.003931 0.000013 1.003919 1.003944
0.046527 1.003789 1.004067 0.000013 1.004054 1.004080
0.047417 1.003919 1.004204 0.000013 1.004191 1.004218
0.048308 1.004052 1.004344 0.000014 1.004330 1.004358
0.049199 1.004186 1.004486 0.000014 1.004472 1.004500
0.050090 1.004323 1.004629 0.000014 1.004615 1.004644
0.050981 1.004461 1.004775 0.000015 1.004760 1.004790
0.051872 1.004602 1.004922 0.000015 1.004907 1.004938
0.052763 1.004744 1.005072 0.000016 1.005057 1.005088
0.053654 1.004888 1.005224 0.000016 1.005208 1.005240
0.054545 1.005035 1.005377 0.000016 1.005361 1.005394
0.055435 1.005183 1.005533 0.000017 1.005516 1.005550
0.056326 1.005334 1.005691 0.000017 1.005674 1.005708
0.057217 1.005486 1.005850 0.000017 1.005833 1.005868
0.058108 1.005641 1.006012 0.000018 1.005994 1.006030
0.058999 1.005797 1.006175 0.000018 1.006157 1.006193
0.059890 1.005955 1.006341 0.000019 1.006322 1.006359
0.060781 1.006116 1.006508 0.000019 1.006489 1.006527
0.061672 1.006278 1.006678 0.000019 1.006659 1.006697
0.062563 1.006442 1.006849 0.000020 1.006830 1.006869
0.063453 1.006609 1.007023 0.000020 1.007003 1.007043
0.064344 1.006777 1.007198 0.000020 1.007178 1.007219
0.065235 1.006947 1.007376 0.000021 1.007355 1.007396
0.066126 1.007119 1.007555 0.000021 1.007534 1.007576
0.067017 1.007294 1.007736 0.000022 1.007715 1.007758
0.067908 1.007470 1.007919 0.000022 1.007897 1.007941
0.068799 1.007648 1.008105 0.000022 1.008082 1.008127
0.069690 1.007828 1.008292 0.000023 1.008269 1.008314
0.070581 1.008010 1.008481 0.000023 1.008458 1.008504
0.071471 1.008194 1.008672 0.000023 1.008648 1.008695
0.072362 1.008380 1.008865 0.000024 1.008841 1.008889
0.073253 1.008568 1.009060 0.000024 1.009036 1.009084
0.074144 1.008758 1.009257 0.000025 1.009232 1.009281
0.075035 1.008950 1.009456 0.000025 1.009431 1.009481
0.075926 1.009144 1.009657 0.000025 1.009631 1.009682
0.076817 1.009340 1.009859 0.000026 1.009834 1.009885
0.077708 1.009538 1.010064 0.000026 1.010038 1.010090
0.078599 1.009738 1.010271 0.000026 1.010244 1.010297
0.079489 1.009940 1.010479 0.000027 1.010453 1.010506
0.080380 1.010144 1.010690 0.000027 1.010663 1.010717
0.081271 1.010350 1.010902 0.000028 1.010875 1.010930
0.082162 1.010558 1.011117 0.000028 1.011089 1.011145
0.083053 1.010767 1.011333 0.000028 1.011305 1.011362
0.083944 1.010979 1.011552 0.000029 1.011523 1.011580
0.084835 1.011193 1.011772 0.000029 1.011743 1.011801
0.085726 1.011409 1.011994 0.000029 1.011965 1.012024
0.086617 1.011626 1.012218 0.000030 1.012189 1.012248
0.087508 1.011846 1.012445 0.000030 1.012415 1.012475
0.088398 1.012068 1.012673 0.000030 1.012642 1.012703
0.089289 1.012291 1.012903 0.000031 1.012872 1.012934
0.090180 1.012517 1.013135 0.000031 1.013104 1.013166
0.091071 1.012745 1.013369 0.000032 1.013337 1.013400
0.091962 1.012974 1.013605 0.000032 1.013573 1.013637
0.092853 1.013206 1.013843 0.000032 1.013810 1.013875
0.093744 1.013440 1.014082 0.000033 1.014050 1.014115
0.094635 1.013675 1.014324 0.000033 1.014291 1.014357
0.095526 1.013913 1.014568 0.000033 1.014535 1.014601
0.096416 1.014153 1.014813 0.000034 1.014780 1.014847
0.097307 1.014394 1.015061 0.000034 1.015027 1.015095
0.098198 1.014638 1.015311 0.000034 1.015276 1.015345
0.099089 1.014884 1.015562 0.000035 1.015528 1.015597
0.099980 1.015132 1.015816 0.000035 1.015781 1.015851
0.100871 1.015381 1.016071 0.000035 1.016036 1.016106
0.101762 1.015633 1.016329 0.000036 1.016293 1.016364
0.102653 1.015887 1.016588 0.000036 1.016552 1.016624
0.103544 1.016142 1.016849 0.000036 1.016813 1.016886
0.104434 1.016400 1.017113 0.000036 1.017076 1.017149
0.105325 1.016660 1.017378 0.000037 1.017341 1.017415
0.106216 1.016922 1.017645 0.000037 1.017608 1.017682
0.107107 1.017186 1.017915 0.000037 1.017877 1.017952
0.107998 1.017452 1.018186 0.000038 1.018148 1.018224
0.108889 1.017719 1.018459 0.000038 1.018421 1.018497
0.109780 1.017989 1.018734 0.000038 1.018696 1.018772
0.110671 1.018261 1.019011 0.000039 1.018973 1.019050
0.111562 1.018535 1.019290 0.000039 1.019252 1.019329
0.112452 1.018811 1.019572 0.000039 1.019532 1.019611
0.113343 1.019090 1.019855 0.000039 1.019815 1.019894
0.114234 1.019370 1.020140 0.000040 1.020100 1.020179
0.115125 1.019652 1.020427 0.000040 1.020387 1.020467
0.116016 1.019936 1.020716 0.000040 1.020676 1.020756
0.116907 1.020222 1.021007 0.000041 1.020966 1.021048
0.117798 1.020511 1.021300 0.000041 1.021259 1.021341
0.118689 1.020801 1.021595 0.000041 1.021554 1.021636
0.119580 1.021094 1.021892 0.000041 1.021851 1.021933
0.120470 1.021388 1.022191 0.000042 1.022150 1.022233
0.121361 1.021685 1.022492 0.000042 1.022450 1.022534
0.122252 1.021984 1.022795 0.000042 1.022753 1.022837
0.123143 1.022284 1.023100 0.000042 1.023058 1.023143
0.124034 1.022587 1.023407 0.000043 1.023365 1.023450
0.124925 1.022892 1.023717 0.000043 1.023674 1.023759
0.125816 1.023199 1.024028 0.000043 1.023985 1.024071
0.126707 1.023508 1.024341 0.000043 1.024297 1.024384
0.127598 1.023819 1.024656 0.000044 1.024612 1.024700
0.128488 1.024133 1.024973 0.000044 1.024929 1.025017
0.129379 1.024448 1.025292 0.000044 1.025248 1.025336
0.130270 1.024765 1.025614 0.000044 1.025569 1.025658
0.131161 1.025085 1.025937 0.000044 1.025892 1.025981
0.132052 1.025407 1.026262 0.000045 1.026217 1.026307
0.132943 1.025731 1.026590 0.000045 1.026545 1.026634
0.133834 1.026056 1.026919 0.000045 1.026874 1.026964
0.134725 1.026384 1.027250 0.000045 1.027205 1.027296
0.135616 1.026715 1.027584 0.000045 1.027538 1.027629
0.136507 1.027047 1.027919 0.000046 1.027874 1.027965
0.137397 1.027381 1.028257 0.000046 1.028211 1.028303
0.138288 1.027718 1.028597 0.000046 1.028551 1.028643
0.139179 1.028056 1.028938 0.000046 1.028892 1.028985
0.140070 1.028397 1.029282 0.000046 1.029236 1.029329
0.140961 1.028740 1.029628 0.000047 1.029581 1.029675
0.141852 1.029085 1.029976 0.000047 1.029929 1.030023
0.142743 1.029433 1.030326 0.000047 1.030279 1.030373
0.143634 1.029782 1.030678 0.000047 1.030631 1.030725
0.144525 1.030134 1.031032 0.000047 1.030985 1.031079
0.145415 1.030487 1.031388 0.000047 1.031341 1.031436
0.146306 1.030843 1.031747 0.000048 1.031699 1.031794
0.147197 1.031201 1.032107 0.000048 1.032059 1.032155
0.148088 1.031561 1.032470 0.000048 1.032422 1.032517
0.148979 1.031924 1.032834 0.000048 1.032786 1.032882
0.149870 1.032288 1.033201 0.000048 1.033153 1.033249
0.150761 1.032655 1.033570 0.000048 1.033522 1.033618
0.151652 1.033024 1.033941 0.000048 1.033892 1.033989
0.152543 1.033395 1.034314 0.000048 1.034265 1.034362
0.153433 1.033769 1.034689 0.000049 1.034640 1.034737
0.154324 1.034144 1.035066 0.000049 1.035018 1.035115
0.155215 1.034522 1.035446 0.000049 1.035397 1.035494
0.156106 1.034902 1.035827 0.000049 1.035778 1.035876
0.156997 1.035284 1.036211 0.000049 1.036162 1.036260
0.157888 1.035668 1.036597 0.000049 1.036548 1.036646
0.158779 1.036055 1.036985 0.000049 1.036935 1.037034
0.159670 1.036444 1.037375 0.000049 1.037325 1.037424
0.160561 1.036835 1.037767 0.000049 1.037718 1.037816
0.161451 1.037228 1.038161 0.000049 1.038112 1.038211
0.162342 1.037624 1.038558 0.000049 1.038508 1.038607
0.163233 1.038022 1.038957 0.000050 1.038907 1.039006
0.164124 1.038422 1.039357 0.000050 1.039308 1.039407
0.165015 1.038824 1.039761 0.000050 1.039711 1.039810
0.165906 1.039229 1.040166 0.000050 1.040116 1.040215
0.166797 1.039635 1.040573 0.000050 1.040523 1.040623
0.167688 1.040044 1.040983 0.000050 1.040933 1.041033
0.168579 1.040456 1.041395 0.000050 1.041345 1.041444
0.169469 1.040869 1.041808 0.000050 1.041759 1.041858
0.170360 1.041285 1.042225 0.000050 1.042175 1.042275
0.171251 1.041704 1.042643 0.000050 1.042593 1.042693
0.172142 1.042124 1.043064 0.000050 1.043014 1.043114
0.173033 1.042547 1.043486 0.000050 1.043437 1.043536
0.173924 1.042972 1.043911 0.000050 1.043862 1.043961
0.174815 1.043399 1.044339 0.000050 1.044289 1.044389
0.175706 1.043829 1.044768 0.000050 1.044718 1.044818
0.176597 1.044261 1.045200 0.000050 1.045150 1.045250
0.177487 1.044696 1.045634 0.000050 1.045584 1.045684
0.178378 1.045132 1.046070 0.000050 1.046020 1.046120
0.179269 1.045571 1.046508 0.000050 1.046458 1.046558
0.180160 1.046013 1.046949 0.000050 1.046899 1.046999
0.181051 1.046456 1.047392 0.000050 1.047342 1.047442
0.181942 1.046902 1.047837 0.000050 1.047787 1.047887
0.182833 1.047351 1.048284 0.000050 1.048235 1.048334
0.183724 1.047802 1.048734 0.000050 1.048684 1.048784
0.184615 1.048255 1.049186 0.000050 1.049136 1.049236
0.185506 1.048710 1.049640 0.000050 1.049591 1.049690
0.186396 1.049168 1.050097 0.000049 1.050047 1.050146
0.187287 1.049628 1.050556 0.000049 1.050506 1.050605
0.188178 1.050091 1.051017 0.000049 1.050967 1.051066
0.189069 1.050556 1.051480 0.000049 1.051431 1.051529
0.189960 1.051023 1.051946 0.000049 1.051897 1.051995
0.190851 1.051493 1.052414 0.000049 1.052365 1.052463
0.191742 1.051966 1.052884 0.000049 1.052835 1.052933
0.192633 1.052440 1.053357 0.000049 1.053308 1.053406
0.193524 1.052917 1.053832 0.000049 1.053783 1.053881
0.194414 1.053397 1.054309 0.000049 1.054260 1.054358
0.195305 1.053879 1.054789 0.000049 1.054740 1.054837
0.196196 1.054363 1.055271 0.000048 1.055222 1.055319
0.197087 1.054850 1.055755 0.000048 1.055707 1.055803
0.197978 1.055339 1.056242 0.000048 1.056194 1.056290
0.198869 1.055831 1.056731 0.000048 1.056683 1.056779
0.199760 1.056325 1.057222 0.000048 1.057174 1.057270
0.200651 1.056821 1.057716 0.000048 1.057668 1.057764
0.201542 1.057320 1.058212 0.000048 1.058165 1.058260
0.202432 1.057822 1.058711 0.000047 1.058663 1.058758
0.203323 1.058326 1.059212 0.000047 1.059165 1.059259
0.204214 1.058833 1.059715 0.000047 1.059668 1.059762
0.205105 1.059342 1.060221 0.000047 1.060174 1.060268
0.205996 1.059853 1.060729 0.000047 1.060682 1.060776
0.206887 1.060367 1.061240 0.000047 1.061193 1.061286
0.207778 1.060884 1.061753 0.000046 1.061706 1.061799
0.208669 1.061403 1.062268 0.000046 1.062222 1.062314
0.209560 1.061924 1.062786 0.000046 1.062740 1.062832
0.210450 1.062448 1.063306 0.000046 1.063260 1.063352
0.211341 1.062975 1.063829 0.000046 1.063783 1.063875
0.212232 1.063504 1.064354 0.000045 1.064309 1.064400
0.213123 1.064036 1.064882 0.000045 1.064837 1.064927
0.214014 1.064570 1.065412 0.000045 1.065367 1.065457
0.214905 1.065107 1.065944 0.000045 1.065900 1.065989
0.215796 1.065646 1.066479 0.000045 1.066435 1.066524
0.216687 1.066188 1.067017 0.000044 1.066973 1.067061
0.217578 1.066733 1.067557 0.000044 1.067513 1.067601
0.218468 1.067280 1.068100 0.000044 1.068056 1.068143
0.219359 1.067830 1.068645 0.000044 1.068601 1.068688
0.220250 1.068382 1.069192 0.000043 1.069149 1.069235
0.221141 1.068937 1.069742 0.000043 1.069699 1.069785
0.222032 1.069495 1.070295 0.000043 1.070252 1.070337
0.222923 1.070055 1.070850 0.000043 1.070807 1.070892
0.223814 1.070618 1.071407 0.000042 1.071365 1.071450
0.224705 1.071183 1.071967 0.000042 1.071925 1.072009
0.225596 1.071752 1.072530 0.000042 1.072488 1.072572
0.226486 1.072322 1.073095 0.000041 1.073054 1.073137
0.227377 1.072896 1.073663 0.000041 1.073622 1.073704
0.228268 1.073472 1.074234 0.000041 1.074193 1.074274
0.229159 1.074051 1.074807 0.000040 1.074766 1.074847
0.230050 1.074632 1.075382 0.000040 1.075342 1.075422
0.230941 1.075216 1.075960 0.000040 1.075920 1.076000
0.231832 1.075803 1.076541 0.000040 1.076501 1.076580
0.232723 1.076392 1.077124 0.000039 1.077085 1.077163
0.233614 1.076985 1.077710 0.000039 1.077671 1.077749
0.234505 1.077580 1.078299 0.000039 1.078260 1.078337
0.235395 1.078177 1.078890 0.000038 1.078852 1.078928
0.236286 1.078778 1.079484 0.000038 1.079446 1.079522
0.237177 1.079381 1.080080 0.000037 1.080043 1.080118
0.238068 1.079986 1.080679 0.000037 1.080642 1.080716
0.238959 1.080595 1.081281 0.000037 1.081244 1.081318
0.239850 1.081206 1.081886 0.000036 1.081849 1.081922
0.240741 1.081821 1.082493 0.000036 1.082457 1.082529
0.241632 1.082437 1.083102 0.000036 1.083067 1.083138
0.242523 1.083057 1.083715 0.000035 1.083680 1.083750
0.243413 1.083680 1.084330 0.000035 1.084295 1.084365
0.244304 1.084305 1.084948 0.000034 1.084913 1.084982
0.245195 1.084933 1.085568 0.000034 1.085534 1.085603
0.246086 1.085564 1.086192 0.000034 1.086158 1.086225
0.246977 1.086197 1.086818 0.000033 1.086785 1.086851
0.247868 1.086834 1.087446 0.000033 1.087414 1.087479
0.248759 1.087473 1.088078 0.000032 1.088046 1.088110
0.249650 1.088115 1.088712 0.000032 1.088680 1.088744
0.250541 1.088760 1.089349 0.000032 1.089318 1.089381
0.251431 1.089408 1.089989 0.000031 1.089958 1.090020
0.252322 1.090059 1.090631 0.000031 1.090601 1.090662
0.253213 1.090713 1.091277 0.000030 1.091247 1.091307
0.254104 1.091369 1.091925 0.000030 1.091895 1.091955
0.254995 1.092029 1.092576 0.000029 1.092546 1.092605
0.255886 1.092691 1.093229 0.000029 1.093201 1.093258
0.256777 1.093356 1.093886 0.000028 1.093857 1.093914
0.257668 1.094024 1.094545 0.000028 1.094517 1.094573
0.258559 1.094695 1.095207 0.000027 1.095180 1.095235
0.259449 1.095369 1.095872 0.000027 1.095845 1.095899
0.260340 1.096046 1.096540 0.000026 1.096514 1.096567
0.261231 1.096726 1.097211 0.000026 1.097185 1.097237
0.262122 1.097409 1.097884 0.000025 1.097859 1.097910
0.263013 1.098095 1.098561 0.000025 1.098536 1.098586
0.263904 1.098783 1.099240 0.000024 1.099216 1.099265
0.264795 1.099475 1.099922 0.000024 1.099898 1.099946
0.265686 1.100170 1.100608 0.000023 1.100584 1.100631
0.266577 1.100867 1.101296 0.000023 1.101273 1.101318
0.267467 1.101568 1.101986 0.000022 1.101964 1.102009
0.268358 1.102272 1.102680 0.000022 1.102658 1.102702
0.269249 1.102979 1.103377 0.000021 1.103356 1.103398
0.270140 1.103689 1.104077 0.000021 1.104056 1.104098
0.271031 1.104401 1.104780 0.000020 1.104759 1.104800
0.271922 1.105117 1.105485 0.000020 1.105465 1.105505
0.272813 1.105836 1.106194 0.000019 1.106175 1.106213
0.273704 1.106558 1.106905 0.000019 1.106887 1.106924
0.274595 1.107283 1.107620 0.000018 1.107602 1.107638
0.275485 1.108012 1.108338 0.000017 1.108320 1.108355
0.276376 1.108743 1.109058 0.000017 1.109041 1.109075
0.277267 1.109477 1.109782 0.000016 1.109765 1.109798
0.278158 1.110215 1.110508 0.000016 1.110493 1.110524
0.279049 1.110955 1.111238 0.000015 1.111223 1.111253
0.279940 1.111699 1.111971 0.000015 1.111956 1.111985
0.280831 1.112446 1.112707 0.000014 1.112693 1.112721
0.281722 1.113196 1.113446 0.000013 1.113432 1.113459
0.282613 1.113950 1.114187 0.000013 1.114175 1.114200
0.283504 1.114706 1.114932 0.000012 1.114920 1.114945
0.284394 1.115466 1.115681 0.000012 1.115669 1.115692
0.285285 1.116228 1.116432 0.000011 1.116421 1.116443
0.286176 1.116994 1.117186 0.000010 1.117176 1.117196
0.287067 1.117764 1.117944 0.000010 1.117934 1.117953
0.287958 1.118536 1.118704 0.000009 1.118695 1.118713
0.288849 1.119312 1.119468 0.000008 1.119459 1.119476
0.289740 1.120091 1.120235 0.000008 1.120227 1.120243
0.290631 1.120873 1.121005 0.000007 1.120998 1.121012
0.291522 1.121658 1.121778 0.000007 1.121772 1.121785
0.292412 1.122447 1.122555 0.000006 1.122549 1.122560
0.293303 1.123239 1.123334 0.000005 1.123329 1.123339
0.294194 1.124034 1.124117 0.000005 1.124112 1.124122
0.295085 1.124833 1.124903 0.000004 1.124899 1.124907
0.295976 1.125635 1.125692 0.000003 1.125689 1.125696
0.296867 1.126440 1.126485 0.000003 1.126482 1.126487
0.297758 1.127248 1.127281 0.000002 1.127279 1.127283
0.298649 1.128060 1.128080 0.000001 1.128078 1.128081
0.299540 1.128876 1.128882 0.000001 1.128881 1.128883
0.300430 1.129694 1.129688 0.000001 1.129687 1.129688
0.301321 1.130516 1.130496 0.000001 1.130495 1.130498
0.302212 1.131342 1.131309 0.000002 1.131307 1.131310
0.303103 1.132170 1.132124 0.000003 1.132122 1.132127
0.303994 1.133003 1.132943 0.000003 1.132940 1.132946
0.304885 1.133838 1.133765 0.000004 1.133761 1.133769
0.305776 1.134677 1.134591 0.000005 1.134586 1.134595
0.306667 1.135520 1.135419 0.000005 1.135414 1.135425
0.307558 1.136366 1.136252 0.000006 1.136246 1.136258
0.308448 1.137215 1.137087 0.000007 1.137081 1.137094
0.309339 1.138068 1.137926 0.000007 1.137919 1.137934
0.310230 1.138924 1.138769 0.000008 1.138761 1.138777
0.311121 1.139784 1.139615 0.000009 1.139606 1.139624
0.312012 1.140647 1.140464 0.000010 1.140454 1.140474
0.312903 1.141514 1.141317 0.000010 1.141306 1.141327
0.313794 1.142385 1.142173 0.000011 1.142162 1.142184
0.314685 1.143259 1.143032 0.000012 1.143020 1.143044
0.315576 1.144136 1.143896 0.000013 1.143883 1.143908
0.316466 1.145017 1.144762 0.000014 1.144749 1.144776
0.317357 1.145902 1.145632 0.000014 1.145618 1.145647
0.318248 1.146790 1.146506 0.000015 1.146491 1.146521
0.319139 1.147682 1.147383 0.000016 1.147367 1.147399
0.320030 1.148577 1.148264 0.000017 1.148247 1.148280
0.320921 1.149476 1.149148 0.000017 1.149130 1.149165
0.321812 1.150379 1.150036 0.000018 1.150017 1.150054
0.322703 1.151286 1.150927 0.000019 1.150908 1.150946
0.323594 1.152196 1.151822 0.000020 1.151802 1.151842
0.324484 1.153109 1.152721 0.000021 1.152700 1.152741
0.325375 1.154027 1.153623 0.000021 1.153601 1.153644
0.326266 1.154948 1.154528 0.000022 1.154506 1.154551
0.327157 1.155872 1.155438 0.000023 1.155415 1.155461
0.328048 1.156801 1.156351 0.000024 1.156327 1.156375
0.328939 1.157733 1.157268 0.000025 1.157243 1.157292
0.329830 1.158669 1.158188 0.000025 1.158163 1.158214
0.330721 1.159609 1.159112 0.000026 1.159086 1.159139
0.331612 1.160553 1.160040 0.000027 1.160013 1.160067
0.332503 1.161500 1.160972 0.000028 1.160944 1.160999
0.333393 1.162451 1.161907 0.000029 1.161878 1.161936
0.334284 1.163406 1.162846 0.000030 1.162816 1.162875
0.335175 1.164365 1.163789 0.000030 1.163758 1.163819
0.336066 1.165327 1.164735 0.000031 1.164704 1.164766
0.336957 1.166294 1.165685 0.000032 1.165653 1.165718
0.337848 1.167264 1.166639 0.000033 1.166606 1.166672
0.338739 1.168238 1.167597 0.000034 1.167563 1.167631
0.339630 1.169216 1.168559 0.000035 1.168524 1.168594
0.340521 1.170198 1.169525 0.000036 1.169489 1.169560
0.341411 1.171184 1.170494 0.000037 1.170457 1.170531
0.342302 1.172174 1.171467 0.000037 1.171430 1.171505
0.343193 1.173168 1.172444 0.000038 1.172406 1.172483
0.344084 1.174165 1.173425 0.000039 1.173386 1.173465
0.344975 1.175167 1.174410 0.000040 1.174370 1.174450
0.345866 1.176173 1.175399 0.000041 1.175358 1.175440
0.346757 1.177182 1.176392 0.000042 1.176350 1.176434
0.347648 1.178196 1.177389 0.000043 1.177346 1.177432
0.348539 1.179214 1.178390 0.000044 1.178346 1.178433
0.349429 1.180236 1.179394 0.000044 1.179350 1.179439
0.350320 1.181261 1.180403 0.000045 1.180358 1.180448
0.351211 1.182291 1.181416 0.000046 1.181369 1.181462
0.352102 1.183325 1.182433 0.000047 1.182385 1.182480
0.352993 1.184363 1.183453 0.000048 1.183405 1.183501
0.353884 1.185406 1.184478 0.000049 1.184429 1.184527
0.354775 1.186452 1.185507 0.000050 1.185457 1.185557
0.355666 1.187502 1.186540 0.000051 1.186489 1.186591
0.356557 1.188557 1.187577 0.000052 1.187525 1.187629
0.357447 1.189616 1.188618 0.000053 1.188566 1.188671
0.358338 1.190679 1.189664 0.000054 1.189610 1.189717
0.359229 1.191746 1.190713 0.000055 1.190659 1.190768
0.360120 1.192817 1.191767 0.000056 1.191711 1.191822
0.361011 1.193893 1.192825 0.000056 1.192768 1.192881
0.361902 1.194973 1.193887 0.000057 1.193829 1.193944
0.362793 1.196057 1.194953 0.000058 1.194895 1.195011
0.363684 1.197145 1.196023 0.000059 1.195964 1.196083
0.364575 1.198238 1.197098 0.000060 1.197038 1.197158
0.365465 1.199335 1.198177 0.000061 1.198116 1.198238
0.366356 1.200436 1.199260 0.000062 1.199198 1.199322
0.367247 1.201542 1.200348 0.000063 1.200285 1.200411
0.368138 1.202652 1.201440 0.000064 1.201376 1.201504
0.369029 1.203766 1.202536 0.000065 1.202471 1.202601
0.369920 1.204885 1.203636 0.000066 1.203570 1.203702
0.370811 1.206008 1.204741 0.000067 1.204674 1.204808
0.371702 1.207136 1.205850 0.000068 1.205782 1.205918
0.372593 1.208268 1.206964 0.000069 1.206895 1.207033
0.373483 1.209405 1.208082 0.000070 1.208012 1.208152
0.374374 1.210546 1.209204 0.000071 1.209133 1.209275
0.375265 1.211691 1.210331 0.000072 1.210259 1.210403
0.376156 1.212841 1.211463 0.000073 1.211390 1.211535
0.377047 1.213996 1.212598 0.000074 1.212525 1.212672
0.377938 1.215155 1.213739 0.000075 1.213664 1.213813
0.378829 1.216318 1.214883 0.000076 1.214808 1.214959
0.379720 1.217486 1.216033 0.000077 1.215956 1.216110
0.380611 1.218659 1.217187 0.000078 1.217109 1.217264
0.381502 1.219836 1.218345 0.000079 1.218266 1.218424
0.382392 1.221018 1.219508 0.000080 1.219428 1.219588
0.383283 1.222205 1.220676 0.000081 1.220595 1.220757
0.384174 1.223396 1.221848 0.000082 1.221766 1.221930
0.385065 1.224592 1.223025 0.000083 1.222942 1.223108
0.385956 1.225793 1.224206 0.000084 1.224123 1.224290
0.386847 1.226998 1.225393 0.000085 1.225308 1.225477
0.387738 1.228208 1.226584 0.000086 1.226498 1.226669
0.388629 1.229423 1.227779 0.000087 1.227692 1.227866
0.389520 1.230642 1.228980 0.000088 1.228892 1.229067
0.390410 1.231867 1.230185 0.000089 1.230096 1.230273
0.391301 1.233096 1.231394 0.000090 1.231305 1.231484
0.392192 1.234330 1.232609 0.000091 1.232518 1.232700
0.393083 1.235569 1.233829 0.000092 1.233737 1.233920
0.393974 1.236812 1.235053 0.000093 1.234960 1.235146
0.394865 1.238061 1.236282 0.000094 1.236188 1.236376
0.395756 1.239314 1.237516 0.000095 1.237421 1.237611
0.396647 1.240573 1.238755 0.000096 1.238659 1.238851
0.397538 1.241836 1.239999 0.000097 1.239902 1.240096
0.398428 1.243104 1.241247 0.000098 1.241149 1.241345
0.399319 1.244377 1.242501 0.000099 1.242402 1.242600
0.400210 1.245656 1.243759 0.000100 1.243659 1.243860
0.401101 1.246939 1.245023 0.000101 1.244922 1.245124
0.401992 1.248227 1.246292 0.000102 1.246190 1.246394
0.402883 1.249520 1.247565 0.000103 1.247462 1.247668
0.403774 1.250819 1.248844 0.000104 1.248740 1.248948
0.404665 1.252122 1.250128 0.000105 1.250022 1.250233
0.405556 1.253430 1.251416 0.000106 1.251310 1.251523
0.406446 1.254744 1.252710 0.000107 1.252603 1.252818
0.407337 1.256063 1.254009 0.000108 1.253901 1.254118
0.408228 1.257387 1.255314 0.000109 1.255204 1.255423
0.409119 1.258716 1.256623 0.000110 1.256512 1.256733
0.410010 1.260050 1.257937 0.000112 1.257826 1.258049
0.410901 1.261390 1.259257 0.000113 1.259145 1.259370
0.411792 1.262735 1.260582 0.000114 1.260469 1.260696
0.412683 1.264085 1.261912 0.000115 1.261798 1.262027
0.413574 1.265440 1.263248 0.000116 1.263132 1.263364
0.414464 1.266801 1.264589 0.000117 1.264472 1.264706
0.415355 1.268167 1.265935 0.000118 1.265817 1.266053
0.416246 1.269538 1.267286 0.000119 1.267167 1.267405
0.417137 1.270915 1.268643 0.000120 1.268523 1.268763
0.418028 1.272297 1.270005 0.000121 1.269884 1.270126
0.418919 1.273685 1.271373 0.000122 1.271251 1.271495
0.419810 1.275078 1.272746 0.000123 1.272623 1.272869
0.420701 1.276477 1.274125 0.000124 1.274001 1.274249
0.421592 1.277881 1.275509 0.000125 1.275384 1.275634
0.422482 1.279290 1.276898 0.000126 1.276772 1.277025
0.423373 1.280705 1.278293 0.000127 1.278166 1.278421
0.424264 1.282126 1.279694 0.000128 1.279566 1.279822
0.425155 1.283552 1.281100 0.000130 1.280971 1.281230
0.426046 1.284984 1.282512 0.000131 1.282381 1.282643
0.426937 1.286421 1.283929 0.000132 1.283798 1.284061
0.427828 1.287864 1.285352 0.000133 1.285220 1.285485
0.428719 1.289313 1.286781 0.000134 1.286647 1.286915
0.429610 1.290767 1.288216 0.000135 1.288081 1.288350
0.430501 1.292227 1.289656 0.000136 1.289520 1.289792
0.431391 1.293693 1.291102 0.000137 1.290965 1.291239
0.432282 1.295165 1.292553 0.000138 1.292415 1.292691
0.433173 1.296642 1.294011 0.000139 1.293872 1.294150
0.434064 1.298125 1.295474 0.000140 1.295334 1.295614
0.434955 1.299614 1.296943 0.000141 1.296802 1.297084
0.435846 1.301109 1.298418 0.000142 1.298276 1.298560
0.436737 1.302610 1.299899 0.000143 1.299756 1.300042
0.437628 1.304117 1.301386 0.000144 1.301241 1.301530
0.438519 1.305630 1.302878 0.000146 1.302733 1.303024
0.439409 1.307148 1.304377 0.000147 1.304231 1.304524
0.440300 1.308673 1.305882 0.000148 1.305734 1.306030
0.441191 1.310203 1.307393 0.000149 1.307244 1.307541
0.442082 1.311740 1.308909 0.000150 1.308760 1.309059
0.442973 1.313283 1.310432 0.000151 1.310281 1.310583
0.443864 1.314832 1.311961 0.000152 1.311809 1.312113
0.444755 1.316386 1.313496 0.000153 1.313343 1.313649
0.445646 1.317948 1.315038 0.000154 1.314883 1.315192
0.446537 1.319515 1.316585 0.000155 1.316430 1.316740
0.447427 1.321088 1.318139 0.000156 1.317982 1.318295
0.448318 1.322668 1.319699 0.000157 1.319541 1.319856
0.449209 1.324254 1.321265 0.000158 1.321106 1.321423
0.450100 1.325846 1.322837 0.000159 1.322678 1.322997
0.450991 1.327444 1.324416 0.000160 1.324255 1.324576
0.451882 1.329049 1.326001 0.000162 1.325840 1.326163
0.452773 1.330660 1.327593 0.000163 1.327430 1.327755
0.453664 1.332278 1.329191 0.000164 1.329027 1.329354
0.454555 1.333902 1.330795 0.000165 1.330630 1.330960
0.455445 1.335532 1.332406 0.000166 1.332240 1.332572
0.456336 1.337169 1.334023 0.000167 1.333856 1.334190
0.457227 1.338812 1.335647 0.000168 1.335479 1.335815
0.458118 1.340462 1.337277 0.000169 1.337108 1.337446
0.459009 1.342118 1.338914 0.000170 1.338744 1.339085
0.459900 1.343781 1.340558 0.000171 1.340387 1.340729
0.460791 1.345451 1.342208 0.000172 1.342036 1.342381
0.461682 1.347127 1.343865 0.000173 1.343692 1.344039
0.462573 1.348810 1.345529 0.000174 1.345355 1.345703
0.463463 1.350500 1.347199 0.000175 1.347024 1.347375
0.464354 1.352196 1.348876 0.000176 1.348700 1.349053
0.465245 1.353899 1.350560 0.000178 1.350383 1.350738
0.466136 1.355609 1.352251 0.000179 1.352073 1.352430
0.467027 1.357326 1.353949 0.000180 1.353769 1.354128
0.467918 1.359049 1.355653 0.000181 1.355473 1.355834
0.468809 1.360780 1.357365 0.000182 1.357183 1.357547
0.469700 1.362517 1.359083 0.000183 1.358900 1.359266
0.470591 1.364261 1.360809 0.000184 1.360625 1.360993
0.471481 1.366012 1.362541 0.000185 1.362356 1.362726
0.472372 1.367771 1.364281 0.000186 1.364095 1.364467
0.473263 1.369536 1.366027 0.000187 1.365840 1.366214
0.474154 1.371308 1.367781 0.000188 1.367593 1.367969
0.475045 1.373088 1.369542 0.000189 1.369353 1.369731
0.475936 1.374874 1.371310 0.000190 1.371120 1.371500
0.476827 1.376668 1.373085 0.000191 1.372894 1.373276
0.477718 1.378469 1.374868 0.000192 1.374675 1.375060
0.478609 1.380277 1.376657 0.000193 1.376464 1.376851
0.479499 1.382093 1.378455 0.000194 1.378260 1.378649
0.480390 1.383915 1.380259 0.000195 1.380064 1.380454
0.481281 1.385745 1.382071 0.000196 1.381875 1.382267
0.482172 1.387583 1.383890 0.000197 1.383693 1.384088
0.483063 1.389428 1.385717 0.000198 1.385519 1.385915
0.483954 1.391280 1.387551 0.000199 1.387352 1.387751
0.484845 1.393140 1.389393 0.000201 1.389193 1.389594
0.485736 1.395007 1.391242 0.000202 1.391041 1.391444
0.486627 1.396881 1.393099 0.000203 1.392897 1.393302
0.487518 1.398764 1.394964 0.000204 1.394760 1.395168
0.488408 1.400654 1.396836 0.000205 1.396632 1.397041
0.489299 1.402551 1.398716 0.000206 1.398511 1.398922
0.490190 1.404457 1.400604 0.000207 1.400397 1.400811
0.491081 1.406370 1.402500 0.000208 1.402292 1.402707
0.491972 1.408290 1.404403 0.000209 1.404194 1.404612
0.492863 1.410219 1.406314 0.000210 1.406105 1.406524
0.493754 1.412155 1.408234 0.000211 1.408023 1.408444
0.494645 1.414099 1.410161 0.000212 1.409949 1.410372
0.495536 1.416051 1.412096 0.000213 1.411883 1.412309
0.496426 1.418011 1.414039 0.000214 1.413825 1.414253
0.497317 1.419979 1.415990 0.000215 1.415775 1.416205
0.498208 1.421955 1.417949 0.000216 1.417734 1.418165
0.499099 1.423939 1.419917 0.000217 1.419700 1.420133
0.499990 1.425932 1.421892 0.000218 1.421675 1.422110
0.500881 1.427932 1.423876 0.000219 1.423657 1.424095
0.501772 1.429940 1.425868 0.000220 1.425648 1.426088
0.502663 1.431957 1.427869 0.000221 1.427648 1.428089
0.503554 1.433982 1.429877 0.000222 1.429656 1.430099
0.504444 1.436015 1.431894 0.000223 1.431672 1.432117
0.505335 1.438056 1.433920 0.000224 1.433696 1.434144
0.506226 1.440106 1.435954 0.000225 1.435729 1.436179
0.507117 1.442165 1.437996 0.000226 1.437771 1.438222
0.508008 1.444231 1.440047 0.000227 1.439821 1.440274
0.508899 1.446307 1.442107 0.000228 1.441879 1.442335
0.509790 1.448390 1.444175 0.000229 1.443947 1.444404
0.510681 1.450483 1.446252 0.000230 1.446023 1.446482
0.511572 1.452584 1.448338 0.000230 1.448107 1.448568
0.512462 1.454693 1.450432 0.000231 1.450201 1.450664
0.513353 1.456811 1.452536 0.000232 1.452303 1.452768
0.514244 1.458939 1.454648 0.000233 1.454414 1.454881
0.515135 1.461074 1.456769 0.000234 1.456534 1.457003
0.516026 1.463219 1.458899 0.000235 1.458663 1.459134
0.516917 1.465373 1.461038 0.000236 1.460801 1.461274
0.517808 1.467535 1.463186 0.000237 1.462948 1.463423
0.518699 1.469706 1.465343 0.000238 1.465105 1.465581
0.519590 1.471887 1.467509 0.000239 1.467270 1.467748
0.520480 1.474076 1.469684 0.000240 1.469444 1.469924
0.521371 1.476275 1.471869 0.000241 1.471628 1.472110
0.522262 1.478483 1.474063 0.000242 1.473821 1.474305
0.523153 1.480699 1.476266 0.000243 1.476023 1.476509
0.524044 1.482926 1.478478 0.000244 1.478235 1.478722
0.524935 1.485161 1.480700 0.000245 1.480456 1.480945
0.525826 1.487406 1.482932 0.000246 1.482686 1.483177
0.526717 1.489660 1.485173 0.000246 1.484926 1.485419
0.527608 1.491923 1.487423 0.000247 1.487176 1.487671
0.528498 1.494197 1.489683 0.000248 1.489435 1.489932
0.529389 1.496479 1.491953 0.000249 1.491704 1.492202
0.530280 1.498771 1.494233 0.000250 1.493983 1.494483
0.531171 1.501073 1.496522 0.000251 1.496271 1.496773
0.532062 1.503384 1.498821 0.000252 1.498569 1.499073
0.532953 1.505706 1.501130 0.000253 1.500877 1.501383
0.533844 1.508036 1.503449 0.000254 1.503195 1.503702
0.534735 1.510377 1.505777 0.000254 1.505523 1.506032
0.535626 1.512728 1.508116 0.000255 1.507861 1.508372
0.536517 1.515088 1.510465 0.000256 1.510209 1.510721
0.537407 1.517459 1.512824 0.000257 1.512567 1.513081
0.538298 1.519839 1.515193 0.000258 1.514935 1.515451
0.539189 1.522230 1.517573 0.000259 1.517314 1.517832
0.540080 1.524631 1.519963 0.000260 1.519703 1.520222
0.540971 1.527042 1.522363 0.000261 1.522102 1.522623
0.541862 1.529463 1.524773 0.000261 1.524512 1.525034
0.542753 1.531894 1.527194 0.000262 1.526932 1.527456
0.543644 1.534336 1.529625 0.000263 1.529362 1.529889
0.544535 1.536788 1.532067 0.000264 1.531804 1.532331
0.545425 1.539251 1.534520 0.000265 1.534255 1.534785
0.546316 1.541724 1.536983 0.000266 1.536718 1.537249
0.547207 1.544208 1.539457 0.000266 1.539191 1.539724
0.548098 1.546702 1.541942 0.000267 1.541675 1.542210
0.548989 1.549208 1.544438 0.000268 1.544170 1.544706
0.549880 1.551723 1.546945 0.000269 1.546676 1.547214
0.550771 1.554250 1.549462 0.000270 1.549193 1.549732
0.551662 1.556788 1.551991 0.000270 1.551721 1.552261
0.552553 1.559336 1.554531 0.000271 1.554259 1.554802
0.553443 1.561895 1.557082 0.000272 1.556810 1.557354
0.554334 1.564466 1.559644 0.000273 1.559371 1.559916
0.555225 1.567047 1.562217 0.000274 1.561943 1.562491
0.556116 1.569640 1.564802 0.000274 1.564527 1.565076
0.557007 1.572244 1.567398 0.000275 1.567123 1.567673
0.557898 1.574859 1.570006 0.000276 1.569730 1.570281
0.558789 1.577485 1.572625 0.000277 1.572348 1.572901
0.559680 1.580123 1.575255 0.000277 1.574978 1.575533
0.560571 1.582773 1.577898 0.000278 1.577620 1.578176
0.561461 1.585433 1.580552 0.000279 1.580273 1.580831
0.562352 1.588106 1.583218 0.000280 1.582938 1.583498
0.563243 1.590790 1.585896 0.000280 1.585615 1.586176
0.564134 1.593486 1.588585 0.000281 1.588304 1.588866
0.565025 1.596194 1.591287 0.000282 1.591005 1.591569
0.565916 1.598913 1.594001 0.000283 1.593718 1.594283
0.566807 1.601644 1.596727 0.000283 1.596443 1.597010
0.567698 1.604388 1.599465 0.000284 1.599181 1.599749
0.568589 1.607143 1.602215 0.000285 1.601930 1.602500
0.569479 1.609911 1.604978 0.000285 1.604692 1.605263
0.570370 1.612691 1.607753 0.000286 1.607467 1.608039
0.571261 1.615483 1.610540 0.000287 1.610253 1.610827
0.572152 1.618287 1.613340 0.000288 1.613053 1.613628
0.573043 1.621104 1.616153 0.000288 1.615865 1.616441
0.573934 1.623933 1.618978 0.000289 1.618689 1.619267
0.574825 1.626775 1.621817 0.000290 1.621527 1.622106
0.575716 1.629629 1.624668 0.000290 1.624377 1.624958
0.576607 1.632496 1.627531 0.000291 1.627240 1.627822
0.577497 1.635376 1.630408 0.000292 1.630117 1.630700
0.578388 1.638268 1.633298 0.000292 1.633006 1.633590
0.579279 1.641174 1.636201 0.000293 1.635908 1.636494
0.580170 1.644092 1.639118 0.000294 1.638824 1.639411
0.581061 1.647024 1.642047 0.000294 1.641753 1.642341
0.581952 1.649969 1.644990 0.000295 1.644695 1.645285
0.582843 1.652927 1.647947 0.000295 1.647651 1.648242
0.583734 1.655898 1.650916 0.000296 1.650620 1.651212
0.584625 1.658882 1.653900 0.000297 1.653603 1.654197
0.585516 1.661880 1.656897 0.000297 1.656600 1.657194
0.586406 1.664892 1.659908 0.000298 1.659610 1.660206
0.587297 1.667917 1.662933 0.000298 1.662635 1.663231
0.588188 1.670955 1.665972 0.000299 1.665673 1.666271
0.589079 1.674008 1.669024 0.000300 1.668725 1.669324
0.589970 1.677074 1.672091 0.000300 1.671791 1.672392
0.590861 1.680155 1.675172 0.000301 1.674872 1.675473
0.591752 1.683249 1.678268 0.000301 1.677966 1.678569
0.592643 1.686357 1.681377 0.000302 1.681075 1.681679
0.593534 1.689480 1.684501 0.000302 1.684199 1.684804
0.594424 1.692616 1.687640 0.000303 1.687337 1.687943
0.595315 1.695768 1.690793 0.000303 1.690490 1.691097
0.596206 1.698933 1.693961 0.000304 1.693657 1.694265
0.597097 1.702113 1.697144 0.000305 1.696839 1.697448
0.597988 1.705308 1.700341 0.000305 1.700036 1.700646
0.598879 1.708517 1.703554 0.000306 1.703248 1.703860
0.599770 1.711741 1.706782 0.000306 1.706476 1.707088
0.600661 1.714980 1.710024 0.000307 1.709718 1.710331
0.601552 1.718234 1.713282 0.000307 1.712975 1.713589
0.602442 1.721503 1.716556 0.000308 1.716248 1.716863
0.603333 1.724787 1.719844 0.000308 1.719536 1.720152
0.604224 1.728087 1.723149 0.000308 1.722840 1.723457
0.605115 1.731401 1.726469 0.000309 1.726160 1.726778
0.606006 1.734732 1.729804 0.000309 1.729495 1.730114
0.606897 1.738077 1.733156 0.000310 1.732846 1.733466
0.607788 1.741438 1.736523 0.000310 1.736213 1.736833
0.608679 1.744815 1.739907 0.000311 1.739596 1.740217
0.609570 1.748208 1.743306 0.000311 1.742995 1.743617
0.610460 1.751617 1.746722 0.000312 1.746410 1.747033
0.611351 1.755042 1.750154 0.000312 1.749842 1.750466
0.612242 1.758483 1.753602 0.000312 1.753290 1.753915
0.613133 1.761940 1.757067 0.000313 1.756754 1.757380
0.614024 1.765413 1.760549 0.000313 1.760236 1.760862
0.614915 1.768903 1.764047 0.000314 1.763734 1.764361
0.615806 1.772409 1.767562 0.000314 1.767248 1.767876
0.616697 1.775932 1.771095 0.000314 1.770780 1.771409
0.617588 1.779472 1.774644 0.000315 1.774329 1.774959
0.618478 1.783028 1.778210 0.000315 1.777895 1.778525
0.619369 1.786602 1.781794 0.000315 1.781478 1.782109
0.620260 1.790192 1.785395 0.000316 1.785079 1.785711
0.621151 1.793800 1.789013 0.000316 1.788697 1.789329
0.622042 1.797425 1.792649 0.000316 1.792333 1.792966
0.622933 1.801067 1.796303 0.000317 1.795987 1.796620
0.623824 1.804727 1.799975 0.000317 1.799658 1.800292
0.624715 1.808405 1.803665 0.000317 1.803347 1.803982
0.625606 1.812100 1.807372 0.000318 1.807055 1.807690
0.626496 1.815813 1.811098 0.000318 1.810780 1.811416
0.627387 1.819544 1.814842 0.000318 1.814524 1.815161
0.628278 1.823293 1.818605 0.000319 1.818287 1.818924
0.629169 1.827060 1.822386 0.000319 1.822067 1.822705
0.630060 1.830846 1.826186 0.000319 1.825867 1.826505
0.630951 1.834650 1.830005 0.000319 1.829685 1.830324
0.631842 1.838472 1.833842 0.000320 1.833523 1.834162
0.632733 1.842314 1.837699 0.000320 1.837379 1.838019
0.633624 1.846174 1.841575 0.000320 1.841255 1.841895
0.634515 1.850053 1.845470 0.000320 1.845150 1.845790
0.635405 1.853951 1.849384 0.000320 1.849064 1.849705
0.636296 1.857868 1.853318 0.000321 1.852998 1.853639
0.637187 1.861805 1.857272 0.000321 1.856951 1.857593
0.638078 1.865761 1.861246 0.000321 1.860925 1.861567
0.638969 1.869737 1.865239 0.000321 1.864918 1.865561
0.639860 1.873732 1.869253 0.000321 1.868932 1.869574
0.640751 1.877747 1.873287 0.000322 1.872965 1.873608
0.641642 1.881782 1.877341 0.000322 1.877019 1.877663
0.642533 1.885838 1.881416 0.000322 1.881094 1.881738
0.643423 1.889913 1.885511 0.000322 1.885189 1.885833
0.644314 1.894009 1.889627 0.000322 1.889305 1.889949
0.645205 1.898126 1.893764 0.000322 1.893442 1.894087
0.646096 1.902263 1.897923 0.000322 1.897600 1.898245
0.646987 1.906421 1.902102 0.000322 1.901780 1.902424
0.647878 1.910600 1.906303 0.000322 1.905980 1.906625
0.648769 1.914800 1.910525 0.000323 1.910202 1.910848
0.649660 1.919021 1.914769 0.000323 1.914446 1.915092
0.650551 1.923264 1.919035 0.000323 1.918712 1.919357
0.651441 1.927528 1.923322 0.000323 1.923000 1.923645
0.652332 1.931814 1.927632 0.000323 1.927309 1.927955
0.653223 1.936122 1.931964 0.000323 1.931641 1.932287
0.654114 1.940452 1.936319 0.000323 1.935996 1.936642
0.655005 1.944804 1.940696 0.000323 1.940373 1.941019
0.655896 1.949178 1.945096 0.000323 1.944773 1.945419
0.656787 1.953575 1.949518 0.000323 1.949196 1.949841
0.657678 1.957995 1.953964 0.000323 1.953641 1.954287
0.658569 1.962437 1.958433 0.000323 1.958110 1.958756
0.659459 1.966902 1.962926 0.000323 1.962603 1.963249
0.660350 1.971391 1.967442 0.000323 1.967119 1.967765
0.661241 1.975902 1.971982 0.000323 1.971659 1.972304
0.662132 1.980438 1.976545 0.000323 1.976223 1.976868
0.663023 1.984996 1.981133 0.000323 1.980810 1.981456
0.663914 1.989579 1.985745 0.000323 1.985423 1.986068
0.664805 1.994186 1.990382 0.000322 1.990059 1.990704
0.665696 1.998817 1.995043 0.000322 1.994720 1.995365
0.666587 2.003472 1.999729 0.000322 1.999406 2.000051
0.667477 2.008152 2.004439 0.000322 2.004117 2.004762
0.668368 2.012856 2.009175 0.000322 2.008853 2.009497
0.669259 2.017585 2.013937 0.000322 2.013615 2.014259
0.670150 2.022340 2.018724 0.000322 2.018402 2.019045
0.671041 2.027119 2.023536 0.000322 2.023215 2.023858
0.671932 2.031924 2.028375 0.000321 2.028053 2.028696
0.672823 2.036755 2.033239 0.000321 2.032918 2.033561
0.673714 2.041612 2.038130 0.000321 2.037809 2.038451
0.674605 2.046494 2.043048 0.000321 2.042727 2.043369
0.675495 2.051403 2.047992 0.000321 2.047671 2.048312
0.676386 2.056338 2.052963 0.000320 2.052642 2.053283
0.677277 2.061300 2.057961 0.000320 2.057640 2.058281
0.678168 2.066289 2.062986 0.000320 2.062666 2.063306
0.679059 2.071304 2.068039 0.000320 2.067719 2.068359
0.679950 2.076347 2.073120 0.000320 2.072800 2.073439
0.680841 2.081418 2.078228 0.000319 2.077909 2.078547
0.681732 2.086516 2.083365 0.000319 2.083046 2.083684
0.682623 2.091641 2.088530 0.000319 2.088211 2.088848
0.683514 2.096795 2.093723 0.000318 2.093405 2.094042
0.684404 2.101978 2.098946 0.000318 2.098628 2.099264
0.685295 2.107188 2.104197 0.000318 2.103879 2.104515
0.686186 2.112428 2.109478 0.000317 2.109160 2.109795
0.687077 2.117696 2.114788 0.000317 2.114471 2.115105
0.687968 2.122994 2.120127 0.000317 2.119811 2.120444
0.688859 2.128321 2.125497 0.000316 2.125181 2.125814
0.689750 2.133678 2.130897 0.000316 2.130581 2.131213
0.690641 2.139064 2.136327 0.000316 2.136012 2.136643
0.691532 2.144481 2.141788 0.000315 2.141473 2.142104
0.692422 2.149928 2.147280 0.000315 2.146965 2.147595
0.693313 2.155406 2.152803 0.000314 2.152489 2.153117
0.694204 2.160915 2.158357 0.000314 2.158043 2.158671
0.695095 2.166454 2.163943 0.000314 2.163630 2.164257
0.695986 2.172025 2.169561 0.000313 2.169248 2.169874
0.696877 2.177628 2.175211 0.000313 2.174898 2.175524
0.697768 2.183263 2.180893 0.000312 2.180581 2.181205
0.698659 2.188929 2.186608 0.000312 2.186297 2.186920
0.699550 2.194628 2.192356 0.000311 2.192045 2.192667
0.700440 2.200360 2.198137 0.000311 2.197826 2.198448
0.701331 2.206125 2.203952 0.000310 2.203642 2.204262
0.702222 2.211922 2.209800 0.000310 2.209490 2.210110
0.703113 2.217754 2.215682 0.000309 2.215373 2.215991
0.704004 2.223619 2.221599 0.000309 2.221290 2.221907
0.704895 2.229518 2.227550 0.000308 2.227242 2.227858
0.705786 2.235451 2.233536 0.000307 2.233228 2.233843
0.706677 2.241419 2.239557 0.000307 2.239250 2.239864
0.707568 2.247422 2.245614 0.000306 2.245307 2.245920
0.708458 2.253460 2.251706 0.000306 2.251400 2.252012
0.709349 2.259533 2.257834 0.000305 2.257529 2.258139
0.710240 2.265642 2.263999 0.000304 2.263694 2.264303
0.711131 2.271788 2.270200 0.000304 2.269896 2.270504
0.712022 2.277969 2.276438 0.000303 2.276135 2.276741
0.712913 2.284188 2.282714 0.000302 2.282411 2.283016
0.713804 2.290443 2.289027 0.000302 2.288725 2.289329
0.714695 2.296736 2.295378 0.000301 2.295077 2.295679
0.715586 2.303066 2.301767 0.000300 2.301466 2.302067
0.716476 2.309434 2.308195 0.000300 2.307895 2.308494
0.717367 2.315841 2.314661 0.000299 2.314362 2.314960
0.718258 2.322286 2.321167 0.000298 2.320869 2.321465
0.719149 2.328771 2.327712 0.000298 2.327415 2.328010
0.720040 2.335294 2.334297 0.000297 2.334001 2.334594
0.720931 2.341857 2.340923 0.000296 2.340627 2.341219
0.721822 2.348461 2.347589 0.000295 2.347294 2.347884
0.722713 2.355104 2.354296 0.000294 2.354001 2.354590
0.723604 2.361788 2.361044 0.000294 2.360751 2.361338
0.724494 2.368514 2.367834 0.000293 2.367541 2.368127
0.725385 2.375281 2.374666 0.000292 2.374374 2.374958
0.726276 2.382089 2.381541 0.000291 2.381250 2.381832
0.727167 2.388940 2.388458 0.000290 2.388168 2.388748
0.728058 2.395834 2.395418 0.000289 2.395129 2.395708
0.728949 2.402770 2.402422 0.000289 2.402134 2.402711
0.729840 2.409750 2.409470 0.000288 2.409183 2.409758
0.730731 2.416774 2.416563 0.000287 2.416276 2.416849
0.731622 2.423842 2.423700 0.000286 2.423414 2.423985
0.732513 2.430954 2.430882 0.000285 2.430597 2.431167
0.733403 2.438111 2.438110 0.000284 2.437826 2.438394
0.734294 2.445314 2.445383 0.000283 2.445100 2.445666
0.735185 2.452562 2.452704 0.000282 2.452422 2.452986
0.736076 2.459857 2.460071 0.000281 2.459789 2.460352
0.736967 2.467198 2.467485 0.000280 2.467205 2.467765
0.737858 2.474587 2.474947 0.000279 2.474668 2.475226
0.738749 2.482023 2.482457 0.000278 2.482179 2.482735
0.739640 2.489507 2.490016 0.000277 2.489739 2.490293
0.740531 2.497039 2.497624 0.000276 2.497348 2.497900
0.741421 2.504621 2.505281 0.000275 2.505006 2.505556
0.742312 2.512251 2.512988 0.000274 2.512714 2.513262
0.743203 2.519932 2.520746 0.000273 2.520473 2.521019
0.744094 2.527663 2.528555 0.000272 2.528283 2.528827
0.744985 2.535445 2.536415 0.000271 2.536144 2.536686
0.745876 2.543278 2.544327 0.000270 2.544057 2.544597
0.746767 2.551163 2.552292 0.000269 2.552023 2.552560
0.747658 2.559100 2.560309 0.000268 2.560042 2.560577
0.748549 2.567090 2.568380 0.000266 2.568114 2.568646
0.749439 2.575133 2.576505 0.000265 2.576239 2.576770
0.750330 2.583230 2.584684 0.000264 2.584420 2.584948
0.751221 2.591382 2.592918 0.000263 2.592655 2.593181
0.752112 2.599589 2.601208 0.000262 2.600946 2.601470
0.753003 2.607851 2.609554 0.000261 2.609293 2.609815
0.753894 2.616169 2.617957 0.000259 2.617697 2.618216
0.754785 2.624543 2.626416 0.000258 2.626158 2.626675
0.755676 2.632975 2.634934 0.000257 2.634677 2.635191
0.756567 2.641465 2.643510 0.000256 2.643254 2.643766
0.757457 2.650012 2.652145 0.000255 2.651890 2.652400
0.758348 2.658619 2.660839 0.000253 2.660586 2.661093
0.759239 2.667286 2.669594 0.000252 2.669342 2.669846
0.760130 2.676012 2.678409 0.000251 2.678158 2.678660
0.761021 2.684799 2.687286 0.000250 2.687036 2.687536
0.761912 2.693648 2.696225 0.000248 2.695976 2.696473
0.762803 2.702558 2.705226 0.000247 2.704979 2.705473
0.763694 2.711532 2.714290 0.000246 2.714045 2.714536
0.764585 2.720568 2.723419 0.000245 2.723174 2.723664
0.765475 2.729669 2.732612 0.000243 2.732369 2.732855
0.766366 2.738834 2.741870 0.000242 2.741628 2.742112
0.767257 2.748065 2.751195 0.000241 2.750954 2.751435
0.768148 2.757361 2.760586 0.000239 2.760346 2.760825
0.769039 2.766725 2.770044 0.000238 2.769806 2.770282
0.769930 2.776155 2.779570 0.000237 2.779334 2.779807
0.770821 2.785654 2.789165 0.000235 2.788930 2.789401
0.771712 2.795222 2.798830 0.000234 2.798596 2.799064
0.772603 2.804860 2.808565 0.000233 2.808332 2.808798
0.773493 2.814568 2.818371 0.000232 2.818139 2.818602
0.774384 2.824347 2.828248 0.000230 2.828018 2.828479
0.775275 2.834198 2.838199 0.000229 2.837970 2.838427
0.776166 2.844122 2.848222 0.000228 2.847994 2.848450
0.777057 2.854119 2.858320 0.000226 2.858093 2.858546
0.777948 2.864191 2.868492 0.000225 2.868267 2.868717
0.778839 2.874337 2.878741 0.000224 2.878517 2.878964
0.779730 2.884560 2.889066 0.000222 2.888843 2.889288
0.780621 2.894860 2.899468 0.000221 2.899247 2.899689
0.781512 2.905238 2.909949 0.000220 2.909729 2.910169
0.782402 2.915694 2.920509 0.000219 2.920290 2.920727
0.783293 2.926230 2.931149 0.000217 2.930932 2.931366
0.784184 2.936846 2.941870 0.000216 2.941654 2.942086
0.785075 2.947544 2.952673 0.000215 2.952458 2.952888
0.785966 2.958323 2.963559 0.000213 2.963345 2.963772
0.786857 2.969186 2.974528 0.000212 2.974316 2.974741
0.787748 2.980134 2.985583 0.000211 2.985372 2.985794
0.788639 2.991166 2.996723 0.000210 2.996513 2.996933
0.789530 3.002285 3.007949 0.000209 3.007741 3.008158
0.790420 3.013491 3.019264 0.000208 3.019056 3.019471
0.791311 3.024785 3.030667 0.000206 3.030461 3.030874
0.792202 3.036168 3.042160 0.000205 3.041955 3.042365
0.793093 3.047642 3.053744 0.000204 3.053540 3.053948
0.793984 3.059207 3.065420 0.000203 3.065217 3.065623
0.794875 3.070864 3.077189 0.000202 3.076987 3.077391
0.795766 3.082616 3.089051 0.000201 3.088850 3.089253
0.796657 3.094462 3.101010 0.000200 3.100810 3.101210
0.797548 3.106404 3.113064 0.000199 3.112865 3.113263
0.798438 3.118443 3.125216 0.000198 3.125018 3.125414
0.799329 3.130580 3.137467 0.000197 3.137270 3.137664
0.800220 3.142817 3.149818 0.000197 3.149621 3.150014
0.801111 3.155154 3.162270 0.000196 3.162074 3.162465
0.802002 3.167594 3.174824 0.000195 3.174629 3.175019
0.802893 3.180136 3.187482 0.000194 3.187288 3.187676
0.803784 3.192783 3.200245 0.000194 3.200051 3.200439
0.804675 3.205537 3.213114 0.000193 3.212921 3.213307
0.805566 3.218397 3.226091 0.000193 3.225898 3.226284
0.806456 3.231366 3.239177 0.000192 3.238985 3.239369
0.807347 3.244445 3.252373 0.000192 3.252181 3.252565
0.808238 3.257635 3.265681 0.000191 3.265489 3.265872
0.809129 3.270938 3.279102 0.000191 3.278911 3.279293
0.810020 3.284355 3.292637 0.000191 3.292446 3.292828
0.810911 3.297888 3.306289 0.000191 3.306098 3.306480
0.811802 3.311539 3.320058 0.000191 3.319868 3.320249
0.812693 3.325308 3.333947 0.000191 3.333756 3.334138
0.813584 3.339197 3.347956 0.000191 3.347765 3.348147
0.814474 3.353209 3.362087 0.000191 3.361896 3.362279
0.815365 3.367344 3.376343 0.000192 3.376151 3.376534
0.816256 3.381605 3.390724 0.000192 3.390532 3.390915
0.817147 3.395992 3.405232 0.000192 3.405039 3.405424
0.818038 3.410508 3.419868 0.000193 3.419676 3.420061
0.818929 3.425155 3.434636 0.000194 3.434442 3.434830
0.819820 3.439933 3.449536 0.000194 3.449342 3.449730
0.820711 3.454846 3.464570 0.000195 3.464375 3.464765
0.821602 3.469895 3.479740 0.000196 3.479544 3.479937
0.822492 3.485082 3.495048 0.000197 3.494851 3.495246
0.823383 3.500408 3.510496 0.000199 3.510298 3.510695
0.824274 3.515876 3.526086 0.000200 3.525886 3.526286
0.825165 3.531487 3.541820 0.000201 3.541618 3.542021
0.826056 3.547244 3.557699 0.000203 3.557496 3.557902
0.826947 3.563149 3.573726 0.000205 3.573521 3.573930
0.827838 3.579204 3.589903 0.000206 3.589696 3.590109
0.828729 3.595411 3.606231 0.000208 3.606023 3.606440
0.829620 3.611773 3.622715 0.000210 3.622504 3.622925
0.830511 3.628290 3.639354 0.000212 3.639142 3.639567
0.831401 3.644967 3.656152 0.000215 3.655938 3.656367
0.832292 3.661804 3.673112 0.000217 3.672895 3.673329
0.833183 3.678805 3.690234 0.000220 3.690015 3.690454
0.834074 3.695973 3.707523 0.000222 3.707300 3.707745
0.834965 3.713308 3.724979 0.000225 3.724754 3.725204
0.835856 3.730814 3.742607 0.000228 3.742379 3.742835
0.836747 3.748494 3.760407 0.000231 3.760176 3.760638
0.837638 3.766350 3.778384 0.000234 3.778149 3.778618
0.838529 3.784385 3.796539 0.000238 3.796301 3.796776
0.839419 3.802602 3.814875 0.000241 3.814634 3.815116
0.840310 3.821003 3.833395 0.000245 3.833151 3.833640
0.841201 3.839591 3.852102 0.000248 3.851854 3.852350
0.842092 3.858370 3.870999 0.000252 3.870747 3.871251
0.842983 3.877341 3.890089 0.000256 3.889833 3.890345
0.843874 3.896509 3.909374 0.000260 3.909114 3.909634
0.844765 3.915876 3.928858 0.000264 3.928593 3.929122
0.845656 3.935446 3.948544 0.000269 3.948275 3.948813
0.846547 3.955222 3.968435 0.000273 3.968162 3.968708
0.847437 3.975207 3.988534 0.000278 3.988256 3.988812
0.848328 3.995404 4.008846 0.000283 4.008563 4.009128
0.849219 4.015817 4.029372 0.000288 4.029085 4.029660
0.850110 4.036450 4.050117 0.000293 4.049825 4.050410
0.851001 4.057306 4.071085 0.000298 4.070787 4.071383
0.851892 4.078389 4.092278 0.000303 4.091975 4.092581
0.852783 4.099703 4.113702 0.000308 4.113393 4.114010
0.853674 4.121251 4.135358 0.000314 4.135045 4.135672
0.854565 4.143038 4.157253 0.000320 4.156933 4.157572
0.855455 4.165067 4.179389 0.000326 4.179063 4.179714
0.856346 4.187344 4.201770 0.000331 4.201439 4.202102
0.857237 4.209871 4.224401 0.000338 4.224064 4.224739
0.858128 4.232655 4.247287 0.000344 4.246943 4.247631
0.859019 4.255698 4.270431 0.000350 4.270080 4.270781
0.859910 4.279005 4.293838 0.000357 4.293481 4.294194
0.860801 4.302582 4.317512 0.000363 4.317149 4.317876
0.861692 4.326433 4.341459 0.000370 4.341089 4.341830
0.862583 4.350562 4.365684 0.000377 4.365306 4.366061
0.863473 4.374976 4.390190 0.000384 4.389806 4.390574
0.864364 4.399679 4.414984 0.000392 4.414592 4.415376
0.865255 4.424676 4.440070 0.000399 4.439671 4.440469
0.866146 4.449974 4.465455 0.000406 4.465048 4.465861
0.867037 4.475577 4.491142 0.000414 4.490728 4.491556
0.867928 4.501490 4.517139 0.000422 4.516717 4.517561
0.868819 4.527721 4.543450 0.000430 4.543020 4.543880
0.869710 4.554276 4.570082 0.000438 4.569644 4.570520
0.870601 4.581159 4.597041 0.000446 4.596594 4.597487
0.871491 4.608378 4.624332 0.000455 4.623877 4.624787
0.872382 4.635938 4.651963 0.000464 4.651500 4.652427
0.873273 4.663848 4.679940 0.000472 4.679468 4.680413
0.874164 4.692113 4.708270 0.000481 4.707788 4.708751
0.875055 4.720740 4.736958 0.000490 4.736468 4.737449
0.875946 4.749738 4.766014 0.000500 4.765514 4.766514
0.876837 4.779112 4.795443 0.000509 4.794934 4.795953
0.877728 4.808872 4.825254 0.000519 4.824735 4.825773
0.878619 4.839024 4.855454 0.000529 4.854926 4.855983
0.879510 4.869577 4.886051 0.000539 4.885512 4.886590
0.880400 4.900538 4.917053 0.000549 4.916504 4.917602
0.881291 4.931918 4.948469 0.000559 4.947909 4.949028
0.882182 4.963723 4.980306 0.000570 4.979737 4.980876
0.883073 4.995964 5.012575 0.000581 5.011994 5.013156
0.883964 5.028649 5.045283 0.000592 5.044692 5.045875
0.884855 5.061788 5.078441 0.000603 5.077839 5.079044
0.885746 5.095391 5.112058 0.000614 5.111444 5.112673
0.886637 5.129468 5.146144 0.000626 5.145519 5.146770
0.887528 5.164030 5.180710 0.000637 5.180072 5.181347
0.888418 5.199086 5.215764 0.000649 5.215115 5.216414
0.889309 5.234649 5.251320 0.000662 5.250658 5.251981
0.890200 5.270729 5.287387 0.000674 5.286713 5.288061
0.891091 5.307338 5.323977 0.000687 5.323290 5.324664
0.891982 5.344489 5.361103 0.000700 5.360403 5.361802
0.892873 5.382194 5.398775 0.000713 5.398062 5.399488
0.893764 5.420465 5.437008 0.000726 5.436282 5.437734
0.894655 5.459317 5.475814 0.000740 5.475074 5.476554
0.895546 5.498762 5.515206 0.000754 5.514452 5.515960
0.896436 5.538815 5.555199 0.000768 5.554431 5.555967
0.897327 5.579491 5.595806 0.000782 5.595024 5.596589
0.898218 5.620805 5.637043 0.000797 5.636246 5.637841
0.899109 5.662771 5.678925 0.000812 5.678113 5.679737
0.900000 5.705408 5.721468 0.000827 5.720640 5.722295


==> plot_data/mm_13_histogram_z0.500.dat <==
BinCenter Count
1.421347 1.000000
1.421409 1.000000
1.421470 2.000000
1.421531 2.000000
1.421592 1.000000
1.421654 9.000000
1.421715 10.000000
1.421776 10.000000
1.421837 10.000000
1.421898 10.000000
1.421960 15.000000
1.422021 3.000000
1.422082 13.000000
1.422143 4.000000
1.422205 3.000000
1.422266 2.000000
1.422327 0.000000
1.422388 3.000000
1.422449 0.000000
1.422511 1.000000


==> plot_data/mm_13_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 0.001452 0.000056 0.001396 0.001509
0.010891 0.001658 0.000065 0.001593 0.001723
0.011782 0.001873 0.000074 0.001799 0.001946
0.012673 0.002095 0.000083 0.002012 0.002178
0.013564 0.002325 0.000093 0.002232 0.002418
0.014454 0.002562 0.000103 0.002459 0.002666
0.015345 0.002807 0.000114 0.002692 0.002921
0.016236 0.003057 0.000125 0.002932 0.003182
0.017127 0.003314 0.000136 0.003178 0.003451
0.018018 0.003577 0.000148 0.003429 0.003725
0.018909 0.003845 0.000160 0.003685 0.004006
0.019800 0.004119 0.000173 0.003946 0.004292
0.020691 0.004398 0.000185 0.004213 0.004583
0.021582 0.004681 0.000198 0.004483 0.004880
0.022472 0.004970 0.000212 0.004758 0.005181
0.023363 0.005262 0.000225 0.005037 0.005488
0.024254 0.005559 0.000239 0.005320 0.005798
0.025145 0.005860 0.000253 0.005607 0.006113
0.026036 0.006165 0.000267 0.005897 0.006432
0.026927 0.006473 0.000282 0.006191 0.006755
0.027818 0.006785 0.000297 0.006488 0.007081
0.028709 0.007100 0.000312 0.006788 0.007411
0.029600 0.007418 0.000327 0.007091 0.007745
0.030490 0.007739 0.000342 0.007397 0.008081
0.031381 0.008063 0.000358 0.007705 0.008421
0.032272 0.008390 0.000374 0.008016 0.008763
0.033163 0.008719 0.000390 0.008329 0.009109
0.034054 0.009050 0.000406 0.008644 0.009456
0.034945 0.009384 0.000422 0.008962 0.009806
0.035836 0.009720 0.000439 0.009281 0.010159
0.036727 0.010058 0.000456 0.009602 0.010514
0.037618 0.010398 0.000472 0.009925 0.010870
0.038509 0.010739 0.000489 0.010250 0.011229
0.039399 0.011083 0.000507 0.010576 0.011589
0.040290 0.011428 0.000524 0.010904 0.011951
0.041181 0.011774 0.000541 0.011233 0.012315
0.042072 0.012122 0.000559 0.011563 0.012680
0.042963 0.012470 0.000576 0.011894 0.013047
0.043854 0.012821 0.000594 0.012227 0.013415
0.044745 0.013172 0.000612 0.012560 0.013783
0.045636 0.013524 0.000630 0.012894 0.014153
0.046527 0.013877 0.000648 0.013229 0.014524
0.047417 0.014230 0.000666 0.013564 0.014896
0.048308 0.014585 0.000684 0.013901 0.015269
0.049199 0.014939 0.000702 0.014237 0.015642
0.050090 0.015295 0.000721 0.014574 0.016015
0.050981 0.015651 0.000739 0.014912 0.016390
0.051872 0.016007 0.000757 0.015250 0.016764
0.052763 0.016363 0.000776 0.015587 0.017139
0.053654 0.016720 0.000794 0.015926 0.017514
0.054545 0.017077 0.000813 0.016264 0.017890
0.055435 0.017433 0.000832 0.016602 0.018265
0.056326 0.017790 0.000850 0.016940 0.018641
0.057217 0.018147 0.000869 0.017278 0.019016
0.058108 0.018503 0.000888 0.017615 0.019391
0.058999 0.018859 0.000907 0.017953 0.019766
0.059890 0.019215 0.000925 0.018290 0.020140
0.060781 0.019570 0.000944 0.018626 0.020515
0.061672 0.019925 0.000963 0.018962 0.020888
0.062563 0.020280 0.000982 0.019298 0.021262
0.063453 0.020634 0.001001 0.019633 0.021634
0.064344 0.020987 0.001019 0.019967 0.022006
0.065235 0.021339 0.001038 0.020301 0.022378
0.066126 0.021691 0.001057 0.020634 0.022748
0.067017 0.022042 0.001076 0.020966 0.023118
0.067908 0.022392 0.001095 0.021297 0.023486
0.068799 0.022741 0.001113 0.021627 0.023854
0.069690 0.023089 0.001132 0.021956 0.024221
0.070581 0.023435 0.001151 0.022285 0.024586
0.071471 0.023781 0.001170 0.022612 0.024951
0.072362 0.024126 0.001188 0.022938 0.025314
0.073253 0.024469 0.001207 0.023262 0.025676
0.074144 0.024811 0.001225 0.023586 0.026036
0.075035 0.025152 0.001244 0.023908 0.026396
0.075926 0.025491 0.001262 0.024229 0.026753
0.076817 0.025829 0.001281 0.024548 0.027110
0.077708 0.026165 0.001299 0.024866 0.027464
0.078599 0.026500 0.001317 0.025183 0.027817
0.079489 0.026833 0.001336 0.025498 0.028169
0.080380 0.027165 0.001354 0.025811 0.028519
0.081271 0.027495 0.001372 0.026123 0.028867
0.082162 0.027823 0.001390 0.026433 0.029213
0.083053 0.028149 0.001408 0.026741 0.029557
0.083944 0.028474 0.001426 0.027048 0.029900
0.084835 0.028796 0.001444 0.027353 0.030240
0.085726 0.029117 0.001461 0.027656 0.030579
0.086617 0.029436 0.001479 0.027957 0.030915
0.087508 0.029753 0.001496 0.028256 0.031249
0.088398 0.030068 0.001514 0.028554 0.031582
0.089289 0.030380 0.001531 0.028849 0.031912
0.090180 0.030691 0.001549 0.029142 0.032239
0.091071 0.030999 0.001566 0.029433 0.032565
0.091962 0.031305 0.001583 0.029723 0.032888
0.092853 0.031609 0.001600 0.030009 0.033209
0.093744 0.031911 0.001617 0.030294 0.033527
0.094635 0.032210 0.001633 0.030577 0.033843
0.095526 0.032507 0.001650 0.030857 0.034157
0.096416 0.032802 0.001666 0.031135 0.034468
0.097307 0.033094 0.001683 0.031411 0.034776
0.098198 0.033383 0.001699 0.031684 0.035082
0.099089 0.033670 0.001715 0.031955 0.035386
0.099980 0.033955 0.001731 0.032224 0.035686
0.100871 0.034237 0.001747 0.032490 0.035984
0.101762 0.034516 0.001763 0.032753 0.036279
0.102653 0.034793 0.001779 0.033014 0.036571
0.103544 0.035067 0.001794 0.033273 0.036861
0.104434 0.035338 0.001809 0.033529 0.037148
0.105325 0.035607 0.001825 0.033782 0.037431
0.106216 0.035873 0.001840 0.034033 0.037712
0.107107 0.036135 0.001855 0.034281 0.037990
0.107998 0.036396 0.001869 0.034526 0.038265
0.108889 0.036653 0.001884 0.034769 0.038537
0.109780 0.036907 0.001898 0.035009 0.038806
0.110671 0.037158 0.001913 0.035246 0.039071
0.111562 0.037407 0.001927 0.035480 0.039334
0.112452 0.037652 0.001941 0.035711 0.039593
0.113343 0.037894 0.001955 0.035940 0.039849
0.114234 0.038134 0.001969 0.036165 0.040102
0.115125 0.038370 0.001982 0.036388 0.040352
0.116016 0.038603 0.001996 0.036608 0.040599
0.116907 0.038833 0.002009 0.036824 0.040842
0.117798 0.039060 0.002022 0.037038 0.041082
0.118689 0.039283 0.002035 0.037249 0.041318
0.119580 0.039504 0.002047 0.037456 0.041551
0.120470 0.039721 0.002060 0.037661 0.041781
0.121361 0.039935 0.002072 0.037862 0.042007
0.122252 0.040145 0.002084 0.038061 0.042229
0.123143 0.040352 0.002096 0.038256 0.042449
0.124034 0.040556 0.002108 0.038448 0.042664
0.124925 0.040756 0.002120 0.038636 0.042876
0.125816 0.040953 0.002131 0.038822 0.043085
0.126707 0.041147 0.002143 0.039004 0.043290
0.127598 0.041337 0.002154 0.039183 0.043491
0.128488 0.041524 0.002165 0.039359 0.043688
0.129379 0.041707 0.002175 0.039532 0.043882
0.130270 0.041887 0.002186 0.039701 0.044073
0.131161 0.042063 0.002196 0.039866 0.044259
0.132052 0.042235 0.002206 0.040029 0.044442
0.132943 0.042404 0.002216 0.040188 0.044620
0.133834 0.042569 0.002226 0.040343 0.044796
0.134725 0.042731 0.002236 0.040496 0.044967
0.135616 0.042889 0.002245 0.040644 0.045134
0.136507 0.043044 0.002254 0.040789 0.045298
0.137397 0.043194 0.002263 0.040931 0.045457
0.138288 0.043341 0.002272 0.041069 0.045613
0.139179 0.043484 0.002280 0.041204 0.045765
0.140070 0.043624 0.002289 0.041335 0.045913
0.140961 0.043760 0.002297 0.041463 0.046056
0.141852 0.043892 0.002305 0.041587 0.046196
0.142743 0.044020 0.002312 0.041707 0.046332
0.143634 0.044144 0.002320 0.041824 0.046464
0.144525 0.044264 0.002327 0.041937 0.046592
0.145415 0.044381 0.002334 0.042047 0.046715
0.146306 0.044494 0.002341 0.042152 0.046835
0.147197 0.044602 0.002348 0.042255 0.046950
0.148088 0.044707 0.002354 0.042353 0.047062
0.148979 0.044808 0.002361 0.042448 0.047169
0.149870 0.044905 0.002367 0.042539 0.047272
0.150761 0.044998 0.002372 0.042626 0.047371
0.151652 0.045087 0.002378 0.042709 0.047465
0.152543 0.045172 0.002383 0.042789 0.047556
0.153433 0.045253 0.002388 0.042865 0.047642
0.154324 0.045330 0.002393 0.042937 0.047724
0.155215 0.045403 0.002398 0.043006 0.047801
0.156106 0.045472 0.002402 0.043070 0.047875
0.156997 0.045537 0.002407 0.043131 0.047944
0.157888 0.045598 0.002411 0.043187 0.048008
0.158779 0.045655 0.002414 0.043240 0.048069
0.159670 0.045707 0.002418 0.043289 0.048125
0.160561 0.045756 0.002421 0.043335 0.048177
0.161451 0.045800 0.002424 0.043376 0.048224
0.162342 0.045840 0.002427 0.043413 0.048267
0.163233 0.045876 0.002430 0.043447 0.048306
0.164124 0.045908 0.002432 0.043476 0.048340
0.165015 0.045936 0.002434 0.043501 0.048370
0.165906 0.045959 0.002436 0.043523 0.048395
0.166797 0.045978 0.002438 0.043541 0.048416
0.167688 0.045993 0.002439 0.043554 0.048433
0.168579 0.046004 0.002440 0.043564 0.048445
0.169469 0.046011 0.002441 0.043569 0.048452
0.170360 0.046013 0.002442 0.043571 0.048455
0.171251 0.046011 0.002443 0.043568 0.048454
0.172142 0.046005 0.002443 0.043562 0.048448
0.173033 0.045994 0.002443 0.043551 0.048437
0.173924 0.045980 0.002443 0.043537 0.048422
0.174815 0.045960 0.002442 0.043518 0.048403
0.175706 0.045937 0.002442 0.043495 0.048379
0.176597 0.045909 0.002441 0.043469 0.048350
0.177487 0.045877 0.002439 0.043438 0.048317
0.178378 0.045841 0.002438 0.043403 0.048279
0.179269 0.045800 0.002436 0.043364 0.048237
0.180160 0.045755 0.002434 0.043321 0.048190
0.181051 0.045706 0.002432 0.043273 0.048138
0.181942 0.045652 0.002430 0.043222 0.048082
0.182833 0.045594 0.002427 0.043166 0.048021
0.183724 0.045531 0.002424 0.043107 0.047956
0.184615 0.045464 0.002421 0.043043 0.047886
0.185506 0.045393 0.002418 0.042975 0.047811
0.186396 0.045317 0.002414 0.042903 0.047732
0.187287 0.045237 0.002411 0.042827 0.047648
0.188178 0.045153 0.002406 0.042746 0.047559
0.189069 0.045064 0.002402 0.042662 0.047466
0.189960 0.044970 0.002397 0.042573 0.047368
0.190851 0.044873 0.002393 0.042480 0.047265
0.191742 0.044770 0.002388 0.042383 0.047158
0.192633 0.044664 0.002382 0.042282 0.047046
0.193524 0.044553 0.002377 0.042176 0.046929
0.194414 0.044437 0.002371 0.042066 0.046808
0.195305 0.044317 0.002365 0.041952 0.046682
0.196196 0.044193 0.002358 0.041834 0.046551
0.197087 0.044064 0.002352 0.041712 0.046416
0.197978 0.043931 0.002345 0.041586 0.046276
0.198869 0.043793 0.002338 0.041455 0.046131
0.199760 0.043651 0.002331 0.041320 0.045981
0.200651 0.043504 0.002323 0.041181 0.045827
0.201542 0.043353 0.002315 0.041037 0.045668
0.202432 0.043197 0.002307 0.040890 0.045505
0.203323 0.043037 0.002299 0.040738 0.045336
0.204214 0.042873 0.002291 0.040582 0.045163
0.205105 0.042704 0.002282 0.040422 0.044985
0.205996 0.042530 0.002273 0.040257 0.044803
0.206887 0.042352 0.002263 0.040089 0.044615
0.207778 0.042170 0.002254 0.039916 0.044423
0.208669 0.041983 0.002244 0.039738 0.044227
0.209560 0.041791 0.002234 0.039557 0.044025
0.210450 0.041595 0.002224 0.039371 0.043819
0.211341 0.041395 0.002213 0.039182 0.043608
0.212232 0.041190 0.002203 0.038988 0.043393
0.213123 0.040981 0.002192 0.038789 0.043172
0.214014 0.040767 0.002180 0.038587 0.042947
0.214905 0.040549 0.002169 0.038380 0.042717
0.215796 0.040326 0.002157 0.038169 0.042483
0.216687 0.040099 0.002145 0.037954 0.042244
0.217578 0.039867 0.002133 0.037734 0.042000
0.218468 0.039631 0.002120 0.037511 0.041751
0.219359 0.039390 0.002108 0.037283 0.041498
0.220250 0.039145 0.002095 0.037051 0.041240
0.221141 0.038896 0.002081 0.036814 0.040977
0.222032 0.038642 0.002068 0.036574 0.040709
0.222923 0.038383 0.002054 0.036329 0.040437
0.223814 0.038120 0.002040 0.036080 0.040160
0.224705 0.037853 0.002026 0.035827 0.039879
0.225596 0.037581 0.002012 0.035569 0.039592
0.226486 0.037305 0.001997 0.035308 0.039302
0.227377 0.037024 0.001982 0.035042 0.039006
0.228268 0.036739 0.001967 0.034772 0.038706
0.229159 0.036449 0.001951 0.034498 0.038401
0.230050 0.036155 0.001936 0.034220 0.038091
0.230941 0.035857 0.001920 0.033937 0.037777
0.231832 0.035554 0.001904 0.033650 0.037458
0.232723 0.035247 0.001887 0.033360 0.037134
0.233614 0.034935 0.001871 0.033065 0.036806
0.234505 0.034619 0.001854 0.032765 0.036473
0.235395 0.034299 0.001837 0.032462 0.036135
0.236286 0.033974 0.001819 0.032155 0.035793
0.237177 0.033645 0.001802 0.031843 0.035446
0.238068 0.033311 0.001784 0.031527 0.035095
0.238959 0.032973 0.001766 0.031207 0.034739
0.239850 0.032631 0.001748 0.030883 0.034379
0.240741 0.032284 0.001729 0.030555 0.034013
0.241632 0.031933 0.001710 0.030223 0.033644
0.242523 0.031578 0.001691 0.029886 0.033269
0.243413 0.031218 0.001672 0.029546 0.032890
0.244304 0.030854 0.001653 0.029201 0.032507
0.245195 0.030486 0.001633 0.028853 0.032119
0.246086 0.030113 0.001613 0.028500 0.031726
0.246977 0.029736 0.001593 0.028143 0.031329
0.247868 0.029355 0.001573 0.027783 0.030928
0.248759 0.028969 0.001552 0.027418 0.030521
0.249650 0.028580 0.001531 0.027049 0.030111
0.250541 0.028186 0.001510 0.026676 0.029696
0.251431 0.027787 0.001489 0.026299 0.029276
0.252322 0.027385 0.001467 0.025918 0.028852
0.253213 0.026978 0.001445 0.025533 0.028423
0.254104 0.026567 0.001423 0.025144 0.027990
0.254995 0.026152 0.001401 0.024751 0.027553
0.255886 0.025732 0.001379 0.024354 0.027111
0.256777 0.025309 0.001356 0.023953 0.026665
0.257668 0.024881 0.001333 0.023548 0.026214
0.258559 0.024449 0.001310 0.023139 0.025759
0.259449 0.024013 0.001287 0.022726 0.025299
0.260340 0.023572 0.001263 0.022309 0.024836
0.261231 0.023128 0.001239 0.021889 0.024367
0.262122 0.022679 0.001215 0.021464 0.023895
0.263013 0.022227 0.001191 0.021036 0.023418
0.263904 0.021770 0.001167 0.020603 0.022937
0.264795 0.021309 0.001142 0.020167 0.022451
0.265686 0.020844 0.001117 0.019727 0.021961
0.266577 0.020375 0.001092 0.019283 0.021467
0.267467 0.019902 0.001067 0.018835 0.020969
0.268358 0.019425 0.001041 0.018384 0.020466
0.269249 0.018944 0.001016 0.017928 0.019960
0.270140 0.018459 0.000990 0.017469 0.019449
0.271031 0.017970 0.000964 0.017006 0.018933
0.271922 0.017477 0.000937 0.016539 0.018414
0.272813 0.016980 0.000911 0.016069 0.017890
0.273704 0.016478 0.000884 0.015595 0.017362
0.274595 0.015974 0.000857 0.015117 0.016830
0.275485 0.015465 0.000830 0.014635 0.016294
0.276376 0.014952 0.000802 0.014149 0.015754
0.277267 0.014435 0.000775 0.013660 0.015210
0.278158 0.013915 0.000747 0.013168 0.014662
0.279049 0.013390 0.000719 0.012671 0.014109
0.279940 0.012862 0.000691 0.012171 0.013553
0.280831 0.012330 0.000662 0.011667 0.012992
0.281722 0.011794 0.000634 0.011160 0.012428
0.282613 0.011254 0.000605 0.010649 0.011859
0.283504 0.010711 0.000576 0.010134 0.011287
0.284394 0.010163 0.000547 0.009616 0.010710
0.285285 0.009612 0.000518 0.009095 0.010130
0.286176 0.009057 0.000488 0.008569 0.009546
0.287067 0.008499 0.000458 0.008041 0.008957
0.287958 0.007937 0.000429 0.007508 0.008365
0.288849 0.007371 0.000398 0.006972 0.007769
0.289740 0.006801 0.000368 0.006433 0.007170
0.290631 0.006228 0.000338 0.005890 0.006566
0.291522 0.005651 0.000307 0.005344 0.005959
0.292412 0.005071 0.000277 0.004794 0.005348
0.293303 0.004487 0.000246 0.004241 0.004733
0.294194 0.003900 0.000215 0.003685 0.004114
0.295085 0.003308 0.000184 0.003124 0.003492
0.295976 0.002714 0.000153 0.002561 0.002867
0.296867 0.002116 0.000123 0.001993 0.002238
0.297758 0.001514 0.000093 0.001421 0.001607
0.298649 0.000909 0.000065 0.000844 0.000974
0.299540 0.000300 0.000043 0.000257 0.000344
0.300430 -0.000312 0.000040 -0.000352 -0.000271
0.301321 -0.000927 0.000060 -0.000987 -0.000867
0.302212 -0.001546 0.000087 -0.001633 -0.001458
0.303103 -0.002168 0.000118 -0.002286 -0.002050
0.303994 -0.002793 0.000150 -0.002943 -0.002643
0.304885 -0.003422 0.000183 -0.003605 -0.003240
0.305776 -0.004054 0.000215 -0.004270 -0.003839
0.306667 -0.004690 0.000249 -0.004939 -0.004441
0.307558 -0.005329 0.000282 -0.005611 -0.005046
0.308448 -0.005970 0.000316 -0.006287 -0.005654
0.309339 -0.006616 0.000350 -0.006966 -0.006265
0.310230 -0.007264 0.000385 -0.007649 -0.006879
0.311121 -0.007915 0.000419 -0.008335 -0.007496
0.312012 -0.008570 0.000454 -0.009024 -0.008116
0.312903 -0.009228 0.000489 -0.009716 -0.008739
0.313794 -0.009889 0.000524 -0.010412 -0.009365
0.314685 -0.010553 0.000559 -0.011111 -0.009994
0.315576 -0.011220 0.000594 -0.011814 -0.010626
0.316466 -0.011890 0.000630 -0.012519 -0.011260
0.317357 -0.012563 0.000665 -0.013228 -0.011898
0.318248 -0.013239 0.000701 -0.013940 -0.012538
0.319139 -0.013918 0.000737 -0.014655 -0.013181
0.320030 -0.014600 0.000773 -0.015373 -0.013827
0.320921 -0.015285 0.000809 -0.016094 -0.014476
0.321812 -0.015973 0.000846 -0.016819 -0.015127
0.322703 -0.016663 0.000882 -0.017546 -0.015781
0.323594 -0.017357 0.000919 -0.018276 -0.016438
0.324484 -0.018053 0.000956 -0.019009 -0.017097
0.325375 -0.018752 0.000993 -0.019745 -0.017759
0.326266 -0.019454 0.001030 -0.020484 -0.018424
0.327157 -0.020159 0.001067 -0.021226 -0.019091
0.328048 -0.020866 0.001105 -0.021971 -0.019761
0.328939 -0.021576 0.001142 -0.022718 -0.020434
0.329830 -0.022289 0.001180 -0.023469 -0.021109
0.330721 -0.023004 0.001218 -0.024222 -0.021786
0.331612 -0.023722 0.001256 -0.024978 -0.022466
0.332503 -0.024442 0.001294 -0.025736 -0.023148
0.333393 -0.025165 0.001332 -0.026498 -0.023833
0.334284 -0.025891 0.001371 -0.027262 -0.024520
0.335175 -0.026619 0.001409 -0.028028 -0.025210
0.336066 -0.027349 0.001448 -0.028797 -0.025902
0.336957 -0.028082 0.001487 -0.029569 -0.026596
0.337848 -0.028818 0.001525 -0.030343 -0.027292
0.338739 -0.029555 0.001564 -0.031120 -0.027991
0.339630 -0.030296 0.001603 -0.031899 -0.028692
0.340521 -0.031038 0.001643 -0.032681 -0.029395
0.341411 -0.031783 0.001682 -0.033465 -0.030101
0.342302 -0.032530 0.001721 -0.034251 -0.030808
0.343193 -0.033279 0.001761 -0.035040 -0.031518
0.344084 -0.034030 0.001801 -0.035831 -0.032230
0.344975 -0.034784 0.001840 -0.036625 -0.032944
0.345866 -0.035540 0.001880 -0.037420 -0.033660
0.346757 -0.036298 0.001920 -0.038218 -0.034377
0.347648 -0.037058 0.001960 -0.039018 -0.035097
0.348539 -0.037820 0.002001 -0.039821 -0.035819
0.349429 -0.038584 0.002041 -0.040625 -0.036543
0.350320 -0.039350 0.002081 -0.041432 -0.037269
0.351211 -0.040118 0.002122 -0.042240 -0.037996
0.352102 -0.040888 0.002163 -0.043051 -0.038726
0.352993 -0.041660 0.002203 -0.043863 -0.039457
0.353884 -0.042434 0.002244 -0.044678 -0.040190
0.354775 -0.043210 0.002285 -0.045495 -0.040925
0.355666 -0.043987 0.002326 -0.046313 -0.041661
0.356557 -0.044766 0.002367 -0.047133 -0.042399
0.357447 -0.045547 0.002408 -0.047956 -0.043139
0.358338 -0.046330 0.002449 -0.048780 -0.043881
0.359229 -0.047115 0.002491 -0.049605 -0.044624
0.360120 -0.047901 0.002532 -0.050433 -0.045369
0.361011 -0.048688 0.002574 -0.051262 -0.046115
0.361902 -0.049478 0.002615 -0.052093 -0.046862
0.362793 -0.050269 0.002657 -0.052925 -0.047612
0.363684 -0.051061 0.002699 -0.053760 -0.048362
0.364575 -0.051855 0.002740 -0.054595 -0.049114
0.365465 -0.052650 0.002782 -0.055433 -0.049868
0.366356 -0.053447 0.002824 -0.056271 -0.050623
0.367247 -0.054245 0.002866 -0.057111 -0.051379
0.368138 -0.055045 0.002908 -0.057953 -0.052136
0.369029 -0.055845 0.002951 -0.058796 -0.052895
0.369920 -0.056648 0.002993 -0.059640 -0.053655
0.370811 -0.057451 0.003035 -0.060486 -0.054416
0.371702 -0.058256 0.003078 -0.061333 -0.055178
0.372593 -0.059061 0.003120 -0.062181 -0.055941
0.373483 -0.059868 0.003162 -0.063031 -0.056706
0.374374 -0.060676 0.003205 -0.063881 -0.057471
0.375265 -0.061485 0.003248 -0.064733 -0.058238
0.376156 -0.062296 0.003290 -0.065586 -0.059005
0.377047 -0.063107 0.003333 -0.066440 -0.059774
0.377938 -0.063919 0.003376 -0.067295 -0.060543
0.378829 -0.064732 0.003418 -0.068150 -0.061314
0.379720 -0.065546 0.003461 -0.069007 -0.062085
0.380611 -0.066361 0.003504 -0.069865 -0.062857
0.381502 -0.067177 0.003547 -0.070724 -0.063629
0.382392 -0.067993 0.003590 -0.071583 -0.064403
0.383283 -0.068810 0.003633 -0.072443 -0.065177
0.384174 -0.069628 0.003676 -0.073304 -0.065952
0.385065 -0.070447 0.003719 -0.074166 -0.066727
0.385956 -0.071266 0.003763 -0.075029 -0.067504
0.386847 -0.072086 0.003806 -0.075892 -0.068280
0.387738 -0.072906 0.003849 -0.076755 -0.069058
0.388629 -0.073727 0.003892 -0.077620 -0.069835
0.389520 -0.074549 0.003935 -0.078484 -0.070614
0.390410 -0.075371 0.003979 -0.079350 -0.071392
0.391301 -0.076193 0.004022 -0.080215 -0.072171
0.392192 -0.077016 0.004065 -0.081081 -0.072951
0.393083 -0.077839 0.004109 -0.081948 -0.073730
0.393974 -0.078662 0.004152 -0.082815 -0.074510
0.394865 -0.079486 0.004196 -0.083682 -0.075290
0.395756 -0.080310 0.004239 -0.084549 -0.076071
0.396647 -0.081134 0.004282 -0.085417 -0.076852
0.397538 -0.081958 0.004326 -0.086284 -0.077632
0.398428 -0.082783 0.004369 -0.087152 -0.078413
0.399319 -0.083607 0.004413 -0.088020 -0.079194
0.400210 -0.084431 0.004456 -0.088888 -0.079975
0.401101 -0.085256 0.004500 -0.089756 -0.080756
0.401992 -0.086080 0.004543 -0.090624 -0.081537
0.402883 -0.086904 0.004587 -0.091491 -0.082317
0.403774 -0.087728 0.004630 -0.092359 -0.083098
0.404665 -0.088552 0.004674 -0.093226 -0.083878
0.405556 -0.089376 0.004718 -0.094094 -0.084659
0.406446 -0.090200 0.004761 -0.094961 -0.085439
0.407337 -0.091023 0.004805 -0.095827 -0.086218
0.408228 -0.091846 0.004848 -0.096694 -0.086998
0.409119 -0.092668 0.004892 -0.097560 -0.087777
0.410010 -0.093490 0.004935 -0.098425 -0.088555
0.410901 -0.094312 0.004979 -0.099290 -0.089333
0.411792 -0.095133 0.005022 -0.100155 -0.090111
0.412683 -0.095954 0.005065 -0.101019 -0.090888
0.413574 -0.096774 0.005109 -0.101882 -0.091665
0.414464 -0.097593 0.005152 -0.102745 -0.092441
0.415355 -0.098412 0.005196 -0.103607 -0.093216
0.416246 -0.099230 0.005239 -0.104469 -0.093991
0.417137 -0.100047 0.005282 -0.105329 -0.094764
0.418028 -0.100863 0.005326 -0.106189 -0.095538
0.418919 -0.101679 0.005369 -0.107048 -0.096310
0.419810 -0.102494 0.005412 -0.107906 -0.097081
0.420701 -0.103307 0.005456 -0.108763 -0.097852
0.421592 -0.104120 0.005499 -0.109619 -0.098622
0.422482 -0.104932 0.005542 -0.110474 -0.099390
0.423373 -0.105743 0.005585 -0.111328 -0.100158
0.424264 -0.106553 0.005628 -0.112181 -0.100924
0.425155 -0.107361 0.005671 -0.113032 -0.101690
0.426046 -0.108169 0.005714 -0.113883 -0.102454
0.426937 -0.108975 0.005757 -0.114732 -0.103217
0.427828 -0.109780 0.005800 -0.115580 -0.103979
0.428719 -0.110583 0.005843 -0.116426 -0.104740
0.429610 -0.111385 0.005886 -0.117271 -0.105499
0.430501 -0.112186 0.005929 -0.118115 -0.106257
0.431391 -0.112985 0.005972 -0.118957 -0.107014
0.432282 -0.113783 0.006014 -0.119797 -0.107769
0.433173 -0.114580 0.006057 -0.120636 -0.108523
0.434064 -0.115374 0.006099 -0.121474 -0.109275
0.434955 -0.116167 0.006142 -0.122309 -0.110025
0.435846 -0.116959 0.006184 -0.123143 -0.110774
0.436737 -0.117749 0.006227 -0.123975 -0.111522
0.437628 -0.118536 0.006269 -0.124806 -0.112267
0.438519 -0.119323 0.006312 -0.125634 -0.113011
0.439409 -0.120107 0.006354 -0.126461 -0.113753
0.440300 -0.120889 0.006396 -0.127285 -0.114493
0.441191 -0.121670 0.006438 -0.128108 -0.115232
0.442082 -0.122448 0.006480 -0.128928 -0.115968
0.442973 -0.123225 0.006522 -0.129747 -0.116703
0.443864 -0.123999 0.006564 -0.130563 -0.117435
0.444755 -0.124771 0.006606 -0.131377 -0.118166
0.445646 -0.125541 0.006647 -0.132189 -0.118894
0.446537 -0.126309 0.006689 -0.132998 -0.119620
0.447427 -0.127075 0.006730 -0.133805 -0.120344
0.448318 -0.127838 0.006772 -0.134610 -0.121066
0.449209 -0.128599 0.006813 -0.135412 -0.121786
0.450100 -0.129357 0.006855 -0.136212 -0.122503
0.450991 -0.130113 0.006896 -0.137009 -0.123218
0.451882 -0.130867 0.006937 -0.137804 -0.123930
0.452773 -0.131618 0.006978 -0.138596 -0.124640
0.453664 -0.132366 0.007019 -0.139385 -0.125347
0.454555 -0.133112 0.007060 -0.140171 -0.126052
0.455445 -0.133855 0.007100 -0.140955 -0.126755
0.456336 -0.134595 0.007141 -0.141736 -0.127454
0.457227 -0.135333 0.007181 -0.142514 -0.128151
0.458118 -0.136067 0.007222 -0.143289 -0.128845
0.459009 -0.136799 0.007262 -0.144061 -0.129537
0.459900 -0.137528 0.007302 -0.144830 -0.130226
0.460791 -0.138254 0.007343 -0.145596 -0.130911
0.461682 -0.138977 0.007383 -0.146359 -0.131594
0.462573 -0.139697 0.007422 -0.147119 -0.132274
0.463463 -0.140413 0.007462 -0.147875 -0.132951
0.464354 -0.141127 0.007502 -0.148629 -0.133625
0.465245 -0.141837 0.007541 -0.149378 -0.134296
0.466136 -0.142544 0.007581 -0.150125 -0.134963
0.467027 -0.143248 0.007620 -0.150868 -0.135628
0.467918 -0.143948 0.007659 -0.151607 -0.136289
0.468809 -0.144645 0.007698 -0.152343 -0.136947
0.469700 -0.145338 0.007737 -0.153076 -0.137601
0.470591 -0.146028 0.007776 -0.153805 -0.138252
0.471481 -0.146715 0.007815 -0.154530 -0.138900
0.472372 -0.147397 0.007853 -0.155251 -0.139544
0.473263 -0.148077 0.007892 -0.155968 -0.140185
0.474154 -0.148752 0.007930 -0.156682 -0.140822
0.475045 -0.149424 0.007968 -0.157392 -0.141455
0.475936 -0.150091 0.008006 -0.158098 -0.142085
0.476827 -0.150755 0.008044 -0.158800 -0.142711
0.477718 -0.151415 0.008082 -0.159498 -0.143333
0.478609 -0.152072 0.008120 -0.160191 -0.143952
0.479499 -0.152724 0.008157 -0.160881 -0.144567
0.480390 -0.153372 0.008194 -0.161566 -0.145177
0.481281 -0.154016 0.008232 -0.162247 -0.145784
0.482172 -0.154656 0.008269 -0.162924 -0.146387
0.483063 -0.155291 0.008306 -0.163597 -0.146986
0.483954 -0.155922 0.008342 -0.164265 -0.147580
0.484845 -0.156549 0.008379 -0.164928 -0.148171
0.485736 -0.157172 0.008415 -0.165587 -0.148757
0.486627 -0.157790 0.008452 -0.166242 -0.149339
0.487518 -0.158404 0.008488 -0.166892 -0.149917
0.488408 -0.159014 0.008524 -0.167537 -0.150490
0.489299 -0.159618 0.008559 -0.168178 -0.151059
0.490190 -0.160218 0.008595 -0.168814 -0.151623
0.491081 -0.160814 0.008631 -0.169444 -0.152183
0.491972 -0.161405 0.008666 -0.170071 -0.152739
0.492863 -0.161991 0.008701 -0.170692 -0.153290
0.493754 -0.162572 0.008736 -0.171308 -0.153836
0.494645 -0.163148 0.008771 -0.171919 -0.154377
0.495536 -0.163720 0.008805 -0.172525 -0.154914
0.496426 -0.164286 0.008840 -0.173126 -0.155446
0.497317 -0.164848 0.008874 -0.173722 -0.155973
0.498208 -0.165404 0.008908 -0.174312 -0.156496
0.499099 -0.165955 0.008942 -0.174898 -0.157013
0.499990 -0.166502 0.008976 -0.175478 -0.157525
0.500881 -0.167042 0.009010 -0.176052 -0.158033
0.501772 -0.167578 0.009043 -0.176621 -0.158535
0.502663 -0.168108 0.009076 -0.177185 -0.159032
0.503554 -0.168633 0.009109 -0.177743 -0.159524
0.504444 -0.169153 0.009142 -0.178295 -0.160011
0.505335 -0.169667 0.009175 -0.178842 -0.160492
0.506226 -0.170176 0.009207 -0.179383 -0.160968
0.507117 -0.170679 0.009239 -0.179918 -0.161439
0.508008 -0.171176 0.009272 -0.180448 -0.161904
0.508899 -0.171668 0.009303 -0.180971 -0.162364
0.509790 -0.172154 0.009335 -0.181489 -0.162819
0.510681 -0.172634 0.009367 -0.182001 -0.163267
0.511572 -0.173108 0.009398 -0.182506 -0.163710
0.512462 -0.173577 0.009429 -0.183006 -0.164148
0.513353 -0.174039 0.009460 -0.183499 -0.164579
0.514244 -0.174496 0.009491 -0.183987 -0.165005
0.515135 -0.174947 0.009521 -0.184468 -0.165425
0.516026 -0.175391 0.009551 -0.184942 -0.165840
0.516917 -0.175829 0.009581 -0.185411 -0.166248
0.517808 -0.176262 0.009611 -0.185873 -0.166650
0.518699 -0.176688 0.009641 -0.186328 -0.167047
0.519590 -0.177107 0.009670 -0.186778 -0.167437
0.520480 -0.177520 0.009700 -0.187220 -0.167821
0.521371 -0.177927 0.009729 -0.187656 -0.168199
0.522262 -0.178328 0.009757 -0.188085 -0.168571
0.523153 -0.178722 0.009786 -0.188508 -0.168936
0.524044 -0.179109 0.009814 -0.188924 -0.169295
0.524935 -0.179490 0.009842 -0.189333 -0.169648
0.525826 -0.179865 0.009870 -0.189735 -0.169994
0.526717 -0.180232 0.009898 -0.190130 -0.170334
0.527608 -0.180593 0.009926 -0.190518 -0.170667
0.528498 -0.180947 0.009953 -0.190900 -0.170994
0.529389 -0.181294 0.009980 -0.191274 -0.171314
0.530280 -0.181634 0.010007 -0.191641 -0.171628
0.531171 -0.181968 0.010033 -0.192001 -0.171935
0.532062 -0.182294 0.010059 -0.192353 -0.172235
0.532953 -0.182613 0.010086 -0.192699 -0.172528
0.533844 -0.182925 0.010111 -0.193037 -0.172814
0.534735 -0.183230 0.010137 -0.193367 -0.173093
0.535626 -0.183528 0.010162 -0.193691 -0.173366
0.536517 -0.183819 0.010187 -0.194006 -0.173631
0.537407 -0.184102 0.010212 -0.194315 -0.173890
0.538298 -0.184378 0.010237 -0.194615 -0.174141
0.539189 -0.184647 0.010261 -0.194908 -0.174385
0.540080 -0.184908 0.010286 -0.195193 -0.174622
0.540971 -0.185161 0.010310 -0.195471 -0.174852
0.541862 -0.185407 0.010333 -0.195741 -0.175074
0.542753 -0.185646 0.010357 -0.196002 -0.175289
0.543644 -0.185877 0.010380 -0.196256 -0.175497
0.544535 -0.186100 0.010403 -0.196502 -0.175697
0.545425 -0.186315 0.010426 -0.196740 -0.175889
0.546316 -0.186522 0.010448 -0.196970 -0.176075
0.547207 -0.186722 0.010470 -0.197192 -0.176252
0.548098 -0.186914 0.010492 -0.197406 -0.176422
0.548989 -0.187098 0.010514 -0.197612 -0.176584
0.549880 -0.187274 0.010535 -0.197809 -0.176739
0.550771 -0.187441 0.010556 -0.197998 -0.176885
0.551662 -0.187601 0.010577 -0.198178 -0.177024
0.552553 -0.187753 0.010598 -0.198350 -0.177155
0.553443 -0.187896 0.010618 -0.198514 -0.177278
0.554334 -0.188031 0.010638 -0.198669 -0.177393
0.555225 -0.188158 0.010658 -0.198816 -0.177500
0.556116 -0.188277 0.010678 -0.198954 -0.177599
0.557007 -0.188387 0.010697 -0.199084 -0.177690
0.557898 -0.188488 0.010716 -0.199204 -0.177772
0.558789 -0.188581 0.010735 -0.199316 -0.177847
0.559680 -0.188666 0.010753 -0.199419 -0.177913
0.560571 -0.188742 0.010771 -0.199514 -0.177971
0.561461 -0.188810 0.010789 -0.199599 -0.178020
0.562352 -0.188868 0.010807 -0.199675 -0.178061
0.563243 -0.188918 0.010824 -0.199743 -0.178094
0.564134 -0.188960 0.010842 -0.199801 -0.178118
0.565025 -0.188992 0.010858 -0.199851 -0.178134
0.565916 -0.189016 0.010875 -0.199891 -0.178141
0.566807 -0.189030 0.010891 -0.199922 -0.178139
0.567698 -0.189036 0.010907 -0.199943 -0.178129
0.568589 -0.189033 0.010923 -0.199956 -0.178110
0.569479 -0.189020 0.010938 -0.199959 -0.178082
0.570370 -0.188999 0.010954 -0.199953 -0.178045
0.571261 -0.188968 0.010968 -0.199937 -0.178000
0.572152 -0.188929 0.010983 -0.199912 -0.177946
0.573043 -0.188880 0.010997 -0.199877 -0.177882
0.573934 -0.188821 0.011011 -0.199833 -0.177810
0.574825 -0.188754 0.011025 -0.199779 -0.177729
0.575716 -0.188677 0.011038 -0.199715 -0.177638
0.576607 -0.188590 0.011052 -0.199642 -0.177539
0.577497 -0.188494 0.011064 -0.199559 -0.177430
0.578388 -0.188389 0.011077 -0.199466 -0.177312
0.579279 -0.188274 0.011089 -0.199363 -0.177185
0.580170 -0.188149 0.011101 -0.199251 -0.177048
0.581061 -0.188015 0.011113 -0.199128 -0.176903
0.581952 -0.187871 0.011124 -0.198996 -0.176747
0.582843 -0.187718 0.011135 -0.198853 -0.176583
0.583734 -0.187554 0.011146 -0.198700 -0.176409
0.584625 -0.187381 0.011156 -0.198538 -0.176225
0.585516 -0.187198 0.011166 -0.198365 -0.176032
0.586406 -0.187005 0.011176 -0.198182 -0.175829
0.587297 -0.186802 0.011186 -0.197988 -0.175616
0.588188 -0.186589 0.011195 -0.197785 -0.175394
0.589079 -0.186367 0.011204 -0.197571 -0.175163
0.589970 -0.186134 0.011213 -0.197346 -0.174921
0.590861 -0.185890 0.011221 -0.197111 -0.174669
0.591752 -0.185637 0.011229 -0.196866 -0.174408
0.592643 -0.185374 0.011237 -0.196610 -0.174137
0.593534 -0.185100 0.011244 -0.196344 -0.173856
0.594424 -0.184816 0.011251 -0.196067 -0.173565
0.595315 -0.184522 0.011258 -0.195780 -0.173264
0.596206 -0.184217 0.011264 -0.195482 -0.172953
0.597097 -0.183902 0.011271 -0.195173 -0.172632
0.597988 -0.183577 0.011276 -0.194853 -0.172300
0.598879 -0.183241 0.011282 -0.194523 -0.171959
0.599770 -0.182894 0.011287 -0.194181 -0.171607
0.600661 -0.182537 0.011292 -0.193829 -0.171245
0.601552 -0.182170 0.011296 -0.193466 -0.170873
0.602442 -0.181791 0.011301 -0.193092 -0.170491
0.603333 -0.181402 0.011305 -0.192707 -0.170098
0.604224 -0.181003 0.011308 -0.192311 -0.169695
0.605115 -0.180593 0.011312 -0.191904 -0.169281
0.606006 -0.180171 0.011314 -0.191486 -0.168857
0.606897 -0.179739 0.011317 -0.191057 -0.168422
0.607788 -0.179297 0.011319 -0.190616 -0.167977
0.608679 -0.178843 0.011321 -0.190164 -0.167522
0.609570 -0.178378 0.011323 -0.189701 -0.167055
0.610460 -0.177903 0.011324 -0.189227 -0.166578
0.611351 -0.177416 0.011325 -0.188742 -0.166091
0.612242 -0.176919 0.011326 -0.188245 -0.165593
0.613133 -0.176410 0.011326 -0.187737 -0.165084
0.614024 -0.175890 0.011327 -0.187217 -0.164564
0.614915 -0.175359 0.011326 -0.186686 -0.164033
0.615806 -0.174817 0.011326 -0.186143 -0.163492
0.616697 -0.174264 0.011325 -0.185589 -0.162940
0.617588 -0.173700 0.011323 -0.185023 -0.162376
0.618478 -0.173124 0.011322 -0.184446 -0.161802
0.619369 -0.172537 0.011320 -0.183857 -0.161217
0.620260 -0.171939 0.011318 -0.183256 -0.160621
0.621151 -0.171329 0.011315 -0.182644 -0.160014
0.622042 -0.170708 0.011312 -0.182020 -0.159396
0.622933 -0.170076 0.011309 -0.181384 -0.158767
0.623824 -0.169432 0.011305 -0.180737 -0.158127
0.624715 -0.168777 0.011301 -0.180078 -0.157475
0.625606 -0.168110 0.011297 -0.179407 -0.156813
0.626496 -0.167431 0.011292 -0.178724 -0.156139
0.627387 -0.166741 0.011287 -0.178029 -0.155454
0.628278 -0.166040 0.011282 -0.177322 -0.154758
0.629169 -0.165327 0.011276 -0.176603 -0.154051
0.630060 -0.164602 0.011270 -0.175873 -0.153332
0.630951 -0.163866 0.011264 -0.175130 -0.152602
0.631842 -0.163118 0.011257 -0.174375 -0.151860
0.632733 -0.162358 0.011250 -0.173609 -0.151108
0.633624 -0.161587 0.011243 -0.172830 -0.150344
0.634515 -0.160803 0.011235 -0.172039 -0.149568
0.635405 -0.160009 0.011227 -0.171236 -0.148781
0.636296 -0.159202 0.011219 -0.170421 -0.147983
0.637187 -0.158383 0.011210 -0.169594 -0.147173
0.638078 -0.157553 0.011201 -0.168754 -0.146351
0.638969 -0.156710 0.011192 -0.167902 -0.145518
0.639860 -0.155856 0.011182 -0.167039 -0.144674
0.640751 -0.154990 0.011172 -0.166162 -0.143818
0.641642 -0.154112 0.011162 -0.165274 -0.142950
0.642533 -0.153222 0.011151 -0.164373 -0.142071
0.643423 -0.152320 0.011140 -0.163460 -0.141181
0.644314 -0.151407 0.011128 -0.162535 -0.140278
0.645205 -0.150481 0.011117 -0.161597 -0.139364
0.646096 -0.149543 0.011105 -0.160648 -0.138438
0.646987 -0.148593 0.011092 -0.159685 -0.137501
0.647878 -0.147631 0.011079 -0.158710 -0.136552
0.648769 -0.146657 0.011066 -0.157723 -0.135591
0.649660 -0.145671 0.011053 -0.156724 -0.134619
0.650551 -0.144673 0.011039 -0.155712 -0.133635
0.651441 -0.143663 0.011025 -0.154688 -0.132639
0.652332 -0.142641 0.011010 -0.153651 -0.131631
0.653223 -0.141606 0.010995 -0.152601 -0.130611
0.654114 -0.140560 0.010980 -0.151540 -0.129580
0.655005 -0.139501 0.010964 -0.150466 -0.128537
0.655896 -0.138431 0.010948 -0.149379 -0.127482
0.656787 -0.137348 0.010932 -0.148280 -0.126416
0.657678 -0.136253 0.010915 -0.147168 -0.125337
0.658569 -0.135145 0.010898 -0.146044 -0.124247
0.659459 -0.134026 0.010881 -0.144907 -0.123145
0.660350 -0.132894 0.010863 -0.143758 -0.122031
0.661241 -0.131751 0.010845 -0.142596 -0.120905
0.662132 -0.130595 0.010827 -0.141422 -0.119768
0.663023 -0.129427 0.010808 -0.140235 -0.118618
0.663914 -0.128246 0.010789 -0.139036 -0.117457
0.664805 -0.127054 0.010770 -0.137824 -0.116284
0.665696 -0.125849 0.010750 -0.136599 -0.115099
0.666587 -0.124632 0.010730 -0.135362 -0.113903
0.667477 -0.123403 0.010709 -0.134113 -0.112694
0.668368 -0.122162 0.010689 -0.132851 -0.111474
0.669259 -0.120909 0.010667 -0.131576 -0.110241
0.670150 -0.119643 0.010646 -0.130289 -0.108997
0.671041 -0.118365 0.010624 -0.128989 -0.107741
0.671932 -0.117075 0.010602 -0.127677 -0.106474
0.672823 -0.115773 0.010579 -0.126353 -0.105194
0.673714 -0.114459 0.010556 -0.125015 -0.103903
0.674605 -0.113133 0.010533 -0.123666 -0.102600
0.675495 -0.111794 0.010509 -0.122304 -0.101285
0.676386 -0.110443 0.010486 -0.120929 -0.099958
0.677277 -0.109081 0.010461 -0.119542 -0.098619
0.678168 -0.107706 0.010437 -0.118142 -0.097269
0.679059 -0.106319 0.010412 -0.116730 -0.095907
0.679950 -0.104920 0.010386 -0.115306 -0.094533
0.680841 -0.103508 0.010361 -0.113869 -0.093148
0.681732 -0.102085 0.010335 -0.112420 -0.091751
0.682623 -0.100650 0.010308 -0.110958 -0.090342
0.683514 -0.099203 0.010282 -0.109484 -0.088921
0.684404 -0.097743 0.010254 -0.107998 -0.087489
0.685295 -0.096272 0.010227 -0.106499 -0.086045
0.686186 -0.094789 0.010199 -0.104988 -0.084590
0.687077 -0.093294 0.010171 -0.103465 -0.083122
0.687968 -0.091787 0.010143 -0.101930 -0.081644
0.688859 -0.090268 0.010114 -0.100382 -0.080154
0.689750 -0.088737 0.010085 -0.098822 -0.078652
0.690641 -0.087194 0.010056 -0.097250 -0.077139
0.691532 -0.085640 0.010026 -0.095665 -0.075614
0.692422 -0.084073 0.009996 -0.094069 -0.074078
0.693313 -0.082495 0.009965 -0.092460 -0.072530
0.694204 -0.080906 0.009934 -0.090840 -0.070971
0.695095 -0.079304 0.009903 -0.089207 -0.069401
0.695986 -0.077691 0.009872 -0.087563 -0.067819
0.696877 -0.076066 0.009840 -0.085906 -0.066226
0.697768 -0.074430 0.009808 -0.084238 -0.064622
0.698659 -0.072782 0.009775 -0.082557 -0.063007
0.699550 -0.071122 0.009742 -0.080865 -0.061380
0.700440 -0.069452 0.009709 -0.079161 -0.059742
0.701331 -0.067769 0.009676 -0.077445 -0.058093
0.702222 -0.066075 0.009642 -0.075717 -0.056433
0.703113 -0.064370 0.009608 -0.073978 -0.054763
0.704004 -0.062654 0.009573 -0.072227 -0.053081
0.704895 -0.060926 0.009539 -0.070465 -0.051388
0.705786 -0.059187 0.009503 -0.068691 -0.049684
0.706677 -0.057437 0.009468 -0.066905 -0.047969
0.707568 -0.055676 0.009432 -0.065108 -0.046244
0.708458 -0.053904 0.009396 -0.063300 -0.044508
0.709349 -0.052120 0.009360 -0.061480 -0.042761
0.710240 -0.050326 0.009323 -0.059649 -0.041003
0.711131 -0.048521 0.009286 -0.057807 -0.039235
0.712022 -0.046705 0.009248 -0.055953 -0.037457
0.712913 -0.044878 0.009211 -0.054089 -0.035668
0.713804 -0.043041 0.009173 -0.052213 -0.033868
0.714695 -0.041193 0.009134 -0.050327 -0.032058
0.715586 -0.039334 0.009096 -0.048429 -0.030238
0.716476 -0.037464 0.009057 -0.046521 -0.028408
0.717367 -0.035585 0.009017 -0.044602 -0.026567
0.718258 -0.033694 0.008978 -0.042672 -0.024716
0.719149 -0.031794 0.008938 -0.040732 -0.022856
0.720040 -0.029883 0.008898 -0.038781 -0.020985
0.720931 -0.027962 0.008857 -0.036819 -0.019105
0.721822 -0.026031 0.008817 -0.034847 -0.017214
0.722713 -0.024090 0.008775 -0.032865 -0.015314
0.723604 -0.022138 0.008734 -0.030872 -0.013404
0.724494 -0.020177 0.008692 -0.028870 -0.011485
0.725385 -0.018206 0.008650 -0.026857 -0.009556
0.726276 -0.016226 0.008608 -0.024834 -0.007618
0.727167 -0.014236 0.008566 -0.022801 -0.005670
0.728058 -0.012236 0.008523 -0.020759 -0.003713
0.728949 -0.010227 0.008480 -0.018707 -0.001747
0.729840 -0.008208 0.008436 -0.016645 0.000228
0.730731 -0.006180 0.008393 -0.014573 0.002212
0.731622 -0.004143 0.008349 -0.012492 0.004206
0.732513 -0.002097 0.008305 -0.010402 0.006208
0.733403 -0.000042 0.008260 -0.008302 0.008218
0.734294 0.002022 0.008216 -0.006194 0.010237
0.735185 0.004095 0.008171 -0.004076 0.012265
0.736076 0.006176 0.008125 -0.001949 0.014301
0.736967 0.008266 0.008080 0.000186 0.016346
0.737858 0.010365 0.008034 0.002331 0.018399
0.738749 0.012471 0.007988 0.004483 0.020460
0.739640 0.014587 0.007942 0.006645 0.022529
0.740531 0.016710 0.007895 0.008814 0.024605
0.741421 0.018841 0.007849 0.010992 0.026690
0.742312 0.020980 0.007802 0.013178 0.028782
0.743203 0.023127 0.007755 0.015372 0.030882
0.744094 0.025281 0.007707 0.017574 0.032989
0.744985 0.027443 0.007660 0.019784 0.035103
0.745876 0.029613 0.007612 0.022001 0.037225
0.746767 0.031789 0.007564 0.024225 0.039354
0.747658 0.033973 0.007516 0.026457 0.041489
0.748549 0.036164 0.007468 0.028696 0.043632
0.749439 0.038362 0.007419 0.030942 0.045781
0.750330 0.040566 0.007370 0.033195 0.047936
0.751221 0.042777 0.007322 0.035455 0.050098
0.752112 0.044994 0.007273 0.037721 0.052266
0.753003 0.047217 0.007223 0.039994 0.054441
0.753894 0.049447 0.007174 0.042273 0.056621
0.754785 0.051683 0.007124 0.044558 0.058807
0.755676 0.053924 0.007075 0.046849 0.060999
0.756567 0.056171 0.007025 0.049146 0.063196
0.757457 0.058424 0.006975 0.051448 0.065399
0.758348 0.060681 0.006925 0.053756 0.067607
0.759239 0.062944 0.006875 0.056069 0.069820
0.760130 0.065212 0.006825 0.058387 0.072037
0.761021 0.067485 0.006775 0.060710 0.074260
0.761912 0.069762 0.006725 0.063038 0.076487
0.762803 0.072044 0.006674 0.065370 0.078718
0.763694 0.074330 0.006624 0.067706 0.080954
0.764585 0.076620 0.006573 0.070047 0.083194
0.765475 0.078914 0.006523 0.072391 0.085437
0.766366 0.081212 0.006472 0.074740 0.087684
0.767257 0.083513 0.006422 0.077091 0.089935
0.768148 0.085818 0.006371 0.079446 0.092189
0.769039 0.088125 0.006321 0.081804 0.094446
0.769930 0.090436 0.006271 0.084165 0.096706
0.770821 0.092749 0.006220 0.086529 0.098969
0.771712 0.095064 0.006170 0.088894 0.101235
0.772603 0.097382 0.006120 0.091262 0.103502
0.773493 0.099702 0.006070 0.093632 0.105772
0.774384 0.102024 0.006020 0.096004 0.108044
0.775275 0.104347 0.005970 0.098377 0.110318
0.776166 0.106672 0.005921 0.100751 0.112593
0.777057 0.108998 0.005871 0.103126 0.114869
0.777948 0.111324 0.005822 0.105502 0.117146
0.778839 0.113651 0.005773 0.107878 0.119425
0.779730 0.115979 0.005725 0.110254 0.121704
0.780621 0.118307 0.005676 0.112631 0.123983
0.781512 0.120635 0.005628 0.115006 0.126263
0.782402 0.122962 0.005580 0.117381 0.128542
0.783293 0.125288 0.005533 0.119755 0.130822
0.784184 0.127614 0.005486 0.122128 0.133100
0.785075 0.129939 0.005439 0.124499 0.135378
0.785966 0.132262 0.005393 0.126869 0.137655
0.786857 0.134584 0.005348 0.129236 0.139931
0.787748 0.136903 0.005303 0.131600 0.142205
0.788639 0.139220 0.005258 0.133962 0.144478
0.789530 0.141535 0.005214 0.136321 0.146749
0.790420 0.143846 0.005171 0.138676 0.149017
0.791311 0.146155 0.005128 0.141027 0.151283
0.792202 0.148460 0.005086 0.143374 0.153546
0.793093 0.150761 0.005044 0.145717 0.155806
0.793984 0.153058 0.005004 0.148055 0.158062
0.794875 0.155351 0.004964 0.150387 0.160315
0.795766 0.157639 0.004925 0.152714 0.162564
0.796657 0.159922 0.004887 0.155035 0.164809
0.797548 0.162199 0.004850 0.157349 0.167049
0.798438 0.164471 0.004814 0.159657 0.169285
0.799329 0.166737 0.004779 0.161957 0.171516
0.800220 0.168996 0.004745 0.164250 0.173741
0.801111 0.171248 0.004712 0.166536 0.175960
0.802002 0.173493 0.004681 0.168812 0.178174
0.802893 0.175731 0.004650 0.171080 0.180381
0.803784 0.177960 0.004621 0.173339 0.182582
0.804675 0.180182 0.004594 0.175588 0.184775
0.805566 0.182394 0.004567 0.177827 0.186962
0.806456 0.184598 0.004542 0.180055 0.189140
0.807347 0.186792 0.004519 0.182273 0.191311
0.808238 0.188976 0.004497 0.184479 0.193473
0.809129 0.191150 0.004477 0.186673 0.195627
0.810020 0.193313 0.004459 0.188854 0.197772
0.810911 0.195465 0.004442 0.191023 0.199907
0.811802 0.197606 0.004427 0.193179 0.202032
0.812693 0.199734 0.004414 0.195321 0.204148
0.813584 0.201850 0.004402 0.197448 0.206253
0.814474 0.203953 0.004393 0.199561 0.208346
0.815365 0.206043 0.004385 0.201658 0.210429
0.816256 0.208119 0.004380 0.203740 0.212499
0.817147 0.210181 0.004376 0.205805 0.214558
0.818038 0.212228 0.004375 0.207853 0.216603
0.818929 0.214260 0.004376 0.209884 0.218636
0.819820 0.216276 0.004379 0.211897 0.220655
0.820711 0.218276 0.004384 0.213892 0.222660
0.821602 0.220259 0.004391 0.215868 0.224650
0.822492 0.222225 0.004401 0.217824 0.226625
0.823383 0.224173 0.004413 0.219760 0.228585
0.824274 0.226102 0.004427 0.221676 0.230529
0.825165 0.228013 0.004443 0.223570 0.232456
0.826056 0.229905 0.004462 0.225443 0.234366
0.826947 0.231776 0.004483 0.227293 0.236259
0.827838 0.233627 0.004506 0.229121 0.238133
0.828729 0.235457 0.004532 0.230925 0.239989
0.829620 0.237265 0.004560 0.232705 0.241825
0.830511 0.239051 0.004590 0.234461 0.243641
0.831401 0.240814 0.004623 0.236191 0.245436
0.832292 0.242553 0.004658 0.237895 0.247211
0.833183 0.244268 0.004695 0.239573 0.248963
0.834074 0.245959 0.004734 0.241225 0.250693
0.834965 0.247624 0.004776 0.242848 0.252400
0.835856 0.249263 0.004820 0.244443 0.254083
0.836747 0.250876 0.004866 0.246009 0.255742
0.837638 0.252461 0.004915 0.247546 0.257375
0.838529 0.254017 0.004965 0.249052 0.258983
0.839419 0.255546 0.005018 0.250527 0.260564
0.840310 0.257044 0.005073 0.251971 0.262117
0.841201 0.258513 0.005130 0.253383 0.263643
0.842092 0.259950 0.005189 0.254761 0.265139
0.842983 0.261356 0.005250 0.256106 0.266606
0.843874 0.262730 0.005313 0.257417 0.268043
0.844765 0.264070 0.005378 0.258692 0.269448
0.845656 0.265376 0.005445 0.259931 0.270822
0.846547 0.266648 0.005514 0.261134 0.272162
0.847437 0.267884 0.005585 0.262299 0.273469
0.848328 0.269084 0.005658 0.263426 0.274741
0.849219 0.270246 0.005732 0.264514 0.275978
0.850110 0.271370 0.005808 0.265562 0.277179
0.851001 0.272456 0.005886 0.266570 0.278342
0.851892 0.273502 0.005966 0.267536 0.279468
0.852783 0.274507 0.006048 0.268459 0.280555
0.853674 0.275470 0.006131 0.269339 0.281601
0.854565 0.276391 0.006216 0.270176 0.282607
0.855455 0.277269 0.006302 0.270967 0.283571
0.856346 0.278102 0.006390 0.271712 0.284493
0.857237 0.278890 0.006480 0.272410 0.285370
0.858128 0.279632 0.006571 0.273061 0.286203
0.859019 0.280326 0.006664 0.273662 0.286990
0.859910 0.280972 0.006758 0.274214 0.287731
0.860801 0.281569 0.006854 0.274715 0.288423
0.861692 0.282116 0.006951 0.275165 0.289067
0.862583 0.282611 0.007050 0.275561 0.289660
0.863473 0.283053 0.007150 0.275903 0.290203
0.864364 0.283442 0.007251 0.276190 0.290693
0.865255 0.283776 0.007354 0.276421 0.291130
0.866146 0.284054 0.007458 0.276595 0.291512
0.867037 0.284275 0.007564 0.276711 0.291839
0.867928 0.284438 0.007671 0.276767 0.292109
0.868819 0.284541 0.007779 0.276762 0.292320
0.869710 0.284584 0.007889 0.276695 0.292473
0.870601 0.284565 0.008000 0.276565 0.292564
0.871491 0.284482 0.008112 0.276370 0.292594
0.872382 0.284335 0.008226 0.276110 0.292561
0.873273 0.284123 0.008340 0.275782 0.292463
0.874164 0.283843 0.008456 0.275387 0.292299
0.875055 0.283495 0.008574 0.274921 0.292068
0.875946 0.283077 0.008692 0.274384 0.291769
0.876837 0.282587 0.008812 0.273775 0.291399
0.877728 0.282025 0.008933 0.273092 0.290958
0.878619 0.281389 0.009055 0.272334 0.290444
0.879510 0.280677 0.009178 0.271498 0.289855
0.880400 0.279888 0.009303 0.270585 0.289190
0.881291 0.279020 0.009429 0.269591 0.288448
0.882182 0.278071 0.009556 0.268516 0.287627
0.883073 0.277041 0.009684 0.267357 0.286725
0.883964 0.275927 0.009813 0.266114 0.285740
0.884855 0.274728 0.009944 0.264785 0.284672
0.885746 0.273442 0.010075 0.263367 0.283517
0.886637 0.272067 0.010208 0.261859 0.282275
0.887528 0.270602 0.010342 0.260260 0.280944
0.888418 0.269045 0.010477 0.258568 0.279522
0.889309 0.267393 0.010613 0.256780 0.278007
0.890200 0.265646 0.010751 0.254895 0.276397
0.891091 0.263800 0.010890 0.252911 0.274690
0.891982 0.261855 0.011029 0.250826 0.272884
0.892873 0.259808 0.011170 0.248637 0.270978
0.893764 0.257657 0.011312 0.246344 0.268969
0.894655 0.255400 0.011456 0.243944 0.266855
0.895546 0.253035 0.011600 0.241435 0.264635
0.896436 0.250559 0.011746 0.238814 0.262305
0.897327 0.247972 0.011892 0.236079 0.259864
0.898218 0.245269 0.012040 0.233229 0.257309
0.899109 0.242450 0.012189 0.230260 0.254639
0.900000 0.239511 0.012340 0.227171 0.251850


==> plot_data/mm_4_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.001498 1.001505 0.000166 1.001339 1.001671
0.010891 1.001660 1.001669 0.000183 1.001485 1.001852
0.011782 1.001826 1.001835 0.000201 1.001634 1.002036
0.012673 1.001995 1.002004 0.000218 1.001786 1.002222
0.013564 1.002166 1.002176 0.000236 1.001939 1.002412
0.014454 1.002340 1.002350 0.000254 1.002096 1.002604
0.015345 1.002516 1.002526 0.000272 1.002254 1.002798
0.016236 1.002694 1.002705 0.000290 1.002415 1.002995
0.017127 1.002875 1.002886 0.000308 1.002578 1.003194
0.018018 1.003057 1.003069 0.000326 1.002742 1.003395
0.018909 1.003242 1.003254 0.000344 1.002909 1.003598
0.019800 1.003429 1.003441 0.000363 1.003078 1.003803
0.020691 1.003618 1.003630 0.000381 1.003249 1.004011
0.021582 1.003809 1.003820 0.000399 1.003421 1.004220
0.022472 1.004001 1.004013 0.000418 1.003595 1.004431
0.023363 1.004196 1.004207 0.000436 1.003771 1.004644
0.024254 1.004392 1.004404 0.000455 1.003949 1.004858
0.025145 1.004590 1.004601 0.000473 1.004128 1.005074
0.026036 1.004789 1.004801 0.000491 1.004309 1.005292
0.026927 1.004990 1.005002 0.000510 1.004492 1.005511
0.027818 1.005193 1.005204 0.000528 1.004676 1.005732
0.028709 1.005398 1.005408 0.000546 1.004862 1.005955
0.029600 1.005604 1.005614 0.000565 1.005049 1.006179
0.030490 1.005811 1.005821 0.000583 1.005238 1.006404
0.031381 1.006020 1.006030 0.000601 1.005429 1.006631
0.032272 1.006231 1.006240 0.000620 1.005621 1.006860
0.033163 1.006443 1.006452 0.000638 1.005814 1.007089
0.034054 1.006656 1.006664 0.000656 1.006009 1.007320
0.034945 1.006871 1.006879 0.000674 1.006205 1.007553
0.035836 1.007087 1.007094 0.000692 1.006402 1.007786
0.036727 1.007304 1.007311 0.000710 1.006601 1.008021
0.037618 1.007523 1.007530 0.000728 1.006802 1.008258
0.038509 1.007744 1.007749 0.000746 1.007003 1.008495
0.039399 1.007965 1.007970 0.000764 1.007206 1.008734
0.040290 1.008188 1.008192 0.000782 1.007411 1.008974
0.041181 1.008412 1.008416 0.000799 1.007617 1.009215
0.042072 1.008638 1.008641 0.000817 1.007824 1.009457
0.042963 1.008865 1.008866 0.000835 1.008032 1.009701
0.043854 1.009093 1.009094 0.000852 1.008242 1.009946
0.044745 1.009322 1.009322 0.000869 1.008453 1.010191
0.045636 1.009552 1.009552 0.000887 1.008665 1.010438
0.046527 1.009784 1.009782 0.000904 1.008878 1.010686
0.047417 1.010017 1.010014 0.000921 1.009093 1.010935
0.048308 1.010251 1.010247 0.000938 1.009309 1.011186
0.049199 1.010486 1.010482 0.000955 1.009526 1.011437
0.050090 1.010723 1.010717 0.000972 1.009745 1.011689
0.050981 1.010960 1.010954 0.000989 1.009964 1.011943
0.051872 1.011199 1.011191 0.001006 1.010185 1.012197
0.052763 1.011439 1.011430 0.001023 1.010407 1.012453
0.053654 1.011680 1.011670 0.001039 1.010631 1.012709
0.054545 1.011923 1.011911 0.001056 1.010855 1.012967
0.055435 1.012166 1.012153 0.001072 1.011081 1.013225
0.056326 1.012410 1.012396 0.001088 1.011308 1.013485
0.057217 1.012656 1.012641 0.001105 1.011536 1.013745
0.058108 1.012903 1.012886 0.001121 1.011765 1.014007
0.058999 1.013150 1.013132 0.001137 1.011996 1.014269
0.059890 1.013399 1.013380 0.001152 1.012227 1.014532
0.060781 1.013649 1.013628 0.001168 1.012460 1.014797
0.061672 1.013900 1.013878 0.001184 1.012694 1.015062
0.062563 1.014153 1.014129 0.001199 1.012929 1.015328
0.063453 1.014406 1.014381 0.001215 1.013166 1.015595
0.064344 1.014660 1.014633 0.001230 1.013403 1.015864
0.065235 1.014915 1.014887 0.001245 1.013642 1.016133
0.066126 1.015172 1.015142 0.001261 1.013881 1.016402
0.067017 1.015429 1.015398 0.001276 1.014122 1.016673
0.067908 1.015688 1.015655 0.001290 1.014364 1.016945
0.068799 1.015947 1.015912 0.001305 1.014607 1.017218
0.069690 1.016208 1.016171 0.001320 1.014851 1.017491
0.070581 1.016469 1.016431 0.001334 1.015097 1.017766
0.071471 1.016732 1.016692 0.001349 1.015343 1.018041
0.072362 1.016995 1.016954 0.001363 1.015591 1.018317
0.073253 1.017260 1.017217 0.001377 1.015840 1.018594
0.074144 1.017526 1.017481 0.001391 1.016089 1.018872
0.075035 1.017792 1.017746 0.001405 1.016340 1.019151
0.075926 1.018060 1.018012 0.001419 1.016593 1.019431
0.076817 1.018329 1.018278 0.001433 1.016846 1.019711
0.077708 1.018598 1.018546 0.001446 1.017100 1.019993
0.078599 1.018869 1.018815 0.001460 1.017355 1.020275
0.079489 1.019140 1.019085 0.001473 1.017612 1.020558
0.080380 1.019413 1.019356 0.001486 1.017869 1.020842
0.081271 1.019687 1.019627 0.001499 1.018128 1.021127
0.082162 1.019961 1.019900 0.001512 1.018388 1.021412
0.083053 1.020237 1.020174 0.001525 1.018649 1.021699
0.083944 1.020513 1.020448 0.001538 1.018911 1.021986
0.084835 1.020791 1.020724 0.001550 1.019174 1.022274
0.085726 1.021069 1.021000 0.001562 1.019438 1.022563
0.086617 1.021349 1.021278 0.001575 1.019703 1.022853
0.087508 1.021629 1.021556 0.001587 1.019969 1.023143
0.088398 1.021911 1.021836 0.001599 1.020237 1.023434
0.089289 1.022193 1.022116 0.001611 1.020505 1.023727
0.090180 1.022476 1.022397 0.001622 1.020775 1.024020
0.091071 1.022760 1.022679 0.001634 1.021046 1.024313
0.091962 1.023046 1.022963 0.001645 1.021317 1.024608
0.092853 1.023332 1.023247 0.001657 1.021590 1.024903
0.093744 1.023619 1.023532 0.001668 1.021864 1.025200
0.094635 1.023907 1.023818 0.001679 1.022139 1.025497
0.095526 1.024196 1.024105 0.001690 1.022415 1.025794
0.096416 1.024486 1.024393 0.001700 1.022692 1.026093
0.097307 1.024777 1.024681 0.001711 1.022970 1.026392
0.098198 1.025069 1.024971 0.001721 1.023250 1.026692
0.099089 1.025361 1.025262 0.001732 1.023530 1.026993
0.099980 1.025655 1.025553 0.001742 1.023811 1.027295
0.100871 1.025950 1.025846 0.001752 1.024094 1.027598
0.101762 1.026245 1.026139 0.001762 1.024378 1.027901
0.102653 1.026542 1.026434 0.001771 1.024662 1.028205
0.103544 1.026839 1.026729 0.001781 1.024948 1.028510
0.104434 1.027138 1.027025 0.001790 1.025235 1.028816
0.105325 1.027437 1.027322 0.001800 1.025523 1.029122
0.106216 1.027737 1.027621 0.001809 1.025812 1.029429
0.107107 1.028039 1.027920 0.001818 1.026102 1.029737
0.107998 1.028341 1.028219 0.001827 1.026393 1.030046
0.108889 1.028644 1.028520 0.001835 1.026685 1.030356
0.109780 1.028948 1.028822 0.001844 1.026978 1.030666
0.110671 1.029253 1.029125 0.001852 1.027272 1.030977
0.111562 1.029558 1.029428 0.001861 1.027568 1.031289
0.112452 1.029865 1.029733 0.001869 1.027864 1.031602
0.113343 1.030173 1.030039 0.001877 1.028162 1.031915
0.114234 1.030481 1.030345 0.001884 1.028460 1.032229
0.115125 1.030791 1.030652 0.001892 1.028760 1.032544
0.116016 1.031101 1.030960 0.001900 1.029061 1.032860
0.116907 1.031412 1.031270 0.001907 1.029363 1.033177
0.117798 1.031725 1.031580 0.001914 1.029666 1.033494
0.118689 1.032038 1.031891 0.001921 1.029970 1.033812
0.119580 1.032352 1.032203 0.001928 1.030275 1.034131
0.120470 1.032667 1.032515 0.001935 1.030581 1.034450
0.121361 1.032983 1.032829 0.001941 1.030888 1.034771
0.122252 1.033300 1.033144 0.001948 1.031196 1.035092
0.123143 1.033617 1.033460 0.001954 1.031505 1.035414
0.124034 1.033936 1.033776 0.001960 1.031816 1.035736
0.124925 1.034256 1.034093 0.001966 1.032127 1.036060
0.125816 1.034576 1.034412 0.001972 1.032440 1.036384
0.126707 1.034898 1.034731 0.001978 1.032754 1.036709
0.127598 1.035220 1.035051 0.001983 1.033068 1.037034
0.128488 1.035543 1.035372 0.001988 1.033384 1.037361
0.129379 1.035867 1.035694 0.001993 1.033701 1.037688
0.130270 1.036192 1.036017 0.001999 1.034019 1.038016
0.131161 1.036518 1.036341 0.002003 1.034338 1.038345
0.132052 1.036845 1.036666 0.002008 1.034658 1.038674
0.132943 1.037173 1.036992 0.002013 1.034979 1.039004
0.133834 1.037502 1.037318 0.002017 1.035301 1.039335
0.134725 1.037831 1.037646 0.002021 1.035625 1.039667
0.135616 1.038162 1.037975 0.002025 1.035949 1.040000
0.136507 1.038493 1.038304 0.002029 1.036275 1.040333
0.137397 1.038826 1.038634 0.002033 1.036601 1.040667
0.138288 1.039159 1.038966 0.002036 1.036929 1.041002
0.139179 1.039493 1.039298 0.002040 1.037258 1.041338
0.140070 1.039828 1.039631 0.002043 1.037588 1.041674
0.140961 1.040164 1.039965 0.002046 1.037919 1.042011
0.141852 1.040501 1.040300 0.002049 1.038251 1.042349
0.142743 1.040839 1.040636 0.002052 1.038584 1.042688
0.143634 1.041178 1.040973 0.002055 1.038918 1.043027
0.144525 1.041517 1.041310 0.002057 1.039253 1.043367
0.145415 1.041858 1.041649 0.002059 1.039590 1.043708
0.146306 1.042200 1.041989 0.002061 1.039927 1.044050
0.147197 1.042542 1.042329 0.002063 1.040266 1.044393
0.148088 1.042885 1.042671 0.002065 1.040605 1.044736
0.148979 1.043229 1.043013 0.002067 1.040946 1.045080
0.149870 1.043575 1.043356 0.002068 1.041288 1.045425
0.150761 1.043921 1.043701 0.002070 1.041631 1.045770
0.151652 1.044268 1.044046 0.002071 1.041975 1.046117
0.152543 1.044616 1.044392 0.002072 1.042320 1.046464
0.153433 1.044964 1.044739 0.002073 1.042666 1.046812
0.154324 1.045314 1.045087 0.002073 1.043014 1.047160
0.155215 1.045665 1.045436 0.002074 1.043362 1.047510
0.156106 1.046016 1.045786 0.002074 1.043712 1.047860
0.156997 1.046369 1.046137 0.002074 1.044062 1.048211
0.157888 1.046722 1.046488 0.002074 1.044414 1.048563
0.158779 1.047077 1.046841 0.002074 1.044767 1.048915
0.159670 1.047432 1.047195 0.002074 1.045121 1.049269
0.160561 1.047788 1.047549 0.002073 1.045476 1.049623
0.161451 1.048145 1.047905 0.002073 1.045832 1.049978
0.162342 1.048503 1.048261 0.002072 1.046189 1.050333
0.163233 1.048862 1.048619 0.002071 1.046548 1.050690
0.164124 1.049222 1.048977 0.002070 1.046907 1.051047
0.165015 1.049583 1.049336 0.002069 1.047268 1.051405
0.165906 1.049944 1.049697 0.002067 1.047630 1.051764
0.166797 1.050307 1.050058 0.002065 1.047992 1.052123
0.167688 1.050671 1.050420 0.002064 1.048356 1.052484
0.168579 1.051035 1.050783 0.002062 1.048721 1.052845
0.169469 1.051401 1.051147 0.002060 1.049088 1.053207
0.170360 1.051767 1.051512 0.002057 1.049455 1.053570
0.171251 1.052134 1.051878 0.002055 1.049823 1.053933
0.172142 1.052502 1.052245 0.002052 1.050193 1.054297
0.173033 1.052872 1.052613 0.002049 1.050564 1.054663
0.173924 1.053242 1.052982 0.002046 1.050936 1.055028
0.174815 1.053613 1.053352 0.002043 1.051309 1.055395
0.175706 1.053985 1.053723 0.002040 1.051683 1.055763
0.176597 1.054357 1.054094 0.002037 1.052058 1.056131
0.177487 1.054731 1.054467 0.002033 1.052434 1.056500
0.178378 1.055106 1.054841 0.002029 1.052812 1.056870
0.179269 1.055482 1.055215 0.002025 1.053190 1.057241
0.180160 1.055858 1.055591 0.002021 1.053570 1.057612
0.181051 1.056236 1.055968 0.002017 1.053951 1.057984
0.181942 1.056614 1.056345 0.002012 1.054333 1.058358
0.182833 1.056994 1.056724 0.002008 1.054716 1.058731
0.183724 1.057374 1.057103 0.002003 1.055100 1.059106
0.184615 1.057756 1.057484 0.001998 1.055486 1.059482
0.185506 1.058138 1.057865 0.001993 1.055872 1.059858
0.186396 1.058521 1.058248 0.001988 1.056260 1.060235
0.187287 1.058905 1.058631 0.001982 1.056649 1.060613
0.188178 1.059290 1.059016 0.001976 1.057039 1.060992
0.189069 1.059676 1.059401 0.001971 1.057430 1.061372
0.189960 1.060064 1.059787 0.001965 1.057823 1.061752
0.190851 1.060452 1.060175 0.001959 1.058216 1.062133
0.191742 1.060840 1.060563 0.001952 1.058611 1.062515
0.192633 1.061230 1.060953 0.001946 1.059007 1.062898
0.193524 1.061621 1.061343 0.001939 1.059404 1.063282
0.194414 1.062013 1.061734 0.001932 1.059802 1.063667
0.195305 1.062406 1.062127 0.001926 1.060201 1.064052
0.196196 1.062799 1.062520 0.001918 1.060601 1.064438
0.197087 1.063194 1.062914 0.001911 1.061003 1.064825
0.197978 1.063590 1.063310 0.001904 1.061406 1.065213
0.198869 1.063986 1.063706 0.001896 1.061810 1.065602
0.199760 1.064384 1.064103 0.001888 1.062215 1.065991
0.200651 1.064783 1.064502 0.001880 1.062621 1.066382
0.201542 1.065182 1.064901 0.001872 1.063029 1.066773
0.202432 1.065582 1.065301 0.001864 1.063437 1.067165
0.203323 1.065984 1.065703 0.001856 1.063847 1.067558
0.204214 1.066386 1.066105 0.001847 1.064258 1.067952
0.205105 1.066790 1.066508 0.001838 1.064670 1.068346
0.205996 1.067194 1.066913 0.001829 1.065084 1.068742
0.206887 1.067599 1.067318 0.001820 1.065498 1.069138
0.207778 1.068006 1.067725 0.001811 1.065914 1.069535
0.208669 1.068413 1.068132 0.001801 1.066331 1.069933
0.209560 1.068821 1.068541 0.001792 1.066749 1.070332
0.210450 1.069231 1.068950 0.001782 1.067168 1.070732
0.211341 1.069641 1.069361 0.001772 1.067588 1.071133
0.212232 1.070052 1.069772 0.001762 1.068010 1.071534
0.213123 1.070464 1.070185 0.001752 1.068433 1.071936
0.214014 1.070877 1.070598 0.001741 1.068857 1.072340
0.214905 1.071292 1.071013 0.001731 1.069282 1.072744
0.215796 1.071707 1.071429 0.001720 1.069709 1.073149
0.216687 1.072123 1.071845 0.001709 1.070136 1.073554
0.217578 1.072540 1.072263 0.001698 1.070565 1.073961
0.218468 1.072958 1.072682 0.001687 1.070995 1.074369
0.219359 1.073377 1.073102 0.001675 1.071426 1.074777
0.220250 1.073798 1.073523 0.001664 1.071859 1.075186
0.221141 1.074219 1.073945 0.001652 1.072293 1.075597
0.222032 1.074641 1.074368 0.001640 1.072727 1.076008
0.222923 1.075064 1.074792 0.001628 1.073163 1.076420
0.223814 1.075488 1.075217 0.001616 1.073601 1.076833
0.224705 1.075913 1.075643 0.001604 1.074039 1.077246
0.225596 1.076340 1.076070 0.001591 1.074479 1.077661
0.226486 1.076767 1.076498 0.001578 1.074920 1.078077
0.227377 1.077195 1.076928 0.001565 1.075362 1.078493
0.228268 1.077624 1.077358 0.001552 1.075806 1.078910
0.229159 1.078055 1.077789 0.001539 1.076250 1.079329
0.230050 1.078486 1.078222 0.001526 1.076696 1.079748
0.230941 1.078918 1.078656 0.001512 1.077143 1.080168
0.231832 1.079351 1.079090 0.001499 1.077591 1.080589
0.232723 1.079786 1.079526 0.001485 1.078041 1.081011
0.233614 1.080221 1.079963 0.001471 1.078492 1.081434
0.234505 1.080657 1.080401 0.001457 1.078944 1.081857
0.235395 1.081095 1.080839 0.001442 1.079397 1.082282
0.236286 1.081533 1.081280 0.001428 1.079852 1.082707
0.237177 1.081973 1.081721 0.001413 1.080307 1.083134
0.238068 1.082413 1.082163 0.001399 1.080764 1.083561
0.238959 1.082855 1.082606 0.001384 1.081223 1.083990
0.239850 1.083297 1.083050 0.001368 1.081682 1.084419
0.240741 1.083741 1.083496 0.001353 1.082143 1.084849
0.241632 1.084186 1.083943 0.001338 1.082605 1.085280
0.242523 1.084631 1.084390 0.001322 1.083068 1.085712
0.243413 1.085078 1.084839 0.001306 1.083532 1.086145
0.244304 1.085526 1.085289 0.001291 1.083998 1.086579
0.245195 1.085975 1.085740 0.001275 1.084465 1.087014
0.246086 1.086425 1.086192 0.001258 1.084934 1.087450
0.246977 1.086876 1.086645 0.001242 1.085403 1.087887
0.247868 1.087328 1.087099 0.001225 1.085874 1.088325
0.248759 1.087781 1.087555 0.001209 1.086346 1.088763
0.249650 1.088235 1.088011 0.001192 1.086819 1.089203
0.250541 1.088690 1.088469 0.001175 1.087294 1.089644
0.251431 1.089146 1.088928 0.001158 1.087770 1.090085
0.252322 1.089604 1.089387 0.001140 1.088247 1.090528
0.253213 1.090062 1.089848 0.001123 1.088725 1.090971
0.254104 1.090522 1.090310 0.001105 1.089205 1.091416
0.254995 1.090982 1.090774 0.001088 1.089686 1.091861
0.255886 1.091444 1.091238 0.001070 1.090168 1.092308
0.256777 1.091906 1.091704 0.001052 1.090652 1.092755
0.257668 1.092370 1.092170 0.001033 1.091137 1.093204
0.258559 1.092835 1.092638 0.001015 1.091623 1.093653
0.259449 1.093301 1.093107 0.000997 1.092110 1.094103
0.260340 1.093768 1.093577 0.000978 1.092599 1.094555
0.261231 1.094236 1.094048 0.000959 1.093089 1.095007
0.262122 1.094705 1.094520 0.000940 1.093580 1.095461
0.263013 1.095176 1.094994 0.000921 1.094073 1.095915
0.263904 1.095647 1.095469 0.000902 1.094567 1.096370
0.264795 1.096120 1.095944 0.000882 1.095062 1.096827
0.265686 1.096593 1.096421 0.000863 1.095559 1.097284
0.266577 1.097068 1.096900 0.000843 1.096057 1.097742
0.267467 1.097544 1.097379 0.000823 1.096556 1.098202
0.268358 1.098021 1.097859 0.000803 1.097056 1.098662
0.269249 1.098499 1.098341 0.000783 1.097558 1.099124
0.270140 1.098978 1.098824 0.000763 1.098061 1.099586
0.271031 1.099458 1.099308 0.000742 1.098565 1.100050
0.271922 1.099940 1.099793 0.000722 1.099071 1.100514
0.272813 1.100422 1.100279 0.000701 1.099578 1.100980
0.273704 1.100906 1.100766 0.000680 1.100087 1.101446
0.274595 1.101390 1.101255 0.000659 1.100596 1.101914
0.275485 1.101876 1.101745 0.000638 1.101107 1.102383
0.276376 1.102363 1.102236 0.000616 1.101620 1.102852
0.277267 1.102852 1.102728 0.000595 1.102133 1.103323
0.278158 1.103341 1.103222 0.000573 1.102648 1.103795
0.279049 1.103831 1.103716 0.000552 1.103165 1.104268
0.279940 1.104323 1.104212 0.000530 1.103682 1.104742
0.280831 1.104815 1.104709 0.000508 1.104201 1.105217
0.281722 1.105309 1.105207 0.000485 1.104722 1.105693
0.282613 1.105804 1.105707 0.000463 1.105244 1.106170
0.283504 1.106300 1.106207 0.000441 1.105767 1.106648
0.284394 1.106798 1.106709 0.000418 1.106291 1.107127
0.285285 1.107296 1.107212 0.000395 1.106817 1.107607
0.286176 1.107796 1.107716 0.000372 1.107344 1.108089
0.287067 1.108297 1.108222 0.000349 1.107873 1.108571
0.287958 1.108799 1.108729 0.000326 1.108402 1.109055
0.288849 1.109302 1.109237 0.000303 1.108934 1.109540
0.289740 1.109806 1.109746 0.000280 1.109466 1.110025
0.290631 1.110311 1.110256 0.000256 1.110000 1.110512
0.291522 1.110818 1.110768 0.000232 1.110535 1.111000
0.292412 1.111326 1.111281 0.000208 1.111072 1.111489
0.293303 1.111835 1.111795 0.000184 1.111610 1.111979
0.294194 1.112345 1.112310 0.000160 1.112150 1.112470
0.295085 1.112856 1.112827 0.000136 1.112690 1.112963
0.295976 1.113369 1.113344 0.000112 1.113233 1.113456
0.296867 1.113883 1.113863 0.000087 1.113776 1.113951
0.297758 1.114398 1.114384 0.000063 1.114321 1.114446
0.298649 1.114914 1.114905 0.000038 1.114867 1.114943
0.299540 1.115431 1.115428 0.000013 1.115415 1.115441
0.300430 1.115950 1.115952 0.000012 1.115940 1.115964
0.301321 1.116470 1.116478 0.000037 1.116440 1.116515
0.302212 1.116991 1.117004 0.000062 1.116942 1.117067
0.303103 1.117513 1.117532 0.000088 1.117444 1.117620
0.303994 1.118036 1.118061 0.000113 1.117948 1.118175
0.304885 1.118561 1.118592 0.000139 1.118453 1.118731
0.305776 1.119087 1.119123 0.000165 1.118959 1.119288
0.306667 1.119614 1.119656 0.000191 1.119466 1.119847
0.307558 1.120142 1.120191 0.000217 1.119974 1.120407
0.308448 1.120671 1.120726 0.000243 1.120483 1.120969
0.309339 1.121202 1.121263 0.000269 1.120994 1.121532
0.310230 1.121734 1.121801 0.000295 1.121506 1.122097
0.311121 1.122267 1.122341 0.000322 1.122019 1.122663
0.312012 1.122802 1.122882 0.000349 1.122533 1.123230
0.312903 1.123338 1.123424 0.000375 1.123048 1.123799
0.313794 1.123875 1.123967 0.000402 1.123565 1.124369
0.314685 1.124413 1.124512 0.000429 1.124082 1.124941
0.315576 1.124952 1.125058 0.000456 1.124601 1.125514
0.316466 1.125493 1.125605 0.000484 1.125121 1.126088
0.317357 1.126035 1.126153 0.000511 1.125642 1.126664
0.318248 1.126578 1.126703 0.000538 1.126165 1.127242
0.319139 1.127123 1.127255 0.000566 1.126689 1.127821
0.320030 1.127669 1.127807 0.000594 1.127214 1.128401
0.320921 1.128216 1.128361 0.000621 1.127740 1.128983
0.321812 1.128764 1.128916 0.000649 1.128267 1.129566
0.322703 1.129314 1.129473 0.000677 1.128795 1.130150
0.323594 1.129865 1.130031 0.000706 1.129325 1.130736
0.324484 1.130417 1.130590 0.000734 1.129856 1.131324
0.325375 1.130971 1.131151 0.000762 1.130388 1.131913
0.326266 1.131526 1.131713 0.000791 1.130922 1.132503
0.327157 1.132082 1.132276 0.000819 1.131457 1.133095
0.328048 1.132639 1.132841 0.000848 1.131993 1.133688
0.328939 1.133198 1.133407 0.000877 1.132530 1.134283
0.329830 1.133758 1.133974 0.000906 1.133068 1.134879
0.330721 1.134319 1.134543 0.000935 1.133608 1.135477
0.331612 1.134882 1.135113 0.000964 1.134149 1.136076
0.332503 1.135446 1.135684 0.000993 1.134691 1.136677
0.333393 1.136011 1.136257 0.001022 1.135235 1.137279
0.334284 1.136578 1.136831 0.001052 1.135780 1.137883
0.335175 1.137146 1.137407 0.001081 1.136326 1.138488
0.336066 1.137715 1.137984 0.001111 1.136873 1.139095
0.336957 1.138286 1.138562 0.001140 1.137422 1.139703
0.337848 1.138858 1.139142 0.001170 1.137972 1.140312
0.338739 1.139432 1.139723 0.001200 1.138523 1.140923
0.339630 1.140006 1.140306 0.001230 1.139076 1.141536
0.340521 1.140582 1.140890 0.001260 1.139630 1.142150
0.341411 1.141160 1.141475 0.001290 1.140185 1.142765
0.342302 1.141739 1.142062 0.001321 1.140741 1.143382
0.343193 1.142319 1.142650 0.001351 1.141299 1.144001
0.344084 1.142900 1.143240 0.001381 1.141858 1.144621
0.344975 1.143483 1.143831 0.001412 1.142419 1.145243
0.345866 1.144067 1.144423 0.001443 1.142980 1.145866
0.346757 1.144653 1.145017 0.001473 1.143544 1.146490
0.347648 1.145240 1.145612 0.001504 1.144108 1.147116
0.348539 1.145829 1.146209 0.001535 1.144674 1.147744
0.349429 1.146418 1.146807 0.001566 1.145241 1.148373
0.350320 1.147010 1.147407 0.001597 1.145810 1.149004
0.351211 1.147602 1.148008 0.001628 1.146379 1.149636
0.352102 1.148196 1.148610 0.001659 1.146951 1.150270
0.352993 1.148792 1.149214 0.001691 1.147523 1.150905
0.353884 1.149389 1.149819 0.001722 1.148097 1.151542
0.354775 1.149987 1.150426 0.001754 1.148673 1.152180
0.355666 1.150587 1.151035 0.001785 1.149249 1.152820
0.356557 1.151188 1.151644 0.001817 1.149828 1.153461
0.357447 1.151790 1.152256 0.001849 1.150407 1.154104
0.358338 1.152394 1.152868 0.001880 1.150988 1.154749
0.359229 1.153000 1.153483 0.001912 1.151570 1.155395
0.360120 1.153607 1.154098 0.001944 1.152154 1.156042
0.361011 1.154215 1.154715 0.001976 1.152739 1.156691
0.361902 1.154825 1.155334 0.002008 1.153326 1.157342
0.362793 1.155436 1.155954 0.002040 1.153914 1.157994
0.363684 1.156049 1.156576 0.002073 1.154503 1.158648
0.364575 1.156663 1.157199 0.002105 1.155094 1.159304
0.365465 1.157278 1.157823 0.002137 1.155686 1.159961
0.366356 1.157896 1.158450 0.002170 1.156280 1.160619
0.367247 1.158514 1.159077 0.002202 1.156875 1.161279
0.368138 1.159134 1.159706 0.002235 1.157472 1.161941
0.369029 1.159756 1.160337 0.002267 1.158070 1.162604
0.369920 1.160379 1.160969 0.002300 1.158669 1.163269
0.370811 1.161003 1.161603 0.002333 1.159270 1.163935
0.371702 1.161629 1.162238 0.002365 1.159873 1.164603
0.372593 1.162257 1.162875 0.002398 1.160477 1.165273
0.373483 1.162886 1.163513 0.002431 1.161082 1.165944
0.374374 1.163516 1.164153 0.002464 1.161689 1.166617
0.375265 1.164148 1.164794 0.002497 1.162297 1.167291
0.376156 1.164782 1.165437 0.002530 1.162907 1.167967
0.377047 1.165417 1.166082 0.002563 1.163519 1.168645
0.377938 1.166054 1.166728 0.002596 1.164131 1.169324
0.378829 1.166692 1.167375 0.002629 1.164746 1.170005
0.379720 1.167332 1.168024 0.002663 1.165362 1.170687
0.380611 1.167973 1.168675 0.002696 1.165979 1.171371
0.381502 1.168616 1.169327 0.002729 1.166598 1.172057
0.382392 1.169260 1.169981 0.002763 1.167219 1.172744
0.383283 1.169906 1.170637 0.002796 1.167841 1.173433
0.384174 1.170553 1.171294 0.002830 1.168464 1.174123
0.385065 1.171203 1.171952 0.002863 1.169089 1.174816
0.385956 1.171853 1.172613 0.002897 1.169716 1.175509
0.386847 1.172505 1.173274 0.002930 1.170344 1.176205
0.387738 1.173159 1.173938 0.002964 1.170974 1.176902
0.388629 1.173815 1.174603 0.002997 1.171605 1.177600
0.389520 1.174472 1.175270 0.003031 1.172238 1.178301
0.390410 1.175130 1.175938 0.003065 1.172873 1.179003
0.391301 1.175790 1.176608 0.003099 1.173509 1.179706
0.392192 1.176452 1.177279 0.003132 1.174147 1.180411
0.393083 1.177116 1.177952 0.003166 1.174786 1.181118
0.393974 1.177781 1.178627 0.003200 1.175427 1.181827
0.394865 1.178447 1.179303 0.003234 1.176070 1.182537
0.395756 1.179115 1.179981 0.003268 1.176714 1.183249
0.396647 1.179785 1.180661 0.003302 1.177359 1.183963
0.397538 1.180457 1.181342 0.003335 1.178007 1.184678
0.398428 1.181130 1.182025 0.003369 1.178656 1.185395
0.399319 1.181805 1.182710 0.003403 1.179306 1.186113
0.400210 1.182482 1.183396 0.003437 1.179959 1.186834
0.401101 1.183160 1.184084 0.003471 1.180613 1.187555
0.401992 1.183840 1.184774 0.003505 1.181268 1.188279
0.402883 1.184521 1.185465 0.003539 1.181926 1.189004
0.403774 1.185204 1.186158 0.003573 1.182585 1.189731
0.404665 1.185889 1.186853 0.003607 1.183245 1.190460
0.405556 1.186576 1.187549 0.003641 1.183907 1.191190
0.406446 1.187264 1.188247 0.003675 1.184571 1.191922
0.407337 1.187954 1.188947 0.003710 1.185237 1.192656
0.408228 1.188646 1.189648 0.003744 1.185905 1.193392
0.409119 1.189339 1.190351 0.003778 1.186574 1.194129
0.410010 1.190034 1.191056 0.003812 1.187244 1.194868
0.410901 1.190731 1.191763 0.003846 1.187917 1.195608
0.411792 1.191429 1.192471 0.003880 1.188591 1.196351
0.412683 1.192130 1.193181 0.003914 1.189267 1.197095
0.413574 1.192832 1.193893 0.003948 1.189945 1.197841
0.414464 1.193535 1.194606 0.003982 1.190624 1.198588
0.415355 1.194241 1.195321 0.004016 1.191306 1.199337
0.416246 1.194948 1.196038 0.004050 1.191988 1.200088
0.417137 1.195657 1.196757 0.004084 1.192673 1.200841
0.418028 1.196368 1.197478 0.004118 1.193360 1.201595
0.418919 1.197081 1.198200 0.004152 1.194048 1.202352
0.419810 1.197795 1.198924 0.004186 1.194738 1.203110
0.420701 1.198511 1.199650 0.004220 1.195430 1.203869
0.421592 1.199229 1.200377 0.004254 1.196123 1.204631
0.422482 1.199949 1.201106 0.004288 1.196819 1.205394
0.423373 1.200670 1.201838 0.004321 1.197516 1.206159
0.424264 1.201394 1.202570 0.004355 1.198215 1.206926
0.425155 1.202119 1.203305 0.004389 1.198916 1.207694
0.426046 1.202846 1.204042 0.004423 1.199619 1.208464
0.426937 1.203575 1.204780 0.004457 1.200323 1.209237
0.427828 1.204305 1.205520 0.004490 1.201030 1.210010
0.428719 1.205038 1.206262 0.004524 1.201738 1.210786
0.429610 1.205772 1.207006 0.004558 1.202448 1.211563
0.430501 1.206508 1.207751 0.004591 1.203160 1.212343
0.431391 1.207246 1.208499 0.004625 1.203874 1.213124
0.432282 1.207986 1.209248 0.004658 1.204590 1.213906
0.433173 1.208728 1.209999 0.004692 1.205307 1.214691
0.434064 1.209472 1.210752 0.004725 1.206027 1.215477
0.434955 1.210218 1.211507 0.004759 1.206748 1.216266
0.435846 1.210965 1.212263 0.004792 1.207471 1.217056
0.436737 1.211714 1.213022 0.004825 1.208197 1.217847
0.437628 1.212466 1.213782 0.004859 1.208924 1.218641
0.438519 1.213219 1.214545 0.004892 1.209653 1.219436
0.439409 1.213974 1.215309 0.004925 1.210384 1.220234
0.440300 1.214731 1.216075 0.004958 1.211117 1.221033
0.441191 1.215490 1.216843 0.004991 1.211852 1.221834
0.442082 1.216251 1.217612 0.005024 1.212588 1.222637
0.442973 1.217014 1.218384 0.005057 1.213327 1.223441
0.443864 1.217779 1.219158 0.005090 1.214068 1.224248
0.444755 1.218546 1.219933 0.005123 1.214811 1.225056
0.445646 1.219314 1.220711 0.005155 1.215556 1.225866
0.446537 1.220085 1.221490 0.005188 1.216302 1.226678
0.447427 1.220858 1.222272 0.005221 1.217051 1.227492
0.448318 1.221632 1.223055 0.005253 1.217802 1.228308
0.449209 1.222409 1.223840 0.005285 1.218555 1.229125
0.450100 1.223188 1.224627 0.005318 1.219309 1.229945
0.450991 1.223969 1.225416 0.005350 1.220066 1.230766
0.451882 1.224751 1.226207 0.005382 1.220825 1.231590
0.452773 1.225536 1.227000 0.005414 1.221586 1.232415
0.453664 1.226323 1.227795 0.005446 1.222349 1.233242
0.454555 1.227112 1.228592 0.005478 1.223114 1.234071
0.455445 1.227903 1.229391 0.005510 1.223881 1.234902
0.456336 1.228696 1.230192 0.005542 1.224651 1.235734
0.457227 1.229491 1.230995 0.005573 1.225422 1.236569
0.458118 1.230288 1.231800 0.005605 1.226195 1.237405
0.459009 1.231087 1.232607 0.005637 1.226971 1.238244
0.459900 1.231889 1.233416 0.005668 1.227749 1.239084
0.460791 1.232692 1.234227 0.005699 1.228528 1.239927
0.461682 1.233497 1.235041 0.005730 1.229310 1.240771
0.462573 1.234305 1.235856 0.005761 1.230094 1.241617
0.463463 1.235115 1.236673 0.005792 1.230880 1.242465
0.464354 1.235927 1.237492 0.005823 1.231669 1.243315
0.465245 1.236741 1.238313 0.005854 1.232459 1.244167
0.466136 1.237557 1.239137 0.005884 1.233252 1.245021
0.467027 1.238375 1.239962 0.005915 1.234047 1.245877
0.467918 1.239195 1.240789 0.005945 1.234844 1.246735
0.468809 1.240018 1.241619 0.005976 1.235643 1.247595
0.469700 1.240843 1.242451 0.006006 1.236445 1.248456
0.470591 1.241670 1.243284 0.006036 1.237249 1.249320
0.471481 1.242499 1.244120 0.006066 1.238055 1.250186
0.472372 1.243330 1.244958 0.006095 1.238863 1.251054
0.473263 1.244164 1.245798 0.006125 1.239673 1.251923
0.474154 1.245000 1.246641 0.006155 1.240486 1.252795
0.475045 1.245838 1.247485 0.006184 1.241301 1.253669
0.475936 1.246678 1.248331 0.006213 1.242118 1.254545
0.476827 1.247521 1.249180 0.006242 1.242938 1.255422
0.477718 1.248365 1.250031 0.006271 1.243760 1.256302
0.478609 1.249212 1.250884 0.006300 1.244584 1.257184
0.479499 1.250062 1.251739 0.006329 1.245410 1.258068
0.480390 1.250913 1.252596 0.006357 1.246239 1.258953
0.481281 1.251767 1.253456 0.006386 1.247070 1.259841
0.482172 1.252623 1.254317 0.006414 1.247903 1.260731
0.483063 1.253482 1.255181 0.006442 1.248739 1.261623
0.483954 1.254342 1.256047 0.006470 1.249577 1.262517
0.484845 1.255205 1.256916 0.006498 1.250418 1.263413
0.485736 1.256071 1.257786 0.006525 1.251261 1.264311
0.486627 1.256939 1.258659 0.006553 1.252106 1.265212
0.487518 1.257809 1.259534 0.006580 1.252954 1.266114
0.488408 1.258681 1.260411 0.006607 1.253804 1.267018
0.489299 1.259556 1.261291 0.006634 1.254657 1.267925
0.490190 1.260433 1.262172 0.006661 1.255511 1.268833
0.491081 1.261313 1.263056 0.006687 1.256369 1.269744
0.491972 1.262195 1.263943 0.006714 1.257229 1.270656
0.492863 1.263079 1.264831 0.006740 1.258091 1.271571
0.493754 1.263966 1.265722 0.006766 1.258956 1.272488
0.494645 1.264856 1.266615 0.006792 1.259823 1.273407
0.495536 1.265747 1.267511 0.006818 1.260693 1.274328
0.496426 1.266641 1.268408 0.006843 1.261565 1.275252
0.497317 1.267538 1.269309 0.006868 1.262440 1.276177
0.498208 1.268437 1.270211 0.006894 1.263317 1.277105
0.499099 1.269339 1.271116 0.006919 1.264197 1.278034
0.499990 1.270243 1.272023 0.006943 1.265080 1.278966
0.500881 1.271149 1.272932 0.006968 1.265965 1.279900
0.501772 1.272058 1.273844 0.006992 1.266852 1.280836
0.502663 1.272970 1.274759 0.007016 1.267742 1.281775
0.503554 1.273884 1.275675 0.007040 1.268635 1.282715
0.504444 1.274801 1.276594 0.007064 1.269530 1.283658
0.505335 1.275720 1.277516 0.007087 1.270428 1.284603
0.506226 1.276642 1.278440 0.007111 1.271329 1.285550
0.507117 1.277566 1.279366 0.007134 1.272232 1.286500
0.508008 1.278493 1.280295 0.007157 1.273138 1.287451
0.508899 1.279422 1.281226 0.007179 1.274046 1.288405
0.509790 1.280354 1.282159 0.007202 1.274957 1.289361
0.510681 1.281289 1.283095 0.007224 1.275871 1.290319
0.511572 1.282226 1.284034 0.007246 1.276788 1.291280
0.512462 1.283166 1.284975 0.007268 1.277707 1.292243
0.513353 1.284109 1.285918 0.007289 1.278629 1.293208
0.514244 1.285054 1.286864 0.007311 1.279554 1.294175
0.515135 1.286002 1.287813 0.007332 1.280481 1.295145
0.516026 1.286953 1.288764 0.007352 1.281411 1.296116
0.516917 1.287906 1.289717 0.007373 1.282344 1.297090
0.517808 1.288862 1.290674 0.007393 1.283280 1.298067
0.518699 1.289821 1.291632 0.007413 1.284219 1.299046
0.519590 1.290782 1.292593 0.007433 1.285160 1.300027
0.520480 1.291747 1.293557 0.007453 1.286104 1.301010
0.521371 1.292713 1.294523 0.007472 1.287051 1.301996
0.522262 1.293683 1.295492 0.007491 1.288001 1.302984
0.523153 1.294656 1.296464 0.007510 1.288954 1.303974
0.524044 1.295631 1.297438 0.007529 1.289909 1.304967
0.524935 1.296609 1.298415 0.007547 1.290868 1.305962
0.525826 1.297590 1.299394 0.007565 1.291829 1.306959
0.526717 1.298573 1.300376 0.007583 1.292793 1.307959
0.527608 1.299560 1.301361 0.007600 1.293761 1.308961
0.528498 1.300549 1.302348 0.007618 1.294731 1.309966
0.529389 1.301542 1.303338 0.007634 1.295704 1.310973
0.530280 1.302537 1.304331 0.007651 1.296680 1.311982
0.531171 1.303535 1.305326 0.007668 1.297659 1.312994
0.532062 1.304535 1.306324 0.007684 1.298641 1.314008
0.532953 1.305539 1.307325 0.007700 1.299626 1.315025
0.533844 1.306546 1.308329 0.007715 1.300614 1.316044
0.534735 1.307556 1.309335 0.007730 1.301605 1.317065
0.535626 1.308568 1.310344 0.007745 1.302599 1.318089
0.536517 1.309584 1.311356 0.007760 1.303596 1.319116
0.537407 1.310602 1.312370 0.007774 1.304596 1.320145
0.538298 1.311624 1.313388 0.007788 1.305599 1.321176
0.539189 1.312648 1.314408 0.007802 1.306606 1.322210
0.540080 1.313676 1.315431 0.007816 1.307615 1.323246
0.540971 1.314706 1.316457 0.007829 1.308628 1.324285
0.541862 1.315740 1.317485 0.007842 1.309644 1.325327
0.542753 1.316776 1.318517 0.007854 1.310663 1.326371
0.543644 1.317816 1.319551 0.007866 1.311685 1.327418
0.544535 1.318859 1.320588 0.007878 1.312710 1.328467
0.545425 1.319905 1.321628 0.007890 1.313738 1.329518
0.546316 1.320954 1.322671 0.007901 1.314770 1.330573
0.547207 1.322006 1.323717 0.007912 1.315805 1.331630
0.548098 1.323061 1.324766 0.007923 1.316843 1.332689
0.548989 1.324119 1.325818 0.007933 1.317885 1.333751
0.549880 1.325181 1.326873 0.007943 1.318930 1.334816
0.550771 1.326246 1.327930 0.007953 1.319978 1.335883
0.551662 1.327314 1.328991 0.007962 1.321029 1.336953
0.552553 1.328385 1.330055 0.007971 1.322084 1.338026
0.553443 1.329459 1.331121 0.007980 1.323142 1.339101
0.554334 1.330537 1.332191 0.007988 1.324203 1.340179
0.555225 1.331618 1.333264 0.007996 1.325268 1.341260
0.556116 1.332702 1.334340 0.008003 1.326336 1.342343
0.557007 1.333789 1.335419 0.008011 1.327408 1.343429
0.557898 1.334880 1.336500 0.008018 1.328483 1.344518
0.558789 1.335974 1.337585 0.008024 1.329561 1.345609
0.559680 1.337071 1.338674 0.008030 1.330643 1.346704
0.560571 1.338172 1.339765 0.008036 1.331729 1.347801
0.561461 1.339276 1.340859 0.008041 1.332818 1.348901
0.562352 1.340383 1.341957 0.008047 1.333910 1.350003
0.563243 1.341494 1.343057 0.008051 1.335006 1.351109
0.564134 1.342609 1.344161 0.008056 1.336106 1.352217
0.565025 1.343726 1.345268 0.008060 1.337209 1.353328
0.565916 1.344847 1.346379 0.008063 1.338315 1.354442
0.566807 1.345972 1.347492 0.008066 1.339426 1.355558
0.567698 1.347100 1.348609 0.008069 1.340540 1.356678
0.568589 1.348232 1.349729 0.008072 1.341657 1.357800
0.569479 1.349367 1.350852 0.008074 1.342778 1.358926
0.570370 1.350505 1.351979 0.008075 1.343903 1.360054
0.571261 1.351647 1.353108 0.008077 1.345032 1.361185
0.572152 1.352793 1.354242 0.008078 1.346164 1.362319
0.573043 1.353942 1.355378 0.008078 1.347300 1.363456
0.573934 1.355095 1.356518 0.008078 1.348440 1.364596
0.574825 1.356252 1.357661 0.008078 1.349583 1.365739
0.575716 1.357412 1.358808 0.008077 1.350731 1.366885
0.576607 1.358576 1.359958 0.008076 1.351882 1.368034
0.577497 1.359743 1.361111 0.008075 1.353037 1.369186
0.578388 1.360914 1.362268 0.008073 1.354195 1.370341
0.579279 1.362089 1.363429 0.008071 1.355358 1.371499
0.580170 1.363268 1.364592 0.008068 1.356525 1.372660
0.581061 1.364450 1.365760 0.008065 1.357695 1.373824
0.581952 1.365636 1.366931 0.008061 1.358869 1.374992
0.582843 1.366826 1.368105 0.008057 1.360048 1.376162
0.583734 1.368020 1.369283 0.008053 1.361230 1.377336
0.584625 1.369217 1.370464 0.008048 1.362416 1.378512
0.585516 1.370418 1.371649 0.008043 1.363607 1.379692
0.586406 1.371623 1.372838 0.008037 1.364801 1.380875
0.587297 1.372832 1.374030 0.008031 1.365999 1.382061
0.588188 1.374045 1.375226 0.008024 1.367202 1.383251
0.589079 1.375262 1.376426 0.008018 1.368408 1.384443
0.589970 1.376483 1.377629 0.008010 1.369619 1.385639
0.590861 1.377707 1.378836 0.008002 1.370834 1.386839
0.591752 1.378936 1.380047 0.007994 1.372053 1.388041
0.592643 1.380169 1.381261 0.007985 1.373276 1.389247
0.593534 1.381405 1.382480 0.007976 1.374503 1.390456
0.594424 1.382646 1.383702 0.007966 1.375735 1.391668
0.595315 1.383891 1.384927 0.007956 1.376971 1.392884
0.596206 1.385140 1.386157 0.007946 1.378211 1.394103
0.597097 1.386393 1.387390 0.007935 1.379455 1.395325
0.597988 1.387650 1.388628 0.007923 1.380704 1.396551
0.598879 1.388911 1.389869 0.007912 1.381957 1.397781
0.599770 1.390176 1.391114 0.007899 1.383215 1.399013
0.600661 1.391446 1.392363 0.007886 1.384477 1.400250
0.601552 1.392719 1.393616 0.007873 1.385743 1.401489
0.602442 1.393997 1.394873 0.007859 1.387014 1.402733
0.603333 1.395279 1.396134 0.007845 1.388289 1.403979
0.604224 1.396566 1.397399 0.007831 1.389569 1.405230
0.605115 1.397857 1.398668 0.007815 1.390853 1.406483
0.606006 1.399152 1.399941 0.007800 1.392141 1.407741
0.606897 1.400451 1.401218 0.007784 1.393435 1.409002
0.607788 1.401755 1.402500 0.007767 1.394733 1.410267
0.608679 1.403063 1.403785 0.007750 1.396035 1.411535
0.609570 1.404376 1.405075 0.007732 1.397342 1.412807
0.610460 1.405693 1.406369 0.007714 1.398654 1.414083
0.611351 1.407014 1.407667 0.007696 1.399971 1.415362
0.612242 1.408340 1.408969 0.007677 1.401292 1.416646
0.613133 1.409670 1.410275 0.007657 1.402618 1.417933
0.614024 1.411005 1.411586 0.007637 1.403949 1.419223
0.614915 1.412345 1.412901 0.007617 1.405284 1.420518
0.615806 1.413689 1.414220 0.007596 1.406624 1.421816
0.616697 1.415038 1.415544 0.007574 1.407970 1.423119
0.617588 1.416391 1.416872 0.007553 1.409320 1.424425
0.618478 1.417749 1.418205 0.007530 1.410675 1.425735
0.619369 1.419112 1.419542 0.007507 1.412035 1.427049
0.620260 1.420479 1.420883 0.007484 1.413400 1.428367
0.621151 1.421851 1.422229 0.007460 1.414770 1.429689
0.622042 1.423228 1.423580 0.007435 1.416145 1.431015
0.622933 1.424609 1.424935 0.007410 1.417525 1.432345
0.623824 1.425996 1.426294 0.007385 1.418910 1.433679
0.624715 1.427387 1.427659 0.007359 1.420300 1.435017
0.625606 1.428783 1.429027 0.007332 1.421695 1.436360
0.626496 1.430184 1.430401 0.007305 1.423096 1.437706
0.627387 1.431590 1.431779 0.007278 1.424502 1.439057
0.628278 1.433001 1.433162 0.007249 1.425913 1.440411
0.629169 1.434417 1.434550 0.007221 1.427329 1.441770
0.630060 1.435838 1.435942 0.007192 1.428750 1.443134
0.630951 1.437263 1.437339 0.007162 1.430177 1.444501
0.631842 1.438694 1.438741 0.007132 1.431609 1.445873
0.632733 1.440130 1.440148 0.007101 1.433047 1.447250
0.633624 1.441571 1.441560 0.007070 1.434490 1.448630
0.634515 1.443018 1.442977 0.007038 1.435939 1.450015
0.635405 1.444469 1.444399 0.007006 1.437393 1.451405
0.636296 1.445926 1.445825 0.006973 1.438852 1.452799
0.637187 1.447388 1.447257 0.006940 1.440317 1.454197
0.638078 1.448855 1.448694 0.006906 1.441788 1.455600
0.638969 1.450327 1.450136 0.006872 1.443264 1.457007
0.639860 1.451805 1.451583 0.006837 1.444746 1.458419
0.640751 1.453288 1.453035 0.006801 1.446234 1.459836
0.641642 1.454776 1.454492 0.006765 1.447727 1.461257
0.642533 1.456270 1.455955 0.006729 1.449226 1.462684
0.643423 1.457770 1.457423 0.006692 1.450731 1.464114
0.644314 1.459275 1.458896 0.006654 1.452242 1.465550
0.645205 1.460785 1.460374 0.006616 1.453758 1.466990
0.646096 1.462301 1.461858 0.006577 1.455281 1.468435
0.646987 1.463822 1.463347 0.006538 1.456809 1.469885
0.647878 1.465349 1.464842 0.006498 1.458343 1.471340
0.648769 1.466882 1.466342 0.006458 1.459884 1.472800
0.649660 1.468420 1.467848 0.006417 1.461430 1.474265
0.650551 1.469965 1.469359 0.006376 1.462983 1.475734
0.651441 1.471515 1.470875 0.006334 1.464542 1.477209
0.652332 1.473070 1.472398 0.006291 1.466106 1.478689
0.653223 1.474632 1.473926 0.006248 1.467677 1.480174
0.654114 1.476199 1.475460 0.006205 1.469255 1.481664
0.655005 1.477772 1.476999 0.006161 1.470838 1.483160
0.655896 1.479351 1.478544 0.006116 1.472428 1.484660
0.656787 1.480936 1.480095 0.006071 1.474024 1.486166
0.657678 1.482528 1.481652 0.006025 1.475627 1.487677
0.658569 1.484125 1.483215 0.005979 1.477236 1.489194
0.659459 1.485728 1.484784 0.005932 1.478852 1.490716
0.660350 1.487337 1.486358 0.005884 1.480474 1.492243
0.661241 1.488953 1.487939 0.005836 1.482103 1.493776
0.662132 1.490574 1.489526 0.005788 1.483738 1.495314
0.663023 1.492202 1.491119 0.005739 1.485380 1.496858
0.663914 1.493836 1.492718 0.005689 1.487028 1.498407
0.664805 1.495477 1.494323 0.005639 1.488684 1.499962
0.665696 1.497124 1.495935 0.005589 1.490346 1.501523
0.666587 1.498777 1.497552 0.005537 1.492015 1.503090
0.667477 1.500436 1.499176 0.005485 1.493691 1.504662
0.668368 1.502102 1.500807 0.005433 1.495374 1.506240
0.669259 1.503775 1.502444 0.005380 1.497063 1.507824
0.670150 1.505454 1.504087 0.005327 1.498760 1.509414
0.671041 1.507140 1.505737 0.005273 1.500464 1.511010
0.671932 1.508832 1.507393 0.005218 1.502175 1.512611
0.672823 1.510531 1.509056 0.005163 1.503893 1.514219
0.673714 1.512237 1.510726 0.005108 1.505618 1.515833
0.674605 1.513949 1.512402 0.005052 1.507350 1.517454
0.675495 1.515669 1.514085 0.004995 1.509090 1.519080
0.676386 1.517395 1.515775 0.004938 1.510837 1.520713
0.677277 1.519128 1.517472 0.004880 1.512592 1.522351
0.678168 1.520868 1.519175 0.004822 1.514354 1.523997
0.679059 1.522614 1.520886 0.004763 1.516123 1.525648
0.679950 1.524368 1.522603 0.004703 1.517900 1.527307
0.680841 1.526129 1.524328 0.004643 1.519684 1.528971
0.681732 1.527897 1.526060 0.004583 1.521477 1.530643
0.682623 1.529673 1.527798 0.004522 1.523276 1.532320
0.683514 1.531455 1.529544 0.004460 1.525084 1.534005
0.684404 1.533245 1.531298 0.004398 1.526899 1.535696
0.685295 1.535042 1.533058 0.004336 1.528723 1.537394
0.686186 1.536847 1.534826 0.004273 1.530554 1.539099
0.687077 1.538658 1.536602 0.004209 1.532393 1.540811
0.687968 1.540478 1.538385 0.004145 1.534240 1.542530
0.688859 1.542305 1.540175 0.004080 1.536095 1.544256
0.689750 1.544139 1.541973 0.004015 1.537958 1.545989
0.690641 1.545981 1.543779 0.003949 1.539830 1.547729
0.691532 1.547831 1.545593 0.003883 1.541709 1.549476
0.692422 1.549688 1.547414 0.003817 1.543597 1.551230
0.693313 1.551553 1.549243 0.003749 1.545494 1.552992
0.694204 1.553426 1.551080 0.003682 1.547398 1.554762
0.695095 1.555307 1.552925 0.003613 1.549311 1.556538
0.695986 1.557196 1.554778 0.003545 1.551233 1.558323
0.696877 1.559092 1.556639 0.003476 1.553163 1.560114
0.697768 1.560997 1.558508 0.003406 1.555102 1.561914
0.698659 1.562910 1.560385 0.003336 1.557050 1.563721
0.699550 1.564831 1.562271 0.003265 1.559006 1.565536
0.700440 1.566760 1.564165 0.003194 1.560971 1.567359
0.701331 1.568698 1.566068 0.003122 1.562945 1.569190
0.702222 1.570644 1.567978 0.003050 1.564928 1.571029
0.703113 1.572598 1.569898 0.002978 1.566920 1.572876
0.704004 1.574561 1.571826 0.002905 1.568921 1.574731
0.704895 1.576532 1.573763 0.002832 1.570931 1.576594
0.705786 1.578511 1.575708 0.002758 1.572950 1.578466
0.706677 1.580500 1.577662 0.002684 1.574979 1.580346
0.707568 1.582497 1.579626 0.002609 1.577017 1.582235
0.708458 1.584503 1.581598 0.002534 1.579064 1.584132
0.709349 1.586517 1.583579 0.002459 1.581120 1.586038
0.710240 1.588541 1.585569 0.002383 1.583186 1.587952
0.711131 1.590573 1.587569 0.002307 1.585262 1.589876
0.712022 1.592615 1.589577 0.002230 1.587347 1.591808
0.712913 1.594665 1.591595 0.002154 1.589442 1.593749
0.713804 1.596725 1.593623 0.002077 1.591546 1.595700
0.714695 1.598794 1.595660 0.001999 1.593660 1.597659
0.715586 1.600872 1.597706 0.001922 1.595784 1.599628
0.716476 1.602960 1.599762 0.001844 1.597918 1.601607
0.717367 1.605057 1.601828 0.001766 1.600062 1.603595
0.718258 1.607163 1.603904 0.001688 1.602215 1.605592
0.719149 1.609279 1.605989 0.001610 1.604379 1.607600
0.720040 1.611405 1.608085 0.001532 1.606552 1.609617
0.720931 1.613540 1.610190 0.001455 1.608736 1.611645
0.721822 1.615685 1.612306 0.001377 1.610929 1.613683
0.722713 1.617840 1.614432 0.001300 1.613132 1.615732
0.723604 1.620005 1.616568 0.001223 1.615345 1.617791
0.724494 1.622180 1.618715 0.001147 1.617568 1.619862
0.725385 1.624365 1.620872 0.001072 1.619800 1.621944
0.726276 1.626560 1.623040 0.000998 1.622041 1.624038
0.727167 1.628766 1.625218 0.000926 1.624292 1.626144
0.728058 1.630981 1.627407 0.000856 1.626550 1.628263
0.728949 1.633208 1.629607 0.000790 1.628817 1.630397
0.729840 1.635444 1.631818 0.000727 1.631090 1.632545
0.730731 1.637691 1.634039 0.000670 1.633369 1.634709
0.731622 1.639949 1.636272 0.000620 1.635653 1.636892
0.732513 1.642218 1.638517 0.000579 1.637938 1.639095
0.733403 1.644497 1.640772 0.000549 1.640223 1.641321
0.734294 1.646787 1.643039 0.000532 1.642507 1.643571
0.735185 1.649088 1.645317 0.000531 1.644787 1.645848
0.736076 1.651401 1.647607 0.000544 1.647063 1.648152
0.736967 1.653724 1.649909 0.000572 1.649337 1.650481
0.737858 1.656059 1.652223 0.000612 1.651611 1.652835
0.738749 1.658405 1.654548 0.000663 1.653885 1.655211
0.739640 1.660763 1.656886 0.000722 1.656164 1.657607
0.740531 1.663132 1.659235 0.000787 1.658448 1.660022
0.741421 1.665512 1.661597 0.000858 1.660740 1.662455
0.742312 1.667905 1.663971 0.000932 1.663039 1.664904
0.743203 1.670309 1.666358 0.001010 1.665348 1.667368
0.744094 1.672725 1.668757 0.001091 1.667667 1.669848
0.744985 1.675153 1.671169 0.001174 1.669996 1.672343
0.745876 1.677593 1.673594 0.001258 1.672336 1.674852
0.746767 1.680045 1.676032 0.001344 1.674687 1.677376
0.747658 1.682510 1.678482 0.001432 1.677051 1.679914
0.748549 1.684987 1.680946 0.001520 1.679426 1.682466
0.749439 1.687477 1.683423 0.001610 1.681813 1.685033
0.750330 1.689979 1.685913 0.001700 1.684213 1.687613
0.751221 1.692494 1.688417 0.001791 1.686626 1.690209
0.752112 1.695022 1.690935 0.001883 1.689052 1.692818
0.753003 1.697563 1.693466 0.001975 1.691491 1.695442
0.753894 1.700117 1.696011 0.002069 1.693943 1.698080
0.754785 1.702684 1.698571 0.002162 1.696409 1.700733
0.755676 1.705264 1.701144 0.002256 1.698888 1.703400
0.756567 1.707858 1.703732 0.002351 1.701381 1.706082
0.757457 1.710465 1.706334 0.002446 1.703888 1.708779
0.758348 1.713086 1.708950 0.002541 1.706409 1.711491
0.759239 1.715721 1.711581 0.002637 1.708945 1.714218
0.760130 1.718370 1.714227 0.002733 1.711495 1.716960
0.761021 1.721032 1.716888 0.002829 1.714059 1.719717
0.761912 1.723709 1.719564 0.002925 1.716639 1.722490
0.762803 1.726400 1.722255 0.003022 1.719233 1.725278
0.763694 1.729105 1.724962 0.003119 1.721843 1.728081
0.764585 1.731825 1.727684 0.003217 1.724467 1.730901
0.765475 1.734559 1.730422 0.003314 1.727108 1.733736
0.766366 1.737309 1.733175 0.003412 1.729763 1.736587
0.767257 1.740073 1.735945 0.003510 1.732435 1.739455
0.768148 1.742852 1.738731 0.003608 1.735123 1.742339
0.769039 1.745646 1.741533 0.003706 1.737826 1.745239
0.769930 1.748456 1.744351 0.003805 1.740546 1.748155
0.770821 1.751281 1.747186 0.003903 1.743283 1.751089
0.771712 1.754122 1.750037 0.004002 1.746036 1.754039
0.772603 1.756979 1.752906 0.004100 1.748805 1.757006
0.773493 1.759851 1.755792 0.004199 1.751592 1.759991
0.774384 1.762740 1.758694 0.004298 1.754396 1.762993
0.775275 1.765644 1.761615 0.004397 1.757218 1.766012
0.776166 1.768565 1.764552 0.004496 1.760056 1.769049
0.777057 1.771503 1.767508 0.004595 1.762913 1.772103
0.777948 1.774457 1.770481 0.004694 1.765787 1.775176
0.778839 1.777428 1.773473 0.004793 1.768680 1.778266
0.779730 1.780416 1.776483 0.004892 1.771591 1.781375
0.780621 1.783421 1.779511 0.004991 1.774520 1.784503
0.781512 1.786444 1.782558 0.005090 1.777468 1.787648
0.782402 1.789484 1.785624 0.005189 1.780435 1.790813
0.783293 1.792542 1.788709 0.005288 1.783421 1.793997
0.784184 1.795617 1.791813 0.005387 1.786426 1.797200
0.785075 1.798710 1.794936 0.005486 1.789450 1.800422
0.785966 1.801822 1.798079 0.005584 1.792495 1.803663
0.786857 1.804952 1.801242 0.005683 1.795559 1.806925
0.787748 1.808101 1.804425 0.005781 1.798644 1.810206
0.788639 1.811268 1.807628 0.005879 1.801748 1.813507
0.789530 1.814454 1.810851 0.005978 1.804874 1.816829
0.790420 1.817659 1.814095 0.006075 1.808020 1.820171
0.791311 1.820884 1.817360 0.006173 1.811187 1.823533
0.792202 1.824128 1.820646 0.006271 1.814375 1.826917
0.793093 1.827392 1.823953 0.006368 1.817585 1.830321
0.793984 1.830676 1.827282 0.006465 1.820816 1.833747
0.794875 1.833980 1.830632 0.006562 1.824070 1.837194
0.795766 1.837304 1.834004 0.006659 1.827346 1.840663
0.796657 1.840648 1.837399 0.006755 1.830644 1.844154
0.797548 1.844014 1.840816 0.006851 1.833965 1.847666
0.798438 1.847400 1.844255 0.006947 1.837308 1.851202
0.799329 1.850808 1.847717 0.007042 1.840675 1.854759
0.800220 1.854237 1.851203 0.007137 1.844066 1.858340
0.801111 1.857687 1.854712 0.007232 1.847480 1.861944
0.802002 1.861160 1.858244 0.007326 1.850918 1.865570
0.802893 1.864654 1.861800 0.007420 1.854380 1.869221
0.803784 1.868171 1.865381 0.007514 1.857867 1.872895
0.804675 1.871711 1.868986 0.007607 1.861379 1.876593
0.805566 1.875273 1.872615 0.007700 1.864915 1.880315
0.806456 1.878858 1.876269 0.007792 1.868477 1.884061
0.807347 1.882467 1.879949 0.007884 1.872065 1.887833
0.808238 1.886100 1.883654 0.007975 1.875679 1.891629
0.809129 1.889756 1.887385 0.008066 1.879319 1.895451
0.810020 1.893436 1.891142 0.008156 1.882985 1.899298
0.810911 1.897141 1.894925 0.008246 1.886679 1.903171
0.811802 1.900870 1.898734 0.008335 1.890399 1.907070
0.812693 1.904624 1.902571 0.008424 1.894147 1.910995
0.813584 1.908404 1.906435 0.008512 1.897923 1.914947
0.814474 1.912209 1.910326 0.008599 1.901727 1.918926
0.815365 1.916040 1.914246 0.008686 1.905560 1.922932
0.816256 1.919897 1.918193 0.008772 1.909421 1.926965
0.817147 1.923780 1.922169 0.008858 1.913311 1.931026
0.818038 1.927690 1.926173 0.008942 1.917231 1.935116
0.818929 1.931627 1.930207 0.009026 1.921181 1.939233
0.819820 1.935591 1.934270 0.009110 1.925160 1.943380
0.820711 1.939583 1.938363 0.009192 1.929171 1.947555
0.821602 1.943604 1.942486 0.009274 1.933212 1.951760
0.822492 1.947652 1.946640 0.009355 1.937285 1.955994
0.823383 1.951729 1.950824 0.009435 1.941389 1.960259
0.824274 1.955835 1.955039 0.009514 1.945525 1.964554
0.825165 1.959971 1.959287 0.009593 1.949694 1.968879
0.826056 1.964136 1.963566 0.009670 1.953896 1.973236
0.826947 1.968331 1.967877 0.009747 1.958130 1.977624
0.827838 1.972557 1.972221 0.009822 1.962399 1.982044
0.828729 1.976813 1.976598 0.009897 1.966701 1.986495
0.829620 1.981101 1.981009 0.009971 1.971038 1.990980
0.830511 1.985421 1.985454 0.010044 1.975410 1.995497
0.831401 1.989772 1.989933 0.010115 1.979817 2.000048
0.832292 1.994156 1.994446 0.010186 1.984260 2.004632
0.833183 1.998573 1.998995 0.010255 1.988739 2.009250
0.834074 2.003022 2.003579 0.010324 1.993255 2.013903
0.834965 2.007506 2.008200 0.010391 1.997808 2.018591
0.835856 2.012024 2.012856 0.010457 2.002399 2.023314
0.836747 2.016576 2.017550 0.010522 2.007028 2.028073
0.837638 2.021163 2.022281 0.010586 2.011695 2.032868
0.838529 2.025786 2.027050 0.010649 2.016402 2.037699
0.839419 2.030445 2.031858 0.010710 2.021148 2.042568
0.840310 2.035140 2.036704 0.010770 2.025934 2.047474
0.841201 2.039872 2.041589 0.010829 2.030760 2.052418
0.842092 2.044641 2.046514 0.010886 2.035628 2.057400
0.842983 2.049448 2.051480 0.010942 2.040538 2.062422
0.843874 2.054294 2.056486 0.010996 2.045490 2.067483
0.844765 2.059178 2.061534 0.011050 2.050485 2.072584
0.845656 2.064102 2.066624 0.011101 2.055523 2.077725
0.846547 2.069066 2.071756 0.011151 2.060605 2.082907
0.847437 2.074071 2.076931 0.011200 2.065731 2.088131
0.848328 2.079117 2.082150 0.011247 2.070903 2.093397
0.849219 2.084204 2.087413 0.011293 2.076120 2.098705
0.850110 2.089334 2.092721 0.011336 2.081384 2.104057
0.851001 2.094507 2.098074 0.011379 2.086695 2.109452
0.851892 2.099723 2.103473 0.011419 2.092054 2.114892
0.852783 2.104983 2.108918 0.011458 2.097460 2.120376
0.853674 2.110289 2.114411 0.011495 2.102916 2.125906
0.854565 2.115639 2.119952 0.011530 2.108422 2.131482
0.855455 2.121036 2.125541 0.011564 2.113978 2.137105
0.856346 2.126479 2.131180 0.011595 2.119585 2.142775
0.857237 2.131970 2.136869 0.011625 2.125243 2.148494
0.858128 2.137510 2.142608 0.011653 2.130955 2.154261
0.859019 2.143098 2.148398 0.011679 2.136719 2.160077
0.859910 2.148736 2.154241 0.011703 2.142538 2.165943
0.860801 2.154424 2.160136 0.011724 2.148412 2.171860
0.861692 2.160163 2.166085 0.011744 2.154341 2.177829
0.862583 2.165955 2.172088 0.011762 2.160326 2.183850
0.863473 2.171799 2.178146 0.011777 2.166369 2.189924
0.864364 2.177697 2.184261 0.011790 2.172470 2.196051
0.865255 2.183649 2.190432 0.011801 2.178630 2.202233
0.866146 2.189657 2.196661 0.011810 2.184850 2.208471
0.867037 2.195721 2.202948 0.011817 2.191131 2.214764
0.867928 2.201842 2.209294 0.011821 2.197473 2.221115
0.868819 2.208021 2.215701 0.011822 2.203878 2.227523
0.869710 2.214259 2.222169 0.011822 2.210347 2.233991
0.870601 2.220557 2.228699 0.011818 2.216880 2.240517
0.871491 2.226916 2.235292 0.011813 2.223479 2.247105
0.872382 2.233337 2.241949 0.011804 2.230145 2.253753
0.873273 2.239820 2.248671 0.011793 2.236878 2.260464
0.874164 2.246368 2.255459 0.011780 2.243679 2.267239
0.875055 2.252982 2.262314 0.011763 2.250551 2.274078
0.875946 2.259661 2.269238 0.011744 2.257493 2.280982
0.876837 2.266408 2.276230 0.011722 2.264508 2.287953
0.877728 2.273223 2.283293 0.011698 2.271596 2.294991
0.878619 2.280108 2.290428 0.011670 2.278758 2.302098
0.879510 2.287064 2.297635 0.011639 2.285996 2.309274
0.880400 2.294093 2.304916 0.011606 2.293310 2.316521
0.881291 2.301195 2.312272 0.011569 2.300703 2.323841
0.882182 2.308372 2.319705 0.011529 2.308176 2.331234
0.883073 2.315625 2.327215 0.011486 2.315729 2.338701
0.883964 2.322956 2.334804 0.011439 2.323364 2.346243
0.884855 2.330365 2.342473 0.011390 2.331084 2.353863
0.885746 2.337856 2.350225 0.011337 2.338888 2.361562
0.886637 2.345428 2.358059 0.011281 2.346778 2.369340
0.887528 2.353084 2.365978 0.011221 2.354757 2.377199
0.888418 2.360825 2.373983 0.011157 2.362825 2.385140
0.889309 2.368653 2.382075 0.011091 2.370985 2.393166
0.890200 2.376570 2.390257 0.011020 2.379237 2.401277
0.891091 2.384577 2.398530 0.010946 2.387584 2.409475
0.891982 2.392676 2.406895 0.010868 2.396027 2.417762
0.892873 2.400868 2.415354 0.010786 2.404568 2.426140
0.893764 2.409157 2.423909 0.010700 2.413209 2.434609
0.894655 2.417542 2.432562 0.010610 2.421952 2.443172
0.895546 2.426028 2.441314 0.010516 2.430798 2.451830
0.896436 2.434615 2.450168 0.010418 2.439750 2.460586
0.897327 2.443306 2.459125 0.010316 2.448809 2.469441
0.898218 2.452103 2.468187 0.010209 2.457978 2.478396
0.899109 2.461008 2.477357 0.010098 2.467259 2.487455
0.900000 2.470024 2.486637 0.009983 2.476654 2.496620


==> plot_data/mm_4_histogram_z0.500.dat <==
BinCenter Count
1.258082 6.000000
1.260305 3.000000
1.262529 2.000000
1.264752 0.000000
1.266975 0.000000
1.269199 1.000000
1.271422 0.000000
1.273645 8.000000
1.275869 23.000000
1.278092 8.000000


==> plot_data/mm_4_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 0.000389 0.008298 -0.007909 0.008687
0.010891 0.000416 0.009160 -0.008745 0.009576
0.011782 0.000441 0.010031 -0.009591 0.010472
0.012673 0.000464 0.010909 -0.010446 0.011373
0.013564 0.000485 0.011794 -0.011309 0.012278
0.014454 0.000504 0.012684 -0.012180 0.013187
0.015345 0.000521 0.013579 -0.013058 0.014099
0.016236 0.000536 0.014478 -0.013942 0.015014
0.017127 0.000549 0.015381 -0.014832 0.015929
0.018018 0.000560 0.016286 -0.015726 0.016846
0.018909 0.000569 0.017195 -0.016625 0.017764
0.019800 0.000576 0.018105 -0.017529 0.018682
0.020691 0.000582 0.019017 -0.018436 0.019599
0.021582 0.000585 0.019931 -0.019346 0.020516
0.022472 0.000586 0.020845 -0.020259 0.021431
0.023363 0.000585 0.021760 -0.021175 0.022345
0.024254 0.000583 0.022675 -0.022093 0.023258
0.025145 0.000578 0.023590 -0.023013 0.024168
0.026036 0.000571 0.024505 -0.023934 0.025077
0.026927 0.000563 0.025420 -0.024857 0.025982
0.027818 0.000552 0.026333 -0.025781 0.026885
0.028709 0.000540 0.027245 -0.026706 0.027785
0.029600 0.000526 0.028157 -0.027631 0.028682
0.030490 0.000510 0.029066 -0.028557 0.029576
0.031381 0.000492 0.029974 -0.029482 0.030466
0.032272 0.000472 0.030880 -0.030408 0.031352
0.033163 0.000450 0.031784 -0.031334 0.032234
0.034054 0.000427 0.032685 -0.032259 0.033112
0.034945 0.000401 0.033584 -0.033183 0.033986
0.035836 0.000374 0.034481 -0.034107 0.034855
0.036727 0.000345 0.035375 -0.035029 0.035720
0.037618 0.000315 0.036265 -0.035951 0.036580
0.038509 0.000282 0.037153 -0.036871 0.037436
0.039399 0.000248 0.038038 -0.037789 0.038286
0.040290 0.000213 0.038919 -0.038706 0.039131
0.041181 0.000175 0.039797 -0.039621 0.039972
0.042072 0.000136 0.040671 -0.040535 0.040807
0.042963 0.000095 0.041541 -0.041446 0.041636
0.043854 0.000053 0.042408 -0.042355 0.042461
0.044745 0.000009 0.043270 -0.043262 0.043279
0.045636 -0.000037 0.044129 -0.044166 0.044092
0.046527 -0.000084 0.044984 -0.045067 0.044900
0.047417 -0.000133 0.045834 -0.045966 0.045701
0.048308 -0.000183 0.046680 -0.046863 0.046497
0.049199 -0.000235 0.047521 -0.047756 0.047286
0.050090 -0.000288 0.048358 -0.048646 0.048070
0.050981 -0.000343 0.049190 -0.049533 0.048848
0.051872 -0.000399 0.050018 -0.050417 0.049619
0.052763 -0.000457 0.050841 -0.051297 0.050384
0.053654 -0.000516 0.051659 -0.052174 0.051143
0.054545 -0.000576 0.052471 -0.053048 0.051895
0.055435 -0.000638 0.053279 -0.053917 0.052641
0.056326 -0.000701 0.054082 -0.054783 0.053381
0.057217 -0.000766 0.054880 -0.055645 0.054114
0.058108 -0.000832 0.055672 -0.056504 0.054841
0.058999 -0.000899 0.056459 -0.057358 0.055560
0.059890 -0.000967 0.057241 -0.058208 0.056274
0.060781 -0.001037 0.058017 -0.059054 0.056980
0.061672 -0.001108 0.058787 -0.059895 0.057680
0.062563 -0.001180 0.059553 -0.060732 0.058373
0.063453 -0.001253 0.060312 -0.061565 0.059059
0.064344 -0.001328 0.061066 -0.062393 0.059738
0.065235 -0.001403 0.061814 -0.063217 0.060410
0.066126 -0.001480 0.062556 -0.064036 0.061075
0.067017 -0.001558 0.063292 -0.064850 0.061734
0.067908 -0.001637 0.064022 -0.065659 0.062385
0.068799 -0.001717 0.064746 -0.066464 0.063029
0.069690 -0.001798 0.065465 -0.067263 0.063666
0.070581 -0.001881 0.066177 -0.068057 0.064296
0.071471 -0.001964 0.066883 -0.068847 0.064919
0.072362 -0.002048 0.067583 -0.069631 0.065535
0.073253 -0.002133 0.068276 -0.070409 0.066144
0.074144 -0.002219 0.068964 -0.071183 0.066745
0.075035 -0.002306 0.069645 -0.071951 0.067339
0.075926 -0.002394 0.070319 -0.072713 0.067926
0.076817 -0.002482 0.070988 -0.073470 0.068505
0.077708 -0.002572 0.071650 -0.074222 0.069077
0.078599 -0.002662 0.072305 -0.074967 0.069642
0.079489 -0.002754 0.072954 -0.075707 0.070200
0.080380 -0.002846 0.073596 -0.076442 0.070750
0.081271 -0.002939 0.074231 -0.077170 0.071293
0.082162 -0.003032 0.074860 -0.077892 0.071828
0.083053 -0.003126 0.075482 -0.078609 0.072356
0.083944 -0.003221 0.076098 -0.079319 0.072877
0.084835 -0.003317 0.076707 -0.080024 0.073390
0.085726 -0.003413 0.077309 -0.080722 0.073895
0.086617 -0.003510 0.077904 -0.081414 0.074394
0.087508 -0.003608 0.078492 -0.082100 0.074884
0.088398 -0.003706 0.079073 -0.082780 0.075367
0.089289 -0.003805 0.079648 -0.083453 0.075843
0.090180 -0.003904 0.080215 -0.084119 0.076311
0.091071 -0.004004 0.080776 -0.084780 0.076772
0.091962 -0.004104 0.081329 -0.085434 0.077225
0.092853 -0.004205 0.081876 -0.086081 0.077671
0.093744 -0.004306 0.082415 -0.086722 0.078109
0.094635 -0.004408 0.082947 -0.087356 0.078539
0.095526 -0.004510 0.083473 -0.087983 0.078962
0.096416 -0.004613 0.083990 -0.088603 0.079378
0.097307 -0.004716 0.084501 -0.089217 0.079785
0.098198 -0.004819 0.085005 -0.089824 0.080186
0.099089 -0.004923 0.085501 -0.090424 0.080578
0.099980 -0.005027 0.085990 -0.091017 0.080963
0.100871 -0.005131 0.086472 -0.091603 0.081341
0.101762 -0.005236 0.086946 -0.092182 0.081711
0.102653 -0.005340 0.087414 -0.092754 0.082073
0.103544 -0.005445 0.087873 -0.093319 0.082428
0.104434 -0.005550 0.088326 -0.093876 0.082775
0.105325 -0.005656 0.088771 -0.094426 0.083115
0.106216 -0.005761 0.089208 -0.094970 0.083447
0.107107 -0.005867 0.089638 -0.095505 0.083771
0.107998 -0.005973 0.090061 -0.096034 0.084088
0.108889 -0.006079 0.090476 -0.096555 0.084397
0.109780 -0.006185 0.090884 -0.097068 0.084699
0.110671 -0.006291 0.091284 -0.097575 0.084993
0.111562 -0.006397 0.091676 -0.098073 0.085280
0.112452 -0.006503 0.092062 -0.098564 0.085559
0.113343 -0.006609 0.092439 -0.099048 0.085830
0.114234 -0.006715 0.092809 -0.099524 0.086094
0.115125 -0.006821 0.093171 -0.099992 0.086350
0.116016 -0.006927 0.093526 -0.100452 0.086599
0.116907 -0.007033 0.093873 -0.100905 0.086840
0.117798 -0.007138 0.094212 -0.101350 0.087074
0.118689 -0.007244 0.094544 -0.101787 0.087300
0.119580 -0.007349 0.094867 -0.102217 0.087518
0.120470 -0.007454 0.095184 -0.102638 0.087729
0.121361 -0.007559 0.095492 -0.103052 0.087933
0.122252 -0.007664 0.095793 -0.103457 0.088129
0.123143 -0.007769 0.096086 -0.103855 0.088317
0.124034 -0.007873 0.096371 -0.104244 0.088498
0.124925 -0.007977 0.096649 -0.104625 0.088672
0.125816 -0.008080 0.096918 -0.104999 0.088838
0.126707 -0.008184 0.097180 -0.105364 0.088996
0.127598 -0.008287 0.097434 -0.105721 0.089147
0.128488 -0.008389 0.097680 -0.106070 0.089291
0.129379 -0.008492 0.097919 -0.106410 0.089427
0.130270 -0.008593 0.098149 -0.106742 0.089556
0.131161 -0.008695 0.098372 -0.107066 0.089677
0.132052 -0.008795 0.098587 -0.107382 0.089791
0.132943 -0.008896 0.098793 -0.107689 0.089898
0.133834 -0.008996 0.098992 -0.107988 0.089997
0.134725 -0.009095 0.099183 -0.108279 0.090088
0.135616 -0.009194 0.099367 -0.108561 0.090173
0.136507 -0.009292 0.099542 -0.108834 0.090250
0.137397 -0.009390 0.099709 -0.109099 0.090319
0.138288 -0.009487 0.099869 -0.109356 0.090382
0.139179 -0.009583 0.100020 -0.109603 0.090437
0.140070 -0.009679 0.100163 -0.109843 0.090484
0.140961 -0.009774 0.100299 -0.110073 0.090525
0.141852 -0.009869 0.100427 -0.110295 0.090558
0.142743 -0.009963 0.100546 -0.110509 0.090584
0.143634 -0.010056 0.100658 -0.110713 0.090602
0.144525 -0.010148 0.100761 -0.110909 0.090613
0.145415 -0.010239 0.100857 -0.111096 0.090618
0.146306 -0.010330 0.100944 -0.111274 0.090614
0.147197 -0.010420 0.101024 -0.111444 0.090604
0.148088 -0.010509 0.101095 -0.111604 0.090587
0.148979 -0.010597 0.101159 -0.111756 0.090562
0.149870 -0.010685 0.101214 -0.111899 0.090530
0.150761 -0.010771 0.101262 -0.112033 0.090491
0.151652 -0.010857 0.101301 -0.112158 0.090445
0.152543 -0.010941 0.101333 -0.112274 0.090392
0.153433 -0.011025 0.101356 -0.112381 0.090331
0.154324 -0.011107 0.101371 -0.112479 0.090264
0.155215 -0.011189 0.101379 -0.112568 0.090189
0.156106 -0.011270 0.101378 -0.112648 0.090108
0.156997 -0.011350 0.101369 -0.112719 0.090019
0.157888 -0.011428 0.101352 -0.112780 0.089924
0.158779 -0.011506 0.101327 -0.112833 0.089821
0.159670 -0.011582 0.101294 -0.112876 0.089712
0.160561 -0.011658 0.101253 -0.112911 0.089595
0.161451 -0.011732 0.101204 -0.112936 0.089472
0.162342 -0.011805 0.101146 -0.112951 0.089342
0.163233 -0.011877 0.101081 -0.112958 0.089204
0.164124 -0.011948 0.101008 -0.112955 0.089060
0.165015 -0.012017 0.100926 -0.112943 0.088909
0.165906 -0.012086 0.100837 -0.112922 0.088751
0.166797 -0.012153 0.100739 -0.112892 0.088586
0.167688 -0.012219 0.100633 -0.112852 0.088415
0.168579 -0.012283 0.100520 -0.112803 0.088237
0.169469 -0.012346 0.100398 -0.112744 0.088051
0.170360 -0.012408 0.100268 -0.112676 0.087860
0.171251 -0.012469 0.100130 -0.112599 0.087661
0.172142 -0.012528 0.099984 -0.112512 0.087456
0.173033 -0.012586 0.099830 -0.112416 0.087244
0.173924 -0.012643 0.099667 -0.112310 0.087025
0.174815 -0.012698 0.099497 -0.112195 0.086799
0.175706 -0.012752 0.099319 -0.112070 0.086567
0.176597 -0.012804 0.099132 -0.111936 0.086329
0.177487 -0.012855 0.098938 -0.111793 0.086083
0.178378 -0.012904 0.098736 -0.111639 0.085832
0.179269 -0.012952 0.098525 -0.111477 0.085573
0.180160 -0.012998 0.098306 -0.111304 0.085308
0.181051 -0.013043 0.098080 -0.111123 0.085037
0.181942 -0.013086 0.097845 -0.110931 0.084759
0.182833 -0.013128 0.097602 -0.110730 0.084474
0.183724 -0.013168 0.097351 -0.110520 0.084183
0.184615 -0.013207 0.097093 -0.110299 0.083886
0.185506 -0.013243 0.096826 -0.110069 0.083582
0.186396 -0.013279 0.096551 -0.109830 0.083272
0.187287 -0.013312 0.096268 -0.109580 0.082956
0.188178 -0.013344 0.095977 -0.109322 0.082633
0.189069 -0.013375 0.095678 -0.109053 0.082304
0.189960 -0.013403 0.095371 -0.108775 0.081968
0.190851 -0.013430 0.095056 -0.108487 0.081626
0.191742 -0.013455 0.094734 -0.108189 0.081278
0.192633 -0.013479 0.094403 -0.107882 0.080924
0.193524 -0.013500 0.094064 -0.107564 0.080563
0.194414 -0.013520 0.093717 -0.107237 0.080197
0.195305 -0.013538 0.093362 -0.106901 0.079824
0.196196 -0.013555 0.093000 -0.106554 0.079445
0.197087 -0.013569 0.092629 -0.106198 0.079060
0.197978 -0.013582 0.092250 -0.105832 0.078668
0.198869 -0.013593 0.091864 -0.105456 0.078271
0.199760 -0.013602 0.091469 -0.105071 0.077868
0.200651 -0.013609 0.091067 -0.104675 0.077458
0.201542 -0.013614 0.090656 -0.104270 0.077043
0.202432 -0.013617 0.090238 -0.103855 0.076621
0.203323 -0.013618 0.089812 -0.103430 0.076194
0.204214 -0.013618 0.089378 -0.102996 0.075761
0.205105 -0.013615 0.088936 -0.102551 0.075321
0.205996 -0.013610 0.088487 -0.102097 0.074876
0.206887 -0.013604 0.088029 -0.101633 0.074425
0.207778 -0.013595 0.087564 -0.101159 0.073968
0.208669 -0.013585 0.087090 -0.100675 0.073506
0.209560 -0.013572 0.086609 -0.100181 0.073037
0.210450 -0.013557 0.086120 -0.099678 0.072563
0.211341 -0.013541 0.085624 -0.099164 0.072083
0.212232 -0.013522 0.085119 -0.098641 0.071597
0.213123 -0.013501 0.084607 -0.098108 0.071106
0.214014 -0.013478 0.084087 -0.097565 0.070609
0.214905 -0.013453 0.083559 -0.097012 0.070106
0.215796 -0.013426 0.083024 -0.096450 0.069598
0.216687 -0.013397 0.082480 -0.095877 0.069084
0.217578 -0.013365 0.081929 -0.095295 0.068564
0.218468 -0.013332 0.081371 -0.094702 0.068039
0.219359 -0.013296 0.080804 -0.094100 0.067508
0.220250 -0.013258 0.080230 -0.093488 0.066972
0.221141 -0.013218 0.079649 -0.092866 0.066431
0.222032 -0.013176 0.079059 -0.092235 0.065884
0.222923 -0.013131 0.078462 -0.091593 0.065331
0.223814 -0.013084 0.077857 -0.090942 0.064773
0.224705 -0.013035 0.077245 -0.090280 0.064210
0.225596 -0.012984 0.076625 -0.089609 0.063641
0.226486 -0.012930 0.075998 -0.088928 0.063068
0.227377 -0.012875 0.075363 -0.088238 0.062488
0.228268 -0.012816 0.074720 -0.087537 0.061904
0.229159 -0.012756 0.074070 -0.086826 0.061314
0.230050 -0.012693 0.073413 -0.086106 0.060719
0.230941 -0.012628 0.072748 -0.085376 0.060119
0.231832 -0.012561 0.072075 -0.084636 0.059514
0.232723 -0.012491 0.071395 -0.083886 0.058904
0.233614 -0.012419 0.070707 -0.083127 0.058288
0.234505 -0.012345 0.070012 -0.082357 0.057667
0.235395 -0.012268 0.069310 -0.081578 0.057042
0.236286 -0.012189 0.068600 -0.080789 0.056411
0.237177 -0.012108 0.067883 -0.079991 0.055775
0.238068 -0.012024 0.067158 -0.079182 0.055135
0.238959 -0.011937 0.066427 -0.078364 0.054489
0.239850 -0.011849 0.065687 -0.077536 0.053839
0.240741 -0.011758 0.064941 -0.076698 0.053183
0.241632 -0.011664 0.064187 -0.075851 0.052523
0.242523 -0.011568 0.063426 -0.074994 0.051858
0.243413 -0.011470 0.062657 -0.074127 0.051188
0.244304 -0.011369 0.061882 -0.073251 0.050513
0.245195 -0.011266 0.061099 -0.072364 0.049833
0.246086 -0.011160 0.060309 -0.071469 0.049149
0.246977 -0.011052 0.059511 -0.070563 0.048460
0.247868 -0.010941 0.058707 -0.069648 0.047766
0.248759 -0.010828 0.057895 -0.068723 0.047068
0.249650 -0.010712 0.057077 -0.067789 0.046365
0.250541 -0.010594 0.056251 -0.066845 0.045657
0.251431 -0.010473 0.055418 -0.065891 0.044945
0.252322 -0.010350 0.054578 -0.064928 0.044228
0.253213 -0.010224 0.053731 -0.063955 0.043507
0.254104 -0.010096 0.052877 -0.062973 0.042782
0.254995 -0.009965 0.052016 -0.061981 0.042051
0.255886 -0.009832 0.051148 -0.060980 0.041317
0.256777 -0.009696 0.050274 -0.059969 0.040578
0.257668 -0.009557 0.049392 -0.058949 0.039834
0.258559 -0.009417 0.048503 -0.057920 0.039087
0.259449 -0.009273 0.047608 -0.056881 0.038335
0.260340 -0.009127 0.046705 -0.055832 0.037578
0.261231 -0.008978 0.045796 -0.054774 0.036818
0.262122 -0.008827 0.044880 -0.053707 0.036053
0.263013 -0.008673 0.043957 -0.052630 0.035284
0.263904 -0.008517 0.043027 -0.051545 0.034510
0.264795 -0.008358 0.042091 -0.050449 0.033733
0.265686 -0.008197 0.041148 -0.049345 0.032951
0.266577 -0.008033 0.040198 -0.048231 0.032166
0.267467 -0.007866 0.039242 -0.047108 0.031376
0.268358 -0.007697 0.038279 -0.045976 0.030582
0.269249 -0.007525 0.037309 -0.044834 0.029784
0.270140 -0.007351 0.036333 -0.043684 0.028982
0.271031 -0.007174 0.035350 -0.042524 0.028177
0.271922 -0.006994 0.034361 -0.041355 0.027367
0.272813 -0.006812 0.033365 -0.040177 0.026553
0.273704 -0.006627 0.032363 -0.038990 0.025736
0.274595 -0.006440 0.031354 -0.037794 0.024915
0.275485 -0.006250 0.030339 -0.036589 0.024090
0.276376 -0.006057 0.029318 -0.035375 0.023261
0.277267 -0.005862 0.028290 -0.034152 0.022428
0.278158 -0.005664 0.027256 -0.032920 0.021591
0.279049 -0.005464 0.026215 -0.031680 0.020751
0.279940 -0.005261 0.025169 -0.030430 0.019908
0.280831 -0.005056 0.024116 -0.029171 0.019060
0.281722 -0.004848 0.023057 -0.027904 0.018209
0.282613 -0.004637 0.021991 -0.026628 0.017354
0.283504 -0.004423 0.020920 -0.025343 0.016496
0.284394 -0.004208 0.019842 -0.024050 0.015634
0.285285 -0.003989 0.018758 -0.022747 0.014769
0.286176 -0.003768 0.017668 -0.021436 0.013900
0.287067 -0.003544 0.016573 -0.020117 0.013028
0.287958 -0.003318 0.015471 -0.018789 0.012153
0.288849 -0.003089 0.014363 -0.017452 0.011274
0.289740 -0.002858 0.013249 -0.016107 0.010391
0.290631 -0.002624 0.012130 -0.014754 0.009506
0.291522 -0.002387 0.011004 -0.013392 0.008617
0.292412 -0.002148 0.009873 -0.012021 0.007724
0.293303 -0.001907 0.008736 -0.010642 0.006829
0.294194 -0.001662 0.007593 -0.009255 0.005930
0.295085 -0.001416 0.006444 -0.007860 0.005028
0.295976 -0.001166 0.005290 -0.006456 0.004123
0.296867 -0.000915 0.004130 -0.005044 0.003215
0.297758 -0.000660 0.002964 -0.003624 0.002304
0.298649 -0.000403 0.001793 -0.002196 0.001390
0.299540 -0.000144 0.000617 -0.000761 0.000473
0.300430 0.000118 0.000568 -0.000449 0.000686
0.301321 0.000383 0.001755 -0.001372 0.002137
0.302212 0.000650 0.002948 -0.002298 0.003597
0.303103 0.000919 0.004147 -0.003228 0.005066
0.303994 0.001191 0.005351 -0.004160 0.006542
0.304885 0.001465 0.006560 -0.005095 0.008025
0.305776 0.001742 0.007775 -0.006033 0.009517
0.306667 0.002022 0.008995 -0.006973 0.011016
0.307558 0.002303 0.010220 -0.007917 0.012524
0.308448 0.002588 0.011451 -0.008863 0.014038
0.309339 0.002874 0.012686 -0.009812 0.015561
0.310230 0.003164 0.013927 -0.010763 0.017091
0.311121 0.003455 0.015173 -0.011718 0.018628
0.312012 0.003749 0.016424 -0.012675 0.020173
0.312903 0.004046 0.017680 -0.013634 0.021725
0.313794 0.004344 0.018941 -0.014596 0.023285
0.314685 0.004645 0.020206 -0.015561 0.024852
0.315576 0.004949 0.021477 -0.016528 0.026426
0.316466 0.005255 0.022753 -0.017498 0.028007
0.317357 0.005563 0.024033 -0.018470 0.029596
0.318248 0.005874 0.025318 -0.019444 0.031192
0.319139 0.006187 0.026608 -0.020421 0.032794
0.320030 0.006502 0.027902 -0.021401 0.034404
0.320921 0.006819 0.029202 -0.022382 0.036021
0.321812 0.007139 0.030505 -0.023366 0.037644
0.322703 0.007461 0.031814 -0.024352 0.039275
0.323594 0.007785 0.033126 -0.025341 0.040912
0.324484 0.008112 0.034444 -0.026332 0.042556
0.325375 0.008441 0.035765 -0.027325 0.044206
0.326266 0.008772 0.037092 -0.028320 0.045863
0.327157 0.009105 0.038422 -0.029317 0.047527
0.328048 0.009440 0.039757 -0.030316 0.049197
0.328939 0.009778 0.041096 -0.031318 0.050874
0.329830 0.010118 0.042439 -0.032321 0.052557
0.330721 0.010460 0.043786 -0.033327 0.054246
0.331612 0.010804 0.045138 -0.034334 0.055941
0.332503 0.011150 0.046493 -0.035344 0.057643
0.333393 0.011498 0.047853 -0.036355 0.059351
0.334284 0.011848 0.049217 -0.037368 0.061065
0.335175 0.012201 0.050584 -0.038383 0.062785
0.336066 0.012555 0.051955 -0.039400 0.064510
0.336957 0.012911 0.053331 -0.040419 0.066242
0.337848 0.013270 0.054710 -0.041440 0.067979
0.338739 0.013630 0.056092 -0.042462 0.069722
0.339630 0.013992 0.057479 -0.043486 0.071471
0.340521 0.014357 0.058869 -0.044512 0.073226
0.341411 0.014723 0.060263 -0.045540 0.074986
0.342302 0.015091 0.061660 -0.046569 0.076751
0.343193 0.015461 0.063061 -0.047599 0.078522
0.344084 0.015833 0.064465 -0.048632 0.080298
0.344975 0.016207 0.065872 -0.049666 0.082079
0.345866 0.016582 0.067283 -0.050701 0.083866
0.346757 0.016960 0.068698 -0.051738 0.085657
0.347648 0.017339 0.070115 -0.052776 0.087454
0.348539 0.017720 0.071536 -0.053816 0.089256
0.349429 0.018102 0.072960 -0.054857 0.091062
0.350320 0.018487 0.074387 -0.055900 0.092873
0.351211 0.018873 0.075816 -0.056944 0.094689
0.352102 0.019261 0.077249 -0.057989 0.096510
0.352993 0.019650 0.078685 -0.059035 0.098335
0.353884 0.020041 0.080124 -0.060083 0.100165
0.354775 0.020434 0.081566 -0.061132 0.101999
0.355666 0.020828 0.083010 -0.062182 0.103838
0.356557 0.021224 0.084457 -0.063234 0.105681
0.357447 0.021621 0.085907 -0.064286 0.107528
0.358338 0.022020 0.087360 -0.065340 0.109379
0.359229 0.022420 0.088815 -0.066395 0.111234
0.360120 0.022822 0.090272 -0.067450 0.113094
0.361011 0.023225 0.091732 -0.068507 0.114957
0.361902 0.023629 0.093194 -0.069565 0.116823
0.362793 0.024035 0.094659 -0.070624 0.118694
0.363684 0.024442 0.096126 -0.071684 0.120568
0.364575 0.024851 0.097595 -0.072744 0.122446
0.365465 0.025260 0.099066 -0.073806 0.124327
0.366356 0.025672 0.100540 -0.074868 0.126211
0.367247 0.026084 0.102015 -0.075932 0.128099
0.368138 0.026497 0.103493 -0.076996 0.129990
0.369029 0.026912 0.104972 -0.078060 0.131884
0.369920 0.027328 0.106454 -0.079126 0.133781
0.370811 0.027745 0.107937 -0.080192 0.135681
0.371702 0.028163 0.109422 -0.081259 0.137584
0.372593 0.028582 0.110908 -0.082327 0.139490
0.373483 0.029002 0.112397 -0.083395 0.141398
0.374374 0.029423 0.113886 -0.084464 0.143309
0.375265 0.029845 0.115378 -0.085533 0.145222
0.376156 0.030267 0.116871 -0.086603 0.147138
0.377047 0.030691 0.118365 -0.087674 0.149056
0.377938 0.031116 0.119860 -0.088744 0.150976
0.378829 0.031541 0.121357 -0.089816 0.152898
0.379720 0.031967 0.122855 -0.090888 0.154823
0.380611 0.032394 0.124354 -0.091960 0.156749
0.381502 0.032822 0.125855 -0.093032 0.158677
0.382392 0.033251 0.127356 -0.094105 0.160607
0.383283 0.033680 0.128858 -0.095178 0.162538
0.384174 0.034109 0.130361 -0.096252 0.164471
0.385065 0.034540 0.131865 -0.097326 0.166405
0.385956 0.034970 0.133370 -0.098400 0.168341
0.386847 0.035402 0.134876 -0.099474 0.170277
0.387738 0.035834 0.136382 -0.100548 0.172215
0.388629 0.036266 0.137888 -0.101623 0.174154
0.389520 0.036698 0.139396 -0.102697 0.176094
0.390410 0.037131 0.140903 -0.103772 0.178035
0.391301 0.037565 0.142411 -0.104846 0.179976
0.392192 0.037998 0.143920 -0.105921 0.181918
0.393083 0.038432 0.145428 -0.106996 0.183860
0.393974 0.038866 0.146937 -0.108071 0.185803
0.394865 0.039301 0.148446 -0.109145 0.187746
0.395756 0.039735 0.149955 -0.110220 0.189690
0.396647 0.040169 0.151464 -0.111294 0.191633
0.397538 0.040604 0.152972 -0.112368 0.193576
0.398428 0.041039 0.154481 -0.113442 0.195520
0.399319 0.041473 0.155989 -0.114516 0.197463
0.400210 0.041908 0.157498 -0.115590 0.199405
0.401101 0.042342 0.159005 -0.116663 0.201347
0.401992 0.042776 0.160513 -0.117736 0.203289
0.402883 0.043210 0.162019 -0.118809 0.205230
0.403774 0.043644 0.163526 -0.119882 0.207170
0.404665 0.044078 0.165031 -0.120954 0.209109
0.405556 0.044511 0.166536 -0.122025 0.211047
0.406446 0.044944 0.168040 -0.123096 0.212984
0.407337 0.045376 0.169543 -0.124167 0.214919
0.408228 0.045808 0.171045 -0.125237 0.216853
0.409119 0.046239 0.172547 -0.126307 0.218786
0.410010 0.046670 0.174047 -0.127376 0.220717
0.410901 0.047101 0.175546 -0.128445 0.222647
0.411792 0.047531 0.177044 -0.129513 0.224574
0.412683 0.047960 0.178540 -0.130580 0.226500
0.413574 0.048388 0.180035 -0.131647 0.228423
0.414464 0.048816 0.181529 -0.132713 0.230344
0.415355 0.049242 0.183021 -0.133778 0.232263
0.416246 0.049668 0.184511 -0.134843 0.234180
0.417137 0.050093 0.186000 -0.135907 0.236094
0.418028 0.050518 0.187487 -0.136970 0.238005
0.418919 0.050941 0.188972 -0.138032 0.239913
0.419810 0.051363 0.190456 -0.139093 0.241819
0.420701 0.051784 0.191937 -0.140153 0.243721
0.421592 0.052204 0.193416 -0.141213 0.245620
0.422482 0.052622 0.194894 -0.142271 0.247516
0.423373 0.053040 0.196369 -0.143329 0.249408
0.424264 0.053456 0.197841 -0.144385 0.251297
0.425155 0.053871 0.199312 -0.145441 0.253182
0.426046 0.054284 0.200779 -0.146495 0.255064
0.426937 0.054696 0.202245 -0.147549 0.256941
0.427828 0.055107 0.203708 -0.148601 0.258814
0.428719 0.055516 0.205168 -0.149652 0.260683
0.429610 0.055923 0.206625 -0.150702 0.262548
0.430501 0.056329 0.208079 -0.151751 0.264408
0.431391 0.056733 0.209531 -0.152798 0.266264
0.432282 0.057135 0.210980 -0.153844 0.268115
0.433173 0.057536 0.212425 -0.154889 0.269961
0.434064 0.057935 0.213867 -0.155933 0.271802
0.434955 0.058331 0.215307 -0.156975 0.273638
0.435846 0.058726 0.216742 -0.158016 0.275469
0.436737 0.059119 0.218175 -0.159055 0.277294
0.437628 0.059510 0.219604 -0.160094 0.279114
0.438519 0.059899 0.221029 -0.161130 0.280928
0.439409 0.060285 0.222451 -0.162165 0.282736
0.440300 0.060670 0.223869 -0.163199 0.284538
0.441191 0.061052 0.225283 -0.164231 0.286335
0.442082 0.061432 0.226693 -0.165261 0.288125
0.442973 0.061809 0.228099 -0.166290 0.289908
0.443864 0.062184 0.229501 -0.167317 0.291686
0.444755 0.062557 0.230899 -0.168343 0.293456
0.445646 0.062927 0.232293 -0.169367 0.295220
0.446537 0.063294 0.233683 -0.170389 0.296977
0.447427 0.063659 0.235068 -0.171409 0.298727
0.448318 0.064021 0.236449 -0.172428 0.300470
0.449209 0.064380 0.237825 -0.173444 0.302205
0.450100 0.064737 0.239196 -0.174459 0.303933
0.450991 0.065090 0.240563 -0.175472 0.305653
0.451882 0.065441 0.241925 -0.176484 0.307366
0.452773 0.065789 0.243282 -0.177493 0.309070
0.453664 0.066133 0.244634 -0.178500 0.310767
0.454555 0.066475 0.245980 -0.179505 0.312455
0.455445 0.066813 0.247322 -0.180509 0.314136
0.456336 0.067149 0.248659 -0.181510 0.315807
0.457227 0.067481 0.249990 -0.182509 0.317470
0.458118 0.067809 0.251315 -0.183506 0.319125
0.459009 0.068135 0.252635 -0.184501 0.320770
0.459900 0.068456 0.253950 -0.185494 0.322406
0.460791 0.068775 0.255259 -0.186484 0.324033
0.461682 0.069089 0.256562 -0.187472 0.325651
0.462573 0.069400 0.257859 -0.188459 0.327259
0.463463 0.069708 0.259150 -0.189442 0.328858
0.464354 0.070012 0.260435 -0.190424 0.330447
0.465245 0.070312 0.261714 -0.191403 0.332026
0.466136 0.070608 0.262987 -0.192380 0.333595
0.467027 0.070900 0.264254 -0.193354 0.335154
0.467918 0.071188 0.265514 -0.194326 0.336702
0.468809 0.071472 0.266767 -0.195295 0.338240
0.469700 0.071752 0.268014 -0.196262 0.339767
0.470591 0.072028 0.269255 -0.197227 0.341283
0.471481 0.072300 0.270488 -0.198189 0.342788
0.472372 0.072567 0.271715 -0.199148 0.344282
0.473263 0.072830 0.272935 -0.200104 0.345765
0.474154 0.073089 0.274147 -0.201058 0.347237
0.475045 0.073343 0.275353 -0.202010 0.348696
0.475936 0.073593 0.276551 -0.202958 0.350145
0.476827 0.073838 0.277742 -0.203904 0.351581
0.477718 0.074079 0.278926 -0.204847 0.353005
0.478609 0.074315 0.280102 -0.205787 0.354417
0.479499 0.074546 0.281271 -0.206725 0.355817
0.480390 0.074772 0.282432 -0.207659 0.357204
0.481281 0.074994 0.283585 -0.208591 0.358578
0.482172 0.075210 0.284730 -0.209520 0.359940
0.483063 0.075422 0.285867 -0.210446 0.361289
0.483954 0.075628 0.286996 -0.211368 0.362625
0.484845 0.075830 0.288118 -0.212288 0.363947
0.485736 0.076026 0.289230 -0.213205 0.365256
0.486627 0.076217 0.290335 -0.214118 0.366552
0.487518 0.076402 0.291431 -0.215029 0.367833
0.488408 0.076583 0.292519 -0.215936 0.369101
0.489299 0.076758 0.293598 -0.216840 0.370355
0.490190 0.076927 0.294668 -0.217741 0.371595
0.491081 0.077091 0.295729 -0.218638 0.372820
0.491972 0.077249 0.296782 -0.219533 0.374031
0.492863 0.077402 0.297825 -0.220424 0.375227
0.493754 0.077549 0.298860 -0.221311 0.376409
0.494645 0.077690 0.299885 -0.222195 0.377575
0.495536 0.077825 0.300901 -0.223076 0.378726
0.496426 0.077955 0.301908 -0.223953 0.379863
0.497317 0.078078 0.302905 -0.224827 0.380983
0.498208 0.078195 0.303893 -0.225698 0.382088
0.499099 0.078307 0.304871 -0.226564 0.383178
0.499990 0.078412 0.305839 -0.227427 0.384251
0.500881 0.078511 0.306798 -0.228287 0.385309
0.501772 0.078604 0.307746 -0.229143 0.386350
0.502663 0.078690 0.308685 -0.229995 0.387375
0.503554 0.078770 0.309613 -0.230843 0.388384
0.504444 0.078844 0.310532 -0.231688 0.389375
0.505335 0.078911 0.311439 -0.232528 0.390350
0.506226 0.078972 0.312337 -0.233365 0.391309
0.507117 0.079026 0.313224 -0.234198 0.392250
0.508008 0.079073 0.314100 -0.235027 0.393173
0.508899 0.079114 0.314966 -0.235853 0.394080
0.509790 0.079147 0.315821 -0.236674 0.394968
0.510681 0.079174 0.316665 -0.237491 0.395839
0.511572 0.079194 0.317498 -0.238304 0.396693
0.512462 0.079207 0.318320 -0.239113 0.397528
0.513353 0.079213 0.319131 -0.239918 0.398345
0.514244 0.079212 0.319931 -0.240718 0.399143
0.515135 0.079204 0.320719 -0.241515 0.399923
0.516026 0.079189 0.321496 -0.242307 0.400685
0.516917 0.079167 0.322261 -0.243095 0.401428
0.517808 0.079137 0.323015 -0.243878 0.402152
0.518699 0.079099 0.323757 -0.244657 0.402856
0.519590 0.079055 0.324487 -0.245432 0.403542
0.520480 0.079003 0.325205 -0.246202 0.404208
0.521371 0.078943 0.325911 -0.246968 0.404855
0.522262 0.078876 0.326606 -0.247730 0.405482
0.523153 0.078801 0.327287 -0.248486 0.406089
0.524044 0.078719 0.327957 -0.249238 0.406676
0.524935 0.078629 0.328614 -0.249986 0.407243
0.525826 0.078531 0.329259 -0.250728 0.407790
0.526717 0.078425 0.329891 -0.251466 0.408316
0.527608 0.078311 0.330511 -0.252200 0.408822
0.528498 0.078189 0.331118 -0.252928 0.409307
0.529389 0.078060 0.331711 -0.253652 0.409771
0.530280 0.077922 0.332292 -0.254370 0.410214
0.531171 0.077776 0.332860 -0.255084 0.410637
0.532062 0.077622 0.333415 -0.255793 0.411037
0.532953 0.077460 0.333957 -0.256496 0.411417
0.533844 0.077290 0.334485 -0.257195 0.411775
0.534735 0.077111 0.335000 -0.257889 0.412111
0.535626 0.076924 0.335501 -0.258577 0.412425
0.536517 0.076729 0.335989 -0.259260 0.412717
0.537407 0.076525 0.336463 -0.259938 0.412988
0.538298 0.076313 0.336923 -0.260610 0.413235
0.539189 0.076092 0.337369 -0.261278 0.413461
0.540080 0.075862 0.337802 -0.261939 0.413664
0.540971 0.075624 0.338220 -0.262596 0.413844
0.541862 0.075377 0.338624 -0.263247 0.414002
0.542753 0.075122 0.339014 -0.263892 0.414136
0.543644 0.074858 0.339390 -0.264532 0.414248
0.544535 0.074585 0.339751 -0.265166 0.414336
0.545425 0.074303 0.340098 -0.265795 0.414401
0.546316 0.074012 0.340430 -0.266418 0.414443
0.547207 0.073713 0.340748 -0.267035 0.414460
0.548098 0.073404 0.341050 -0.267646 0.414455
0.548989 0.073087 0.341338 -0.268251 0.414425
0.549880 0.072760 0.341611 -0.268851 0.414371
0.550771 0.072425 0.341869 -0.269444 0.414293
0.551662 0.072080 0.342111 -0.270032 0.414191
0.552553 0.071726 0.342339 -0.270613 0.414065
0.553443 0.071363 0.342551 -0.271188 0.413914
0.554334 0.070990 0.342748 -0.271758 0.413738
0.555225 0.070609 0.342929 -0.272320 0.413538
0.556116 0.070218 0.343095 -0.272877 0.413313
0.557007 0.069818 0.343245 -0.273427 0.413063
0.557898 0.069408 0.343380 -0.273971 0.412788
0.558789 0.068989 0.343498 -0.274509 0.412487
0.559680 0.068561 0.343601 -0.275040 0.412162
0.560571 0.068123 0.343688 -0.275564 0.411811
0.561461 0.067676 0.343758 -0.276082 0.411434
0.562352 0.067219 0.343813 -0.276593 0.411032
0.563243 0.066753 0.343851 -0.277098 0.410604
0.564134 0.066277 0.343873 -0.277596 0.410150
0.565025 0.065792 0.343878 -0.278087 0.409670
0.565916 0.065297 0.343867 -0.278571 0.409164
0.566807 0.064792 0.343840 -0.279048 0.408632
0.567698 0.064278 0.343796 -0.279518 0.408073
0.568589 0.063754 0.343735 -0.279981 0.407489
0.569479 0.063220 0.343657 -0.280437 0.406877
0.570370 0.062677 0.343562 -0.280886 0.406239
0.571261 0.062124 0.343451 -0.281327 0.405575
0.572152 0.061561 0.343322 -0.281761 0.404883
0.573043 0.060988 0.343177 -0.282188 0.404165
0.573934 0.060406 0.343014 -0.282608 0.403420
0.574825 0.059814 0.342834 -0.283020 0.402648
0.575716 0.059212 0.342636 -0.283424 0.401848
0.576607 0.058600 0.342421 -0.283821 0.401021
0.577497 0.057979 0.342189 -0.284210 0.400167
0.578388 0.057347 0.341939 -0.284591 0.399286
0.579279 0.056706 0.341671 -0.284965 0.398377
0.580170 0.056055 0.341386 -0.285331 0.397441
0.581061 0.055394 0.341083 -0.285689 0.396477
0.581952 0.054723 0.340762 -0.286038 0.395485
0.582843 0.054043 0.340423 -0.286380 0.394465
0.583734 0.053352 0.340066 -0.286714 0.393418
0.584625 0.052652 0.339691 -0.287039 0.392343
0.585516 0.051942 0.339298 -0.287356 0.391239
0.586406 0.051221 0.338887 -0.287665 0.390108
0.587297 0.050491 0.338457 -0.287965 0.388948
0.588188 0.049752 0.338009 -0.288257 0.387761
0.589079 0.049002 0.337543 -0.288541 0.386545
0.589970 0.048242 0.337058 -0.288815 0.385300
0.590861 0.047473 0.336555 -0.289081 0.384028
0.591752 0.046694 0.336033 -0.289339 0.382727
0.592643 0.045905 0.335492 -0.289587 0.381397
0.593534 0.045106 0.334933 -0.289827 0.380039
0.594424 0.044298 0.334355 -0.290057 0.378652
0.595315 0.043479 0.333758 -0.290278 0.377237
0.596206 0.042651 0.333142 -0.290491 0.375793
0.597097 0.041813 0.332507 -0.290694 0.374321
0.597988 0.040966 0.331853 -0.290887 0.372819
0.598879 0.040109 0.331181 -0.291072 0.371289
0.599770 0.039242 0.330489 -0.291247 0.369730
0.600661 0.038365 0.329777 -0.291412 0.368143
0.601552 0.037479 0.329047 -0.291568 0.366526
0.602442 0.036583 0.328297 -0.291714 0.364881
0.603333 0.035678 0.327528 -0.291850 0.363206
0.604224 0.034763 0.326740 -0.291976 0.361503
0.605115 0.033839 0.325932 -0.292093 0.359771
0.606006 0.032905 0.325104 -0.292199 0.358010
0.606897 0.031962 0.324258 -0.292296 0.356220
0.607788 0.031009 0.323391 -0.292382 0.354400
0.608679 0.030047 0.322505 -0.292457 0.352552
0.609570 0.029076 0.321599 -0.292523 0.350675
0.610460 0.028096 0.320673 -0.292578 0.348769
0.611351 0.027106 0.319728 -0.292622 0.346834
0.612242 0.026107 0.318763 -0.292656 0.344870
0.613133 0.025099 0.317778 -0.292679 0.342877
0.614024 0.024082 0.316773 -0.292691 0.340855
0.614915 0.023056 0.315748 -0.292693 0.338804
0.615806 0.022021 0.314704 -0.292683 0.336724
0.616697 0.020977 0.313639 -0.292662 0.334616
0.617588 0.019924 0.312554 -0.292630 0.332478
0.618478 0.018862 0.311449 -0.292587 0.330312
0.619369 0.017792 0.310324 -0.292532 0.328116
0.620260 0.016713 0.309179 -0.292466 0.325892
0.621151 0.015625 0.308014 -0.292388 0.323639
0.622042 0.014529 0.306828 -0.292299 0.321358
0.622933 0.013425 0.305623 -0.292198 0.319047
0.623824 0.012312 0.304397 -0.292085 0.316708
0.624715 0.011190 0.303151 -0.291960 0.314341
0.625606 0.010061 0.301884 -0.291823 0.311945
0.626496 0.008923 0.300597 -0.291674 0.309520
0.627387 0.007777 0.299290 -0.291513 0.307067
0.628278 0.006623 0.297963 -0.291339 0.304586
0.629169 0.005462 0.296615 -0.291153 0.302077
0.630060 0.004292 0.295247 -0.290954 0.299539
0.630951 0.003115 0.293858 -0.290743 0.296973
0.631842 0.001930 0.292449 -0.290519 0.294379
0.632733 0.000738 0.291019 -0.290282 0.291757
0.633624 -0.000462 0.289569 -0.290032 0.289107
0.634515 -0.001670 0.288099 -0.289768 0.286429
0.635405 -0.002884 0.286608 -0.289492 0.283724
0.636296 -0.004106 0.285097 -0.289202 0.280991
0.637187 -0.005334 0.283565 -0.288899 0.278230
0.638078 -0.006570 0.282013 -0.288583 0.275442
0.638969 -0.007813 0.280440 -0.288252 0.272627
0.639860 -0.009062 0.278847 -0.287908 0.269785
0.640751 -0.010318 0.277233 -0.287550 0.266915
0.641642 -0.011580 0.275599 -0.287179 0.264019
0.642533 -0.012849 0.273944 -0.286793 0.261095
0.643423 -0.014124 0.272269 -0.286392 0.258145
0.644314 -0.015405 0.270573 -0.285978 0.255169
0.645205 -0.016692 0.268857 -0.285549 0.252165
0.646096 -0.017985 0.267121 -0.285105 0.249136
0.646987 -0.019283 0.265364 -0.284647 0.246081
0.647878 -0.020588 0.263587 -0.284174 0.242999
0.648769 -0.021897 0.261789 -0.283686 0.239892
0.649660 -0.023212 0.259971 -0.283183 0.236759
0.650551 -0.024533 0.258133 -0.282665 0.233600
0.651441 -0.025858 0.256274 -0.282132 0.230416
0.652332 -0.027188 0.254395 -0.281583 0.227207
0.653223 -0.028523 0.252496 -0.281019 0.223973
0.654114 -0.029863 0.250576 -0.280439 0.220714
0.655005 -0.031207 0.248637 -0.279843 0.217430
0.655896 -0.032555 0.246677 -0.279231 0.214122
0.656787 -0.033907 0.244697 -0.278604 0.210790
0.657678 -0.035263 0.242697 -0.277960 0.207433
0.658569 -0.036623 0.240676 -0.277300 0.204053
0.659459 -0.037987 0.238636 -0.276623 0.200649
0.660350 -0.039354 0.236576 -0.275930 0.197222
0.661241 -0.040725 0.234496 -0.275221 0.193771
0.662132 -0.042098 0.232396 -0.274494 0.190298
0.663023 -0.043475 0.230276 -0.273751 0.186801
0.663914 -0.044854 0.228137 -0.272991 0.183283
0.664805 -0.046236 0.225977 -0.272213 0.179742
0.665696 -0.047620 0.223798 -0.271418 0.176178
0.666587 -0.049006 0.221600 -0.270606 0.172594
0.667477 -0.050394 0.219382 -0.269776 0.168987
0.668368 -0.051784 0.217144 -0.268928 0.165360
0.669259 -0.053176 0.214887 -0.268063 0.161711
0.670150 -0.054569 0.212610 -0.267179 0.158041
0.671041 -0.055963 0.210315 -0.266278 0.154352
0.671932 -0.057358 0.208000 -0.265358 0.150642
0.672823 -0.058754 0.205666 -0.264420 0.146912
0.673714 -0.060151 0.203313 -0.263464 0.143163
0.674605 -0.061547 0.200941 -0.262488 0.139394
0.675495 -0.062944 0.198550 -0.261494 0.135606
0.676386 -0.064341 0.196141 -0.260482 0.131800
0.677277 -0.065737 0.193713 -0.259450 0.127975
0.678168 -0.067133 0.191266 -0.258399 0.124133
0.679059 -0.068528 0.188800 -0.257328 0.120273
0.679950 -0.069922 0.186317 -0.256239 0.116395
0.680841 -0.071314 0.183815 -0.255129 0.112501
0.681732 -0.072705 0.181295 -0.254000 0.108589
0.682623 -0.074095 0.178757 -0.252852 0.104662
0.683514 -0.075482 0.176201 -0.251683 0.100719
0.684404 -0.076867 0.173627 -0.250494 0.096760
0.685295 -0.078250 0.171036 -0.249285 0.092786
0.686186 -0.079629 0.168427 -0.248056 0.088798
0.687077 -0.081006 0.165800 -0.246806 0.084795
0.687968 -0.082379 0.163157 -0.245536 0.080778
0.688859 -0.083749 0.160496 -0.244245 0.076747
0.689750 -0.085115 0.157819 -0.242934 0.072704
0.690641 -0.086477 0.155124 -0.241601 0.068648
0.691532 -0.087834 0.152414 -0.240248 0.064579
0.692422 -0.089187 0.149686 -0.238873 0.060499
0.693313 -0.090535 0.146943 -0.237477 0.056408
0.694204 -0.091877 0.144183 -0.236060 0.052306
0.695095 -0.093214 0.141408 -0.234622 0.048193
0.695986 -0.094545 0.138617 -0.233162 0.044071
0.696877 -0.095870 0.135810 -0.231680 0.039940
0.697768 -0.097189 0.132988 -0.230177 0.035799
0.698659 -0.098501 0.130152 -0.228653 0.031651
0.699550 -0.099806 0.127300 -0.227106 0.027494
0.700440 -0.101103 0.124435 -0.225538 0.023331
0.701331 -0.102393 0.121555 -0.223948 0.019161
0.702222 -0.103675 0.118661 -0.222336 0.014986
0.703113 -0.104949 0.115754 -0.220703 0.010805
0.704004 -0.106214 0.112834 -0.219048 0.006619
0.704895 -0.107470 0.109900 -0.217371 0.002430
0.705786 -0.108717 0.106955 -0.215672 -0.001762
0.706677 -0.109955 0.103997 -0.213952 -0.005957
0.707568 -0.111182 0.101028 -0.212211 -0.010154
0.708458 -0.112399 0.098048 -0.210448 -0.014351
0.709349 -0.113606 0.095058 -0.208664 -0.018548
0.710240 -0.114802 0.092058 -0.206860 -0.022744
0.711131 -0.115986 0.089049 -0.205035 -0.026938
0.712022 -0.117159 0.086031 -0.203190 -0.031128
0.712913 -0.118320 0.083006 -0.201326 -0.035314
0.713804 -0.119468 0.079974 -0.199442 -0.039494
0.714695 -0.120604 0.076937 -0.197541 -0.043667
0.715586 -0.121727 0.073895 -0.195622 -0.047831
0.716476 -0.122836 0.070851 -0.193688 -0.051985
0.717367 -0.123932 0.067806 -0.191738 -0.056126
0.718258 -0.125013 0.064761 -0.189775 -0.060252
0.719149 -0.126080 0.061720 -0.187800 -0.064360
0.720040 -0.127132 0.058684 -0.185816 -0.068448
0.720931 -0.128169 0.055658 -0.183827 -0.072511
0.721822 -0.129190 0.052645 -0.181835 -0.076545
0.722713 -0.130195 0.049650 -0.179845 -0.080545
0.723604 -0.131183 0.046679 -0.177862 -0.084504
0.724494 -0.132155 0.043740 -0.175895 -0.088415
0.725385 -0.133110 0.040843 -0.173953 -0.092266
0.726276 -0.134046 0.038001 -0.172047 -0.096045
0.727167 -0.134965 0.035230 -0.170195 -0.099736
0.728058 -0.135866 0.032551 -0.168416 -0.103315
0.728949 -0.136747 0.029993 -0.166740 -0.106754
0.729840 -0.137609 0.027593 -0.165203 -0.110016
0.730731 -0.138452 0.025401 -0.163853 -0.113051
0.731622 -0.139275 0.023479 -0.162754 -0.115795
0.732513 -0.140077 0.021903 -0.161980 -0.118174
0.733403 -0.140858 0.020756 -0.161614 -0.120102
0.734294 -0.141618 0.020116 -0.161734 -0.121502
0.735185 -0.142356 0.020036 -0.162392 -0.122320
0.736076 -0.143072 0.020527 -0.163599 -0.122545
0.736967 -0.143765 0.021554 -0.165319 -0.122211
0.737858 -0.144435 0.023048 -0.167483 -0.121387
0.738749 -0.145082 0.024928 -0.170010 -0.120153
0.739640 -0.145705 0.027118 -0.172823 -0.118587
0.740531 -0.146303 0.029550 -0.175853 -0.116753
0.741421 -0.146877 0.032172 -0.179048 -0.114705
0.742312 -0.147425 0.034942 -0.182367 -0.112484
0.743203 -0.147948 0.037829 -0.185777 -0.110119
0.744094 -0.148444 0.040810 -0.189254 -0.107634
0.744985 -0.148914 0.043867 -0.192781 -0.105047
0.745876 -0.149357 0.046985 -0.196342 -0.102372
0.746767 -0.149772 0.050155 -0.199927 -0.099617
0.747658 -0.150160 0.053367 -0.203527 -0.096793
0.748549 -0.150518 0.056615 -0.207133 -0.093903
0.749439 -0.150848 0.059893 -0.210742 -0.090955
0.750330 -0.151149 0.063198 -0.214347 -0.087951
0.751221 -0.151420 0.066524 -0.217944 -0.084896
0.752112 -0.151660 0.069870 -0.221530 -0.081790
0.753003 -0.151870 0.073233 -0.225103 -0.078637
0.753894 -0.152048 0.076610 -0.228658 -0.075439
0.754785 -0.152195 0.079999 -0.232195 -0.072196
0.755676 -0.152310 0.083400 -0.235710 -0.068909
0.756567 -0.152391 0.086810 -0.239202 -0.065581
0.757457 -0.152440 0.090229 -0.242669 -0.062211
0.758348 -0.152455 0.093654 -0.246109 -0.058801
0.759239 -0.152436 0.097085 -0.249522 -0.055351
0.760130 -0.152383 0.100522 -0.252904 -0.051861
0.761021 -0.152294 0.103962 -0.256256 -0.048332
0.761912 -0.152170 0.107406 -0.259575 -0.044764
0.762803 -0.152009 0.110852 -0.262861 -0.041157
0.763694 -0.151812 0.114300 -0.266112 -0.037512
0.764585 -0.151578 0.117749 -0.269327 -0.033830
0.765475 -0.151307 0.121198 -0.272505 -0.030109
0.766366 -0.150998 0.124647 -0.275645 -0.026351
0.767257 -0.150650 0.128095 -0.278745 -0.022555
0.768148 -0.150263 0.131542 -0.281805 -0.018721
0.769039 -0.149837 0.134986 -0.284823 -0.014851
0.769930 -0.149370 0.138428 -0.287798 -0.010943
0.770821 -0.148864 0.141866 -0.290730 -0.006998
0.771712 -0.148316 0.145301 -0.293617 -0.003015
0.772603 -0.147727 0.148731 -0.296458 0.001004
0.773493 -0.147096 0.152157 -0.299253 0.005061
0.774384 -0.146423 0.155577 -0.302000 0.009154
0.775275 -0.145707 0.158991 -0.304697 0.013284
0.776166 -0.144947 0.162399 -0.307346 0.017452
0.777057 -0.144143 0.165799 -0.309943 0.021656
0.777948 -0.143296 0.169193 -0.312488 0.025897
0.778839 -0.142403 0.172578 -0.314981 0.030175
0.779730 -0.141465 0.175954 -0.317419 0.034490
0.780621 -0.140481 0.179322 -0.319803 0.038841
0.781512 -0.139451 0.182680 -0.322131 0.043229
0.782402 -0.138374 0.186028 -0.324402 0.047654
0.783293 -0.137250 0.189365 -0.326615 0.052115
0.784184 -0.136078 0.192692 -0.328770 0.056613
0.785075 -0.134858 0.196006 -0.330864 0.061148
0.785966 -0.133589 0.199309 -0.332898 0.065719
0.786857 -0.132271 0.202598 -0.334870 0.070327
0.787748 -0.130904 0.205875 -0.336779 0.074971
0.788639 -0.129486 0.209138 -0.338624 0.079651
0.789530 -0.128018 0.212386 -0.340404 0.084368
0.790420 -0.126499 0.215620 -0.342119 0.089121
0.791311 -0.124929 0.218838 -0.343767 0.093910
0.792202 -0.123306 0.222041 -0.345347 0.098735
0.793093 -0.121631 0.225227 -0.346858 0.103595
0.793984 -0.119904 0.228396 -0.348299 0.108492
0.794875 -0.118123 0.231547 -0.349670 0.113425
0.795766 -0.116288 0.234681 -0.350969 0.118393
0.796657 -0.114399 0.237795 -0.352195 0.123396
0.797548 -0.112456 0.240891 -0.353347 0.128435
0.798438 -0.110458 0.243967 -0.354425 0.133509
0.799329 -0.108404 0.247022 -0.355427 0.138618
0.800220 -0.106295 0.250057 -0.356352 0.143762
0.801111 -0.104129 0.253070 -0.357199 0.148941
0.802002 -0.101907 0.256061 -0.357968 0.154154
0.802893 -0.099627 0.259029 -0.358657 0.159402
0.803784 -0.097291 0.261974 -0.359265 0.164684
0.804675 -0.094896 0.264896 -0.359792 0.169999
0.805566 -0.092444 0.267793 -0.360236 0.175349
0.806456 -0.089932 0.270664 -0.360597 0.180732
0.807347 -0.087362 0.273511 -0.360873 0.186148
0.808238 -0.084733 0.276330 -0.361063 0.191598
0.809129 -0.082044 0.279124 -0.361167 0.197080
0.810020 -0.079295 0.281889 -0.361184 0.202594
0.810911 -0.076485 0.284627 -0.361112 0.208141
0.811802 -0.073616 0.287335 -0.360951 0.213720
0.812693 -0.070685 0.290015 -0.360700 0.219330
0.813584 -0.067693 0.292664 -0.360357 0.224971
0.814474 -0.064639 0.295283 -0.359922 0.230643
0.815365 -0.061524 0.297870 -0.359394 0.236346
0.816256 -0.058347 0.300426 -0.358772 0.242079
0.817147 -0.055107 0.302949 -0.358056 0.247841
0.818038 -0.051805 0.305438 -0.357243 0.253633
0.818929 -0.048440 0.307894 -0.356334 0.259454
0.819820 -0.045012 0.310315 -0.355327 0.265303
0.820711 -0.041520 0.312701 -0.354221 0.271181
0.821602 -0.037966 0.315051 -0.353016 0.277085
0.822492 -0.034347 0.317364 -0.351711 0.283017
0.823383 -0.030665 0.319640 -0.350305 0.288975
0.824274 -0.026919 0.321878 -0.348797 0.294960
0.825165 -0.023108 0.324077 -0.347186 0.300969
0.826056 -0.019234 0.326237 -0.345471 0.307004
0.826947 -0.015295 0.328357 -0.343652 0.313062
0.827838 -0.011291 0.330436 -0.341728 0.319145
0.828729 -0.007224 0.332473 -0.339697 0.325250
0.829620 -0.003091 0.334469 -0.337560 0.331378
0.830511 0.001106 0.336421 -0.335315 0.337527
0.831401 0.005368 0.338329 -0.332961 0.343697
0.832292 0.009694 0.340193 -0.330499 0.349887
0.833183 0.014086 0.342012 -0.327926 0.356097
0.834074 0.018541 0.343785 -0.325243 0.362326
0.834965 0.023062 0.345511 -0.322449 0.368572
0.835856 0.027647 0.347189 -0.319543 0.374836
0.836747 0.032296 0.348820 -0.316524 0.381115
0.837638 0.037009 0.350401 -0.313392 0.387410
0.838529 0.041787 0.351933 -0.310146 0.393720
0.839419 0.046629 0.353414 -0.306785 0.400042
0.840310 0.051534 0.354843 -0.303309 0.406377
0.841201 0.056503 0.356221 -0.299718 0.412724
0.842092 0.061535 0.357546 -0.296010 0.419081
0.842983 0.066631 0.358817 -0.292186 0.425447
0.843874 0.071789 0.360033 -0.288244 0.431822
0.844765 0.077009 0.361194 -0.284185 0.438204
0.845656 0.082292 0.362299 -0.280007 0.444591
0.846547 0.087636 0.363347 -0.275711 0.450984
0.847437 0.093042 0.364338 -0.271296 0.457379
0.848328 0.098508 0.365269 -0.266761 0.463777
0.849219 0.104035 0.366141 -0.262107 0.470176
0.850110 0.109621 0.366953 -0.257332 0.476575
0.851001 0.115267 0.367704 -0.252437 0.482971
0.851892 0.120971 0.368393 -0.247422 0.489364
0.852783 0.126734 0.369019 -0.242285 0.495752
0.853674 0.132553 0.369581 -0.237028 0.502134
0.854565 0.138430 0.370079 -0.231649 0.508508
0.855455 0.144362 0.370511 -0.226149 0.514873
0.856346 0.150349 0.370877 -0.220527 0.521226
0.857237 0.156391 0.371175 -0.214784 0.527566
0.858128 0.162486 0.371406 -0.208920 0.533892
0.859019 0.168634 0.371567 -0.202933 0.540201
0.859910 0.174833 0.371659 -0.196826 0.546492
0.860801 0.181082 0.371680 -0.190597 0.552762
0.861692 0.187381 0.371629 -0.184247 0.559010
0.862583 0.193729 0.371505 -0.177776 0.565234
0.863473 0.200123 0.371308 -0.171185 0.571431
0.864364 0.206563 0.371036 -0.164473 0.577600
0.865255 0.213048 0.370689 -0.157641 0.583737
0.866146 0.219576 0.370266 -0.150689 0.589842
0.867037 0.226146 0.369765 -0.143618 0.595911
0.867928 0.232757 0.369186 -0.136429 0.601943
0.868819 0.239406 0.368528 -0.129121 0.607934
0.869710 0.246093 0.367789 -0.121696 0.613882
0.870601 0.252815 0.366969 -0.114154 0.619784
0.871491 0.259571 0.366068 -0.106496 0.625639
0.872382 0.266359 0.365083 -0.098723 0.631442
0.873273 0.273178 0.364014 -0.090836 0.637192
0.874164 0.280025 0.362859 -0.082835 0.642884
0.875055 0.286898 0.361619 -0.074721 0.648517
0.875946 0.293795 0.360292 -0.066497 0.654087
0.876837 0.300714 0.358876 -0.058162 0.659590
0.877728 0.307653 0.357372 -0.049719 0.665024
0.878619 0.314609 0.355777 -0.041168 0.670386
0.879510 0.321580 0.354091 -0.032511 0.675671
0.880400 0.328563 0.352313 -0.023750 0.680876
0.881291 0.335556 0.350441 -0.014885 0.685997
0.882182 0.342556 0.348475 -0.005920 0.691031
0.883073 0.349560 0.346414 0.003145 0.695974
0.883964 0.356565 0.344257 0.012308 0.700821
0.884855 0.363568 0.342002 0.021566 0.705569
0.885746 0.370566 0.339648 0.030918 0.710214
0.886637 0.377555 0.337195 0.040360 0.714750
0.887528 0.384533 0.334641 0.049892 0.719174
0.888418 0.391495 0.331985 0.059510 0.723480
0.889309 0.398439 0.329227 0.069212 0.727665
0.890200 0.405359 0.326364 0.078995 0.731723
0.891091 0.412253 0.323396 0.088857 0.735649
0.891982 0.419116 0.320322 0.098793 0.739438
0.892873 0.425944 0.317141 0.108803 0.743085
0.893764 0.432732 0.313852 0.118881 0.746584
0.894655 0.439477 0.310452 0.129024 0.749929
0.895546 0.446173 0.306943 0.139230 0.753115
0.896436 0.452815 0.303321 0.149494 0.756136
0.897327 0.459399 0.299586 0.159812 0.758985
0.898218 0.465919 0.295738 0.170181 0.761657
0.899109 0.472369 0.291774 0.180595 0.764144
0.900000 0.478746 0.287694 0.191052 0.766440


==> plot_data/mm_7_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.000547 1.000630 0.000023 1.000607 1.000653
0.010891 1.000623 1.000716 0.000026 1.000690 1.000742
0.011782 1.000702 1.000806 0.000029 1.000777 1.000835
0.012673 1.000784 1.000900 0.000032 1.000868 1.000932
0.013564 1.000870 1.000997 0.000035 1.000961 1.001032
0.014454 1.000958 1.001097 0.000039 1.001058 1.001136
0.015345 1.001049 1.001200 0.000042 1.001158 1.001243
0.016236 1.001144 1.001307 0.000046 1.001261 1.001353
0.017127 1.001241 1.001417 0.000050 1.001367 1.001466
0.018018 1.001341 1.001529 0.000053 1.001476 1.001582
0.018909 1.001443 1.001645 0.000057 1.001588 1.001702
0.019800 1.001549 1.001763 0.000061 1.001702 1.001824
0.020691 1.001656 1.001884 0.000065 1.001819 1.001949
0.021582 1.001767 1.002008 0.000069 1.001939 1.002077
0.022472 1.001880 1.002134 0.000073 1.002062 1.002207
0.023363 1.001995 1.002263 0.000077 1.002187 1.002340
0.024254 1.002113 1.002395 0.000081 1.002314 1.002476
0.025145 1.002233 1.002529 0.000085 1.002444 1.002615
0.026036 1.002356 1.002666 0.000089 1.002577 1.002756
0.026927 1.002481 1.002805 0.000094 1.002712 1.002899
0.027818 1.002608 1.002947 0.000098 1.002849 1.003045
0.028709 1.002738 1.003091 0.000102 1.002989 1.003193
0.029600 1.002870 1.003238 0.000107 1.003131 1.003344
0.030490 1.003004 1.003386 0.000111 1.003275 1.003497
0.031381 1.003141 1.003537 0.000115 1.003422 1.003653
0.032272 1.003279 1.003691 0.000120 1.003571 1.003811
0.033163 1.003420 1.003846 0.000124 1.003722 1.003971
0.034054 1.003563 1.004004 0.000129 1.003875 1.004133
0.034945 1.003708 1.004164 0.000134 1.004030 1.004297
0.035836 1.003855 1.004326 0.000138 1.004188 1.004464
0.036727 1.004005 1.004490 0.000143 1.004348 1.004633
0.037618 1.004156 1.004657 0.000147 1.004510 1.004804
0.038509 1.004310 1.004825 0.000152 1.004673 1.004977
0.039399 1.004465 1.004996 0.000157 1.004839 1.005153
0.040290 1.004623 1.005169 0.000161 1.005008 1.005330
0.041181 1.004782 1.005344 0.000166 1.005178 1.005510
0.042072 1.004944 1.005520 0.000171 1.005350 1.005691
0.042963 1.005108 1.005699 0.000175 1.005524 1.005875
0.043854 1.005273 1.005880 0.000180 1.005700 1.006060
0.044745 1.005441 1.006063 0.000185 1.005878 1.006248
0.045636 1.005611 1.006248 0.000190 1.006058 1.006438
0.046527 1.005782 1.006435 0.000194 1.006240 1.006629
0.047417 1.005956 1.006623 0.000199 1.006424 1.006823
0.048308 1.006131 1.006814 0.000204 1.006610 1.007018
0.049199 1.006309 1.007007 0.000209 1.006798 1.007216
0.050090 1.006488 1.007201 0.000214 1.006988 1.007415
0.050981 1.006669 1.007398 0.000218 1.007179 1.007616
0.051872 1.006852 1.007596 0.000223 1.007373 1.007819
0.052763 1.007037 1.007796 0.000228 1.007568 1.008024
0.053654 1.007224 1.007998 0.000233 1.007766 1.008231
0.054545 1.007413 1.008202 0.000237 1.007965 1.008440
0.055435 1.007604 1.008408 0.000242 1.008166 1.008650
0.056326 1.007796 1.008616 0.000247 1.008369 1.008863
0.057217 1.007991 1.008825 0.000252 1.008573 1.009077
0.058108 1.008187 1.009036 0.000257 1.008780 1.009293
0.058999 1.008385 1.009249 0.000261 1.008988 1.009511
0.059890 1.008585 1.009464 0.000266 1.009198 1.009730
0.060781 1.008787 1.009681 0.000271 1.009410 1.009952
0.061672 1.008990 1.009899 0.000276 1.009624 1.010175
0.062563 1.009195 1.010119 0.000280 1.009839 1.010400
0.063453 1.009403 1.010341 0.000285 1.010056 1.010626
0.064344 1.009612 1.010565 0.000290 1.010275 1.010855
0.065235 1.009823 1.010790 0.000294 1.010496 1.011085
0.066126 1.010035 1.011018 0.000299 1.010718 1.011317
0.067017 1.010250 1.011247 0.000304 1.010943 1.011550
0.067908 1.010466 1.011477 0.000308 1.011169 1.011786
0.068799 1.010684 1.011710 0.000313 1.011396 1.012023
0.069690 1.010904 1.011944 0.000318 1.011626 1.012261
0.070581 1.011125 1.012179 0.000322 1.011857 1.012502
0.071471 1.011348 1.012417 0.000327 1.012090 1.012744
0.072362 1.011574 1.012656 0.000332 1.012325 1.012988
0.073253 1.011800 1.012897 0.000336 1.012561 1.013233
0.074144 1.012029 1.013140 0.000341 1.012799 1.013480
0.075035 1.012259 1.013384 0.000345 1.013039 1.013729
0.075926 1.012492 1.013630 0.000350 1.013280 1.013980
0.076817 1.012725 1.013878 0.000354 1.013523 1.014232
0.077708 1.012961 1.014127 0.000359 1.013768 1.014486
0.078599 1.013199 1.014378 0.000363 1.014015 1.014741
0.079489 1.013438 1.014631 0.000367 1.014263 1.014998
0.080380 1.013679 1.014885 0.000372 1.014513 1.015257
0.081271 1.013921 1.015141 0.000376 1.014765 1.015517
0.082162 1.014166 1.015398 0.000381 1.015018 1.015779
0.083053 1.014412 1.015658 0.000385 1.015273 1.016043
0.083944 1.014659 1.015918 0.000389 1.015529 1.016308
0.084835 1.014909 1.016181 0.000393 1.015787 1.016574
0.085726 1.015160 1.016445 0.000398 1.016047 1.016843
0.086617 1.015413 1.016711 0.000402 1.016309 1.017113
0.087508 1.015668 1.016978 0.000406 1.016572 1.017384
0.088398 1.015924 1.017247 0.000410 1.016837 1.017658
0.089289 1.016183 1.017518 0.000414 1.017103 1.017932
0.090180 1.016442 1.017790 0.000419 1.017372 1.018209
0.091071 1.016704 1.018064 0.000423 1.017641 1.018487
0.091962 1.016967 1.018339 0.000427 1.017913 1.018766
0.092853 1.017232 1.018617 0.000431 1.018186 1.019047
0.093744 1.017499 1.018895 0.000435 1.018461 1.019330
0.094635 1.017767 1.019176 0.000439 1.018737 1.019614
0.095526 1.018038 1.019457 0.000443 1.019015 1.019900
0.096416 1.018309 1.019741 0.000446 1.019295 1.020187
0.097307 1.018583 1.020026 0.000450 1.019576 1.020476
0.098198 1.018858 1.020313 0.000454 1.019859 1.020767
0.099089 1.019135 1.020601 0.000458 1.020143 1.021059
0.099980 1.019414 1.020891 0.000462 1.020429 1.021352
0.100871 1.019694 1.021182 0.000465 1.020717 1.021647
0.101762 1.019976 1.021475 0.000469 1.021006 1.021944
0.102653 1.020260 1.021770 0.000473 1.021297 1.022242
0.103544 1.020546 1.022066 0.000476 1.021590 1.022542
0.104434 1.020833 1.022364 0.000480 1.021884 1.022844
0.105325 1.021122 1.022663 0.000483 1.022180 1.023146
0.106216 1.021412 1.022964 0.000487 1.022477 1.023451
0.107107 1.021705 1.023266 0.000490 1.022776 1.023757
0.107998 1.021999 1.023571 0.000494 1.023077 1.024064
0.108889 1.022294 1.023876 0.000497 1.023379 1.024373
0.109780 1.022592 1.024183 0.000500 1.023683 1.024684
0.110671 1.022891 1.024492 0.000504 1.023988 1.024996
0.111562 1.023191 1.024802 0.000507 1.024296 1.025309
0.112452 1.023494 1.025114 0.000510 1.024604 1.025625
0.113343 1.023798 1.025428 0.000513 1.024915 1.025941
0.114234 1.024104 1.025743 0.000517 1.025226 1.026259
0.115125 1.024412 1.026060 0.000520 1.025540 1.026579
0.116016 1.024721 1.026378 0.000523 1.025855 1.026900
0.116907 1.025032 1.026697 0.000526 1.026172 1.027223
0.117798 1.025344 1.027019 0.000529 1.026490 1.027547
0.118689 1.025659 1.027342 0.000532 1.026810 1.027873
0.119580 1.025975 1.027666 0.000534 1.027132 1.028201
0.120470 1.026293 1.027992 0.000537 1.027455 1.028529
0.121361 1.026612 1.028320 0.000540 1.027779 1.028860
0.122252 1.026933 1.028649 0.000543 1.028106 1.029192
0.123143 1.027256 1.028979 0.000546 1.028434 1.029525
0.124034 1.027581 1.029312 0.000548 1.028763 1.029860
0.124925 1.027907 1.029645 0.000551 1.029095 1.030196
0.125816 1.028235 1.029981 0.000553 1.029427 1.030534
0.126707 1.028565 1.030318 0.000556 1.029762 1.030874
0.127598 1.028896 1.030656 0.000558 1.030098 1.031215
0.128488 1.029229 1.030996 0.000561 1.030435 1.031557
0.129379 1.029564 1.031338 0.000563 1.030774 1.031901
0.130270 1.029900 1.031681 0.000566 1.031115 1.032246
0.131161 1.030239 1.032026 0.000568 1.031458 1.032594
0.132052 1.030579 1.032372 0.000570 1.031802 1.032942
0.132943 1.030920 1.032720 0.000572 1.032147 1.033292
0.133834 1.031264 1.033069 0.000574 1.032495 1.033644
0.134725 1.031609 1.033420 0.000577 1.032843 1.033997
0.135616 1.031955 1.033773 0.000579 1.033194 1.034351
0.136507 1.032304 1.034127 0.000581 1.033546 1.034707
0.137397 1.032654 1.034482 0.000583 1.033900 1.035065
0.138288 1.033006 1.034840 0.000585 1.034255 1.035424
0.139179 1.033360 1.035198 0.000586 1.034612 1.035785
0.140070 1.033715 1.035559 0.000588 1.034970 1.036147
0.140961 1.034072 1.035921 0.000590 1.035331 1.036510
0.141852 1.034431 1.036284 0.000592 1.035692 1.036876
0.142743 1.034791 1.036649 0.000593 1.036056 1.037242
0.143634 1.035154 1.037016 0.000595 1.036421 1.037611
0.144525 1.035517 1.037384 0.000596 1.036787 1.037980
0.145415 1.035883 1.037754 0.000598 1.037156 1.038352
0.146306 1.036251 1.038125 0.000599 1.037525 1.038724
0.147197 1.036620 1.038498 0.000601 1.037897 1.039099
0.148088 1.036991 1.038872 0.000602 1.038270 1.039474
0.148979 1.037363 1.039248 0.000603 1.038645 1.039852
0.149870 1.037738 1.039626 0.000605 1.039021 1.040231
0.150761 1.038114 1.040005 0.000606 1.039399 1.040611
0.151652 1.038492 1.040386 0.000607 1.039779 1.040993
0.152543 1.038871 1.040768 0.000608 1.040160 1.041376
0.153433 1.039252 1.041152 0.000609 1.040543 1.041761
0.154324 1.039635 1.041538 0.000610 1.040927 1.042148
0.155215 1.040020 1.041925 0.000611 1.041314 1.042536
0.156106 1.040407 1.042313 0.000612 1.041701 1.042925
0.156997 1.040795 1.042704 0.000613 1.042091 1.043316
0.157888 1.041185 1.043096 0.000614 1.042482 1.043709
0.158779 1.041577 1.043489 0.000614 1.042875 1.044103
0.159670 1.041970 1.043884 0.000615 1.043269 1.044499
0.160561 1.042366 1.044281 0.000616 1.043665 1.044896
0.161451 1.042763 1.044679 0.000616 1.044063 1.045295
0.162342 1.043162 1.045079 0.000617 1.044462 1.045695
0.163233 1.043562 1.045480 0.000617 1.044863 1.046097
0.164124 1.043965 1.045883 0.000617 1.045266 1.046500
0.165015 1.044369 1.046288 0.000618 1.045670 1.046905
0.165906 1.044775 1.046694 0.000618 1.046076 1.047312
0.166797 1.045182 1.047102 0.000618 1.046484 1.047720
0.167688 1.045592 1.047511 0.000618 1.046893 1.048129
0.168579 1.046003 1.047922 0.000618 1.047304 1.048541
0.169469 1.046416 1.048335 0.000618 1.047716 1.048953
0.170360 1.046831 1.048749 0.000618 1.048131 1.049368
0.171251 1.047248 1.049165 0.000618 1.048547 1.049783
0.172142 1.047666 1.049582 0.000618 1.048964 1.050201
0.173033 1.048086 1.050002 0.000618 1.049383 1.050620
0.173924 1.048508 1.050422 0.000618 1.049804 1.051040
0.174815 1.048932 1.050845 0.000618 1.050227 1.051462
0.175706 1.049357 1.051269 0.000617 1.050651 1.051886
0.176597 1.049785 1.051694 0.000617 1.051077 1.052311
0.177487 1.050214 1.052121 0.000616 1.051505 1.052738
0.178378 1.050645 1.052550 0.000616 1.051934 1.053166
0.179269 1.051077 1.052981 0.000615 1.052366 1.053596
0.180160 1.051512 1.053413 0.000615 1.052798 1.054028
0.181051 1.051948 1.053847 0.000614 1.053233 1.054461
0.181942 1.052387 1.054282 0.000613 1.053669 1.054895
0.182833 1.052827 1.054719 0.000612 1.054107 1.055332
0.183724 1.053268 1.055158 0.000611 1.054546 1.055769
0.184615 1.053712 1.055598 0.000611 1.054988 1.056209
0.185506 1.054157 1.056040 0.000610 1.055431 1.056650
0.186396 1.054605 1.056484 0.000609 1.055875 1.057092
0.187287 1.055054 1.056929 0.000607 1.056322 1.057537
0.188178 1.055505 1.057376 0.000606 1.056770 1.057983
0.189069 1.055958 1.057825 0.000605 1.057220 1.058430
0.189960 1.056412 1.058275 0.000604 1.057671 1.058879
0.190851 1.056869 1.058727 0.000602 1.058125 1.059330
0.191742 1.057327 1.059181 0.000601 1.058580 1.059782
0.192633 1.057787 1.059636 0.000600 1.059037 1.060236
0.193524 1.058249 1.060093 0.000598 1.059495 1.060691
0.194414 1.058713 1.060552 0.000597 1.059955 1.061148
0.195305 1.059179 1.061012 0.000595 1.060417 1.061607
0.196196 1.059647 1.061474 0.000593 1.060881 1.062068
0.197087 1.060116 1.061938 0.000591 1.061347 1.062530
0.197978 1.060588 1.062404 0.000590 1.061814 1.062993
0.198869 1.061061 1.062871 0.000588 1.062283 1.063458
0.199760 1.061536 1.063340 0.000586 1.062754 1.063925
0.200651 1.062013 1.063810 0.000584 1.063226 1.064394
0.201542 1.062492 1.064282 0.000582 1.063701 1.064864
0.202432 1.062972 1.064756 0.000580 1.064177 1.065336
0.203323 1.063455 1.065232 0.000578 1.064654 1.065810
0.204214 1.063940 1.065709 0.000575 1.065134 1.066285
0.205105 1.064426 1.066188 0.000573 1.065615 1.066762
0.205996 1.064914 1.066669 0.000571 1.066099 1.067240
0.206887 1.065405 1.067152 0.000568 1.066584 1.067720
0.207778 1.065897 1.067636 0.000566 1.067070 1.068202
0.208669 1.066391 1.068122 0.000563 1.067559 1.068685
0.209560 1.066887 1.068610 0.000561 1.068049 1.069171
0.210450 1.067385 1.069099 0.000558 1.068541 1.069658
0.211341 1.067884 1.069591 0.000555 1.069035 1.070146
0.212232 1.068386 1.070084 0.000553 1.069531 1.070636
0.213123 1.068890 1.070578 0.000550 1.070029 1.071128
0.214014 1.069395 1.071075 0.000547 1.070528 1.071622
0.214905 1.069903 1.071573 0.000544 1.071029 1.072117
0.215796 1.070412 1.072073 0.000541 1.071532 1.072614
0.216687 1.070924 1.072575 0.000538 1.072037 1.073113
0.217578 1.071437 1.073078 0.000535 1.072544 1.073613
0.218468 1.071952 1.073584 0.000532 1.073052 1.074115
0.219359 1.072469 1.074091 0.000528 1.073562 1.074619
0.220250 1.072989 1.074600 0.000525 1.074075 1.075125
0.221141 1.073510 1.075110 0.000522 1.074589 1.075632
0.222032 1.074033 1.075623 0.000518 1.075104 1.076141
0.222923 1.074558 1.076137 0.000515 1.075622 1.076652
0.223814 1.075085 1.076653 0.000511 1.076142 1.077165
0.224705 1.075614 1.077171 0.000508 1.076663 1.077679
0.225596 1.076145 1.077691 0.000504 1.077187 1.078195
0.226486 1.076678 1.078212 0.000500 1.077712 1.078713
0.227377 1.077213 1.078735 0.000497 1.078239 1.079232
0.228268 1.077750 1.079260 0.000493 1.078768 1.079753
0.229159 1.078289 1.079787 0.000489 1.079298 1.080276
0.230050 1.078830 1.080316 0.000485 1.079831 1.080801
0.230941 1.079373 1.080847 0.000481 1.080366 1.081328
0.231832 1.079918 1.081379 0.000477 1.080902 1.081856
0.232723 1.080465 1.081913 0.000473 1.081441 1.082386
0.233614 1.081014 1.082449 0.000469 1.081981 1.082918
0.234505 1.081565 1.082987 0.000464 1.082523 1.083452
0.235395 1.082118 1.083527 0.000460 1.083067 1.083987
0.236286 1.082673 1.084069 0.000456 1.083613 1.084525
0.237177 1.083230 1.084612 0.000451 1.084161 1.085064
0.238068 1.083790 1.085158 0.000447 1.084711 1.085605
0.238959 1.084351 1.085705 0.000442 1.085263 1.086147
0.239850 1.084914 1.086254 0.000438 1.085816 1.086692
0.240741 1.085479 1.086805 0.000433 1.086372 1.087238
0.241632 1.086047 1.087358 0.000428 1.086930 1.087786
0.242523 1.086616 1.087913 0.000424 1.087489 1.088336
0.243413 1.087188 1.088470 0.000419 1.088051 1.088888
0.244304 1.087761 1.089028 0.000414 1.088614 1.089442
0.245195 1.088337 1.089589 0.000409 1.089180 1.089998
0.246086 1.088915 1.090151 0.000404 1.089747 1.090555
0.246977 1.089495 1.090715 0.000399 1.090316 1.091114
0.247868 1.090077 1.091282 0.000394 1.090888 1.091675
0.248759 1.090661 1.091850 0.000389 1.091461 1.092238
0.249650 1.091247 1.092420 0.000383 1.092036 1.092803
0.250541 1.091835 1.092992 0.000378 1.092614 1.093370
0.251431 1.092425 1.093566 0.000373 1.093193 1.093939
0.252322 1.093018 1.094142 0.000367 1.093774 1.094509
0.253213 1.093612 1.094720 0.000362 1.094358 1.095082
0.254104 1.094209 1.095299 0.000356 1.094943 1.095656
0.254995 1.094808 1.095881 0.000351 1.095530 1.096232
0.255886 1.095409 1.096465 0.000345 1.096120 1.096810
0.256777 1.096012 1.097051 0.000340 1.096711 1.097390
0.257668 1.096617 1.097638 0.000334 1.097304 1.097972
0.258559 1.097225 1.098228 0.000328 1.097900 1.098556
0.259449 1.097834 1.098820 0.000322 1.098497 1.099142
0.260340 1.098446 1.099413 0.000316 1.099097 1.099730
0.261231 1.099060 1.100009 0.000310 1.099698 1.100319
0.262122 1.099676 1.100606 0.000304 1.100302 1.100911
0.263013 1.100294 1.101206 0.000298 1.100908 1.101504
0.263904 1.100915 1.101808 0.000292 1.101516 1.102100
0.264795 1.101537 1.102412 0.000286 1.102125 1.102698
0.265686 1.102162 1.103017 0.000280 1.102737 1.103297
0.266577 1.102789 1.103625 0.000274 1.103351 1.103898
0.267467 1.103418 1.104235 0.000267 1.103968 1.104502
0.268358 1.104050 1.104847 0.000261 1.104586 1.105107
0.269249 1.104683 1.105460 0.000254 1.105206 1.105715
0.270140 1.105319 1.106076 0.000248 1.105829 1.106324
0.271031 1.105957 1.106694 0.000241 1.106453 1.106936
0.271922 1.106597 1.107315 0.000235 1.107080 1.107549
0.272813 1.107240 1.107937 0.000228 1.107709 1.108165
0.273704 1.107885 1.108561 0.000221 1.108340 1.108782
0.274595 1.108532 1.109187 0.000214 1.108973 1.109402
0.275485 1.109181 1.109816 0.000208 1.109608 1.110023
0.276376 1.109832 1.110446 0.000201 1.110245 1.110647
0.277267 1.110486 1.111079 0.000194 1.110885 1.111273
0.278158 1.111142 1.111713 0.000187 1.111527 1.111900
0.279049 1.111800 1.112350 0.000180 1.112170 1.112530
0.279940 1.112461 1.112989 0.000173 1.112816 1.113162
0.280831 1.113124 1.113630 0.000166 1.113465 1.113796
0.281722 1.113789 1.114273 0.000158 1.114115 1.114432
0.282613 1.114457 1.114919 0.000151 1.114768 1.115070
0.283504 1.115126 1.115566 0.000144 1.115422 1.115710
0.284394 1.115798 1.116216 0.000137 1.116079 1.116352
0.285285 1.116473 1.116868 0.000129 1.116739 1.116997
0.286176 1.117150 1.117522 0.000122 1.117400 1.117643
0.287067 1.117829 1.118178 0.000114 1.118064 1.118292
0.287958 1.118510 1.118836 0.000107 1.118730 1.118943
0.288849 1.119194 1.119497 0.000099 1.119398 1.119596
0.289740 1.119880 1.120159 0.000091 1.120068 1.120251
0.290631 1.120568 1.120824 0.000084 1.120741 1.120908
0.291522 1.121259 1.121491 0.000076 1.121415 1.121567
0.292412 1.121952 1.122161 0.000068 1.122093 1.122229
0.293303 1.122648 1.122832 0.000060 1.122772 1.122893
0.294194 1.123346 1.123506 0.000052 1.123454 1.123559
0.295085 1.124046 1.124182 0.000045 1.124138 1.124227
0.295976 1.124749 1.124860 0.000037 1.124824 1.124897
0.296867 1.125454 1.125541 0.000029 1.125512 1.125569
0.297758 1.126161 1.126224 0.000020 1.126203 1.126244
0.298649 1.126871 1.126909 0.000012 1.126896 1.126921
0.299540 1.127583 1.127596 0.000004 1.127592 1.127600
0.300430 1.128298 1.128286 0.000004 1.128281 1.128290
0.301321 1.129015 1.128977 0.000012 1.128965 1.128990
0.302212 1.129735 1.129672 0.000021 1.129651 1.129692
0.303103 1.130457 1.130368 0.000029 1.130339 1.130397
0.303994 1.131181 1.131067 0.000037 1.131029 1.131104
0.304885 1.131908 1.131768 0.000046 1.131722 1.131814
0.305776 1.132638 1.132471 0.000054 1.132417 1.132526
0.306667 1.133370 1.133177 0.000063 1.133114 1.133240
0.307558 1.134104 1.133885 0.000072 1.133814 1.133957
0.308448 1.134841 1.134595 0.000080 1.134515 1.134676
0.309339 1.135580 1.135308 0.000089 1.135219 1.135397
0.310230 1.136322 1.136023 0.000098 1.135926 1.136121
0.311121 1.137066 1.136741 0.000106 1.136635 1.136847
0.312012 1.137813 1.137461 0.000115 1.137346 1.137576
0.312903 1.138562 1.138183 0.000124 1.138059 1.138307
0.313794 1.139314 1.138908 0.000133 1.138775 1.139040
0.314685 1.140069 1.139635 0.000142 1.139493 1.139776
0.315576 1.140826 1.140364 0.000151 1.140213 1.140515
0.316466 1.141585 1.141096 0.000160 1.140936 1.141256
0.317357 1.142347 1.141830 0.000169 1.141661 1.141999
0.318248 1.143112 1.142567 0.000178 1.142389 1.142745
0.319139 1.143879 1.143306 0.000187 1.143119 1.143493
0.320030 1.144649 1.144048 0.000196 1.143851 1.144244
0.320921 1.145421 1.144792 0.000205 1.144586 1.144997
0.321812 1.146196 1.145538 0.000215 1.145323 1.145753
0.322703 1.146974 1.146287 0.000224 1.146063 1.146511
0.323594 1.147754 1.147039 0.000233 1.146805 1.147272
0.324484 1.148537 1.147792 0.000243 1.147550 1.148035
0.325375 1.149322 1.148549 0.000252 1.148297 1.148801
0.326266 1.150110 1.149308 0.000262 1.149046 1.149569
0.327157 1.150901 1.150069 0.000271 1.149798 1.150340
0.328048 1.151694 1.150833 0.000281 1.150553 1.151114
0.328939 1.152490 1.151600 0.000290 1.151310 1.151890
0.329830 1.153289 1.152369 0.000300 1.152069 1.152668
0.330721 1.154090 1.153140 0.000309 1.152831 1.153450
0.331612 1.154894 1.153915 0.000319 1.153596 1.154233
0.332503 1.155701 1.154691 0.000329 1.154363 1.155020
0.333393 1.156510 1.155471 0.000338 1.155132 1.155809
0.334284 1.157322 1.156252 0.000348 1.155904 1.156601
0.335175 1.158137 1.157037 0.000358 1.156679 1.157395
0.336066 1.158955 1.157824 0.000368 1.157456 1.158192
0.336957 1.159775 1.158614 0.000378 1.158236 1.158991
0.337848 1.160598 1.159406 0.000388 1.159018 1.159793
0.338739 1.161424 1.160201 0.000398 1.159803 1.160598
0.339630 1.162252 1.160998 0.000408 1.160591 1.161406
0.340521 1.163083 1.161799 0.000418 1.161381 1.162216
0.341411 1.163917 1.162601 0.000428 1.162174 1.163029
0.342302 1.164754 1.163407 0.000438 1.162969 1.163845
0.343193 1.165594 1.164215 0.000448 1.163767 1.164663
0.344084 1.166436 1.165026 0.000458 1.164568 1.165484
0.344975 1.167281 1.165840 0.000468 1.165372 1.166308
0.345866 1.168129 1.166656 0.000478 1.166178 1.167134
0.346757 1.168980 1.167475 0.000488 1.166986 1.167963
0.347648 1.169833 1.168297 0.000499 1.167798 1.168795
0.348539 1.170690 1.169121 0.000509 1.168612 1.169630
0.349429 1.171549 1.169948 0.000519 1.169429 1.170468
0.350320 1.172411 1.170778 0.000530 1.170249 1.171308
0.351211 1.173276 1.171611 0.000540 1.171071 1.172151
0.352102 1.174144 1.172446 0.000550 1.171896 1.172997
0.352993 1.175015 1.173285 0.000561 1.172724 1.173845
0.353884 1.175889 1.174126 0.000571 1.173554 1.174697
0.354775 1.176765 1.174970 0.000582 1.174388 1.175551
0.355666 1.177645 1.175816 0.000592 1.175224 1.176408
0.356557 1.178527 1.176666 0.000603 1.176063 1.177268
0.357447 1.179412 1.177518 0.000613 1.176905 1.178131
0.358338 1.180301 1.178373 0.000624 1.177749 1.178997
0.359229 1.181192 1.179231 0.000634 1.178597 1.179866
0.360120 1.182086 1.180092 0.000645 1.179447 1.180737
0.361011 1.182983 1.180956 0.000656 1.180300 1.181611
0.361902 1.183883 1.181822 0.000666 1.181156 1.182489
0.362793 1.184786 1.182692 0.000677 1.182015 1.183369
0.363684 1.185692 1.183564 0.000688 1.182877 1.184252
0.364575 1.186601 1.184440 0.000698 1.183741 1.185138
0.365465 1.187514 1.185318 0.000709 1.184609 1.186027
0.366356 1.188429 1.186199 0.000720 1.185479 1.186919
0.367247 1.189347 1.187083 0.000731 1.186353 1.187814
0.368138 1.190268 1.187971 0.000741 1.187229 1.188712
0.369029 1.191192 1.188861 0.000752 1.188108 1.189613
0.369920 1.192120 1.189754 0.000763 1.188991 1.190517
0.370811 1.193050 1.190650 0.000774 1.189876 1.191424
0.371702 1.193983 1.191549 0.000785 1.190764 1.192334
0.372593 1.194920 1.192451 0.000796 1.191655 1.193247
0.373483 1.195860 1.193356 0.000807 1.192550 1.194163
0.374374 1.196802 1.194264 0.000818 1.193447 1.195082
0.375265 1.197748 1.195176 0.000828 1.194347 1.196004
0.376156 1.198697 1.196090 0.000839 1.195251 1.196929
0.377047 1.199650 1.197007 0.000850 1.196157 1.197858
0.377938 1.200605 1.197928 0.000861 1.197066 1.198789
0.378829 1.201564 1.198851 0.000872 1.197979 1.199724
0.379720 1.202525 1.199778 0.000883 1.198895 1.200661
0.380611 1.203490 1.200708 0.000894 1.199813 1.201602
0.381502 1.204458 1.201641 0.000905 1.200735 1.202546
0.382392 1.205429 1.202577 0.000916 1.201660 1.203493
0.383283 1.206404 1.203516 0.000927 1.202588 1.204443
0.384174 1.207382 1.204458 0.000938 1.203520 1.205397
0.385065 1.208363 1.205404 0.000950 1.204454 1.206353
0.385956 1.209347 1.206353 0.000961 1.205392 1.207313
0.386847 1.210334 1.207305 0.000972 1.206333 1.208276
0.387738 1.211325 1.208260 0.000983 1.207277 1.209243
0.388629 1.212319 1.209218 0.000994 1.208224 1.210212
0.389520 1.213317 1.210180 0.001005 1.209175 1.211185
0.390410 1.214317 1.211145 0.001016 1.210129 1.212161
0.391301 1.215321 1.212113 0.001027 1.211086 1.213140
0.392192 1.216329 1.213084 0.001038 1.212046 1.214123
0.393083 1.217339 1.214059 0.001049 1.213010 1.215109
0.393974 1.218353 1.215037 0.001061 1.213977 1.216098
0.394865 1.219371 1.216019 0.001072 1.214947 1.217090
0.395756 1.220392 1.217003 0.001083 1.215920 1.218086
0.396647 1.221416 1.217991 0.001094 1.216897 1.219085
0.397538 1.222443 1.218983 0.001105 1.217878 1.220088
0.398428 1.223474 1.219978 0.001116 1.218861 1.221094
0.399319 1.224509 1.220976 0.001127 1.219848 1.222103
0.400210 1.225547 1.221977 0.001139 1.220839 1.223116
0.401101 1.226588 1.222982 0.001150 1.221833 1.224132
0.401992 1.227633 1.223991 0.001161 1.222830 1.225152
0.402883 1.228681 1.225003 0.001172 1.223831 1.226175
0.403774 1.229733 1.226018 0.001183 1.224835 1.227201
0.404665 1.230788 1.227037 0.001194 1.225842 1.228231
0.405556 1.231847 1.228059 0.001205 1.226854 1.229265
0.406446 1.232909 1.229085 0.001217 1.227868 1.230301
0.407337 1.233975 1.230114 0.001228 1.228886 1.231342
0.408228 1.235044 1.231147 0.001239 1.229908 1.232386
0.409119 1.236117 1.232183 0.001250 1.230933 1.233433
0.410010 1.237194 1.233223 0.001261 1.231962 1.234484
0.410901 1.238274 1.234267 0.001272 1.232994 1.235539
0.411792 1.239358 1.235314 0.001283 1.234030 1.236597
0.412683 1.240445 1.236364 0.001294 1.235070 1.237659
0.413574 1.241536 1.237418 0.001305 1.236113 1.238724
0.414464 1.242631 1.238476 0.001317 1.237160 1.239793
0.415355 1.243729 1.239538 0.001328 1.238210 1.240865
0.416246 1.244831 1.240603 0.001339 1.239264 1.241942
0.417137 1.245936 1.241672 0.001350 1.240322 1.243022
0.418028 1.247046 1.242744 0.001361 1.241384 1.244105
0.418919 1.248159 1.243821 0.001372 1.242449 1.245192
0.419810 1.249275 1.244900 0.001383 1.243518 1.246283
0.420701 1.250396 1.245984 0.001394 1.244590 1.247378
0.421592 1.251520 1.247071 0.001405 1.245667 1.248476
0.422482 1.252648 1.248163 0.001416 1.246747 1.249578
0.423373 1.253780 1.249258 0.001427 1.247831 1.250684
0.424264 1.254915 1.250356 0.001438 1.248919 1.251794
0.425155 1.256055 1.251459 0.001449 1.250010 1.252907
0.426046 1.257198 1.252565 0.001459 1.251106 1.254025
0.426937 1.258345 1.253675 0.001470 1.252205 1.255146
0.427828 1.259496 1.254789 0.001481 1.253308 1.256271
0.428719 1.260651 1.255907 0.001492 1.254415 1.257399
0.429610 1.261809 1.257029 0.001503 1.255526 1.258532
0.430501 1.262972 1.258155 0.001514 1.256641 1.259669
0.431391 1.264138 1.259284 0.001525 1.257760 1.260809
0.432282 1.265309 1.260418 0.001535 1.258883 1.261953
0.433173 1.266483 1.261556 0.001546 1.260009 1.263102
0.434064 1.267661 1.262697 0.001557 1.261140 1.264254
0.434955 1.268843 1.263842 0.001567 1.262275 1.265410
0.435846 1.270030 1.264992 0.001578 1.263414 1.266570
0.436737 1.271220 1.266145 0.001589 1.264557 1.267734
0.437628 1.272414 1.267303 0.001599 1.265704 1.268902
0.438519 1.273612 1.268465 0.001610 1.266855 1.270075
0.439409 1.274815 1.269630 0.001621 1.268010 1.271251
0.440300 1.276021 1.270800 0.001631 1.269169 1.272431
0.441191 1.277231 1.271974 0.001642 1.270332 1.273616
0.442082 1.278446 1.273152 0.001652 1.271500 1.274804
0.442973 1.279665 1.274334 0.001663 1.272671 1.275997
0.443864 1.280887 1.275520 0.001673 1.273847 1.277193
0.444755 1.282114 1.276711 0.001683 1.275027 1.278394
0.445646 1.283345 1.277905 0.001694 1.276211 1.279599
0.446537 1.284580 1.279104 0.001704 1.277400 1.280808
0.447427 1.285820 1.280307 0.001715 1.278593 1.282022
0.448318 1.287063 1.281514 0.001725 1.279790 1.283239
0.449209 1.288311 1.282726 0.001735 1.280991 1.284461
0.450100 1.289563 1.283942 0.001745 1.282197 1.285687
0.450991 1.290820 1.285162 0.001755 1.283407 1.286918
0.451882 1.292080 1.286387 0.001766 1.284621 1.288152
0.452773 1.293345 1.287615 0.001776 1.285840 1.289391
0.453664 1.294615 1.288849 0.001786 1.287063 1.290634
0.454555 1.295888 1.290086 0.001796 1.288291 1.291882
0.455445 1.297166 1.291328 0.001806 1.289523 1.293134
0.456336 1.298448 1.292575 0.001816 1.290759 1.294390
0.457227 1.299735 1.293825 0.001826 1.292000 1.295651
0.458118 1.301026 1.295081 0.001835 1.293245 1.296916
0.459009 1.302321 1.296341 0.001845 1.294495 1.298186
0.459900 1.303621 1.297605 0.001855 1.295750 1.299460
0.460791 1.304925 1.298874 0.001865 1.297009 1.300738
0.461682 1.306234 1.300147 0.001874 1.298272 1.302021
0.462573 1.307547 1.301425 0.001884 1.299541 1.303309
0.463463 1.308865 1.302707 0.001894 1.300813 1.304601
0.464354 1.310187 1.303994 0.001903 1.302091 1.305898
0.465245 1.311514 1.305286 0.001913 1.303373 1.307199
0.466136 1.312846 1.306582 0.001922 1.304660 1.308504
0.467027 1.314182 1.307883 0.001932 1.305951 1.309815
0.467918 1.315522 1.309189 0.001941 1.307248 1.311130
0.468809 1.316867 1.310499 0.001950 1.308549 1.312449
0.469700 1.318217 1.311814 0.001960 1.309854 1.313774
0.470591 1.319572 1.313134 0.001969 1.311165 1.315103
0.471481 1.320931 1.314458 0.001978 1.312480 1.316436
0.472372 1.322295 1.315788 0.001987 1.313801 1.317775
0.473263 1.323663 1.317122 0.001996 1.315126 1.319118
0.474154 1.325036 1.318461 0.002005 1.316456 1.320466
0.475045 1.326414 1.319805 0.002014 1.317790 1.321819
0.475936 1.327797 1.321153 0.002023 1.319130 1.323176
0.476827 1.329185 1.322507 0.002032 1.320475 1.324539
0.477718 1.330577 1.323865 0.002041 1.321825 1.325906
0.478609 1.331974 1.325229 0.002049 1.323179 1.327278
0.479499 1.333376 1.326597 0.002058 1.324539 1.328655
0.480390 1.334783 1.327970 0.002067 1.325904 1.330037
0.481281 1.336195 1.329349 0.002075 1.327274 1.331424
0.482172 1.337612 1.330732 0.002084 1.328648 1.332816
0.483063 1.339034 1.332121 0.002092 1.330028 1.334213
0.483954 1.340460 1.333514 0.002101 1.331414 1.335615
0.484845 1.341892 1.334913 0.002109 1.332804 1.337022
0.485736 1.343328 1.336316 0.002117 1.334199 1.338434
0.486627 1.344770 1.337725 0.002125 1.335600 1.339851
0.487518 1.346217 1.339139 0.002133 1.337006 1.341273
0.488408 1.347668 1.340559 0.002142 1.338417 1.342700
0.489299 1.349125 1.341983 0.002150 1.339834 1.344133
0.490190 1.350587 1.343413 0.002157 1.341255 1.345570
0.491081 1.352054 1.344848 0.002165 1.342682 1.347013
0.491972 1.353526 1.346288 0.002173 1.344115 1.348461
0.492863 1.355004 1.347733 0.002181 1.345553 1.349914
0.493754 1.356486 1.349184 0.002188 1.346996 1.351373
0.494645 1.357974 1.350641 0.002196 1.348445 1.352837
0.495536 1.359467 1.352102 0.002204 1.349899 1.354306
0.496426 1.360965 1.353569 0.002211 1.351358 1.355780
0.497317 1.362469 1.355042 0.002218 1.352823 1.357260
0.498208 1.363978 1.356520 0.002226 1.354294 1.358745
0.499099 1.365492 1.358003 0.002233 1.355770 1.360236
0.499990 1.367012 1.359492 0.002240 1.357252 1.361732
0.500881 1.368537 1.360986 0.002247 1.358739 1.363233
0.501772 1.370067 1.362486 0.002254 1.360233 1.364740
0.502663 1.371603 1.363992 0.002261 1.361731 1.366253
0.503554 1.373144 1.365503 0.002268 1.363236 1.367771
0.504444 1.374691 1.367020 0.002274 1.364746 1.369295
0.505335 1.376243 1.368543 0.002281 1.366262 1.370824
0.506226 1.377801 1.370071 0.002288 1.367783 1.372359
0.507117 1.379364 1.371605 0.002294 1.369311 1.373899
0.508008 1.380933 1.373145 0.002301 1.370844 1.375446
0.508899 1.382508 1.374690 0.002307 1.372384 1.376997
0.509790 1.384088 1.376242 0.002313 1.373929 1.378555
0.510681 1.385674 1.377799 0.002319 1.375480 1.380118
0.511572 1.387265 1.379362 0.002325 1.377037 1.381687
0.512462 1.388862 1.380931 0.002331 1.378600 1.383262
0.513353 1.390465 1.382506 0.002337 1.380169 1.384843
0.514244 1.392074 1.384087 0.002343 1.381744 1.386430
0.515135 1.393688 1.385674 0.002349 1.383325 1.388022
0.516026 1.395309 1.387266 0.002355 1.384912 1.389621
0.516917 1.396935 1.388865 0.002360 1.386505 1.391225
0.517808 1.398567 1.390470 0.002366 1.388105 1.392836
0.518699 1.400205 1.392081 0.002371 1.389710 1.394452
0.519590 1.401848 1.393698 0.002376 1.391322 1.396074
0.520480 1.403498 1.395322 0.002381 1.392940 1.397703
0.521371 1.405154 1.396951 0.002387 1.394565 1.399338
0.522262 1.406816 1.398587 0.002392 1.396195 1.400978
0.523153 1.408483 1.400229 0.002396 1.397832 1.402625
0.524044 1.410157 1.401877 0.002401 1.399476 1.404278
0.524935 1.411837 1.403531 0.002406 1.401126 1.405937
0.525826 1.413523 1.405192 0.002411 1.402782 1.407603
0.526717 1.415215 1.406860 0.002415 1.404445 1.409275
0.527608 1.416914 1.408533 0.002419 1.406114 1.410953
0.528498 1.418618 1.410213 0.002424 1.407790 1.412637
0.529389 1.420329 1.411900 0.002428 1.409472 1.414328
0.530280 1.422046 1.413593 0.002432 1.411161 1.416025
0.531171 1.423769 1.415293 0.002436 1.412856 1.417729
0.532062 1.425499 1.416999 0.002440 1.414559 1.419439
0.532953 1.427235 1.418711 0.002444 1.416268 1.421155
0.533844 1.428977 1.420431 0.002448 1.417983 1.422878
0.534735 1.430726 1.422157 0.002451 1.419706 1.424608
0.535626 1.432481 1.423890 0.002455 1.421435 1.426344
0.536517 1.434243 1.425629 0.002458 1.423171 1.428087
0.537407 1.436011 1.427375 0.002461 1.424914 1.429837
0.538298 1.437786 1.429128 0.002465 1.426664 1.431593
0.539189 1.439568 1.430888 0.002468 1.428421 1.433356
0.540080 1.441355 1.432655 0.002471 1.430185 1.435126
0.540971 1.443150 1.434429 0.002473 1.431955 1.436902
0.541862 1.444951 1.436209 0.002476 1.433733 1.438685
0.542753 1.446759 1.437997 0.002479 1.435518 1.440476
0.543644 1.448574 1.439791 0.002481 1.437310 1.442273
0.544535 1.450395 1.441593 0.002484 1.439109 1.444077
0.545425 1.452224 1.443402 0.002486 1.440916 1.445888
0.546316 1.454059 1.445217 0.002488 1.442729 1.447706
0.547207 1.455901 1.447040 0.002490 1.444550 1.449531
0.548098 1.457750 1.448871 0.002492 1.446379 1.451363
0.548989 1.459605 1.450708 0.002494 1.448214 1.453202
0.549880 1.461468 1.452553 0.002496 1.450057 1.455048
0.550771 1.463338 1.454405 0.002497 1.451907 1.456902
0.551662 1.465215 1.456264 0.002499 1.453765 1.458762
0.552553 1.467099 1.458131 0.002500 1.455631 1.460630
0.553443 1.468990 1.460005 0.002501 1.457504 1.462506
0.554334 1.470888 1.461886 0.002502 1.459384 1.464388
0.555225 1.472793 1.463775 0.002503 1.461272 1.466278
0.556116 1.474706 1.465672 0.002504 1.463168 1.468176
0.557007 1.476625 1.467576 0.002505 1.465071 1.470081
0.557898 1.478552 1.469488 0.002505 1.466982 1.471993
0.558789 1.480487 1.471407 0.002506 1.468901 1.473913
0.559680 1.482429 1.473334 0.002506 1.470828 1.475840
0.560571 1.484378 1.475269 0.002506 1.472763 1.477775
0.561461 1.486334 1.477212 0.002507 1.474705 1.479718
0.562352 1.488299 1.479162 0.002506 1.476656 1.481669
0.563243 1.490270 1.481120 0.002506 1.478614 1.483627
0.564134 1.492249 1.483087 0.002506 1.480581 1.485593
0.565025 1.494236 1.485061 0.002506 1.482555 1.487566
0.565916 1.496231 1.487043 0.002505 1.484538 1.489548
0.566807 1.498233 1.489033 0.002504 1.486529 1.491537
0.567698 1.500243 1.491031 0.002504 1.488528 1.493535
0.568589 1.502260 1.493037 0.002503 1.490535 1.495540
0.569479 1.504286 1.495052 0.002501 1.492550 1.497553
0.570370 1.506319 1.497075 0.002500 1.494574 1.499575
0.571261 1.508360 1.499106 0.002499 1.496607 1.501604
0.572152 1.510409 1.501145 0.002497 1.498647 1.503642
0.573043 1.512466 1.503192 0.002496 1.500697 1.505688
0.573934 1.514531 1.505248 0.002494 1.502754 1.507742
0.574825 1.516604 1.507313 0.002492 1.504820 1.509805
0.575716 1.518685 1.509385 0.002490 1.506895 1.511876
0.576607 1.520775 1.511467 0.002488 1.508979 1.513955
0.577497 1.522872 1.513557 0.002486 1.511071 1.516042
0.578388 1.524978 1.515655 0.002483 1.513172 1.518138
0.579279 1.527092 1.517762 0.002481 1.515282 1.520243
0.580170 1.529214 1.519878 0.002478 1.517400 1.522356
0.581061 1.531345 1.522003 0.002475 1.519528 1.524478
0.581952 1.533484 1.524136 0.002472 1.521664 1.526608
0.582843 1.535631 1.526279 0.002469 1.523810 1.528747
0.583734 1.537787 1.528430 0.002465 1.525964 1.530895
0.584625 1.539952 1.530590 0.002462 1.528128 1.533052
0.585516 1.542125 1.532759 0.002458 1.530301 1.535217
0.586406 1.544306 1.534937 0.002455 1.532483 1.537392
0.587297 1.546497 1.537124 0.002451 1.534674 1.539575
0.588188 1.548696 1.539321 0.002447 1.536874 1.541767
0.589079 1.550904 1.541526 0.002442 1.539084 1.543969
0.589970 1.553120 1.543741 0.002438 1.541303 1.546179
0.590861 1.555346 1.545966 0.002434 1.543532 1.548399
0.591752 1.557581 1.548199 0.002429 1.545770 1.550628
0.592643 1.559824 1.550442 0.002424 1.548018 1.552866
0.593534 1.562077 1.552694 0.002419 1.550275 1.555114
0.594424 1.564338 1.554956 0.002414 1.552542 1.557370
0.595315 1.566609 1.557228 0.002409 1.554819 1.559637
0.596206 1.568889 1.559509 0.002403 1.557106 1.561912
0.597097 1.571178 1.561800 0.002398 1.559402 1.564198
0.597988 1.573476 1.564100 0.002392 1.561708 1.566492
0.598879 1.575784 1.566411 0.002386 1.564024 1.568797
0.599770 1.578101 1.568731 0.002380 1.566351 1.571111
0.600661 1.580428 1.571061 0.002374 1.568687 1.573435
0.601552 1.582764 1.573401 0.002368 1.571033 1.575769
0.602442 1.585109 1.575751 0.002361 1.573390 1.578112
0.603333 1.587464 1.578111 0.002354 1.575757 1.580466
0.604224 1.589829 1.580481 0.002348 1.578134 1.582829
0.605115 1.592204 1.582862 0.002341 1.580521 1.585203
0.606006 1.594588 1.585253 0.002334 1.582919 1.587586
0.606897 1.596982 1.587654 0.002326 1.585327 1.589980
0.607788 1.599386 1.590065 0.002319 1.587746 1.592384
0.608679 1.601800 1.592487 0.002311 1.590176 1.594798
0.609570 1.604224 1.594919 0.002303 1.592616 1.597223
0.610460 1.606658 1.597362 0.002295 1.595067 1.599658
0.611351 1.609102 1.599816 0.002287 1.597528 1.602103
0.612242 1.611556 1.602280 0.002279 1.600001 1.604559
0.613133 1.614021 1.604755 0.002271 1.602484 1.607025
0.614024 1.616496 1.607240 0.002262 1.604978 1.609503
0.614915 1.618981 1.609737 0.002253 1.607484 1.611990
0.615806 1.621476 1.612245 0.002244 1.610000 1.614489
0.616697 1.623982 1.614763 0.002235 1.612528 1.616999
0.617588 1.626499 1.617293 0.002226 1.615067 1.619519
0.618478 1.629026 1.619834 0.002217 1.617617 1.622050
0.619369 1.631564 1.622386 0.002207 1.620178 1.624593
0.620260 1.634113 1.624949 0.002197 1.622751 1.627146
0.621151 1.636672 1.627523 0.002187 1.625336 1.629711
0.622042 1.639242 1.630109 0.002177 1.627932 1.632287
0.622933 1.641823 1.632707 0.002167 1.630540 1.634874
0.623824 1.644415 1.635316 0.002157 1.633159 1.637472
0.624715 1.647018 1.637936 0.002146 1.635790 1.640082
0.625606 1.649633 1.640569 0.002135 1.638433 1.642704
0.626496 1.652258 1.643213 0.002124 1.641088 1.645337
0.627387 1.654895 1.645868 0.002113 1.643755 1.647982
0.628278 1.657543 1.648536 0.002102 1.646434 1.650638
0.629169 1.660202 1.651216 0.002091 1.649125 1.653307
0.630060 1.662873 1.653908 0.002079 1.651829 1.655987
0.630951 1.665556 1.656612 0.002067 1.654544 1.658679
0.631842 1.668250 1.659328 0.002055 1.657273 1.661383
0.632733 1.670955 1.662056 0.002043 1.660013 1.664099
0.633624 1.673673 1.664797 0.002031 1.662766 1.666828
0.634515 1.676402 1.667550 0.002018 1.665532 1.669568
0.635405 1.679143 1.670316 0.002006 1.668310 1.672321
0.636296 1.681897 1.673094 0.001993 1.671101 1.675087
0.637187 1.684662 1.675885 0.001980 1.673905 1.677865
0.638078 1.687439 1.678688 0.001967 1.676722 1.680655
0.638969 1.690229 1.681505 0.001953 1.679551 1.683458
0.639860 1.693031 1.684334 0.001940 1.682394 1.686274
0.640751 1.695845 1.687177 0.001926 1.685250 1.689103
0.641642 1.698671 1.690032 0.001912 1.688120 1.691944
0.642533 1.701511 1.692900 0.001898 1.691002 1.694799
0.643423 1.704362 1.695782 0.001884 1.693898 1.697666
0.644314 1.707227 1.698677 0.001870 1.696808 1.700547
0.645205 1.710104 1.701586 0.001855 1.699731 1.703441
0.646096 1.712994 1.704508 0.001840 1.702667 1.706348
0.646987 1.715897 1.707443 0.001825 1.705618 1.709269
0.647878 1.718813 1.710393 0.001810 1.708582 1.712203
0.648769 1.721742 1.713356 0.001795 1.711560 1.715151
0.649660 1.724684 1.716332 0.001780 1.714553 1.718112
0.650551 1.727639 1.719323 0.001764 1.717559 1.721087
0.651441 1.730608 1.722328 0.001748 1.720580 1.724076
0.652332 1.733591 1.725347 0.001732 1.723614 1.727079
0.653223 1.736586 1.728380 0.001716 1.726664 1.730096
0.654114 1.739596 1.731427 0.001700 1.729727 1.733127
0.655005 1.742619 1.734489 0.001683 1.732806 1.736172
0.655896 1.745656 1.737565 0.001667 1.735898 1.739232
0.656787 1.748707 1.740656 0.001650 1.739006 1.742306
0.657678 1.751771 1.743762 0.001633 1.742129 1.745394
0.658569 1.754850 1.746882 0.001616 1.745266 1.748498
0.659459 1.757943 1.750017 0.001598 1.748419 1.751615
0.660350 1.761051 1.753167 0.001581 1.751586 1.754748
0.661241 1.764172 1.756332 0.001563 1.754769 1.757895
0.662132 1.767308 1.759513 0.001545 1.757967 1.761058
0.663023 1.770459 1.762708 0.001527 1.761181 1.764235
0.663914 1.773624 1.765919 0.001509 1.764410 1.767428
0.664805 1.776804 1.769146 0.001491 1.767655 1.770636
0.665696 1.779999 1.772388 0.001472 1.770916 1.773860
0.666587 1.783209 1.775646 0.001453 1.774192 1.777099
0.667477 1.786434 1.778919 0.001434 1.777485 1.780354
0.668368 1.789674 1.782209 0.001415 1.780793 1.783624
0.669259 1.792930 1.785514 0.001396 1.784118 1.786910
0.670150 1.796200 1.788836 0.001377 1.787459 1.790212
0.671041 1.799487 1.792174 0.001357 1.790817 1.793531
0.671932 1.802789 1.795528 0.001337 1.794191 1.796865
0.672823 1.806106 1.798899 0.001317 1.797581 1.800216
0.673714 1.809439 1.802286 0.001297 1.800989 1.803583
0.674605 1.812789 1.805690 0.001277 1.804413 1.806966
0.675495 1.816154 1.809110 0.001256 1.807854 1.810367
0.676386 1.819536 1.812548 0.001236 1.811312 1.813784
0.677277 1.822933 1.816003 0.001215 1.814788 1.817218
0.678168 1.826347 1.819475 0.001194 1.818281 1.820669
0.679059 1.829778 1.822964 0.001173 1.821791 1.824137
0.679950 1.833225 1.826470 0.001152 1.825319 1.827622
0.680841 1.836689 1.829994 0.001130 1.828864 1.831125
0.681732 1.840170 1.833536 0.001109 1.832428 1.834645
0.682623 1.843668 1.837096 0.001087 1.836009 1.838183
0.683514 1.847183 1.840673 0.001065 1.839608 1.841738
0.684404 1.850715 1.844269 0.001043 1.843226 1.845311
0.685295 1.854264 1.847882 0.001021 1.846861 1.848903
0.686186 1.857831 1.851514 0.000998 1.850516 1.852512
0.687077 1.861416 1.855164 0.000976 1.854189 1.856140
0.687968 1.865018 1.858833 0.000953 1.857880 1.859786
0.688859 1.868638 1.862521 0.000930 1.861590 1.863451
0.689750 1.872276 1.866227 0.000907 1.865320 1.867134
0.690641 1.875932 1.869952 0.000884 1.869068 1.870837
0.691532 1.879607 1.873697 0.000861 1.872836 1.874558
0.692422 1.883300 1.877461 0.000838 1.876623 1.878298
0.693313 1.887011 1.881244 0.000814 1.880429 1.882058
0.694204 1.890741 1.885046 0.000791 1.884255 1.885837
0.695095 1.894490 1.888868 0.000767 1.888101 1.889635
0.695986 1.898258 1.892711 0.000743 1.891967 1.893454
0.696877 1.902045 1.896573 0.000719 1.895853 1.897292
0.697768 1.905851 1.900455 0.000695 1.899759 1.901150
0.698659 1.909677 1.904357 0.000671 1.903686 1.905028
0.699550 1.913522 1.908280 0.000647 1.907633 1.908927
0.700440 1.917387 1.912223 0.000623 1.911600 1.912846
0.701331 1.921272 1.916187 0.000599 1.915589 1.916786
0.702222 1.925177 1.920172 0.000574 1.919598 1.920747
0.703113 1.929102 1.924178 0.000550 1.923628 1.924728
0.704004 1.933047 1.928206 0.000526 1.927680 1.928731
0.704895 1.937012 1.932254 0.000502 1.931753 1.932756
0.705786 1.940999 1.936324 0.000477 1.935847 1.936802
0.706677 1.945006 1.940416 0.000453 1.939963 1.940869
0.707568 1.949034 1.944530 0.000429 1.944100 1.944959
0.708458 1.953083 1.948665 0.000406 1.948260 1.949071
0.709349 1.957153 1.952823 0.000382 1.952441 1.953206
0.710240 1.961245 1.957003 0.000360 1.956644 1.957363
0.711131 1.965359 1.961206 0.000337 1.960869 1.961543
0.712022 1.969494 1.965432 0.000315 1.965116 1.965747
0.712913 1.973651 1.969680 0.000295 1.969385 1.969975
0.713804 1.977831 1.973951 0.000275 1.973677 1.974226
0.714695 1.982032 1.978246 0.000256 1.977990 1.978503
0.715586 1.986257 1.982564 0.000240 1.982324 1.982804
0.716476 1.990504 1.986906 0.000226 1.986680 1.987132
0.717367 1.994773 1.991271 0.000214 1.991057 1.991486
0.718258 1.999066 1.995661 0.000206 1.995455 1.995867
0.719149 2.003382 2.000075 0.000202 1.999873 2.000276
0.720040 2.007722 2.004513 0.000201 2.004312 2.004714
0.720931 2.012085 2.008975 0.000205 2.008770 2.009181
0.721822 2.016472 2.013463 0.000213 2.013250 2.013676
0.722713 2.020883 2.017975 0.000224 2.017751 2.018200
0.723604 2.025318 2.022513 0.000239 2.022274 2.022752
0.724494 2.029778 2.027076 0.000256 2.026820 2.027332
0.725385 2.034262 2.031665 0.000276 2.031389 2.031940
0.726276 2.038772 2.036279 0.000297 2.035982 2.036576
0.727167 2.043306 2.040920 0.000320 2.040600 2.041239
0.728058 2.047865 2.045586 0.000343 2.045243 2.045930
0.728949 2.052450 2.050279 0.000368 2.049911 2.050648
0.729840 2.057061 2.054999 0.000394 2.054605 2.055393
0.730731 2.061697 2.059746 0.000421 2.059325 2.060167
0.731622 2.066360 2.064520 0.000448 2.064072 2.064968
0.732513 2.071049 2.069321 0.000476 2.068845 2.069796
0.733403 2.075765 2.074149 0.000504 2.073645 2.074653
0.734294 2.080507 2.079006 0.000533 2.078473 2.079539
0.735185 2.085277 2.083890 0.000562 2.083329 2.084452
0.736076 2.090074 2.088803 0.000591 2.088212 2.089394
0.736967 2.094898 2.093745 0.000620 2.093124 2.094365
0.737858 2.099750 2.098715 0.000650 2.098064 2.099365
0.738749 2.104630 2.103714 0.000680 2.103033 2.104394
0.739640 2.109539 2.108742 0.000711 2.108031 2.109453
0.740531 2.114475 2.113800 0.000741 2.113059 2.114542
0.741421 2.119441 2.118888 0.000772 2.118116 2.119660
0.742312 2.124436 2.124006 0.000803 2.123202 2.124809
0.743203 2.129460 2.129154 0.000834 2.128319 2.129988
0.744094 2.134513 2.134332 0.000866 2.133467 2.135198
0.744985 2.139597 2.139542 0.000897 2.138644 2.140439
0.745876 2.144710 2.144782 0.000929 2.143853 2.145711
0.746767 2.149854 2.150054 0.000961 2.149093 2.151014
0.747658 2.155028 2.155357 0.000992 2.154365 2.156350
0.748549 2.160234 2.160693 0.001024 2.159668 2.161717
0.749439 2.165470 2.166061 0.001057 2.165004 2.167117
0.750330 2.170738 2.171461 0.001089 2.170372 2.172550
0.751221 2.176038 2.176894 0.001121 2.175772 2.178015
0.752112 2.181370 2.182360 0.001154 2.181206 2.183514
0.753003 2.186734 2.187859 0.001186 2.186673 2.189046
0.753894 2.192131 2.193392 0.001219 2.192173 2.194612
0.754785 2.197561 2.198960 0.001252 2.197708 2.200212
0.755676 2.203024 2.204561 0.001285 2.203276 2.205846
0.756567 2.208521 2.210197 0.001318 2.208879 2.211515
0.757457 2.214052 2.215868 0.001351 2.214517 2.217219
0.758348 2.219617 2.221575 0.001384 2.220191 2.222959
0.759239 2.225217 2.227317 0.001417 2.225899 2.228734
0.760130 2.230851 2.233095 0.001451 2.231644 2.234545
0.761021 2.236521 2.238909 0.001484 2.237425 2.240393
0.761912 2.242226 2.244760 0.001517 2.243242 2.246277
0.762803 2.247968 2.250647 0.001551 2.249097 2.252198
0.763694 2.253745 2.256573 0.001584 2.254988 2.258157
0.764585 2.259560 2.262535 0.001618 2.260917 2.264153
0.765475 2.265411 2.268536 0.001652 2.266885 2.270188
0.766366 2.271300 2.274575 0.001685 2.272890 2.276261
0.767257 2.277226 2.280653 0.001719 2.278934 2.282372
0.768148 2.283191 2.286771 0.001753 2.285018 2.288523
0.769039 2.289194 2.292927 0.001787 2.291141 2.294714
0.769930 2.295236 2.299124 0.001820 2.297303 2.300944
0.770821 2.301317 2.305361 0.001854 2.303506 2.307215
0.771712 2.307438 2.311638 0.001888 2.309750 2.313526
0.772603 2.313599 2.317957 0.001922 2.316035 2.319879
0.773493 2.319801 2.324317 0.001956 2.322361 2.326273
0.774384 2.326043 2.330719 0.001990 2.328729 2.332709
0.775275 2.332327 2.337163 0.002024 2.335140 2.339187
0.776166 2.338653 2.343651 0.002058 2.341593 2.345708
0.777057 2.345020 2.350181 0.002092 2.348089 2.352273
0.777948 2.351431 2.356755 0.002126 2.354629 2.358880
0.778839 2.357884 2.363373 0.002159 2.361213 2.365532
0.779730 2.364381 2.370035 0.002193 2.367842 2.372229
0.780621 2.370922 2.376743 0.002227 2.374516 2.378970
0.781512 2.377507 2.383496 0.002261 2.381235 2.385757
0.782402 2.384138 2.390295 0.002295 2.388000 2.392589
0.783293 2.390813 2.397140 0.002329 2.394811 2.399468
0.784184 2.397535 2.404032 0.002362 2.401669 2.406394
0.785075 2.404303 2.410971 0.002396 2.408575 2.413367
0.785966 2.411118 2.417958 0.002430 2.415528 2.420388
0.786857 2.417980 2.424994 0.002463 2.422530 2.427457
0.787748 2.424890 2.432078 0.002497 2.429581 2.434575
0.788639 2.431849 2.439212 0.002531 2.436681 2.441742
0.789530 2.438856 2.446395 0.002564 2.443832 2.448959
0.790420 2.445913 2.453630 0.002597 2.451032 2.456227
0.791311 2.453021 2.460915 0.002631 2.458284 2.463545
0.792202 2.460178 2.468251 0.002664 2.465587 2.470915
0.793093 2.467387 2.475640 0.002697 2.472943 2.478337
0.793984 2.474648 2.483081 0.002730 2.480351 2.485811
0.794875 2.481961 2.490575 0.002763 2.487812 2.493338
0.795766 2.489327 2.498124 0.002796 2.495328 2.500920
0.796657 2.496746 2.505726 0.002829 2.502898 2.508555
0.797548 2.504220 2.513384 0.002861 2.510523 2.516245
0.798438 2.511748 2.521097 0.002894 2.518204 2.523991
0.799329 2.519331 2.528867 0.002926 2.525941 2.531793
0.800220 2.526971 2.536693 0.002958 2.533735 2.539652
0.801111 2.534668 2.544577 0.002991 2.541586 2.547568
0.802002 2.542421 2.552519 0.003023 2.549496 2.555542
0.802893 2.550233 2.560520 0.003054 2.557465 2.563574
0.803784 2.558104 2.568580 0.003086 2.565494 2.571666
0.804675 2.566033 2.576701 0.003118 2.573583 2.579818
0.805566 2.574023 2.584882 0.003149 2.581733 2.588031
0.806456 2.582074 2.593125 0.003180 2.589945 2.596305
0.807347 2.590186 2.601430 0.003211 2.598219 2.604642
0.808238 2.598361 2.609798 0.003242 2.606556 2.613041
0.809129 2.606599 2.618230 0.003273 2.614958 2.621503
0.810020 2.614900 2.626727 0.003303 2.623424 2.630030
0.810911 2.623266 2.635289 0.003334 2.631955 2.638622
0.811802 2.631698 2.643917 0.003364 2.640553 2.647280
0.812693 2.640196 2.652611 0.003393 2.649218 2.656005
0.813584 2.648760 2.661374 0.003423 2.657951 2.664797
0.814474 2.657393 2.670205 0.003452 2.666752 2.673657
0.815365 2.666094 2.679105 0.003482 2.675623 2.682586
0.816256 2.674865 2.688075 0.003510 2.684565 2.691585
0.817147 2.683706 2.697116 0.003539 2.693577 2.700655
0.818038 2.692619 2.706230 0.003567 2.702662 2.709797
0.818929 2.701604 2.715416 0.003596 2.711820 2.719011
0.819820 2.710662 2.724675 0.003623 2.721052 2.728299
0.820711 2.719794 2.734010 0.003651 2.730359 2.737660
0.821602 2.729002 2.743419 0.003678 2.739741 2.747098
0.822492 2.738285 2.752906 0.003705 2.749201 2.756611
0.823383 2.747646 2.762470 0.003732 2.758738 2.766201
0.824274 2.757085 2.772112 0.003758 2.768354 2.775870
0.825165 2.766602 2.781834 0.003784 2.778050 2.785618
0.826056 2.776200 2.791636 0.003810 2.787826 2.795446
0.826947 2.785880 2.801520 0.003835 2.797685 2.805355
0.827838 2.795641 2.811486 0.003860 2.807627 2.815346
0.828729 2.805486 2.821537 0.003884 2.817652 2.825421
0.829620 2.815416 2.831672 0.003909 2.827763 2.835580
0.830511 2.825431 2.841893 0.003932 2.837960 2.845825
0.831401 2.835534 2.852201 0.003956 2.848245 2.856157
0.832292 2.845724 2.862597 0.003979 2.858618 2.866576
0.833183 2.856004 2.873083 0.004001 2.869081 2.877084
0.834074 2.866375 2.883659 0.004024 2.879636 2.887683
0.834965 2.876837 2.894328 0.004045 2.890282 2.898373
0.835856 2.887393 2.905089 0.004067 2.901023 2.909156
0.836747 2.898043 2.915945 0.004087 2.911858 2.920032
0.837638 2.908789 2.926897 0.004108 2.922789 2.931004
0.838529 2.919632 2.937945 0.004128 2.933818 2.942073
0.839419 2.930573 2.949093 0.004147 2.944946 2.953240
0.840310 2.941615 2.960340 0.004166 2.956174 2.964505
0.841201 2.952759 2.971688 0.004184 2.967504 2.975872
0.842092 2.964005 2.983139 0.004202 2.978937 2.987341
0.842983 2.975356 2.994694 0.004219 2.990475 2.998913
0.843874 2.986813 3.006355 0.004236 3.002119 3.010591
0.844765 2.998378 3.018123 0.004252 3.013871 3.022375
0.845656 3.010052 3.030000 0.004268 3.025732 3.034268
0.846547 3.021837 3.041987 0.004283 3.037704 3.046270
0.847437 3.033734 3.054086 0.004297 3.049789 3.058383
0.848328 3.045746 3.066299 0.004311 3.061988 3.070610
0.849219 3.057874 3.078627 0.004324 3.074303 3.082951
0.850110 3.070120 3.091073 0.004336 3.086736 3.095409
0.851001 3.082486 3.103637 0.004348 3.099289 3.107985
0.851892 3.094973 3.116322 0.004359 3.111962 3.120681
0.852783 3.107584 3.129129 0.004370 3.124759 3.133499
0.853674 3.120320 3.142061 0.004380 3.137682 3.146441
0.854565 3.133184 3.155119 0.004389 3.150731 3.159508
0.855455 3.146177 3.168306 0.004397 3.163909 3.172703
0.856346 3.159302 3.181623 0.004404 3.177219 3.186027
0.857237 3.172561 3.195072 0.004411 3.190661 3.199483
0.858128 3.185956 3.208656 0.004417 3.204239 3.213073
0.859019 3.199488 3.222377 0.004422 3.217955 3.226799
0.859910 3.213162 3.236236 0.004427 3.231810 3.240663
0.860801 3.226978 3.250237 0.004430 3.245807 3.254667
0.861692 3.240939 3.264381 0.004433 3.259948 3.268813
0.862583 3.255049 3.278671 0.004434 3.274236 3.283105
0.863473 3.269308 3.293109 0.004435 3.288673 3.297544
0.864364 3.283720 3.307697 0.004435 3.303262 3.312132
0.865255 3.298287 3.322439 0.004434 3.318005 3.326873
0.866146 3.313013 3.337337 0.004432 3.332905 3.341769
0.867037 3.327899 3.352393 0.004429 3.347964 3.356822
0.867928 3.342949 3.367611 0.004425 3.363185 3.372036
0.868819 3.358166 3.382992 0.004420 3.378571 3.387412
0.869710 3.373552 3.398540 0.004414 3.394126 3.402954
0.870601 3.389110 3.414258 0.004407 3.409851 3.418665
0.871491 3.404844 3.430148 0.004399 3.425749 3.434548
0.872382 3.420758 3.446215 0.004390 3.441825 3.450605
0.873273 3.436853 3.462460 0.004380 3.458080 3.466839
0.874164 3.453134 3.478887 0.004368 3.474519 3.483255
0.875055 3.469604 3.495500 0.004355 3.491145 3.499855
0.875946 3.486266 3.512302 0.004341 3.507960 3.516643
0.876837 3.503124 3.529296 0.004326 3.524969 3.533622
0.877728 3.520183 3.546485 0.004310 3.542176 3.550795
0.878619 3.537445 3.563875 0.004292 3.559583 3.568167
0.879510 3.554914 3.581467 0.004273 3.577194 3.585740
0.880400 3.572595 3.599267 0.004253 3.595014 3.603520
0.881291 3.590492 3.617278 0.004231 3.613047 3.621509
0.882182 3.608609 3.635504 0.004208 3.631296 3.639712
0.883073 3.626951 3.653949 0.004183 3.649766 3.658133
0.883964 3.645521 3.672618 0.004157 3.668461 3.676776
0.884855 3.664324 3.691515 0.004130 3.687385 3.695645
0.885746 3.683366 3.710645 0.004101 3.706544 3.714745
0.886637 3.702652 3.730011 0.004070 3.725941 3.734082
0.887528 3.722185 3.749620 0.004038 3.745582 3.753658
0.888418 3.741971 3.769476 0.004004 3.765471 3.773480
0.889309 3.762016 3.789583 0.003969 3.785614 3.793552
0.890200 3.782326 3.809948 0.003932 3.806016 3.813880
0.891091 3.802905 3.830576 0.003893 3.826683 3.834469
0.891982 3.823759 3.851471 0.003853 3.847619 3.855324
0.892873 3.844895 3.872641 0.003810 3.868831 3.876451
0.893764 3.866319 3.894090 0.003766 3.890324 3.897856
0.894655 3.888037 3.915825 0.003720 3.912105 3.919544
0.895546 3.910055 3.937851 0.003672 3.934180 3.941523
0.896436 3.932380 3.960176 0.003622 3.956555 3.963798
0.897327 3.955020 3.982806 0.003570 3.979237 3.986376
0.898218 3.977981 4.005748 0.003516 4.002232 4.009264
0.899109 4.001271 4.029009 0.003460 4.025549 4.032468
0.900000 4.024897 4.052595 0.003401 4.049194 4.055997


==> plot_data/mm_7_histogram_z0.500.dat <==
BinCenter Count
1.358289 21.000000
1.358796 50.000000
1.359304 16.000000
1.359812 3.000000
1.360319 1.000000
1.360827 0.000000
1.361335 0.000000
1.361842 0.000000
1.362350 2.000000
1.362858 0.000000
1.363365 0.000000
1.363873 0.000000
1.364381 0.000000
1.364888 0.000000
1.365396 0.000000
1.365904 0.000000
1.366412 0.000000
1.366919 4.000000
1.367427 1.000000
1.367935 2.000000


==> plot_data/mm_7_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 0.004136 0.001139 0.002997 0.005275
0.010891 0.004666 0.001290 0.003377 0.005956
0.011782 0.005213 0.001446 0.003768 0.006659
0.012673 0.005775 0.001607 0.004169 0.007382
0.013564 0.006351 0.001772 0.004579 0.008124
0.014454 0.006941 0.001942 0.004998 0.008883
0.015345 0.007542 0.002117 0.005426 0.009659
0.016236 0.008156 0.002295 0.005861 0.010450
0.017127 0.008780 0.002477 0.006303 0.011256
0.018018 0.009414 0.002662 0.006752 0.012076
0.018909 0.010057 0.002851 0.007206 0.012908
0.019800 0.010710 0.003043 0.007667 0.013753
0.020691 0.011371 0.003238 0.008133 0.014609
0.021582 0.012040 0.003436 0.008604 0.015476
0.022472 0.012717 0.003637 0.009080 0.016353
0.023363 0.013400 0.003840 0.009560 0.017240
0.024254 0.014090 0.004045 0.010045 0.018136
0.025145 0.014786 0.004253 0.010533 0.019040
0.026036 0.015488 0.004464 0.011025 0.019952
0.026927 0.016196 0.004676 0.011520 0.020872
0.027818 0.016908 0.004890 0.012018 0.021799
0.028709 0.017625 0.005107 0.012519 0.022732
0.029600 0.018347 0.005325 0.013022 0.023671
0.030490 0.019072 0.005544 0.013528 0.024617
0.031381 0.019802 0.005766 0.014036 0.025567
0.032272 0.020535 0.005989 0.014546 0.026523
0.033163 0.021271 0.006213 0.015058 0.027483
0.034054 0.022010 0.006438 0.015571 0.028448
0.034945 0.022751 0.006665 0.016086 0.029417
0.035836 0.023495 0.006893 0.016602 0.030389
0.036727 0.024242 0.007122 0.017119 0.031364
0.037618 0.024990 0.007352 0.017638 0.032342
0.038509 0.025740 0.007583 0.018157 0.033324
0.039399 0.026492 0.007815 0.018676 0.034307
0.040290 0.027245 0.008048 0.019196 0.035293
0.041181 0.027999 0.008282 0.019717 0.036280
0.042072 0.028753 0.008516 0.020238 0.037269
0.042963 0.029509 0.008750 0.020759 0.038259
0.043854 0.030265 0.008986 0.021280 0.039251
0.044745 0.031022 0.009221 0.021800 0.040243
0.045636 0.031778 0.009457 0.022321 0.041236
0.046527 0.032535 0.009694 0.022841 0.042229
0.047417 0.033292 0.009931 0.023361 0.043222
0.048308 0.034048 0.010168 0.023880 0.044215
0.049199 0.034803 0.010405 0.024398 0.045208
0.050090 0.035558 0.010642 0.024916 0.046201
0.050981 0.036312 0.010880 0.025433 0.047192
0.051872 0.037066 0.011117 0.025948 0.048183
0.052763 0.037818 0.011355 0.026463 0.049172
0.053654 0.038568 0.011592 0.026976 0.050160
0.054545 0.039318 0.011829 0.027488 0.051147
0.055435 0.040066 0.012066 0.027999 0.052132
0.056326 0.040812 0.012303 0.028509 0.053115
0.057217 0.041556 0.012540 0.029016 0.054096
0.058108 0.042299 0.012776 0.029523 0.055075
0.058999 0.043039 0.013012 0.030027 0.056051
0.059890 0.043777 0.013248 0.030530 0.057025
0.060781 0.044513 0.013483 0.031031 0.057996
0.061672 0.045247 0.013718 0.031529 0.058964
0.062563 0.045978 0.013952 0.032026 0.059930
0.063453 0.046706 0.014185 0.032521 0.060892
0.064344 0.047432 0.014418 0.033014 0.061850
0.065235 0.048155 0.014651 0.033504 0.062805
0.066126 0.048874 0.014882 0.033992 0.063757
0.067017 0.049591 0.015113 0.034478 0.064704
0.067908 0.050305 0.015343 0.034961 0.065648
0.068799 0.051015 0.015573 0.035442 0.066588
0.069690 0.051722 0.015801 0.035920 0.067523
0.070581 0.052425 0.016029 0.036396 0.068454
0.071471 0.053125 0.016256 0.036869 0.069381
0.072362 0.053821 0.016482 0.037339 0.070303
0.073253 0.054513 0.016707 0.037806 0.071220
0.074144 0.055202 0.016931 0.038271 0.072132
0.075035 0.055886 0.017154 0.038733 0.073040
0.075926 0.056567 0.017376 0.039191 0.073942
0.076817 0.057243 0.017596 0.039647 0.074839
0.077708 0.057915 0.017816 0.040099 0.075731
0.078599 0.058583 0.018034 0.040549 0.076618
0.079489 0.059247 0.018252 0.040995 0.077498
0.080380 0.059906 0.018468 0.041438 0.078373
0.081271 0.060560 0.018683 0.041878 0.079243
0.082162 0.061210 0.018896 0.042314 0.080106
0.083053 0.061855 0.019108 0.042747 0.080964
0.083944 0.062496 0.019319 0.043177 0.081815
0.084835 0.063131 0.019529 0.043603 0.082660
0.085726 0.063762 0.019737 0.044025 0.083499
0.086617 0.064388 0.019944 0.044444 0.084332
0.087508 0.065009 0.020149 0.044860 0.085158
0.088398 0.065624 0.020353 0.045271 0.085977
0.089289 0.066235 0.020555 0.045679 0.086790
0.090180 0.066840 0.020756 0.046084 0.087596
0.091071 0.067439 0.020955 0.046484 0.088395
0.091962 0.068034 0.021153 0.046881 0.089187
0.092853 0.068623 0.021349 0.047274 0.089972
0.093744 0.069206 0.021544 0.047663 0.090750
0.094635 0.069784 0.021736 0.048048 0.091520
0.095526 0.070356 0.021928 0.048429 0.092284
0.096416 0.070923 0.022117 0.048806 0.093040
0.097307 0.071483 0.022305 0.049179 0.093788
0.098198 0.072038 0.022491 0.049548 0.094529
0.099089 0.072587 0.022675 0.049912 0.095263
0.099980 0.073131 0.022858 0.050273 0.095988
0.100871 0.073668 0.023038 0.050629 0.096706
0.101762 0.074199 0.023217 0.050981 0.097416
0.102653 0.074724 0.023394 0.051329 0.098118
0.103544 0.075242 0.023569 0.051673 0.098812
0.104434 0.075755 0.023743 0.052012 0.099498
0.105325 0.076261 0.023914 0.052347 0.100175
0.106216 0.076761 0.024083 0.052678 0.100845
0.107107 0.077255 0.024251 0.053004 0.101506
0.107998 0.077742 0.024416 0.053326 0.102159
0.108889 0.078223 0.024580 0.053643 0.102803
0.109780 0.078697 0.024741 0.053956 0.103439
0.110671 0.079165 0.024901 0.054264 0.104066
0.111562 0.079626 0.025058 0.054568 0.104685
0.112452 0.080081 0.025214 0.054867 0.105295
0.113343 0.080529 0.025367 0.055161 0.105896
0.114234 0.080970 0.025518 0.055451 0.106488
0.115125 0.081404 0.025667 0.055737 0.107071
0.116016 0.081832 0.025814 0.056017 0.107646
0.116907 0.082252 0.025959 0.056293 0.108211
0.117798 0.082666 0.026102 0.056564 0.108768
0.118689 0.083073 0.026242 0.056830 0.109315
0.119580 0.083472 0.026381 0.057092 0.109853
0.120470 0.083865 0.026517 0.057348 0.110382
0.121361 0.084251 0.026651 0.057600 0.110902
0.122252 0.084630 0.026782 0.057847 0.111412
0.123143 0.085001 0.026912 0.058089 0.111913
0.124034 0.085365 0.027039 0.058327 0.112404
0.124925 0.085723 0.027164 0.058559 0.112886
0.125816 0.086072 0.027286 0.058786 0.113359
0.126707 0.086415 0.027406 0.059009 0.113821
0.127598 0.086750 0.027524 0.059226 0.114274
0.128488 0.087078 0.027640 0.059439 0.114718
0.129379 0.087399 0.027753 0.059646 0.115152
0.130270 0.087712 0.027864 0.059848 0.115576
0.131161 0.088018 0.027972 0.060046 0.115990
0.132052 0.088316 0.028078 0.060238 0.116394
0.132943 0.088607 0.028182 0.060425 0.116788
0.133834 0.088890 0.028283 0.060607 0.117173
0.134725 0.089165 0.028382 0.060784 0.117547
0.135616 0.089433 0.028478 0.060956 0.117911
0.136507 0.089694 0.028572 0.061122 0.118266
0.137397 0.089947 0.028663 0.061284 0.118610
0.138288 0.090192 0.028752 0.061440 0.118944
0.139179 0.090429 0.028838 0.061591 0.119267
0.140070 0.090659 0.028922 0.061737 0.119581
0.140961 0.090881 0.029003 0.061877 0.119884
0.141852 0.091095 0.029082 0.062012 0.120177
0.142743 0.091301 0.029159 0.062142 0.120460
0.143634 0.091500 0.029232 0.062267 0.120732
0.144525 0.091690 0.029304 0.062387 0.120994
0.145415 0.091873 0.029372 0.062501 0.121245
0.146306 0.092048 0.029438 0.062610 0.121486
0.147197 0.092215 0.029502 0.062713 0.121716
0.148088 0.092374 0.029563 0.062811 0.121936
0.148979 0.092525 0.029621 0.062904 0.122145
0.149870 0.092668 0.029676 0.062991 0.122344
0.150761 0.092803 0.029729 0.063073 0.122532
0.151652 0.092930 0.029780 0.063150 0.122709
0.152543 0.093049 0.029828 0.063221 0.122876
0.153433 0.093159 0.029873 0.063287 0.123032
0.154324 0.093262 0.029915 0.063347 0.123177
0.155215 0.093357 0.029955 0.063402 0.123312
0.156106 0.093444 0.029992 0.063452 0.123435
0.156997 0.093522 0.030026 0.063496 0.123548
0.157888 0.093592 0.030058 0.063534 0.123650
0.158779 0.093654 0.030087 0.063567 0.123741
0.159670 0.093708 0.030113 0.063595 0.123822
0.160561 0.093754 0.030137 0.063617 0.123891
0.161451 0.093791 0.030158 0.063634 0.123949
0.162342 0.093821 0.030176 0.063645 0.123997
0.163233 0.093842 0.030192 0.063650 0.124033
0.164124 0.093855 0.030204 0.063650 0.124059
0.165015 0.093859 0.030214 0.063645 0.124073
0.165906 0.093855 0.030221 0.063634 0.124077
0.166797 0.093843 0.030226 0.063617 0.124069
0.167688 0.093823 0.030228 0.063595 0.124050
0.168579 0.093794 0.030226 0.063568 0.124021
0.169469 0.093757 0.030223 0.063535 0.123980
0.170360 0.093712 0.030216 0.063496 0.123928
0.171251 0.093658 0.030207 0.063451 0.123865
0.172142 0.093596 0.030194 0.063402 0.123791
0.173033 0.093526 0.030180 0.063346 0.123705
0.173924 0.093447 0.030162 0.063285 0.123609
0.174815 0.093360 0.030141 0.063218 0.123501
0.175706 0.093264 0.030118 0.063146 0.123382
0.176597 0.093160 0.030092 0.063068 0.123252
0.177487 0.093048 0.030063 0.062985 0.123110
0.178378 0.092927 0.030031 0.062896 0.122958
0.179269 0.092798 0.029996 0.062801 0.122794
0.180160 0.092660 0.029959 0.062701 0.122619
0.181051 0.092514 0.029919 0.062595 0.122433
0.181942 0.092359 0.029876 0.062484 0.122235
0.182833 0.092196 0.029830 0.062367 0.122026
0.183724 0.092025 0.029781 0.062244 0.121806
0.184615 0.091845 0.029729 0.062116 0.121574
0.185506 0.091657 0.029675 0.061982 0.121332
0.186396 0.091460 0.029618 0.061842 0.121078
0.187287 0.091255 0.029558 0.061697 0.120812
0.188178 0.091041 0.029495 0.061546 0.120536
0.189069 0.090819 0.029429 0.061390 0.120248
0.189960 0.090588 0.029360 0.061228 0.119949
0.190851 0.090349 0.029289 0.061060 0.119638
0.191742 0.090102 0.029215 0.060887 0.119316
0.192633 0.089846 0.029137 0.060708 0.118983
0.193524 0.089581 0.029057 0.060524 0.118638
0.194414 0.089308 0.028975 0.060334 0.118283
0.195305 0.089027 0.028889 0.060138 0.117915
0.196196 0.088737 0.028800 0.059936 0.117537
0.197087 0.088438 0.028709 0.059730 0.117147
0.197978 0.088132 0.028615 0.059517 0.116746
0.198869 0.087816 0.028517 0.059299 0.116334
0.199760 0.087492 0.028417 0.059075 0.115910
0.200651 0.087160 0.028315 0.058846 0.115475
0.201542 0.086819 0.028209 0.058611 0.115028
0.202432 0.086470 0.028100 0.058370 0.114571
0.203323 0.086113 0.027989 0.058124 0.114102
0.204214 0.085747 0.027875 0.057872 0.113622
0.205105 0.085372 0.027758 0.057615 0.113130
0.205996 0.084989 0.027638 0.057352 0.112627
0.206887 0.084598 0.027515 0.057083 0.112113
0.207778 0.084198 0.027389 0.056809 0.111588
0.208669 0.083790 0.027261 0.056529 0.111051
0.209560 0.083373 0.027130 0.056244 0.110503
0.210450 0.082948 0.026996 0.055953 0.109944
0.211341 0.082515 0.026859 0.055657 0.109374
0.212232 0.082073 0.026719 0.055355 0.108792
0.213123 0.081623 0.026576 0.055047 0.108199
0.214014 0.081165 0.026431 0.054734 0.107595
0.214905 0.080698 0.026282 0.054415 0.106980
0.215796 0.080222 0.026131 0.054091 0.106354
0.216687 0.079739 0.025977 0.053762 0.105716
0.217578 0.079247 0.025820 0.053426 0.105067
0.218468 0.078747 0.025661 0.053086 0.104407
0.219359 0.078238 0.025498 0.052739 0.103736
0.220250 0.077721 0.025333 0.052388 0.103054
0.221141 0.077196 0.025165 0.052031 0.102361
0.222032 0.076662 0.024994 0.051668 0.101657
0.222923 0.076121 0.024821 0.051300 0.100941
0.223814 0.075570 0.024644 0.050926 0.100215
0.224705 0.075012 0.024465 0.050547 0.099477
0.225596 0.074446 0.024283 0.050162 0.098729
0.226486 0.073871 0.024098 0.049772 0.097969
0.227377 0.073288 0.023911 0.049377 0.097199
0.228268 0.072697 0.023721 0.048976 0.096417
0.229159 0.072097 0.023528 0.048570 0.095625
0.230050 0.071490 0.023332 0.048158 0.094821
0.230941 0.070874 0.023133 0.047741 0.094007
0.231832 0.070250 0.022932 0.047318 0.093182
0.232723 0.069618 0.022728 0.046890 0.092346
0.233614 0.068978 0.022521 0.046457 0.091499
0.234505 0.068330 0.022311 0.046019 0.090641
0.235395 0.067674 0.022099 0.045575 0.089773
0.236286 0.067009 0.021884 0.045125 0.088893
0.237177 0.066337 0.021666 0.044671 0.088003
0.238068 0.065656 0.021446 0.044211 0.087102
0.238959 0.064968 0.021223 0.043745 0.086191
0.239850 0.064272 0.020997 0.043275 0.085269
0.240741 0.063567 0.020768 0.042799 0.084336
0.241632 0.062855 0.020537 0.042318 0.083392
0.242523 0.062134 0.020303 0.041831 0.082438
0.243413 0.061406 0.020067 0.041339 0.081473
0.244304 0.060670 0.019828 0.040843 0.080498
0.245195 0.059926 0.019586 0.040340 0.079512
0.246086 0.059174 0.019341 0.039833 0.078515
0.246977 0.058414 0.019094 0.039320 0.077508
0.247868 0.057647 0.018844 0.038803 0.076491
0.248759 0.056871 0.018592 0.038280 0.075463
0.249650 0.056088 0.018337 0.037751 0.074425
0.250541 0.055297 0.018079 0.037218 0.073377
0.251431 0.054499 0.017819 0.036680 0.072318
0.252322 0.053692 0.017556 0.036136 0.071249
0.253213 0.052878 0.017291 0.035587 0.070169
0.254104 0.052057 0.017023 0.035034 0.069079
0.254995 0.051227 0.016752 0.034475 0.067980
0.255886 0.050390 0.016479 0.033911 0.066869
0.256777 0.049546 0.016204 0.033342 0.065749
0.257668 0.048693 0.015926 0.032768 0.064619
0.258559 0.047834 0.015645 0.032189 0.063478
0.259449 0.046966 0.015362 0.031605 0.062328
0.260340 0.046091 0.015076 0.031016 0.061167
0.261231 0.045209 0.014788 0.030421 0.059997
0.262122 0.044319 0.014497 0.029822 0.058817
0.263013 0.043422 0.014204 0.029218 0.057626
0.263904 0.042518 0.013908 0.028609 0.056426
0.264795 0.041606 0.013610 0.027996 0.055216
0.265686 0.040686 0.013310 0.027377 0.053996
0.266577 0.039760 0.013007 0.026753 0.052767
0.267467 0.038826 0.012701 0.026125 0.051527
0.268358 0.037885 0.012393 0.025491 0.050278
0.269249 0.036936 0.012083 0.024853 0.049020
0.270140 0.035981 0.011771 0.024210 0.047751
0.271031 0.035018 0.011456 0.023562 0.046474
0.271922 0.034048 0.011138 0.022910 0.045186
0.272813 0.033071 0.010819 0.022252 0.043890
0.273704 0.032087 0.010497 0.021590 0.042583
0.274595 0.031095 0.010172 0.020923 0.041268
0.275485 0.030097 0.009846 0.020252 0.039943
0.276376 0.029092 0.009517 0.019575 0.038608
0.277267 0.028079 0.009185 0.018894 0.037265
0.278158 0.027060 0.008852 0.018209 0.035912
0.279049 0.026034 0.008516 0.017518 0.034550
0.279940 0.025001 0.008178 0.016823 0.033179
0.280831 0.023961 0.007837 0.016124 0.031798
0.281722 0.022914 0.007495 0.015420 0.030409
0.282613 0.021861 0.007150 0.014711 0.029011
0.283504 0.020801 0.006803 0.013998 0.027604
0.284394 0.019734 0.006454 0.013280 0.026187
0.285285 0.018660 0.006102 0.012558 0.024762
0.286176 0.017580 0.005749 0.011831 0.023329
0.287067 0.016493 0.005393 0.011100 0.021886
0.287958 0.015399 0.005035 0.010364 0.020435
0.288849 0.014299 0.004675 0.009624 0.018974
0.289740 0.013193 0.004313 0.008880 0.017506
0.290631 0.012080 0.003949 0.008131 0.016029
0.291522 0.010960 0.003583 0.007377 0.014543
0.292412 0.009834 0.003214 0.006620 0.013049
0.293303 0.008702 0.002844 0.005858 0.011546
0.294194 0.007563 0.002472 0.005091 0.010035
0.295085 0.006418 0.002097 0.004321 0.008516
0.295976 0.005267 0.001721 0.003546 0.006988
0.296867 0.004110 0.001343 0.002766 0.005453
0.297758 0.002946 0.000963 0.001983 0.003909
0.298649 0.001776 0.000582 0.001194 0.002358
0.299540 0.000600 0.000205 0.000395 0.000806
0.300430 -0.000582 0.000204 -0.000786 -0.000378
0.301321 -0.001770 0.000584 -0.002354 -0.001186
0.302212 -0.002964 0.000973 -0.003937 -0.001991
0.303103 -0.004164 0.001364 -0.005528 -0.002800
0.303994 -0.005370 0.001758 -0.007128 -0.003612
0.304885 -0.006582 0.002153 -0.008735 -0.004428
0.305776 -0.007799 0.002551 -0.010350 -0.005249
0.306667 -0.009023 0.002950 -0.011973 -0.006073
0.307558 -0.010252 0.003351 -0.013603 -0.006901
0.308448 -0.011487 0.003754 -0.015241 -0.007733
0.309339 -0.012728 0.004159 -0.016887 -0.008569
0.310230 -0.013974 0.004565 -0.018540 -0.009409
0.311121 -0.015226 0.004974 -0.020200 -0.010252
0.312012 -0.016484 0.005384 -0.021867 -0.011100
0.312903 -0.017747 0.005795 -0.023542 -0.011951
0.313794 -0.019015 0.006209 -0.025224 -0.012806
0.314685 -0.020289 0.006624 -0.026913 -0.013665
0.315576 -0.021568 0.007040 -0.028608 -0.014528
0.316466 -0.022853 0.007459 -0.030311 -0.015394
0.317357 -0.024143 0.007879 -0.032021 -0.016264
0.318248 -0.025438 0.008300 -0.033738 -0.017138
0.319139 -0.026738 0.008723 -0.035462 -0.018015
0.320030 -0.028044 0.009148 -0.037192 -0.018896
0.320921 -0.029355 0.009574 -0.038929 -0.019780
0.321812 -0.030670 0.010002 -0.040672 -0.020668
0.322703 -0.031991 0.010431 -0.042422 -0.021560
0.323594 -0.033317 0.010862 -0.044179 -0.022455
0.324484 -0.034648 0.011294 -0.045942 -0.023354
0.325375 -0.035983 0.011728 -0.047711 -0.024256
0.326266 -0.037324 0.012163 -0.049487 -0.025161
0.327157 -0.038669 0.012599 -0.051269 -0.026070
0.328048 -0.040019 0.013037 -0.053057 -0.026982
0.328939 -0.041374 0.013477 -0.054851 -0.027897
0.329830 -0.042734 0.013917 -0.056651 -0.028816
0.330721 -0.044098 0.014359 -0.058457 -0.029738
0.331612 -0.045466 0.014803 -0.060269 -0.030664
0.332503 -0.046840 0.015247 -0.062087 -0.031592
0.333393 -0.048217 0.015693 -0.063910 -0.032524
0.334284 -0.049599 0.016140 -0.065739 -0.033459
0.335175 -0.050986 0.016589 -0.067574 -0.034397
0.336066 -0.052376 0.017038 -0.069415 -0.035338
0.336957 -0.053772 0.017489 -0.071260 -0.036283
0.337848 -0.055171 0.017941 -0.073112 -0.037230
0.338739 -0.056574 0.018394 -0.074968 -0.038180
0.339630 -0.057982 0.018848 -0.076830 -0.039134
0.340521 -0.059394 0.019303 -0.078697 -0.040090
0.341411 -0.060809 0.019760 -0.080569 -0.041049
0.342302 -0.062229 0.020217 -0.082446 -0.042012
0.343193 -0.063653 0.020676 -0.084329 -0.042977
0.344084 -0.065080 0.021136 -0.086216 -0.043945
0.344975 -0.066511 0.021596 -0.088107 -0.044915
0.345866 -0.067946 0.022058 -0.090004 -0.045889
0.346757 -0.069385 0.022520 -0.091905 -0.046865
0.347648 -0.070828 0.022984 -0.093811 -0.047844
0.348539 -0.072274 0.023448 -0.095722 -0.048826
0.349429 -0.073723 0.023913 -0.097637 -0.049810
0.350320 -0.075176 0.024380 -0.099556 -0.050797
0.351211 -0.076633 0.024847 -0.101480 -0.051786
0.352102 -0.078093 0.025314 -0.103407 -0.052779
0.352993 -0.079556 0.025783 -0.105339 -0.053773
0.353884 -0.081023 0.026253 -0.107275 -0.054770
0.354775 -0.082493 0.026723 -0.109216 -0.055770
0.355666 -0.083966 0.027194 -0.111160 -0.056772
0.356557 -0.085442 0.027665 -0.113107 -0.057777
0.357447 -0.086921 0.028138 -0.115059 -0.058783
0.358338 -0.088403 0.028611 -0.117014 -0.059793
0.359229 -0.089889 0.029085 -0.118973 -0.060804
0.360120 -0.091377 0.029559 -0.120936 -0.061818
0.361011 -0.092868 0.030034 -0.122901 -0.062834
0.361902 -0.094361 0.030509 -0.124871 -0.063852
0.362793 -0.095858 0.030985 -0.126843 -0.064872
0.363684 -0.097357 0.031462 -0.128819 -0.065895
0.364575 -0.098859 0.031939 -0.130798 -0.066919
0.365465 -0.100363 0.032417 -0.132780 -0.067946
0.366356 -0.101870 0.032895 -0.134764 -0.068975
0.367247 -0.103379 0.033373 -0.136752 -0.070005
0.368138 -0.104890 0.033852 -0.138743 -0.071038
0.369029 -0.106404 0.034332 -0.140736 -0.072073
0.369920 -0.107921 0.034811 -0.142732 -0.073109
0.370811 -0.109439 0.035291 -0.144730 -0.074148
0.371702 -0.110960 0.035772 -0.146731 -0.075188
0.372593 -0.112482 0.036252 -0.148735 -0.076230
0.373483 -0.114007 0.036733 -0.150740 -0.077274
0.374374 -0.115533 0.037214 -0.152748 -0.078319
0.375265 -0.117062 0.037696 -0.154758 -0.079366
0.376156 -0.118592 0.038177 -0.156770 -0.080415
0.377047 -0.120124 0.038659 -0.158784 -0.081465
0.377938 -0.121658 0.039141 -0.160799 -0.082517
0.378829 -0.123194 0.039623 -0.162817 -0.083571
0.379720 -0.124731 0.040105 -0.164836 -0.084626
0.380611 -0.126270 0.040587 -0.166857 -0.085682
0.381502 -0.127810 0.041070 -0.168880 -0.086740
0.382392 -0.129351 0.041552 -0.170903 -0.087799
0.383283 -0.130894 0.042034 -0.172928 -0.088860
0.384174 -0.132438 0.042516 -0.174955 -0.089922
0.385065 -0.133984 0.042999 -0.176982 -0.090985
0.385956 -0.135530 0.043481 -0.179011 -0.092050
0.386847 -0.137078 0.043963 -0.181041 -0.093115
0.387738 -0.138627 0.044444 -0.183071 -0.094182
0.388629 -0.140176 0.044926 -0.185103 -0.095250
0.389520 -0.141727 0.045408 -0.187135 -0.096319
0.390410 -0.143278 0.045889 -0.189167 -0.097389
0.391301 -0.144831 0.046370 -0.191201 -0.098461
0.392192 -0.146383 0.046851 -0.193234 -0.099533
0.393083 -0.147937 0.047331 -0.195268 -0.100606
0.393974 -0.149491 0.047811 -0.197303 -0.101680
0.394865 -0.151046 0.048291 -0.199337 -0.102754
0.395756 -0.152601 0.048771 -0.201372 -0.103830
0.396647 -0.154156 0.049250 -0.203406 -0.104906
0.397538 -0.155712 0.049729 -0.205440 -0.105983
0.398428 -0.157268 0.050207 -0.207475 -0.107061
0.399319 -0.158824 0.050684 -0.209509 -0.108140
0.400210 -0.160380 0.051162 -0.211542 -0.109219
0.401101 -0.161937 0.051638 -0.213575 -0.110298
0.401992 -0.163493 0.052115 -0.215607 -0.111378
0.402883 -0.165049 0.052590 -0.217639 -0.112459
0.403774 -0.166605 0.053065 -0.219670 -0.113540
0.404665 -0.168161 0.053539 -0.221700 -0.114622
0.405556 -0.169716 0.054013 -0.223729 -0.115704
0.406446 -0.171272 0.054486 -0.225757 -0.116786
0.407337 -0.172826 0.054958 -0.227784 -0.117868
0.408228 -0.174380 0.055430 -0.229810 -0.118951
0.409119 -0.175934 0.055900 -0.231834 -0.120034
0.410010 -0.177487 0.056370 -0.233857 -0.121117
0.410901 -0.179039 0.056839 -0.235879 -0.122200
0.411792 -0.180591 0.057307 -0.237898 -0.123283
0.412683 -0.182141 0.057775 -0.239916 -0.124367
0.413574 -0.183691 0.058241 -0.241932 -0.125450
0.414464 -0.185240 0.058707 -0.243946 -0.126533
0.415355 -0.186787 0.059171 -0.245958 -0.127616
0.416246 -0.188334 0.059635 -0.247968 -0.128699
0.417137 -0.189879 0.060097 -0.249976 -0.129782
0.418028 -0.191423 0.060558 -0.251981 -0.130864
0.418919 -0.192966 0.061019 -0.253984 -0.131947
0.419810 -0.194507 0.061478 -0.255985 -0.133029
0.420701 -0.196046 0.061936 -0.257983 -0.134110
0.421592 -0.197585 0.062393 -0.259978 -0.135191
0.422482 -0.199121 0.062849 -0.261970 -0.136272
0.423373 -0.200656 0.063303 -0.263959 -0.137352
0.424264 -0.202189 0.063756 -0.265945 -0.138432
0.425155 -0.203720 0.064208 -0.267928 -0.139511
0.426046 -0.205249 0.064659 -0.269908 -0.140590
0.426937 -0.206776 0.065108 -0.271884 -0.141668
0.427828 -0.208301 0.065556 -0.273857 -0.142745
0.428719 -0.209824 0.066003 -0.275827 -0.143821
0.429610 -0.211344 0.066448 -0.277792 -0.144896
0.430501 -0.212863 0.066892 -0.279754 -0.145971
0.431391 -0.214379 0.067334 -0.281713 -0.147045
0.432282 -0.215892 0.067775 -0.283667 -0.148118
0.433173 -0.217403 0.068214 -0.285617 -0.149189
0.434064 -0.218911 0.068651 -0.287563 -0.150260
0.434955 -0.220417 0.069087 -0.289504 -0.151330
0.435846 -0.221920 0.069522 -0.291441 -0.152398
0.436737 -0.223420 0.069954 -0.293374 -0.153466
0.437628 -0.224917 0.070385 -0.295302 -0.154532
0.438519 -0.226411 0.070815 -0.297226 -0.155596
0.439409 -0.227902 0.071242 -0.299144 -0.156660
0.440300 -0.229390 0.071668 -0.301058 -0.157722
0.441191 -0.230874 0.072092 -0.302966 -0.158783
0.442082 -0.232356 0.072514 -0.304870 -0.159842
0.442973 -0.233834 0.072934 -0.306768 -0.160899
0.443864 -0.235308 0.073353 -0.308661 -0.161955
0.444755 -0.236779 0.073769 -0.310548 -0.163010
0.445646 -0.238246 0.074184 -0.312430 -0.164063
0.446537 -0.239710 0.074596 -0.314306 -0.165114
0.447427 -0.241170 0.075007 -0.316177 -0.166163
0.448318 -0.242626 0.075415 -0.318041 -0.167210
0.449209 -0.244078 0.075822 -0.319900 -0.168256
0.450100 -0.245526 0.076226 -0.321752 -0.169300
0.450991 -0.246970 0.076629 -0.323599 -0.170341
0.451882 -0.248410 0.077029 -0.325438 -0.171381
0.452773 -0.249845 0.077427 -0.327272 -0.172419
0.453664 -0.251277 0.077822 -0.329099 -0.173454
0.454555 -0.252703 0.078216 -0.330919 -0.174488
0.455445 -0.254126 0.078607 -0.332733 -0.175519
0.456336 -0.255543 0.078996 -0.334539 -0.176548
0.457227 -0.256957 0.079382 -0.336339 -0.177574
0.458118 -0.258365 0.079767 -0.338132 -0.178598
0.459009 -0.259768 0.080149 -0.339917 -0.179620
0.459900 -0.261167 0.080528 -0.341695 -0.180639
0.460791 -0.262561 0.080905 -0.343466 -0.181656
0.461682 -0.263949 0.081279 -0.345229 -0.182670
0.462573 -0.265333 0.081651 -0.346984 -0.183681
0.463463 -0.266711 0.082021 -0.348732 -0.184690
0.464354 -0.268084 0.082388 -0.350472 -0.185696
0.465245 -0.269452 0.082752 -0.352204 -0.186699
0.466136 -0.270814 0.083114 -0.353928 -0.187700
0.467027 -0.272170 0.083473 -0.355643 -0.188697
0.467918 -0.273521 0.083829 -0.357350 -0.189692
0.468809 -0.274866 0.084183 -0.359049 -0.190683
0.469700 -0.276206 0.084534 -0.360740 -0.191672
0.470591 -0.277539 0.084882 -0.362421 -0.192657
0.471481 -0.278867 0.085227 -0.364094 -0.193640
0.472372 -0.280188 0.085570 -0.365758 -0.194618
0.473263 -0.281504 0.085910 -0.367413 -0.195594
0.474154 -0.282813 0.086246 -0.369059 -0.196567
0.475045 -0.284116 0.086580 -0.370696 -0.197536
0.475936 -0.285412 0.086911 -0.372324 -0.198501
0.476827 -0.286702 0.087239 -0.373942 -0.199463
0.477718 -0.287986 0.087564 -0.375550 -0.200422
0.478609 -0.289263 0.087886 -0.377149 -0.201376
0.479499 -0.290533 0.088205 -0.378738 -0.202328
0.480390 -0.291796 0.088521 -0.380317 -0.203275
0.481281 -0.293052 0.088834 -0.381886 -0.204219
0.482172 -0.294302 0.089143 -0.383445 -0.205159
0.483063 -0.295544 0.089450 -0.384994 -0.206095
0.483954 -0.296779 0.089753 -0.386532 -0.207027
0.484845 -0.298007 0.090053 -0.388060 -0.207955
0.485736 -0.299228 0.090349 -0.389577 -0.208879
0.486627 -0.300441 0.090643 -0.391084 -0.209799
0.487518 -0.301647 0.090933 -0.392580 -0.210714
0.488408 -0.302845 0.091220 -0.394065 -0.211626
0.489299 -0.304036 0.091503 -0.395539 -0.212533
0.490190 -0.305219 0.091783 -0.397002 -0.213436
0.491081 -0.306393 0.092060 -0.398453 -0.214334
0.491972 -0.307561 0.092333 -0.399893 -0.215228
0.492863 -0.308720 0.092602 -0.401322 -0.216117
0.493754 -0.309870 0.092868 -0.402739 -0.217002
0.494645 -0.311013 0.093131 -0.404144 -0.217882
0.495536 -0.312148 0.093390 -0.405538 -0.218758
0.496426 -0.313274 0.093645 -0.406919 -0.219629
0.497317 -0.314391 0.093897 -0.408288 -0.220494
0.498208 -0.315501 0.094145 -0.409646 -0.221355
0.499099 -0.316601 0.094390 -0.410991 -0.222212
0.499990 -0.317693 0.094630 -0.412323 -0.223063
0.500881 -0.318776 0.094867 -0.413643 -0.223909
0.501772 -0.319850 0.095100 -0.414951 -0.224750
0.502663 -0.320915 0.095330 -0.416245 -0.225585
0.503554 -0.321971 0.095556 -0.417527 -0.226416
0.504444 -0.323018 0.095777 -0.418796 -0.227241
0.505335 -0.324056 0.095995 -0.420051 -0.228061
0.506226 -0.325084 0.096209 -0.421294 -0.228875
0.507117 -0.326103 0.096419 -0.422523 -0.229684
0.508008 -0.327113 0.096625 -0.423738 -0.230488
0.508899 -0.328113 0.096828 -0.424940 -0.231285
0.509790 -0.329103 0.097026 -0.426129 -0.232077
0.510681 -0.330084 0.097220 -0.427303 -0.232864
0.511572 -0.331054 0.097410 -0.428464 -0.233644
0.512462 -0.332015 0.097596 -0.429611 -0.234419
0.513353 -0.332965 0.097778 -0.430743 -0.235188
0.514244 -0.333906 0.097955 -0.431861 -0.235951
0.515135 -0.334836 0.098129 -0.432965 -0.236707
0.516026 -0.335756 0.098298 -0.434054 -0.237458
0.516917 -0.336666 0.098463 -0.435129 -0.238203
0.517808 -0.337565 0.098624 -0.436189 -0.238941
0.518699 -0.338454 0.098781 -0.437234 -0.239673
0.519590 -0.339332 0.098933 -0.438265 -0.240398
0.520480 -0.340199 0.099081 -0.439280 -0.241118
0.521371 -0.341055 0.099225 -0.440280 -0.241830
0.522262 -0.341900 0.099364 -0.441265 -0.242536
0.523153 -0.342735 0.099499 -0.442234 -0.243236
0.524044 -0.343558 0.099629 -0.443188 -0.243929
0.524935 -0.344370 0.099755 -0.444126 -0.244615
0.525826 -0.345171 0.099877 -0.445048 -0.245294
0.526717 -0.345961 0.099994 -0.445955 -0.245966
0.527608 -0.346739 0.100107 -0.446845 -0.246632
0.528498 -0.347505 0.100215 -0.447720 -0.247290
0.529389 -0.348260 0.100318 -0.448578 -0.247942
0.530280 -0.349003 0.100417 -0.449420 -0.248586
0.531171 -0.349734 0.100511 -0.450245 -0.249223
0.532062 -0.350453 0.100601 -0.451054 -0.249853
0.532953 -0.351161 0.100686 -0.451846 -0.250475
0.533844 -0.351856 0.100766 -0.452622 -0.251090
0.534735 -0.352539 0.100842 -0.453381 -0.251697
0.535626 -0.353210 0.100912 -0.454122 -0.252297
0.536517 -0.353868 0.100978 -0.454847 -0.252890
0.537407 -0.354514 0.101040 -0.455554 -0.253474
0.538298 -0.355147 0.101096 -0.456244 -0.254051
0.539189 -0.355768 0.101148 -0.456916 -0.254620
0.540080 -0.356376 0.101195 -0.457571 -0.255182
0.540971 -0.356972 0.101237 -0.458208 -0.255735
0.541862 -0.357554 0.101274 -0.458828 -0.256280
0.542753 -0.358123 0.101306 -0.459429 -0.256817
0.543644 -0.358679 0.101333 -0.460013 -0.257346
0.544535 -0.359223 0.101356 -0.460578 -0.257867
0.545425 -0.359752 0.101373 -0.461125 -0.258380
0.546316 -0.360269 0.101385 -0.461654 -0.258884
0.547207 -0.360772 0.101392 -0.462164 -0.259379
0.548098 -0.361261 0.101395 -0.462656 -0.259867
0.548989 -0.361737 0.101392 -0.463129 -0.260345
0.549880 -0.362199 0.101384 -0.463583 -0.260815
0.550771 -0.362648 0.101371 -0.464019 -0.261277
0.551662 -0.363082 0.101353 -0.464435 -0.261729
0.552553 -0.363503 0.101330 -0.464832 -0.262173
0.553443 -0.363909 0.101302 -0.465210 -0.262607
0.554334 -0.364301 0.101268 -0.465569 -0.263033
0.555225 -0.364679 0.101229 -0.465908 -0.263450
0.556116 -0.365043 0.101185 -0.466228 -0.263858
0.557007 -0.365392 0.101136 -0.466528 -0.264256
0.557898 -0.365727 0.101082 -0.466808 -0.264645
0.558789 -0.366047 0.101022 -0.467069 -0.265025
0.559680 -0.366352 0.100957 -0.467309 -0.265395
0.560571 -0.366643 0.100887 -0.467530 -0.265756
0.561461 -0.366919 0.100811 -0.467730 -0.266107
0.562352 -0.367179 0.100730 -0.467910 -0.266449
0.563243 -0.367425 0.100644 -0.468069 -0.266781
0.564134 -0.367656 0.100552 -0.468208 -0.267103
0.565025 -0.367871 0.100455 -0.468326 -0.267416
0.565916 -0.368071 0.100353 -0.468424 -0.267718
0.566807 -0.368255 0.100245 -0.468500 -0.268010
0.567698 -0.368425 0.100132 -0.468556 -0.268293
0.568589 -0.368578 0.100013 -0.468591 -0.268565
0.569479 -0.368716 0.099889 -0.468605 -0.268827
0.570370 -0.368838 0.099759 -0.468597 -0.269079
0.571261 -0.368944 0.099624 -0.468568 -0.269320
0.572152 -0.369034 0.099483 -0.468518 -0.269551
0.573043 -0.369109 0.099337 -0.468446 -0.269772
0.573934 -0.369167 0.099185 -0.468352 -0.269982
0.574825 -0.369209 0.099028 -0.468237 -0.270181
0.575716 -0.369234 0.098865 -0.468099 -0.270369
0.576607 -0.369244 0.098697 -0.467940 -0.270547
0.577497 -0.369237 0.098523 -0.467759 -0.270714
0.578388 -0.369213 0.098343 -0.467556 -0.270870
0.579279 -0.369172 0.098158 -0.467330 -0.271015
0.580170 -0.369115 0.097967 -0.467082 -0.271149
0.581061 -0.369042 0.097770 -0.466812 -0.271271
0.581952 -0.368951 0.097568 -0.466519 -0.271383
0.582843 -0.368843 0.097360 -0.466203 -0.271483
0.583734 -0.368718 0.097147 -0.465865 -0.271572
0.584625 -0.368576 0.096927 -0.465504 -0.271649
0.585516 -0.368417 0.096703 -0.465120 -0.271715
0.586406 -0.368241 0.096472 -0.464712 -0.271769
0.587297 -0.368047 0.096236 -0.464282 -0.271811
0.588188 -0.367835 0.095994 -0.463829 -0.271842
0.589079 -0.367606 0.095746 -0.463352 -0.271860
0.589970 -0.367360 0.095492 -0.462852 -0.271867
0.590861 -0.367095 0.095233 -0.462328 -0.271862
0.591752 -0.366813 0.094968 -0.461781 -0.271845
0.592643 -0.366513 0.094697 -0.461210 -0.271816
0.593534 -0.366195 0.094421 -0.460615 -0.271774
0.594424 -0.365859 0.094138 -0.459997 -0.271720
0.595315 -0.365504 0.093850 -0.459355 -0.271654
0.596206 -0.365132 0.093556 -0.458688 -0.271575
0.597097 -0.364741 0.093257 -0.457998 -0.271484
0.597988 -0.364332 0.092951 -0.457283 -0.271381
0.598879 -0.363904 0.092640 -0.456544 -0.271264
0.599770 -0.363458 0.092323 -0.455780 -0.271135
0.600661 -0.362993 0.092000 -0.454992 -0.270993
0.601552 -0.362509 0.091671 -0.454180 -0.270838
0.602442 -0.362006 0.091336 -0.453343 -0.270670
0.603333 -0.361485 0.090996 -0.452481 -0.270489
0.604224 -0.360945 0.090650 -0.451594 -0.270295
0.605115 -0.360385 0.090298 -0.450683 -0.270088
0.606006 -0.359807 0.089940 -0.449747 -0.269867
0.606897 -0.359209 0.089576 -0.448785 -0.269633
0.607788 -0.358592 0.089206 -0.447798 -0.269386
0.608679 -0.357956 0.088831 -0.446787 -0.269125
0.609570 -0.357300 0.088450 -0.445750 -0.268851
0.610460 -0.356625 0.088062 -0.444687 -0.268562
0.611351 -0.355930 0.087669 -0.443599 -0.268261
0.612242 -0.355215 0.087271 -0.442486 -0.267945
0.613133 -0.354481 0.086866 -0.441347 -0.267615
0.614024 -0.353727 0.086455 -0.440183 -0.267272
0.614915 -0.352953 0.086039 -0.438992 -0.266914
0.615806 -0.352159 0.085617 -0.437776 -0.266542
0.616697 -0.351345 0.085189 -0.436534 -0.266156
0.617588 -0.350511 0.084755 -0.435266 -0.265756
0.618478 -0.349657 0.084315 -0.433973 -0.265342
0.619369 -0.348783 0.083870 -0.432653 -0.264913
0.620260 -0.347888 0.083419 -0.431306 -0.264469
0.621151 -0.346973 0.082962 -0.429934 -0.264011
0.622042 -0.346037 0.082499 -0.428536 -0.263538
0.622933 -0.345081 0.082030 -0.427111 -0.263051
0.623824 -0.344104 0.081555 -0.425659 -0.262548
0.624715 -0.343106 0.081075 -0.424181 -0.262031
0.625606 -0.342088 0.080589 -0.422677 -0.261499
0.626496 -0.341049 0.080097 -0.421146 -0.260952
0.627387 -0.339989 0.079599 -0.419588 -0.260390
0.628278 -0.338908 0.079096 -0.418004 -0.259812
0.629169 -0.337806 0.078587 -0.416393 -0.259219
0.630060 -0.336683 0.078072 -0.414755 -0.258611
0.630951 -0.335539 0.077551 -0.413090 -0.257988
0.631842 -0.334374 0.077025 -0.411399 -0.257349
0.632733 -0.333187 0.076493 -0.409680 -0.256694
0.633624 -0.331979 0.075955 -0.407934 -0.256024
0.634515 -0.330750 0.075412 -0.406161 -0.255338
0.635405 -0.329499 0.074863 -0.404361 -0.254636
0.636296 -0.328226 0.074308 -0.402534 -0.253918
0.637187 -0.326932 0.073748 -0.400680 -0.253185
0.638078 -0.325617 0.073181 -0.398798 -0.252435
0.638969 -0.324279 0.072610 -0.396889 -0.251669
0.639860 -0.322920 0.072033 -0.394953 -0.250888
0.640751 -0.321539 0.071450 -0.392989 -0.250089
0.641642 -0.320136 0.070861 -0.390997 -0.249275
0.642533 -0.318711 0.070267 -0.388979 -0.248444
0.643423 -0.317265 0.069668 -0.386932 -0.247597
0.644314 -0.315796 0.069063 -0.384858 -0.246733
0.645205 -0.314305 0.068452 -0.382757 -0.245852
0.646096 -0.312791 0.067836 -0.380628 -0.244955
0.646987 -0.311256 0.067215 -0.378471 -0.244041
0.647878 -0.309698 0.066588 -0.376286 -0.243110
0.648769 -0.308118 0.065956 -0.374074 -0.242162
0.649660 -0.306516 0.065318 -0.371834 -0.241198
0.650551 -0.304891 0.064675 -0.369566 -0.240216
0.651441 -0.303244 0.064027 -0.367271 -0.239217
0.652332 -0.301574 0.063373 -0.364947 -0.238201
0.653223 -0.299882 0.062714 -0.362596 -0.237167
0.654114 -0.298167 0.062050 -0.360216 -0.236117
0.655005 -0.296429 0.061380 -0.357809 -0.235048
0.655896 -0.294668 0.060706 -0.355374 -0.233963
0.656787 -0.292885 0.060026 -0.352911 -0.232859
0.657678 -0.291079 0.059341 -0.350420 -0.231739
0.658569 -0.289250 0.058651 -0.347901 -0.230600
0.659459 -0.287399 0.057955 -0.345354 -0.229443
0.660350 -0.285524 0.057255 -0.342779 -0.228269
0.661241 -0.283626 0.056550 -0.340176 -0.227077
0.662132 -0.281706 0.055839 -0.337545 -0.225867
0.663023 -0.279762 0.055124 -0.334886 -0.224638
0.663914 -0.277796 0.054404 -0.332199 -0.223392
0.664805 -0.275806 0.053679 -0.329484 -0.222127
0.665696 -0.273793 0.052949 -0.326741 -0.220844
0.666587 -0.271757 0.052214 -0.323970 -0.219543
0.667477 -0.269697 0.051474 -0.321172 -0.218223
0.668368 -0.267615 0.050730 -0.318345 -0.216884
0.669259 -0.265509 0.049981 -0.315490 -0.215528
0.670150 -0.263380 0.049228 -0.312607 -0.214152
0.671041 -0.261227 0.048469 -0.309696 -0.212758
0.671932 -0.259051 0.047707 -0.306758 -0.211344
0.672823 -0.256852 0.046939 -0.303791 -0.209912
0.673714 -0.254629 0.046168 -0.300797 -0.208461
0.674605 -0.252383 0.045392 -0.297775 -0.206991
0.675495 -0.250114 0.044611 -0.294725 -0.205502
0.676386 -0.247821 0.043827 -0.291647 -0.203994
0.677277 -0.245504 0.043038 -0.288542 -0.202466
0.678168 -0.243164 0.042245 -0.285409 -0.200919
0.679059 -0.240801 0.041448 -0.282248 -0.199353
0.679950 -0.238414 0.040646 -0.279060 -0.197767
0.680841 -0.236003 0.039841 -0.275844 -0.196162
0.681732 -0.233569 0.039032 -0.272601 -0.194536
0.682623 -0.231111 0.038220 -0.269331 -0.192891
0.683514 -0.228630 0.037403 -0.266033 -0.191227
0.684404 -0.226125 0.036583 -0.262708 -0.189542
0.685295 -0.223596 0.035759 -0.259355 -0.187837
0.686186 -0.221044 0.034932 -0.255976 -0.186112
0.687077 -0.218468 0.034102 -0.252570 -0.184367
0.687968 -0.215869 0.033268 -0.249137 -0.182601
0.688859 -0.213246 0.032431 -0.245677 -0.180815
0.689750 -0.210600 0.031592 -0.242191 -0.179008
0.690641 -0.207929 0.030749 -0.238678 -0.177180
0.691532 -0.205236 0.029904 -0.235139 -0.175332
0.692422 -0.202518 0.029056 -0.231574 -0.173462
0.693313 -0.199777 0.028206 -0.227983 -0.171571
0.694204 -0.197013 0.027354 -0.224367 -0.169659
0.695095 -0.194225 0.026500 -0.220724 -0.167725
0.695986 -0.191413 0.025644 -0.217057 -0.165769
0.696877 -0.188578 0.024787 -0.213365 -0.163791
0.697768 -0.185719 0.023928 -0.209647 -0.161791
0.698659 -0.182837 0.023069 -0.205906 -0.159768
0.699550 -0.179931 0.022210 -0.202141 -0.157722
0.700440 -0.177002 0.021350 -0.198352 -0.155652
0.701331 -0.174050 0.020491 -0.194541 -0.153558
0.702222 -0.171074 0.019634 -0.190707 -0.151440
0.703113 -0.168074 0.018778 -0.186852 -0.149297
0.704004 -0.165052 0.017925 -0.182976 -0.147127
0.704895 -0.162006 0.017075 -0.179081 -0.144930
0.705786 -0.158936 0.016231 -0.175167 -0.142706
0.706677 -0.155844 0.015392 -0.171236 -0.140451
0.707568 -0.152728 0.014562 -0.167289 -0.138166
0.708458 -0.149589 0.013741 -0.163330 -0.135848
0.709349 -0.146427 0.012933 -0.159360 -0.133494
0.710240 -0.143241 0.012141 -0.155382 -0.131101
0.711131 -0.140033 0.011368 -0.151402 -0.128665
0.712022 -0.136802 0.010621 -0.147423 -0.126181
0.712913 -0.133548 0.009905 -0.143452 -0.123643
0.713804 -0.130271 0.009228 -0.139499 -0.121042
0.714695 -0.126971 0.008601 -0.135572 -0.118370
0.715586 -0.123648 0.008036 -0.131684 -0.115612
0.716476 -0.120302 0.007548 -0.127851 -0.112754
0.717367 -0.116934 0.007154 -0.124089 -0.109780
0.718258 -0.113544 0.006871 -0.120415 -0.106672
0.719149 -0.110130 0.006714 -0.116845 -0.103416
0.720040 -0.106695 0.006693 -0.113387 -0.100002
0.720931 -0.103237 0.006809 -0.110046 -0.096428
0.721822 -0.099756 0.007057 -0.106813 -0.092700
0.722713 -0.096254 0.007424 -0.103678 -0.088830
0.723604 -0.092729 0.007895 -0.100624 -0.084835
0.724494 -0.089182 0.008452 -0.097634 -0.080731
0.725385 -0.085614 0.009080 -0.094693 -0.076534
0.726276 -0.082023 0.009766 -0.091789 -0.072257
0.727167 -0.078411 0.010499 -0.088909 -0.067912
0.728058 -0.074776 0.011269 -0.086046 -0.063507
0.728949 -0.071121 0.012071 -0.083192 -0.059050
0.729840 -0.067443 0.012898 -0.080342 -0.054545
0.730731 -0.063745 0.013747 -0.077491 -0.049998
0.731622 -0.060025 0.014612 -0.074637 -0.045413
0.732513 -0.056284 0.015493 -0.071776 -0.040791
0.733403 -0.052522 0.016385 -0.068907 -0.036136
0.734294 -0.048738 0.017289 -0.066027 -0.031450
0.735185 -0.044934 0.018201 -0.063136 -0.026733
0.736076 -0.041110 0.019121 -0.060231 -0.021989
0.736967 -0.037265 0.020048 -0.057312 -0.017217
0.737858 -0.033399 0.020980 -0.054379 -0.012418
0.738749 -0.029513 0.021918 -0.051431 -0.007595
0.739640 -0.025607 0.022860 -0.048467 -0.002747
0.740531 -0.021680 0.023806 -0.045486 0.002125
0.741421 -0.017734 0.024754 -0.042489 0.007020
0.742312 -0.013768 0.025706 -0.039475 0.011938
0.743203 -0.009783 0.026660 -0.036443 0.016878
0.744094 -0.005778 0.027617 -0.033394 0.021839
0.744985 -0.001754 0.028575 -0.030328 0.026821
0.745876 0.002290 0.029534 -0.027244 0.031824
0.746767 0.006352 0.030494 -0.024142 0.036847
0.747658 0.010433 0.031456 -0.021023 0.041889
0.748549 0.014533 0.032418 -0.017885 0.046951
0.749439 0.018651 0.033381 -0.014730 0.052032
0.750330 0.022787 0.034343 -0.011556 0.057131
0.751221 0.026942 0.035306 -0.008364 0.062248
0.752112 0.031114 0.036269 -0.005155 0.067383
0.753003 0.035304 0.037231 -0.001927 0.072536
0.753894 0.039512 0.038193 0.001319 0.077705
0.754785 0.043737 0.039154 0.004582 0.082891
0.755676 0.047979 0.040115 0.007864 0.088094
0.756567 0.052237 0.041074 0.011163 0.093312
0.757457 0.056513 0.042032 0.014480 0.098545
0.758348 0.060805 0.042989 0.017815 0.103794
0.759239 0.065113 0.043945 0.021168 0.109057
0.760130 0.069436 0.044899 0.024538 0.114335
0.761021 0.073776 0.045851 0.027925 0.119627
0.761912 0.078131 0.046801 0.031330 0.124932
0.762803 0.082502 0.047749 0.034752 0.130251
0.763694 0.086887 0.048695 0.038192 0.135582
0.764585 0.091287 0.049639 0.041648 0.140926
0.765475 0.095701 0.050580 0.045121 0.146282
0.766366 0.100130 0.051519 0.048611 0.151649
0.767257 0.104573 0.052455 0.052118 0.157027
0.768148 0.109029 0.053388 0.055641 0.162417
0.769039 0.113499 0.054318 0.059181 0.167816
0.769930 0.117981 0.055245 0.062736 0.173226
0.770821 0.122477 0.056168 0.066308 0.178645
0.771712 0.126984 0.057089 0.069896 0.184073
0.772603 0.131504 0.058005 0.073499 0.189510
0.773493 0.136036 0.058918 0.077118 0.194954
0.774384 0.140579 0.059827 0.080752 0.200407
0.775275 0.145134 0.060732 0.084401 0.205866
0.776166 0.149699 0.061634 0.088066 0.211333
0.777057 0.154275 0.062530 0.091745 0.216805
0.777948 0.158861 0.063423 0.095438 0.222284
0.778839 0.163457 0.064311 0.099146 0.227767
0.779730 0.168062 0.065194 0.102868 0.233256
0.780621 0.172676 0.066072 0.106604 0.238749
0.781512 0.177299 0.066946 0.110354 0.244245
0.782402 0.181931 0.067814 0.114117 0.249745
0.783293 0.186570 0.068677 0.117893 0.255247
0.784184 0.191217 0.069535 0.121682 0.260751
0.785075 0.195871 0.070387 0.125484 0.266257
0.785966 0.200531 0.071233 0.129298 0.271765
0.786857 0.205198 0.072074 0.133124 0.277272
0.787748 0.209871 0.072909 0.136962 0.282780
0.788639 0.214549 0.073737 0.140812 0.288286
0.789530 0.219232 0.074559 0.144673 0.293792
0.790420 0.223920 0.075375 0.148545 0.299295
0.791311 0.228612 0.076184 0.152427 0.304796
0.792202 0.233307 0.076987 0.156320 0.310294
0.793093 0.238006 0.077783 0.160223 0.315788
0.793984 0.242707 0.078571 0.164136 0.321278
0.794875 0.247410 0.079353 0.168058 0.326763
0.795766 0.252115 0.080127 0.171988 0.332242
0.796657 0.256821 0.080893 0.175928 0.337714
0.797548 0.261528 0.081652 0.179876 0.343180
0.798438 0.266235 0.082403 0.183831 0.348638
0.799329 0.270941 0.083146 0.187795 0.354087
0.800220 0.275646 0.083881 0.191765 0.359527
0.801111 0.280350 0.084608 0.195742 0.364957
0.802002 0.285051 0.085326 0.199725 0.370377
0.802893 0.289750 0.086035 0.203714 0.375785
0.803784 0.294445 0.086736 0.207709 0.381181
0.804675 0.299137 0.087428 0.211709 0.386564
0.805566 0.303823 0.088110 0.215713 0.391934
0.806456 0.308505 0.088784 0.219721 0.397289
0.807347 0.313181 0.089448 0.223733 0.402628
0.808238 0.317850 0.090102 0.227748 0.407952
0.809129 0.322512 0.090746 0.231766 0.413259
0.810020 0.327167 0.091380 0.235786 0.418547
0.810911 0.331813 0.092005 0.239808 0.423817
0.811802 0.336449 0.092618 0.243831 0.429068
0.812693 0.341076 0.093222 0.247854 0.434298
0.813584 0.345692 0.093814 0.251878 0.439507
0.814474 0.350297 0.094396 0.255901 0.444693
0.815365 0.354890 0.094967 0.259923 0.449857
0.816256 0.359469 0.095526 0.263943 0.454996
0.817147 0.364036 0.096074 0.267961 0.460110
0.818038 0.368587 0.096611 0.271976 0.465198
0.818929 0.373123 0.097135 0.275988 0.470259
0.819820 0.377644 0.097648 0.279996 0.475292
0.820711 0.382147 0.098149 0.283999 0.480296
0.821602 0.386633 0.098637 0.287996 0.485269
0.822492 0.391100 0.099112 0.291987 0.490212
0.823383 0.395547 0.099575 0.295972 0.495122
0.824274 0.399974 0.100025 0.299949 0.499999
0.825165 0.404380 0.100462 0.303918 0.504842
0.826056 0.408763 0.100885 0.307878 0.509649
0.826947 0.413123 0.101295 0.311828 0.514419
0.827838 0.417460 0.101692 0.315768 0.519151
0.828729 0.421770 0.102074 0.319696 0.523845
0.829620 0.426055 0.102442 0.323613 0.528498
0.830511 0.430313 0.102796 0.327516 0.533109
0.831401 0.434542 0.103136 0.331406 0.537678
0.832292 0.438742 0.103461 0.335282 0.542203
0.833183 0.442912 0.103771 0.339142 0.546683
0.834074 0.447051 0.104065 0.342985 0.551116
0.834965 0.451156 0.104345 0.346812 0.555501
0.835856 0.455229 0.104609 0.350620 0.559837
0.836747 0.459266 0.104857 0.354409 0.564123
0.837638 0.463267 0.105089 0.358178 0.568356
0.838529 0.467232 0.105305 0.361927 0.572536
0.839419 0.471157 0.105505 0.365653 0.576662
0.840310 0.475043 0.105688 0.369356 0.580731
0.841201 0.478888 0.105854 0.373035 0.584742
0.842092 0.482691 0.106003 0.376688 0.588694
0.842983 0.486451 0.106135 0.380316 0.592586
0.843874 0.490165 0.106249 0.383916 0.596415
0.844765 0.493834 0.106346 0.387487 0.600180
0.845656 0.497454 0.106425 0.391029 0.603879
0.846547 0.501026 0.106486 0.394540 0.607512
0.847437 0.504547 0.106528 0.398019 0.611076
0.848328 0.508017 0.106552 0.401464 0.614569
0.849219 0.511432 0.106557 0.404875 0.617989
0.850110 0.514793 0.106543 0.408250 0.621336
0.851001 0.518098 0.106510 0.411588 0.624607
0.851892 0.521344 0.106457 0.414887 0.627801
0.852783 0.524531 0.106384 0.418147 0.630915
0.853674 0.527656 0.106292 0.421364 0.633948
0.854565 0.530718 0.106179 0.424540 0.636897
0.855455 0.533716 0.106046 0.427670 0.639762
0.856346 0.536647 0.105892 0.430756 0.642539
0.857237 0.539510 0.105717 0.433793 0.645227
0.858128 0.542303 0.105521 0.436782 0.647824
0.859019 0.545024 0.105303 0.439721 0.650328
0.859910 0.547672 0.105064 0.442608 0.652736
0.860801 0.550244 0.104803 0.445440 0.655047
0.861692 0.552738 0.104520 0.448218 0.657258
0.862583 0.555152 0.104215 0.450938 0.659367
0.863473 0.557485 0.103886 0.453599 0.661372
0.864364 0.559735 0.103535 0.456200 0.663270
0.865255 0.561898 0.103161 0.458737 0.665060
0.866146 0.563974 0.102763 0.461211 0.666738
0.867037 0.565960 0.102342 0.463618 0.668302
0.867928 0.567853 0.101897 0.465956 0.669750
0.868819 0.569652 0.101427 0.468224 0.671079
0.869710 0.571353 0.100934 0.470420 0.672287
0.870601 0.572956 0.100415 0.472541 0.673371
0.871491 0.574456 0.099872 0.474585 0.674328
0.872382 0.575853 0.099303 0.476550 0.675155
0.873273 0.577142 0.098709 0.478434 0.675851
0.874164 0.578323 0.098089 0.480234 0.676411
0.875055 0.579391 0.097443 0.481948 0.676834
0.875946 0.580345 0.096770 0.483574 0.677115
0.876837 0.581181 0.096072 0.485110 0.677253
0.877728 0.581898 0.095346 0.486552 0.677244
0.878619 0.582491 0.094593 0.487898 0.677084
0.879510 0.582958 0.093813 0.489145 0.676772
0.880400 0.583297 0.093006 0.490291 0.676303
0.881291 0.583504 0.092170 0.491334 0.675674
0.882182 0.583575 0.091306 0.492269 0.674881
0.883073 0.583509 0.090414 0.493095 0.673922
0.883964 0.583301 0.089493 0.493808 0.672793
0.884855 0.582948 0.088543 0.494405 0.671491
0.885746 0.582447 0.087564 0.494883 0.670010
0.886637 0.581794 0.086555 0.495240 0.668349
0.887528 0.580987 0.085516 0.495471 0.666503
0.888418 0.580021 0.084447 0.495573 0.664468
0.889309 0.578892 0.083348 0.495544 0.662240
0.890200 0.577597 0.082218 0.495379 0.659815
0.891091 0.576132 0.081057 0.495075 0.657189
0.891982 0.574493 0.079865 0.494628 0.654358
0.892873 0.572676 0.078642 0.494034 0.651318
0.893764 0.570677 0.077386 0.493291 0.648063
0.894655 0.568491 0.076099 0.492392 0.644591
0.895546 0.566115 0.074779 0.491336 0.640895
0.896436 0.563544 0.073427 0.490117 0.636971
0.897327 0.560773 0.072042 0.488730 0.632815
0.898218 0.557798 0.070624 0.487173 0.628422
0.899109 0.554613 0.069173 0.485440 0.623786
0.900000 0.551215 0.067688 0.483527 0.618903


==> plot_data/o20p_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.020270 1.020260 0.000023 1.020237 1.020283
0.010990 1.022306 1.022295 0.000025 1.022270 1.022320
0.011980 1.024348 1.024337 0.000027 1.024310 1.024363
0.012970 1.026395 1.026383 0.000028 1.026355 1.026412
0.013960 1.028448 1.028435 0.000030 1.028405 1.028465
0.014950 1.030506 1.030493 0.000031 1.030462 1.030524
0.015940 1.032570 1.032556 0.000033 1.032523 1.032589
0.016930 1.034639 1.034625 0.000034 1.034591 1.034659
0.017920 1.036714 1.036699 0.000035 1.036664 1.036735
0.018910 1.038794 1.038779 0.000037 1.038743 1.038816
0.019900 1.040880 1.040865 0.000038 1.040827 1.040902
0.020890 1.042972 1.042956 0.000039 1.042917 1.042995
0.021880 1.045069 1.045053 0.000040 1.045013 1.045093
0.022870 1.047172 1.047155 0.000041 1.047115 1.047196
0.023860 1.049280 1.049264 0.000042 1.049222 1.049305
0.024850 1.051394 1.051378 0.000042 1.051335 1.051420
0.025840 1.053514 1.053497 0.000043 1.053454 1.053541
0.026830 1.055640 1.055623 0.000044 1.055579 1.055667
0.027820 1.057771 1.057754 0.000045 1.057710 1.057799
0.028810 1.059908 1.059891 0.000045 1.059846 1.059936
0.029800 1.062051 1.062034 0.000046 1.061989 1.062080
0.030790 1.064199 1.064183 0.000046 1.064137 1.064229
0.031780 1.066354 1.066338 0.000047 1.066291 1.066384
0.032770 1.068514 1.068498 0.000047 1.068451 1.068545
0.033760 1.070680 1.070665 0.000048 1.070617 1.070712
0.034750 1.072852 1.072837 0.000048 1.072789 1.072885
0.035740 1.075030 1.075015 0.000049 1.074966 1.075064
0.036730 1.077214 1.077199 0.000049 1.077150 1.077248
0.037720 1.079404 1.079390 0.000049 1.079340 1.079439
0.038710 1.081600 1.081586 0.000050 1.081536 1.081636
0.039700 1.083801 1.083788 0.000050 1.083738 1.083838
0.040690 1.086009 1.085996 0.000051 1.085946 1.086047
0.041680 1.088223 1.088211 0.000051 1.088160 1.088262
0.042670 1.090443 1.090431 0.000052 1.090380 1.090483
0.043660 1.092669 1.092658 0.000052 1.092606 1.092710
0.044650 1.094901 1.094891 0.000053 1.094838 1.094943
0.045640 1.097139 1.097130 0.000053 1.097077 1.097183
0.046630 1.099384 1.099375 0.000054 1.099321 1.099428
0.047620 1.101634 1.101626 0.000054 1.101572 1.101680
0.048610 1.103891 1.103884 0.000055 1.103829 1.103938
0.049600 1.106154 1.106147 0.000056 1.106092 1.106203
0.050590 1.108423 1.108417 0.000056 1.108361 1.108474
0.051580 1.110698 1.110694 0.000057 1.110637 1.110751
0.052570 1.112980 1.112977 0.000058 1.112919 1.113034
0.053560 1.115268 1.115266 0.000059 1.115207 1.115324
0.054549 1.117562 1.117561 0.000060 1.117501 1.117621
0.055539 1.119863 1.119863 0.000061 1.119802 1.119924
0.056529 1.122170 1.122171 0.000062 1.122109 1.122233
0.057519 1.124483 1.124486 0.000063 1.124422 1.124549
0.058509 1.126803 1.126807 0.000064 1.126742 1.126871
0.059499 1.129130 1.129134 0.000066 1.129068 1.129200
0.060489 1.131462 1.131468 0.000067 1.131401 1.131535
0.061479 1.133802 1.133809 0.000069 1.133740 1.133878
0.062469 1.136148 1.136156 0.000070 1.136086 1.136226
0.063459 1.138500 1.138510 0.000072 1.138438 1.138582
0.064449 1.140859 1.140870 0.000074 1.140796 1.140944
0.065439 1.143224 1.143237 0.000075 1.143162 1.143312
0.066429 1.145597 1.145611 0.000077 1.145533 1.145688
0.067419 1.147975 1.147991 0.000079 1.147912 1.148070
0.068409 1.150361 1.150378 0.000081 1.150297 1.150459
0.069399 1.152753 1.152772 0.000083 1.152688 1.152855
0.070389 1.155152 1.155172 0.000086 1.155087 1.155258
0.071379 1.157557 1.157579 0.000088 1.157492 1.157667
0.072369 1.159970 1.159993 0.000090 1.159903 1.160083
0.073359 1.162389 1.162414 0.000092 1.162322 1.162507
0.074349 1.164815 1.164842 0.000095 1.164747 1.164937
0.075339 1.167248 1.167277 0.000097 1.167179 1.167374
0.076329 1.169688 1.169718 0.000100 1.169618 1.169818
0.077319 1.172134 1.172167 0.000102 1.172064 1.172269
0.078309 1.174588 1.174622 0.000105 1.174517 1.174727
0.079299 1.177049 1.177084 0.000108 1.176977 1.177192
0.080289 1.179516 1.179554 0.000111 1.179443 1.179664
0.081279 1.181991 1.182030 0.000113 1.181917 1.182144
0.082269 1.184472 1.184514 0.000116 1.184397 1.184630
0.083259 1.186961 1.187004 0.000119 1.186885 1.187123
0.084249 1.189457 1.189502 0.000122 1.189380 1.189624
0.085239 1.191959 1.192007 0.000125 1.191882 1.192132
0.086229 1.194469 1.194519 0.000128 1.194390 1.194647
0.087219 1.196987 1.197038 0.000131 1.196907 1.197169
0.088209 1.199511 1.199564 0.000134 1.199430 1.199699
0.089199 1.202042 1.202098 0.000138 1.201960 1.202236
0.090189 1.204581 1.204639 0.000141 1.204498 1.204780
0.091179 1.207128 1.207187 0.000144 1.207043 1.207331
0.092169 1.209681 1.209743 0.000147 1.209595 1.209890
0.093159 1.212242 1.212306 0.000151 1.212155 1.212457
0.094149 1.214810 1.214876 0.000154 1.214722 1.215030
0.095139 1.217386 1.217454 0.000158 1.217296 1.217611
0.096129 1.219969 1.220039 0.000161 1.219878 1.220200
0.097119 1.222559 1.222632 0.000164 1.222467 1.222796
0.098109 1.225157 1.225232 0.000168 1.225064 1.225400
0.099099 1.227763 1.227840 0.000171 1.227668 1.228011
0.100089 1.230376 1.230455 0.000175 1.230280 1.230630
0.101079 1.232996 1.233078 0.000179 1.232899 1.233257
0.102069 1.235624 1.235709 0.000182 1.235526 1.235891
0.103059 1.238260 1.238347 0.000186 1.238161 1.238533
0.104049 1.240904 1.240993 0.000189 1.240803 1.241182
0.105039 1.243555 1.243646 0.000193 1.243453 1.243839
0.106029 1.246214 1.246308 0.000197 1.246111 1.246504
0.107019 1.248881 1.248977 0.000200 1.248776 1.249177
0.108009 1.251555 1.251654 0.000204 1.251449 1.251858
0.108999 1.254238 1.254338 0.000208 1.254130 1.254546
0.109989 1.256928 1.257031 0.000212 1.256819 1.257243
0.110979 1.259626 1.259732 0.000215 1.259516 1.259947
0.111969 1.262332 1.262440 0.000219 1.262221 1.262659
0.112959 1.265046 1.265156 0.000223 1.264933 1.265379
0.113949 1.267768 1.267881 0.000227 1.267654 1.268108
0.114939 1.270498 1.270613 0.000231 1.270383 1.270844
0.115929 1.273236 1.273354 0.000234 1.273119 1.273588
0.116919 1.275982 1.276102 0.000238 1.275864 1.276341
0.117909 1.278737 1.278859 0.000242 1.278617 1.279101
0.118899 1.281499 1.281624 0.000246 1.281378 1.281870
0.119889 1.284270 1.284397 0.000250 1.284147 1.284647
0.120879 1.287048 1.287178 0.000254 1.286925 1.287432
0.121869 1.289835 1.289968 0.000257 1.289711 1.290225
0.122859 1.292631 1.292766 0.000261 1.292505 1.293027
0.123849 1.295434 1.295572 0.000265 1.295307 1.295837
0.124839 1.298246 1.298387 0.000269 1.298118 1.298655
0.125829 1.301067 1.301209 0.000273 1.300937 1.301482
0.126819 1.303896 1.304041 0.000277 1.303764 1.304317
0.127809 1.306733 1.306881 0.000280 1.306600 1.307161
0.128799 1.309579 1.309729 0.000284 1.309445 1.310013
0.129789 1.312433 1.312586 0.000288 1.312298 1.312874
0.130779 1.315296 1.315451 0.000292 1.315159 1.315743
0.131769 1.318167 1.318325 0.000296 1.318029 1.318621
0.132759 1.321047 1.321208 0.000299 1.320908 1.321507
0.133749 1.323936 1.324099 0.000303 1.323796 1.324402
0.134739 1.326834 1.326999 0.000307 1.326692 1.327306
0.135729 1.329740 1.329907 0.000311 1.329597 1.330218
0.136719 1.332655 1.332825 0.000314 1.332510 1.333139
0.137709 1.335579 1.335751 0.000318 1.335433 1.336069
0.138699 1.338511 1.338686 0.000322 1.338364 1.339008
0.139689 1.341453 1.341630 0.000326 1.341305 1.341956
0.140679 1.344403 1.344583 0.000329 1.344254 1.344913
0.141669 1.347363 1.347545 0.000333 1.347212 1.347878
0.142659 1.350331 1.350516 0.000337 1.350179 1.350853
0.143648 1.353309 1.353496 0.000340 1.353156 1.353836
0.144638 1.356295 1.356485 0.000344 1.356141 1.356829
0.145628 1.359291 1.359483 0.000347 1.359135 1.359830
0.146618 1.362296 1.362490 0.000351 1.362139 1.362841
0.147608 1.365310 1.365507 0.000355 1.365152 1.365861
0.148598 1.368333 1.368532 0.000358 1.368174 1.368890
0.149588 1.371365 1.371567 0.000362 1.371206 1.371929
0.150578 1.374407 1.374611 0.000365 1.374246 1.374976
0.151568 1.377458 1.377665 0.000369 1.377296 1.378033
0.152558 1.380519 1.380728 0.000372 1.380356 1.381100
0.153548 1.383589 1.383800 0.000375 1.383425 1.384176
0.154538 1.386669 1.386882 0.000379 1.386503 1.387261
0.155528 1.389758 1.389973 0.000382 1.389591 1.390355
0.156518 1.392856 1.393074 0.000385 1.392689 1.393459
0.157508 1.395964 1.396185 0.000389 1.395796 1.396573
0.158498 1.399082 1.399305 0.000392 1.398913 1.399696
0.159488 1.402210 1.402434 0.000395 1.402039 1.402829
0.160478 1.405347 1.405574 0.000398 1.405176 1.405972
0.161468 1.408494 1.408723 0.000401 1.408322 1.409124
0.162458 1.411651 1.411882 0.000404 1.411477 1.412286
0.163448 1.414817 1.415050 0.000407 1.414643 1.415458
0.164438 1.417994 1.418229 0.000410 1.417819 1.418639
0.165428 1.421180 1.421418 0.000413 1.421004 1.421831
0.166418 1.424377 1.424616 0.000416 1.424200 1.425032
0.167408 1.427583 1.427825 0.000419 1.427406 1.428244
0.168398 1.430800 1.431043 0.000422 1.430621 1.431465
0.169388 1.434026 1.434272 0.000425 1.433847 1.434696
0.170378 1.437263 1.437511 0.000427 1.437083 1.437938
0.171368 1.440510 1.440759 0.000430 1.440329 1.441189
0.172358 1.443767 1.444019 0.000433 1.443586 1.444451
0.173348 1.447035 1.447288 0.000435 1.446853 1.447723
0.174338 1.450313 1.450568 0.000438 1.450130 1.451005
0.175328 1.453601 1.453858 0.000440 1.453417 1.454298
0.176318 1.456900 1.457158 0.000443 1.456715 1.457601
0.177308 1.460209 1.460469 0.000445 1.460024 1.460914
0.178298 1.463528 1.463790 0.000447 1.463343 1.464238
0.179288 1.466859 1.467122 0.000450 1.466673 1.467572
0.180278 1.470200 1.470465 0.000452 1.470013 1.470917
0.181268 1.473551 1.473818 0.000454 1.473364 1.474272
0.182258 1.476913 1.477182 0.000456 1.476726 1.477638
0.183248 1.480286 1.480556 0.000458 1.480098 1.481015
0.184238 1.483670 1.483942 0.000460 1.483481 1.484402
0.185228 1.487065 1.487338 0.000462 1.486876 1.487800
0.186218 1.490470 1.490745 0.000464 1.490281 1.491209
0.187208 1.493887 1.494163 0.000466 1.493697 1.494628
0.188198 1.497314 1.497591 0.000467 1.497124 1.498059
0.189188 1.500753 1.501031 0.000469 1.500562 1.501500
0.190178 1.504202 1.504482 0.000471 1.504011 1.504953
0.191168 1.507663 1.507944 0.000472 1.507472 1.508417
0.192158 1.511135 1.511417 0.000474 1.510944 1.511891
0.193148 1.514618 1.514902 0.000475 1.514427 1.515377
0.194138 1.518113 1.518398 0.000476 1.517921 1.518874
0.195128 1.521619 1.521904 0.000478 1.521427 1.522382
0.196118 1.525136 1.525423 0.000479 1.524944 1.525902
0.197108 1.528665 1.528953 0.000480 1.528473 1.529433
0.198098 1.532205 1.532494 0.000481 1.532013 1.532975
0.199088 1.535757 1.536047 0.000482 1.535565 1.536529
0.200078 1.539321 1.539611 0.000483 1.539128 1.540094
0.201068 1.542896 1.543187 0.000484 1.542703 1.543670
0.202058 1.546483 1.546774 0.000484 1.546290 1.547259
0.203048 1.550081 1.550374 0.000485 1.549889 1.550859
0.204038 1.553692 1.553985 0.000486 1.553499 1.554470
0.205028 1.557314 1.557608 0.000486 1.557122 1.558094
0.206018 1.560948 1.561243 0.000486 1.560756 1.561729
0.207008 1.564595 1.564889 0.000487 1.564403 1.565376
0.207998 1.568253 1.568548 0.000487 1.568061 1.569035
0.208988 1.571924 1.572219 0.000487 1.571732 1.572706
0.209978 1.575606 1.575902 0.000487 1.575415 1.576389
0.210968 1.579301 1.579597 0.000487 1.579110 1.580084
0.211958 1.583008 1.583304 0.000487 1.582817 1.583792
0.212948 1.586728 1.587024 0.000487 1.586537 1.587511
0.213938 1.590460 1.590756 0.000487 1.590269 1.591243
0.214928 1.594204 1.594500 0.000486 1.594014 1.594987
0.215918 1.597961 1.598257 0.000486 1.597771 1.598743
0.216908 1.601730 1.602027 0.000485 1.601541 1.602512
0.217898 1.605512 1.605808 0.000484 1.605324 1.606293
0.218888 1.609307 1.609603 0.000484 1.609119 1.610087
0.219878 1.613114 1.613410 0.000483 1.612927 1.613893
0.220868 1.616935 1.617230 0.000482 1.616748 1.617712
0.221858 1.620768 1.621063 0.000481 1.620582 1.621544
0.222848 1.624614 1.624908 0.000480 1.624429 1.625388
0.223838 1.628473 1.628767 0.000478 1.628289 1.629245
0.224828 1.632345 1.632639 0.000477 1.632162 1.633116
0.225818 1.636230 1.636523 0.000476 1.636048 1.636999
0.226808 1.640129 1.640421 0.000474 1.639947 1.640895
0.227798 1.644040 1.644332 0.000472 1.643859 1.644804
0.228788 1.647965 1.648256 0.000471 1.647785 1.648727
0.229778 1.651904 1.652193 0.000469 1.651725 1.652662
0.230768 1.655856 1.656144 0.000467 1.655677 1.656611
0.231758 1.659821 1.660108 0.000465 1.659644 1.660573
0.232747 1.663800 1.664086 0.000462 1.663624 1.664548
0.233737 1.667792 1.668077 0.000460 1.667617 1.668537
0.234727 1.671798 1.672082 0.000458 1.671625 1.672540
0.235717 1.675818 1.676101 0.000455 1.675646 1.676556
0.236707 1.679852 1.680133 0.000452 1.679681 1.680586
0.237697 1.683900 1.684179 0.000450 1.683730 1.684629
0.238687 1.687961 1.688239 0.000447 1.687793 1.688686
0.239677 1.692037 1.692313 0.000444 1.691870 1.692757
0.240667 1.696127 1.696401 0.000441 1.695961 1.696842
0.241657 1.700231 1.700503 0.000437 1.700066 1.700941
0.242647 1.704349 1.704620 0.000434 1.704186 1.705054
0.243637 1.708481 1.708750 0.000430 1.708320 1.709181
0.244627 1.712628 1.712895 0.000427 1.712468 1.713322
0.245617 1.716790 1.717054 0.000423 1.716631 1.717477
0.246607 1.720965 1.721228 0.000419 1.720808 1.721647
0.247597 1.725156 1.725416 0.000415 1.725000 1.725831
0.248587 1.729361 1.729618 0.000411 1.729207 1.730030
0.249577 1.733581 1.733836 0.000407 1.733429 1.734243
0.250567 1.737815 1.738068 0.000403 1.737665 1.738470
0.251557 1.742065 1.742315 0.000398 1.741917 1.742713
0.252547 1.746329 1.746576 0.000393 1.746183 1.746970
0.253537 1.750609 1.750853 0.000389 1.750464 1.751242
0.254527 1.754903 1.755145 0.000384 1.754761 1.755528
0.255517 1.759213 1.759451 0.000379 1.759073 1.759830
0.256507 1.763538 1.763773 0.000374 1.763400 1.764147
0.257497 1.767878 1.768110 0.000368 1.767742 1.768479
0.258487 1.772234 1.772463 0.000363 1.772100 1.772826
0.259477 1.776605 1.776831 0.000357 1.776473 1.777188
0.260467 1.780992 1.781214 0.000352 1.780863 1.781566
0.261457 1.785395 1.785613 0.000346 1.785267 1.785959
0.262447 1.789813 1.790028 0.000340 1.789688 1.790367
0.263437 1.794247 1.794458 0.000334 1.794124 1.794792
0.264427 1.798697 1.798904 0.000327 1.798576 1.799231
0.265417 1.803162 1.803366 0.000321 1.803045 1.803687
0.266407 1.807644 1.807843 0.000315 1.807529 1.808158
0.267397 1.812142 1.812337 0.000308 1.812029 1.812645
0.268387 1.816656 1.816847 0.000301 1.816546 1.817148
0.269377 1.821187 1.821373 0.000294 1.821079 1.821667
0.270367 1.825734 1.825916 0.000287 1.825629 1.826203
0.271357 1.830297 1.830475 0.000280 1.830195 1.830754
0.272347 1.834877 1.835050 0.000272 1.834777 1.835322
0.273337 1.839473 1.839641 0.000265 1.839377 1.839906
0.274327 1.844086 1.844250 0.000257 1.843993 1.844507
0.275317 1.848716 1.848875 0.000249 1.848626 1.849124
0.276307 1.853363 1.853517 0.000241 1.853275 1.853758
0.277297 1.858027 1.858175 0.000233 1.857942 1.858408
0.278287 1.862708 1.862851 0.000225 1.862626 1.863075
0.279277 1.867406 1.867543 0.000216 1.867327 1.867760
0.280267 1.872121 1.872253 0.000208 1.872046 1.872461
0.281257 1.876853 1.876980 0.000199 1.876781 1.877179
0.282247 1.881603 1.881724 0.000190 1.881534 1.881914
0.283237 1.886371 1.886486 0.000181 1.886305 1.886667
0.284227 1.891156 1.891265 0.000172 1.891093 1.891437
0.285217 1.895959 1.896062 0.000162 1.895899 1.896224
0.286207 1.900779 1.900876 0.000153 1.900723 1.901029
0.287197 1.905617 1.905708 0.000143 1.905565 1.905852
0.288187 1.910474 1.910558 0.000134 1.910425 1.910692
0.289177 1.915348 1.915426 0.000124 1.915303 1.915550
0.290167 1.920241 1.920312 0.000114 1.920199 1.920426
0.291157 1.925151 1.925216 0.000104 1.925113 1.925320
0.292147 1.930081 1.930139 0.000094 1.930045 1.930232
0.293137 1.935028 1.935079 0.000083 1.934996 1.935163
0.294127 1.939994 1.940038 0.000073 1.939965 1.940112
0.295117 1.944979 1.945016 0.000063 1.944953 1.945079
0.296107 1.949982 1.950012 0.000054 1.949958 1.950066
0.297097 1.955005 1.955027 0.000045 1.954982 1.955072
0.298087 1.960046 1.960061 0.000037 1.960023 1.960098
0.299077 1.965106 1.965114 0.000033 1.965081 1.965146
0.300067 1.970186 1.970185 0.000032 1.970154 1.970217
0.301057 1.975284 1.975276 0.000035 1.975241 1.975311
0.302047 1.980402 1.980386 0.000042 1.980344 1.980428
0.303037 1.985540 1.985515 0.000051 1.985464 1.985567
0.304027 1.990697 1.990664 0.000062 1.990602 1.990726
0.305017 1.995873 1.995832 0.000074 1.995759 1.995906
0.306007 2.001070 2.001020 0.000086 2.000935 2.001106
0.306997 2.006286 2.006228 0.000098 2.006130 2.006326
0.307987 2.011522 2.011456 0.000111 2.011345 2.011567
0.308977 2.016779 2.016703 0.000124 2.016579 2.016827
0.309967 2.022055 2.021971 0.000138 2.021833 2.022108
0.310957 2.027352 2.027259 0.000151 2.027107 2.027410
0.311947 2.032669 2.032567 0.000165 2.032401 2.032732
0.312937 2.038007 2.037895 0.000179 2.037716 2.038074
0.313927 2.043366 2.043244 0.000194 2.043050 2.043438
0.314917 2.048745 2.048614 0.000209 2.048405 2.048822
0.315907 2.054145 2.054004 0.000223 2.053780 2.054227
0.316897 2.059566 2.059415 0.000238 2.059177 2.059653
0.317887 2.065008 2.064847 0.000254 2.064593 2.065101
0.318877 2.070471 2.070300 0.000269 2.070031 2.070569
0.319867 2.075956 2.075775 0.000285 2.075490 2.076060
0.320857 2.081462 2.081270 0.000301 2.080970 2.081571
0.321846 2.086990 2.086788 0.000317 2.086471 2.087104
0.322836 2.092539 2.092326 0.000333 2.091993 2.092659
0.323826 2.098110 2.097887 0.000349 2.097537 2.098236
0.324816 2.103703 2.103469 0.000366 2.103103 2.103835
0.325806 2.109319 2.109073 0.000383 2.108690 2.109456
0.326796 2.114956 2.114699 0.000400 2.114299 2.115099
0.327786 2.120615 2.120347 0.000417 2.119930 2.120765
0.328776 2.126297 2.126018 0.000435 2.125583 2.126453
0.329766 2.132002 2.131711 0.000453 2.131258 2.132163
0.330756 2.137729 2.137426 0.000471 2.136956 2.137897
0.331746 2.143479 2.143164 0.000489 2.142676 2.143653
0.332736 2.149252 2.148925 0.000507 2.148418 2.149432
0.333726 2.155048 2.154709 0.000525 2.154184 2.155234
0.334716 2.160867 2.160516 0.000544 2.159972 2.161060
0.335706 2.166710 2.166346 0.000563 2.165783 2.166909
0.336696 2.172576 2.172199 0.000582 2.171617 2.172782
0.337686 2.178465 2.178076 0.000602 2.177475 2.178678
0.338676 2.184379 2.183977 0.000621 2.183355 2.184598
0.339666 2.190316 2.189901 0.000641 2.189260 2.190541
0.340656 2.196277 2.195849 0.000661 2.195188 2.196509
0.341646 2.202262 2.201821 0.000681 2.201140 2.202502
0.342636 2.208272 2.207817 0.000701 2.207115 2.208518
0.343626 2.214305 2.213837 0.000722 2.213115 2.214559
0.344616 2.220364 2.219882 0.000743 2.219139 2.220624
0.345606 2.226447 2.225951 0.000764 2.225187 2.226715
0.346596 2.232555 2.232045 0.000785 2.231260 2.232830
0.347586 2.238688 2.238164 0.000806 2.237357 2.238970
0.348576 2.244846 2.244307 0.000828 2.243479 2.245135
0.349566 2.251029 2.250476 0.000850 2.249626 2.251326
0.350556 2.257238 2.256670 0.000872 2.255798 2.257542
0.351546 2.263472 2.262890 0.000894 2.261995 2.263784
0.352536 2.269732 2.269135 0.000917 2.268218 2.270052
0.353526 2.276018 2.275405 0.000940 2.274466 2.276345
0.354516 2.282329 2.281702 0.000963 2.280740 2.282665
0.355506 2.288667 2.288025 0.000986 2.287039 2.289010
0.356496 2.295032 2.294373 0.001009 2.293364 2.295382
0.357486 2.301422 2.300749 0.001033 2.299716 2.301781
0.358476 2.307840 2.307150 0.001056 2.306094 2.308207
0.359466 2.314284 2.313578 0.001080 2.312498 2.314659
0.360456 2.320755 2.320033 0.001105 2.318929 2.321138
0.361446 2.327253 2.326515 0.001129 2.325386 2.327644
0.362436 2.333778 2.333024 0.001154 2.331870 2.334178
0.363426 2.340331 2.339560 0.001179 2.338382 2.340739
0.364416 2.346911 2.346124 0.001204 2.344920 2.347328
0.365406 2.353519 2.352715 0.001229 2.351486 2.353945
0.366396 2.360155 2.359334 0.001255 2.358080 2.360589
0.367386 2.366819 2.365981 0.001281 2.364701 2.367262
0.368376 2.373512 2.372656 0.001307 2.371350 2.373963
0.369366 2.380232 2.379360 0.001333 2.378027 2.380693
0.370356 2.386982 2.386092 0.001359 2.384732 2.387451
0.371346 2.393760 2.392852 0.001386 2.391466 2.394238
0.372336 2.400567 2.399641 0.001413 2.398228 2.401054
0.373326 2.407403 2.406459 0.001440 2.405019 2.407899
0.374316 2.414268 2.413306 0.001467 2.411839 2.414773
0.375306 2.421163 2.420183 0.001495 2.418688 2.421677
0.376296 2.428087 2.427089 0.001523 2.425566 2.428611
0.377286 2.435041 2.434024 0.001551 2.432474 2.435575
0.378276 2.442025 2.440990 0.001579 2.439411 2.442568
0.379266 2.449040 2.447985 0.001607 2.446378 2.449592
0.380256 2.456085 2.455011 0.001636 2.453375 2.456647
0.381246 2.463160 2.462067 0.001665 2.460402 2.463732
0.382236 2.470266 2.469154 0.001694 2.467460 2.470847
0.383226 2.477403 2.476271 0.001723 2.474548 2.477994
0.384216 2.484571 2.483419 0.001753 2.481667 2.485172
0.385206 2.491770 2.490599 0.001783 2.488816 2.492381
0.386196 2.499001 2.497810 0.001813 2.495997 2.499622
0.387186 2.506263 2.505052 0.001843 2.503209 2.506895
0.388176 2.513558 2.512326 0.001873 2.510453 2.514200
0.389166 2.520884 2.519632 0.001904 2.517728 2.521536
0.390156 2.528243 2.526970 0.001935 2.525036 2.528905
0.391146 2.535634 2.534341 0.001966 2.532375 2.536307
0.392136 2.543058 2.541744 0.001997 2.539747 2.543741
0.393126 2.550515 2.549180 0.002029 2.547151 2.551209
0.394116 2.558004 2.556649 0.002061 2.554588 2.558709
0.395106 2.565528 2.564150 0.002093 2.562058 2.566243
0.396096 2.573084 2.571686 0.002125 2.569561 2.573811
0.397086 2.580675 2.579254 0.002158 2.577097 2.581412
0.398076 2.588299 2.586857 0.002190 2.584667 2.589047
0.399066 2.595957 2.594494 0.002223 2.592270 2.596717
0.400056 2.603650 2.602164 0.002256 2.599908 2.604421
0.401046 2.611377 2.609870 0.002290 2.607580 2.612159
0.402036 2.619140 2.617609 0.002323 2.615286 2.619933
0.403026 2.626937 2.625384 0.002357 2.623027 2.627741
0.404016 2.634769 2.633194 0.002391 2.630803 2.635585
0.405006 2.642637 2.641039 0.002425 2.638614 2.643465
0.405996 2.650541 2.648920 0.002460 2.646460 2.651380
0.406986 2.658480 2.656836 0.002494 2.654342 2.659331
0.407976 2.666456 2.664789 0.002529 2.662260 2.667318
0.408966 2.674468 2.672778 0.002564 2.670213 2.675342
0.409956 2.682516 2.680803 0.002600 2.678203 2.683403
0.410945 2.690602 2.688865 0.002635 2.686229 2.691500
0.411935 2.698725 2.696964 0.002671 2.694292 2.699635
0.412925 2.706884 2.705100 0.002707 2.702392 2.707807
0.413915 2.715082 2.713273 0.002743 2.710530 2.716016
0.414905 2.723317 2.721484 0.002780 2.718704 2.724264
0.415895 2.731591 2.729733 0.002816 2.726917 2.732550
0.416885 2.739902 2.738020 0.002853 2.735167 2.740874
0.417875 2.748252 2.746346 0.002890 2.743456 2.749237
0.418865 2.756641 2.754710 0.002928 2.751783 2.757638
0.419855 2.765070 2.763114 0.002965 2.760148 2.766079
0.420845 2.773537 2.771556 0.003003 2.768553 2.774559
0.421835 2.782044 2.780038 0.003041 2.776997 2.783079
0.422825 2.790591 2.788560 0.003079 2.785481 2.791639
0.423815 2.799178 2.797121 0.003117 2.794004 2.800238
0.424805 2.807805 2.805723 0.003156 2.802567 2.808879
0.425795 2.816473 2.814365 0.003195 2.811171 2.817560
0.426785 2.825182 2.823048 0.003234 2.819815 2.826282
0.427775 2.833932 2.831772 0.003273 2.828500 2.835045
0.428765 2.842723 2.840538 0.003312 2.837226 2.843850
0.429755 2.851556 2.849345 0.003352 2.845993 2.852697
0.430745 2.860432 2.858194 0.003392 2.854802 2.861585
0.431735 2.869349 2.867085 0.003432 2.863653 2.870516
0.432725 2.878309 2.876018 0.003472 2.872547 2.879490
0.433715 2.887312 2.884995 0.003512 2.881483 2.888507
0.434705 2.896358 2.894014 0.003553 2.890461 2.897567
0.435695 2.905448 2.903077 0.003593 2.899483 2.906670
0.436685 2.914581 2.912183 0.003634 2.908548 2.915817
0.437675 2.923758 2.921333 0.003676 2.917657 2.925008
0.438665 2.932980 2.930527 0.003717 2.926810 2.934244
0.439655 2.942246 2.939766 0.003759 2.936007 2.943525
0.440645 2.951557 2.949050 0.003800 2.945249 2.952850
0.441635 2.960913 2.958378 0.003842 2.954536 2.962221
0.442625 2.970315 2.967753 0.003884 2.963868 2.971637
0.443615 2.979763 2.977173 0.003927 2.973246 2.981099
0.444605 2.989257 2.986639 0.003969 2.982669 2.990608
0.445595 2.998797 2.996151 0.004012 2.992139 3.000163
0.446585 3.008385 3.005710 0.004055 3.001655 3.009765
0.447575 3.018019 3.015316 0.004098 3.011218 3.019414
0.448565 3.027701 3.024970 0.004141 3.020829 3.029110
0.449555 3.037430 3.034671 0.004184 3.030486 3.038855
0.450545 3.047208 3.044420 0.004228 3.040192 3.048648
0.451535 3.057034 3.054217 0.004272 3.049946 3.058489
0.452525 3.066909 3.064064 0.004316 3.059748 3.068379
0.453515 3.076833 3.073959 0.004360 3.069599 3.078318
0.454505 3.086807 3.083903 0.004404 3.079499 3.088307
0.455495 3.096830 3.093898 0.004448 3.089449 3.098346
0.456485 3.106904 3.103942 0.004493 3.099449 3.108435
0.457475 3.117028 3.114037 0.004538 3.109499 3.118575
0.458465 3.127203 3.124183 0.004583 3.119600 3.128765
0.459455 3.137429 3.134379 0.004628 3.129752 3.139007
0.460445 3.147707 3.144628 0.004673 3.139955 3.149301
0.461435 3.158037 3.154928 0.004718 3.150210 3.159646
0.462425 3.168419 3.165280 0.004764 3.160517 3.170044
0.463415 3.178854 3.175686 0.004809 3.170876 3.180495
0.464405 3.189341 3.186144 0.004855 3.181289 3.190999
0.465395 3.199883 3.196655 0.004901 3.191754 3.201556
0.466385 3.210478 3.207220 0.004947 3.202273 3.212168
0.467375 3.221127 3.217840 0.004993 3.212846 3.222833
0.468365 3.231832 3.228514 0.005040 3.223474 3.233553
0.469355 3.242591 3.239243 0.005086 3.234156 3.244329
0.470345 3.253405 3.250027 0.005133 3.244894 3.255160
0.471335 3.264275 3.260867 0.005180 3.255687 3.266047
0.472325 3.275202 3.271763 0.005226 3.266537 3.276990
0.473315 3.286185 3.282716 0.005273 3.277443 3.287989
0.474305 3.297225 3.293726 0.005321 3.288405 3.299046
0.475295 3.308323 3.304793 0.005368 3.299425 3.310161
0.476285 3.319478 3.315918 0.005415 3.310503 3.321333
0.477275 3.330692 3.327101 0.005463 3.321638 3.332563
0.478265 3.341965 3.338343 0.005510 3.332833 3.343853
0.479255 3.353296 3.349644 0.005558 3.344086 3.355202
0.480245 3.364688 3.361004 0.005605 3.355399 3.366610
0.481235 3.376139 3.372425 0.005653 3.366772 3.378078
0.482225 3.387651 3.383906 0.005701 3.378205 3.389607
0.483215 3.399223 3.395448 0.005749 3.389699 3.401197
0.484205 3.410857 3.407051 0.005797 3.401254 3.412848
0.485195 3.422553 3.418716 0.005846 3.412870 3.424562
0.486185 3.434311 3.430443 0.005894 3.424549 3.436337
0.487175 3.446132 3.442233 0.005942 3.436291 3.448175
0.488165 3.458016 3.454087 0.005991 3.448096 3.460077
0.489155 3.469964 3.466003 0.006039 3.459964 3.472042
0.490145 3.481976 3.477985 0.006088 3.471897 3.484072
0.491135 3.494053 3.490030 0.006136 3.483894 3.496166
0.492125 3.506195 3.502141 0.006185 3.495956 3.508326
0.493115 3.518402 3.514318 0.006234 3.508084 3.520551
0.494105 3.530676 3.526560 0.006282 3.520278 3.532843
0.495095 3.543016 3.538870 0.006331 3.532539 3.545201
0.496085 3.555423 3.551246 0.006380 3.544866 3.557626
0.497075 3.567898 3.563690 0.006429 3.557261 3.570119
0.498065 3.580442 3.576202 0.006478 3.569725 3.582680
0.499055 3.593053 3.588783 0.006527 3.582257 3.595310
0.500044 3.605735 3.601434 0.006575 3.594858 3.608009
0.501034 3.618485 3.614154 0.006624 3.607529 3.620778
0.502024 3.631307 3.626944 0.006673 3.620271 3.633617
0.503014 3.644199 3.639805 0.006722 3.633083 3.646528
0.504004 3.657162 3.652738 0.006771 3.645967 3.659509
0.504994 3.670197 3.665743 0.006820 3.658923 3.672563
0.505984 3.683305 3.678820 0.006869 3.671951 3.685689
0.506974 3.696486 3.691970 0.006918 3.685052 3.698888
0.507964 3.709740 3.705194 0.006967 3.698227 3.712161
0.508954 3.723069 3.718492 0.007016 3.711477 3.725508
0.509944 3.736472 3.731865 0.007065 3.724801 3.738930
0.510934 3.749951 3.745314 0.007113 3.738201 3.752427
0.511924 3.763506 3.758838 0.007162 3.751676 3.766000
0.512914 3.777137 3.772440 0.007211 3.765229 3.779650
0.513904 3.790845 3.786118 0.007259 3.778859 3.793377
0.514894 3.804632 3.799874 0.007308 3.792566 3.807182
0.515884 3.818496 3.813709 0.007356 3.806353 3.821066
0.516874 3.832440 3.827623 0.007405 3.820218 3.835028
0.517864 3.846463 3.841616 0.007453 3.834163 3.849070
0.518854 3.860567 3.855690 0.007502 3.848189 3.863192
0.519844 3.874751 3.869846 0.007550 3.862296 3.877395
0.520834 3.889017 3.884082 0.007598 3.876485 3.891680
0.521824 3.903365 3.898401 0.007646 3.890756 3.906047
0.522814 3.917797 3.912803 0.007693 3.905110 3.920497
0.523804 3.932311 3.927289 0.007741 3.919548 3.935030
0.524794 3.946910 3.941859 0.007789 3.934070 3.949648
0.525784 3.961594 3.956514 0.007836 3.948678 3.964351
0.526774 3.976363 3.971255 0.007884 3.963372 3.979139
0.527764 3.991219 3.986083 0.007931 3.978152 3.994013
0.528754 4.006162 4.000997 0.007978 3.993020 4.008975
0.529744 4.021192 4.016000 0.008024 4.007975 4.024024
0.530734 4.036311 4.031091 0.008071 4.023020 4.039162
0.531724 4.051519 4.046271 0.008118 4.038154 4.054389
0.532714 4.066817 4.061542 0.008164 4.053378 4.069705
0.533704 4.082205 4.076903 0.008210 4.068693 4.085113
0.534694 4.097685 4.092356 0.008256 4.084100 4.100612
0.535684 4.113257 4.107901 0.008301 4.099600 4.116202
0.536674 4.128922 4.123539 0.008347 4.115192 4.131886
0.537664 4.144681 4.139272 0.008392 4.130879 4.147664
0.538654 4.160534 4.155098 0.008437 4.146661 4.163535
0.539644 4.176482 4.171021 0.008482 4.162539 4.179502
0.540634 4.192527 4.187039 0.008526 4.178513 4.195566
0.541624 4.208668 4.203155 0.008570 4.194585 4.211725
0.542614 4.224907 4.219369 0.008614 4.210755 4.227983
0.543604 4.241244 4.235681 0.008658 4.227024 4.244339
0.544594 4.257681 4.252093 0.008701 4.243392 4.260794
0.545584 4.274218 4.268606 0.008744 4.259862 4.277350
0.546574 4.290856 4.285219 0.008787 4.276433 4.294006
0.547564 4.307595 4.301935 0.008829 4.293106 4.310764
0.548554 4.324438 4.318754 0.008871 4.309883 4.327625
0.549544 4.341384 4.335677 0.008913 4.326765 4.344590
0.550534 4.358435 4.352705 0.008954 4.343751 4.361659
0.551524 4.375591 4.369838 0.008995 4.360843 4.378833
0.552514 4.392853 4.387078 0.009035 4.378043 4.396114
0.553504 4.410223 4.404426 0.009076 4.395350 4.413502
0.554494 4.427700 4.421882 0.009115 4.412767 4.430997
0.555484 4.445287 4.439448 0.009155 4.430293 4.448602
0.556474 4.462984 4.457124 0.009193 4.447930 4.466317
0.557464 4.480792 4.474911 0.009232 4.465679 4.484143
0.558454 4.498712 4.492811 0.009270 4.483541 4.502081
0.559444 4.516744 4.510824 0.009307 4.501516 4.520131
0.560434 4.534891 4.528951 0.009345 4.519607 4.538296
0.561424 4.553153 4.547194 0.009381 4.537813 4.556575
0.562414 4.571531 4.565553 0.009417 4.556136 4.574970
0.563404 4.590025 4.584030 0.009453 4.574577 4.593482
0.564394 4.608638 4.602625 0.009488 4.593137 4.612112
0.565384 4.627369 4.621339 0.009522 4.611817 4.630861
0.566374 4.646221 4.640174 0.009556 4.630618 4.649730
0.567364 4.665194 4.659131 0.009590 4.649541 4.668721
0.568354 4.684290 4.678210 0.009622 4.668588 4.687833
0.569344 4.703508 4.697414 0.009654 4.687759 4.707068
0.570334 4.722851 4.716742 0.009686 4.707056 4.726428
0.571324 4.742320 4.736197 0.009717 4.726480 4.745914
0.572314 4.761916 4.755778 0.009747 4.746031 4.765526
0.573304 4.781639 4.775488 0.009777 4.765711 4.785265
0.574294 4.801491 4.795328 0.009806 4.785522 4.805134
0.575284 4.821474 4.815299 0.009834 4.805464 4.825133
0.576274 4.841588 4.835401 0.009862 4.825539 4.845263
0.577264 4.861835 4.855637 0.009889 4.845748 4.865525
0.578254 4.882215 4.876007 0.009915 4.866092 4.885921
0.579244 4.902730 4.896512 0.009940 4.886572 4.906452
0.580234 4.923382 4.917155 0.009965 4.907190 4.927120
0.581224 4.944172 4.937935 0.009989 4.927947 4.947924
0.582214 4.965100 4.958856 0.010012 4.948844 4.968867
0.583204 4.986168 4.979916 0.010034 4.969882 4.989950
0.584194 5.007377 5.001119 0.010055 4.991064 5.011175
0.585184 5.028730 5.022466 0.010076 5.012390 5.032542
0.586174 5.050226 5.043957 0.010096 5.033861 5.054052
0.587164 5.071868 5.065594 0.010114 5.055480 5.075708
0.588154 5.093657 5.087379 0.010132 5.077246 5.097511
0.589143 5.115593 5.109312 0.010149 5.099163 5.119461
0.590133 5.137679 5.131396 0.010165 5.121231 5.141561
0.591123 5.159917 5.153631 0.010180 5.143451 5.163812
0.592113 5.182306 5.176020 0.010194 5.165826 5.186214
0.593103 5.204850 5.198563 0.010207 5.188356 5.208771
0.594093 5.227548 5.221263 0.010219 5.211044 5.231482
0.595083 5.250404 5.244120 0.010230 5.233890 5.254350
0.596073 5.273418 5.267136 0.010240 5.256896 5.277376
0.597063 5.296591 5.290313 0.010249 5.280064 5.300561
0.598053 5.319926 5.313652 0.010257 5.303395 5.323908
0.599043 5.343424 5.337154 0.010263 5.326891 5.347417
0.600033 5.367086 5.360822 0.010268 5.350554 5.371091
0.601023 5.390915 5.384657 0.010273 5.374385 5.394930
0.602013 5.414911 5.408661 0.010276 5.398385 5.418937
0.603003 5.439076 5.432835 0.010278 5.422557 5.443112
0.603993 5.463412 5.457181 0.010278 5.446903 5.467459
0.604983 5.487922 5.481700 0.010277 5.471423 5.491978
0.605973 5.512605 5.506395 0.010275 5.496120 5.516670
0.606963 5.537464 5.531267 0.010272 5.520995 5.541539
0.607953 5.562502 5.556318 0.010267 5.546050 5.566585
0.608943 5.587718 5.581549 0.010261 5.571288 5.591810
0.609933 5.613116 5.606963 0.010254 5.596709 5.617217
0.610923 5.638698 5.632561 0.010245 5.622315 5.642806
0.611913 5.664464 5.658345 0.010235 5.648110 5.668580
0.612903 5.690417 5.684317 0.010223 5.674093 5.694540
0.613893 5.716559 5.710478 0.010210 5.700268 5.720688
0.614883 5.742891 5.736832 0.010195 5.726637 5.747027
0.615873 5.769416 5.763379 0.010179 5.753200 5.773558
0.616863 5.796135 5.790122 0.010161 5.779961 5.800283
0.617853 5.823051 5.817063 0.010142 5.806921 5.827204
0.618843 5.850166 5.844203 0.010121 5.834082 5.854324
0.619833 5.877480 5.871545 0.010098 5.861447 5.881643
0.620823 5.904997 5.899091 0.010073 5.889017 5.909164
0.621813 5.932719 5.926842 0.010047 5.916795 5.936890
0.622803 5.960648 5.954802 0.010019 5.944783 5.964821
0.623793 5.988785 5.982972 0.009990 5.972982 5.992962
0.624783 6.017133 6.011354 0.009958 6.001396 6.021312
0.625773 6.045695 6.039951 0.009925 6.030026 6.049876
0.626763 6.074472 6.068764 0.009890 6.058874 6.078654
0.627753 6.103466 6.097797 0.009853 6.087944 6.107650
0.628743 6.132681 6.127051 0.009814 6.117237 6.136865
0.629733 6.162117 6.156528 0.009773 6.146755 6.166301
0.630723 6.191778 6.186232 0.009730 6.176502 6.195962
0.631713 6.221666 6.216164 0.009685 6.206479 6.225849
0.632703 6.251783 6.246327 0.009638 6.236689 6.255965
0.633693 6.282132 6.276723 0.009589 6.267134 6.286313
0.634683 6.312716 6.307355 0.009538 6.297817 6.316894
0.635673 6.343535 6.338226 0.009485 6.328741 6.347711
0.636663 6.374594 6.369337 0.009429 6.359908 6.378767
0.637653 6.405895 6.400692 0.009372 6.391320 6.410064
0.638643 6.437440 6.432293 0.009312 6.422980 6.441605
0.639633 6.469233 6.464142 0.009250 6.454892 6.473392
0.640623 6.501275 6.496243 0.009186 6.487057 6.505429
0.641613 6.533569 6.528598 0.009119 6.519479 6.537717
0.642603 6.566118 6.561210 0.009050 6.552160 6.570260
0.643593 6.598925 6.594082 0.008979 6.585104 6.603061
0.644583 6.631993 6.627217 0.008905 6.618312 6.636121
0.645573 6.665325 6.660617 0.008829 6.651788 6.669445
0.646563 6.698923 6.694285 0.008750 6.685535 6.703035
0.647553 6.732790 6.728225 0.008669 6.719556 6.736893
0.648543 6.766930 6.762439 0.008585 6.753854 6.771024
0.649533 6.801345 6.796931 0.008499 6.788432 6.805429
0.650523 6.836038 6.831703 0.008410 6.823292 6.840113
0.651513 6.871014 6.866759 0.008319 6.858440 6.875077
0.652503 6.906273 6.902101 0.008225 6.893876 6.910326
0.653493 6.941821 6.937734 0.008129 6.929605 6.945863
0.654483 6.977660 6.973660 0.008030 6.965630 6.981690
0.655473 7.013793 7.009883 0.007928 7.001955 7.017811
0.656463 7.050224 7.046406 0.007824 7.038582 7.054230
0.657453 7.086957 7.083232 0.007717 7.075515 7.090949
0.658443 7.123993 7.120366 0.007608 7.112758 7.127973
0.659433 7.161338 7.157809 0.007496 7.150314 7.165305
0.660423 7.198995 7.195567 0.007381 7.188186 7.202948
0.661413 7.236966 7.233643 0.007264 7.226379 7.240907
0.662403 7.275256 7.272039 0.007144 7.264895 7.279184
0.663393 7.313869 7.310761 0.007022 7.303739 7.317783
0.664383 7.352808 7.349812 0.006898 7.342913 7.356710
0.665373 7.392077 7.389195 0.006771 7.382423 7.395966
0.666363 7.431680 7.428914 0.006642 7.422272 7.435557
0.667353 7.471620 7.468975 0.006511 7.462463 7.475486
0.668343 7.511903 7.509379 0.006378 7.503001 7.515757
0.669333 7.552531 7.550132 0.006243 7.543889 7.556376
0.670323 7.593508 7.591238 0.006107 7.585131 7.597345
0.671313 7.634840 7.632701 0.005969 7.626732 7.638670
0.672303 7.676530 7.674525 0.005830 7.668695 7.680354
0.673293 7.718582 7.716714 0.005690 7.711025 7.722404
0.674283 7.761001 7.759273 0.005549 7.753724 7.764822
0.675273 7.803791 7.802206 0.005408 7.796798 7.807615
0.676263 7.846957 7.845518 0.005268 7.840251 7.850786
0.677253 7.890503 7.889214 0.005128 7.884086 7.894342
0.678242 7.934434 7.933297 0.004990 7.928307 7.938287
0.679232 7.978754 7.977773 0.004854 7.972919 7.982627
0.680222 8.023468 8.022647 0.004721 8.017926 8.027368
0.681212 8.068581 8.067923 0.004593 8.063330 8.072515
0.682202 8.114098 8.113606 0.004469 8.109137 8.118075
0.683192 8.160024 8.159702 0.004352 8.155350 8.164054
0.684182 8.206364 8.206215 0.004243 8.201972 8.210457
0.685172 8.253122 8.253150 0.004143 8.249008 8.257293
0.686162 8.300305 8.300514 0.004054 8.296460 8.304568
0.687152 8.347918 8.348311 0.003979 8.344332 8.352289
0.688142 8.395965 8.396546 0.003918 8.392628 8.400464
0.689132 8.444452 8.445226 0.003874 8.441352 8.449099
0.690122 8.493386 8.494355 0.003849 8.490506 8.498204
0.691112 8.542770 8.543940 0.003844 8.540096 8.547784
0.692102 8.592612 8.593986 0.003861 8.590124 8.597847
0.693092 8.642917 8.644499 0.003902 8.640597 8.648400
0.694082 8.693691 8.695485 0.003966 8.691519 8.699450
0.695072 8.744940 8.746950 0.004054 8.742895 8.751004
0.696062 8.796669 8.798900 0.004167 8.794733 8.803068
0.697052 8.848886 8.851342 0.004304 8.847038 8.855647
0.698042 8.901596 8.904282 0.004465 8.899818 8.908747
0.699032 8.954806 8.957726 0.004648 8.953079 8.962374
0.700022 9.008523 9.011682 0.004852 9.006830 9.016534
0.701012 9.062752 9.066154 0.005077 9.061077 9.071232
0.702002 9.117501 9.121152 0.005322 9.115829 9.126474
0.702992 9.172777 9.176680 0.005586 9.171094 9.182266
0.703982 9.228586 9.232747 0.005867 9.226880 9.238614
0.704972 9.284935 9.289359 0.006165 9.283194 9.295524
0.705962 9.341832 9.346524 0.006479 9.340045 9.353003
0.706952 9.399284 9.404249 0.006809 9.397441 9.411058
0.707942 9.457298 9.462542 0.007153 9.455389 9.469695
0.708932 9.515883 9.521410 0.007512 9.513898 9.528922
0.709922 9.575044 9.580860 0.007885 9.572976 9.588745
0.710912 9.634792 9.640902 0.008271 9.632631 9.649173
0.711902 9.695132 9.701543 0.008670 9.692872 9.710213
0.712892 9.756074 9.762790 0.009083 9.753707 9.771873
0.713882 9.817625 9.824653 0.009508 9.815145 9.834161
0.714872 9.879795 9.887139 0.009946 9.877194 9.897085
0.715862 9.942590 9.950258 0.010396 9.939862 9.960654
0.716852 10.006021 10.014018 0.010859 10.003159 10.024877
0.717842 10.070096 10.078428 0.011334 10.067094 10.089762
0.718832 10.134823 10.143497 0.011822 10.131675 10.155319
0.719822 10.200212 10.209234 0.012322 10.196912 10.221556
0.720812 10.266273 10.275649 0.012834 10.262815 10.288483
0.721802 10.333014 10.342751 0.013359 10.329392 10.356110
0.722792 10.400445 10.410549 0.013897 10.396653 10.424446
0.723782 10.468576 10.479055 0.014447 10.464608 10.493502
0.724772 10.537417 10.548277 0.015010 10.533267 10.563287
0.725762 10.606978 10.618226 0.015586 10.602640 10.633811
0.726752 10.677269 10.688912 0.016175 10.672737 10.705087
0.727742 10.748301 10.760346 0.016777 10.743570 10.777123
0.728732 10.820085 10.832539 0.017392 10.815147 10.849931
0.729722 10.892631 10.905502 0.018021 10.887481 10.923523
0.730712 10.965950 10.979246 0.018663 10.960583 10.997909
0.731702 11.040053 11.053782 0.019320 11.034462 11.073101
0.732692 11.114953 11.129122 0.019990 11.109132 11.149112
0.733682 11.190661 11.205278 0.020674 11.184603 11.225952
0.734672 11.267188 11.282261 0.021373 11.260888 11.303635
0.735662 11.344548 11.360085 0.022087 11.337998 11.382172
0.736652 11.422751 11.438761 0.022816 11.415945 11.461577
0.737642 11.501811 11.518302 0.023559 11.494743 11.541862
0.738632 11.581741 11.598722 0.024319 11.574403 11.623040
0.739622 11.662554 11.680033 0.025093 11.654939 11.705126
0.740612 11.744262 11.762249 0.025884 11.736365 11.788133
0.741602 11.826880 11.845383 0.026691 11.818692 11.872074
0.742592 11.910421 11.929451 0.027514 11.901936 11.956965
0.743582 11.994900 12.014465 0.028354 11.986110 12.042819
0.744572 12.080331 12.100440 0.029212 12.071228 12.129652
0.745562 12.166728 12.187391 0.030086 12.157305 12.217478
0.746552 12.254106 12.275334 0.030978 12.244356 12.306313
0.747542 12.342481 12.364284 0.031888 12.332395 12.396172
0.748532 12.431869 12.454256 0.032817 12.421439 12.487072
0.749522 12.522284 12.545266 0.033764 12.511502 12.579030
0.750512 12.613743 12.637330 0.034730 12.602600 12.672060
0.751502 12.706263 12.730466 0.035716 12.694751 12.766182
0.752492 12.799860 12.824691 0.036721 12.787970 12.861411
0.753482 12.894551 12.920020 0.037746 12.882275 12.957766
0.754472 12.990354 13.016473 0.038791 12.977682 13.055265
0.755462 13.087287 13.114067 0.039858 13.074209 13.153925
0.756452 13.185368 13.212821 0.040946 13.171875 13.253767
0.757442 13.284615 13.312753 0.042055 13.270698 13.354808
0.758432 13.385048 13.413882 0.043187 13.370696 13.457069
0.759422 13.486685 13.516229 0.044340 13.471888 13.560569
0.760412 13.589546 13.619812 0.045517 13.574294 13.665329
0.761402 13.693652 13.724652 0.046718 13.677934 13.771370
0.762392 13.799022 13.830770 0.047942 13.782829 13.878712
0.763382 13.905679 13.938188 0.049190 13.888997 13.987378
0.764372 14.013643 14.046926 0.050463 13.996462 14.097389
0.765362 14.122935 14.157006 0.051762 14.105245 14.208768
0.766352 14.233580 14.268452 0.053086 14.215367 14.321538
0.767341 14.345598 14.381287 0.054436 14.326850 14.435723
0.768331 14.459014 14.495533 0.055814 14.439719 14.551347
0.769321 14.573850 14.611215 0.057219 14.553997 14.668434
0.770311 14.690133 14.728358 0.058651 14.669707 14.787009
0.771301 14.807885 14.846986 0.060112 14.786874 14.907099
0.772291 14.927133 14.967125 0.061603 14.905522 15.028728
0.773281 15.047902 15.088801 0.063123 15.025679 15.151924
0.774271 15.170219 15.212042 0.064673 15.147369 15.276714
0.775261 15.294111 15.336873 0.066254 15.270619 15.403127
0.776251 15.419606 15.463324 0.067867 15.395457 15.531190
0.777241 15.546731 15.591422 0.069512 15.521910 15.660933
0.778231 15.675515 15.721197 0.071189 15.650007 15.792386
0.779221 15.805988 15.852678 0.072901 15.779778 15.925579
0.780211 15.938181 15.985897 0.074646 15.911251 16.060543
0.781201 16.072123 16.120884 0.076427 16.044457 16.197311
0.782191 16.207847 16.257671 0.078243 16.179428 16.335914
0.783181 16.345385 16.396291 0.080096 16.316195 16.476387
0.784171 16.484769 16.536777 0.081986 16.454791 16.618763
0.785161 16.626034 16.679163 0.083914 16.595248 16.763077
0.786151 16.769214 16.823484 0.085882 16.737603 16.909366
0.787141 16.914344 16.969776 0.087888 16.881888 17.057664
0.788131 17.061460 17.118075 0.089936 17.028139 17.208011
0.789121 17.210600 17.268419 0.092025 17.176394 17.360444
0.790111 17.361801 17.420846 0.094156 17.326690 17.515002
0.791101 17.515102 17.575395 0.096331 17.479064 17.671725
0.792091 17.670542 17.732106 0.098550 17.633556 17.830655
0.793081 17.828163 17.891020 0.100814 17.790207 17.991834
0.794071 17.988006 18.052180 0.103124 17.949056 18.155304
0.795061 18.150113 18.215628 0.105482 18.110146 18.321109
0.796051 18.314528 18.381408 0.107888 18.273520 18.489296
0.797041 18.481296 18.549566 0.110343 18.439223 18.659909
0.798031 18.650462 18.720148 0.112849 18.607298 18.832997
0.799021 18.822074 18.893200 0.115407 18.777794 19.008607
0.800011 18.996179 19.068773 0.118017 18.950756 19.186790
0.801001 19.172826 19.246915 0.120682 19.126233 19.367597
0.801991 19.352067 19.427678 0.123401 19.304276 19.551079
0.802981 19.533952 19.611113 0.126178 19.484935 19.737291
0.803971 19.718536 19.797275 0.129012 19.668263 19.926287
0.804961 19.905871 19.986218 0.131905 19.854313 20.118123
0.805951 20.096014 20.177999 0.134859 20.043139 20.312858
0.806941 20.289023 20.372675 0.137875 20.234800 20.510551
0.807931 20.484955 20.570306 0.140955 20.429351 20.711261
0.808921 20.683871 20.770953 0.144099 20.626853 20.915052
0.809911 20.885833 20.974677 0.147310 20.827367 21.121987
0.810901 21.090904 21.181543 0.150589 21.030954 21.332133
0.811891 21.299148 21.391617 0.153938 21.237680 21.545555
0.812881 21.510634 21.604967 0.157358 21.447609 21.762324
0.813871 21.725428 21.821660 0.160851 21.660809 21.982511
0.814861 21.943602 22.041768 0.164419 21.877350 22.206187
0.815851 22.165228 22.265365 0.168063 22.097302 22.433428
0.816841 22.390379 22.492525 0.171786 22.320739 22.664311
0.817831 22.619133 22.723325 0.175590 22.547735 22.898915
0.818821 22.851566 22.957844 0.179476 22.778368 23.137320
0.819811 23.087760 23.196164 0.183446 23.012717 23.379610
0.820801 23.327797 23.438367 0.187504 23.250864 23.625871
0.821791 23.571762 23.684540 0.191649 23.492891 23.876189
0.822781 23.819742 23.934771 0.195886 23.738885 24.130657
0.823771 24.071827 24.189150 0.200216 23.988933 24.389366
0.824761 24.328109 24.447770 0.204642 24.243128 24.652412
0.825751 24.588683 24.710728 0.209166 24.501562 24.919893
0.826741 24.853646 24.978121 0.213790 24.764332 25.191911
0.827731 25.123099 25.250052 0.218517 25.031535 25.468570
0.828721 25.397145 25.526625 0.223351 25.303274 25.749975
0.829711 25.675890 25.807946 0.228292 25.579653 26.036238
0.830701 25.959443 26.094126 0.233346 25.860780 26.327472
0.831691 26.247917 26.385279 0.238513 26.146766 26.623792
0.832681 26.541428 26.681523 0.243798 26.437725 26.925321
0.833671 26.840095 26.982976 0.249203 26.733773 27.232180
0.834661 27.144041 27.289765 0.254732 27.035033 27.544497
0.835651 27.453392 27.602016 0.260388 27.341628 27.862404
0.836641 27.768279 27.919860 0.266174 27.653686 28.186035
0.837631 28.088836 28.243435 0.272094 27.971341 28.515530
0.838621 28.415201 28.572880 0.278152 28.294728 28.851032
0.839611 28.747518 28.908338 0.284351 28.623987 29.192689
0.840601 29.085933 29.249959 0.290695 28.959264 29.540654
0.841591 29.430598 29.597896 0.297188 29.300708 29.895084
0.842581 29.781670 29.952307 0.303835 29.648472 30.256142
0.843571 30.139309 30.313354 0.310639 30.002715 30.623994
0.844561 30.503683 30.681208 0.317606 30.363602 30.998813
0.845551 30.874964 31.056040 0.324739 30.731301 31.380778
0.846541 31.253329 31.438030 0.332043 31.105987 31.770073
0.847531 31.638960 31.827363 0.339523 31.487840 32.166887
0.848521 32.032048 32.224231 0.347185 31.877046 32.571416
0.849511 32.432787 32.628831 0.355034 32.273797 32.983864
0.850501 32.841380 33.041366 0.363074 32.678292 33.404440
0.851491 33.258035 33.462047 0.371312 33.090735 33.833359
0.852481 33.682968 33.891093 0.379753 33.511340 34.270846
0.853471 34.116400 34.328728 0.388404 33.940324 34.717132
0.854461 34.558564 34.775184 0.397271 34.377914 35.172455
0.855451 35.009697 35.230704 0.406359 34.824344 35.637063
0.856440 35.470046 35.695535 0.415677 35.279858 36.111212
0.857430 35.939865 36.169935 0.425230 35.744705 36.595165
0.858420 36.419419 36.654171 0.435026 36.219145 37.089197
0.859410 36.908982 37.148519 0.445073 36.703446 37.593592
0.860400 37.408835 37.653264 0.455378 37.197886 38.108642
0.861390 37.919271 38.168704 0.465949 37.702755 38.634652
0.862380 38.440596 38.695143 0.476794 38.218349 39.171938
0.863370 38.973123 39.232901 0.487923 38.744977 39.720824
0.864360 39.517178 39.782305 0.499344 39.282961 40.281650
0.865350 40.073099 40.343699 0.511067 39.832632 40.854766
0.866340 40.641237 40.917435 0.523100 40.394335 41.440535
0.867330 41.221955 41.503881 0.535455 40.968426 42.039337
0.868320 41.815632 42.103419 0.548142 41.555277 42.651561
0.869310 42.422657 42.716442 0.561171 42.155271 43.277614
0.870300 43.043439 43.343363 0.574555 42.768809 43.917918
0.871290 43.678399 43.984608 0.588304 43.396304 44.572912
0.872280 44.327975 44.640619 0.602431 44.038188 45.243049
0.873270 44.992624 45.311856 0.616949 44.694907 45.928804
0.874260 45.672819 45.998798 0.631870 45.366927 46.630668
0.875250 46.369052 46.701942 0.647210 46.054732 47.349152
0.876240 47.081837 47.421805 0.662982 46.758823 48.084787
0.877230 47.811704 48.158925 0.679201 47.479724 48.838126
0.878220 48.559210 48.913863 0.695883 48.217980 49.609746
0.879210 49.324930 49.687200 0.713045 48.974155 50.400245
0.880200 50.109467 50.479544 0.730702 49.748842 51.210247
0.881190 50.913446 51.291527 0.748874 50.542653 52.040401
0.882180 51.737521 52.123808 0.767578 51.356230 52.891387
0.883170 52.582370 52.977074 0.786835 52.190239 53.763909
0.884160 53.448703 53.852040 0.806663 53.045376 54.658703
0.885150 54.337261 54.749453 0.827085 53.922368 55.576539
0.886140 55.248815 55.670094 0.848123 54.821971 56.518217
0.887130 56.184171 56.614775 0.869799 55.744976 57.484574
0.888120 57.144170 57.584346 0.892138 56.692209 58.476484
0.889110 58.129693 58.579696 0.915164 57.664531 59.494860
0.890100 59.141658 59.601750 0.938906 58.662845 60.540656
0.891090 60.181025 60.651481 0.963389 59.688091 61.614870
0.892080 61.248800 61.729901 0.988644 60.741257 62.718546
0.893070 62.346033 62.838073 1.014701 61.823372 63.852774
0.894060 63.473827 63.977107 1.041592 62.935515 65.018699
0.895050 64.633333 65.148167 1.069349 64.078817 66.217516
0.896040 65.825759 66.352472 1.098009 65.254462 67.450481
0.897030 67.052371 67.591299 1.127609 66.463691 68.718908
0.898020 68.314497 68.865990 1.158186 67.707803 70.024176
0.899010 69.613528 70.177948 1.189783 68.988165 71.367731
0.900000 70.950927 71.528650 1.222441 70.306209 72.751090


==> plot_data/o20p_histogram_z0.500.dat <==
BinCenter Count
3.570163 1.000000
3.572307 0.000000
3.574451 0.000000
3.576595 0.000000
3.578739 0.000000
3.580883 0.000000
3.583027 1.000000
3.585171 3.000000
3.587315 0.000000
3.589459 2.000000
3.591603 1.000000
3.593747 0.000000
3.595891 11.000000
3.598035 10.000000
3.600179 8.000000
3.602323 20.000000
3.604467 17.000000
3.606611 15.000000
3.608755 9.000000
3.610900 2.000000


==> plot_data/o20p_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 -0.000493 0.001149 -0.001642 0.000656
0.010990 -0.000529 0.001237 -0.001766 0.000708
0.011980 -0.000563 0.001320 -0.001883 0.000757
0.012970 -0.000595 0.001399 -0.001994 0.000805
0.013960 -0.000624 0.001474 -0.002099 0.000850
0.014950 -0.000651 0.001546 -0.002197 0.000894
0.015940 -0.000676 0.001613 -0.002289 0.000937
0.016930 -0.000699 0.001677 -0.002376 0.000978
0.017920 -0.000720 0.001737 -0.002456 0.001017
0.018910 -0.000738 0.001793 -0.002531 0.001055
0.019900 -0.000754 0.001846 -0.002600 0.001092
0.020890 -0.000768 0.001896 -0.002664 0.001127
0.021880 -0.000780 0.001942 -0.002722 0.001162
0.022870 -0.000790 0.001986 -0.002775 0.001196
0.023860 -0.000797 0.002026 -0.002824 0.001229
0.024850 -0.000803 0.002064 -0.002867 0.001261
0.025840 -0.000806 0.002099 -0.002906 0.001293
0.026830 -0.000808 0.002132 -0.002940 0.001324
0.027820 -0.000807 0.002163 -0.002970 0.001356
0.028810 -0.000804 0.002191 -0.002995 0.001387
0.029800 -0.000799 0.002217 -0.003017 0.001418
0.030790 -0.000792 0.002242 -0.003034 0.001450
0.031780 -0.000783 0.002265 -0.003048 0.001482
0.032770 -0.000772 0.002287 -0.003059 0.001514
0.033760 -0.000759 0.002307 -0.003067 0.001548
0.034750 -0.000745 0.002326 -0.003071 0.001582
0.035740 -0.000728 0.002345 -0.003073 0.001617
0.036730 -0.000709 0.002363 -0.003072 0.001654
0.037720 -0.000688 0.002380 -0.003068 0.001692
0.038710 -0.000666 0.002397 -0.003063 0.001732
0.039700 -0.000641 0.002415 -0.003056 0.001773
0.040690 -0.000615 0.002432 -0.003047 0.001817
0.041680 -0.000587 0.002450 -0.003037 0.001863
0.042670 -0.000557 0.002469 -0.003026 0.001912
0.043660 -0.000525 0.002489 -0.003014 0.001964
0.044650 -0.000492 0.002510 -0.003001 0.002018
0.045640 -0.000456 0.002532 -0.002988 0.002076
0.046630 -0.000419 0.002556 -0.002975 0.002136
0.047620 -0.000380 0.002581 -0.002961 0.002201
0.048610 -0.000340 0.002609 -0.002949 0.002269
0.049600 -0.000298 0.002639 -0.002936 0.002341
0.050590 -0.000254 0.002671 -0.002925 0.002417
0.051580 -0.000208 0.002706 -0.002914 0.002498
0.052570 -0.000161 0.002743 -0.002905 0.002582
0.053560 -0.000112 0.002784 -0.002896 0.002672
0.054549 -0.000062 0.002827 -0.002889 0.002765
0.055539 -0.000010 0.002874 -0.002884 0.002864
0.056529 0.000043 0.002923 -0.002880 0.002967
0.057519 0.000098 0.002976 -0.002878 0.003075
0.058509 0.000155 0.003033 -0.002878 0.003187
0.059499 0.000213 0.003092 -0.002880 0.003305
0.060489 0.000272 0.003155 -0.002883 0.003427
0.061479 0.000333 0.003222 -0.002889 0.003554
0.062469 0.000395 0.003292 -0.002897 0.003686
0.063459 0.000458 0.003365 -0.002906 0.003823
0.064449 0.000523 0.003441 -0.002918 0.003965
0.065439 0.000590 0.003521 -0.002932 0.004111
0.066429 0.000657 0.003604 -0.002947 0.004262
0.067419 0.000726 0.003691 -0.002965 0.004417
0.068409 0.000796 0.003780 -0.002984 0.004576
0.069399 0.000868 0.003873 -0.003005 0.004740
0.070389 0.000940 0.003968 -0.003028 0.004909
0.071379 0.001014 0.004067 -0.003053 0.005081
0.072369 0.001089 0.004168 -0.003079 0.005258
0.073359 0.001165 0.004273 -0.003107 0.005438
0.074349 0.001242 0.004380 -0.003137 0.005622
0.075339 0.001321 0.004489 -0.003168 0.005810
0.076329 0.001400 0.004601 -0.003201 0.006002
0.077319 0.001481 0.004716 -0.003235 0.006197
0.078309 0.001562 0.004833 -0.003270 0.006395
0.079299 0.001645 0.004952 -0.003307 0.006597
0.080289 0.001728 0.005073 -0.003345 0.006802
0.081279 0.001813 0.005197 -0.003384 0.007010
0.082269 0.001898 0.005323 -0.003424 0.007221
0.083259 0.001985 0.005450 -0.003466 0.007435
0.084249 0.002072 0.005580 -0.003508 0.007652
0.085239 0.002160 0.005711 -0.003551 0.007871
0.086229 0.002249 0.005844 -0.003595 0.008093
0.087219 0.002339 0.005979 -0.003640 0.008317
0.088209 0.002429 0.006115 -0.003686 0.008544
0.089199 0.002520 0.006252 -0.003732 0.008773
0.090189 0.002612 0.006392 -0.003779 0.009004
0.091179 0.002705 0.006532 -0.003827 0.009237
0.092169 0.002798 0.006674 -0.003876 0.009472
0.093159 0.002892 0.006817 -0.003925 0.009710
0.094149 0.002987 0.006961 -0.003974 0.009948
0.095139 0.003082 0.007107 -0.004024 0.010189
0.096129 0.003178 0.007253 -0.004075 0.010431
0.097119 0.003275 0.007401 -0.004126 0.010675
0.098109 0.003372 0.007549 -0.004177 0.010920
0.099099 0.003469 0.007698 -0.004229 0.011167
0.100089 0.003567 0.007848 -0.004281 0.011415
0.101079 0.003665 0.007999 -0.004333 0.011664
0.102069 0.003764 0.008150 -0.004386 0.011914
0.103059 0.003863 0.008302 -0.004439 0.012165
0.104049 0.003963 0.008455 -0.004492 0.012418
0.105039 0.004063 0.008608 -0.004545 0.012671
0.106029 0.004163 0.008761 -0.004598 0.012924
0.107019 0.004264 0.008915 -0.004651 0.013179
0.108009 0.004365 0.009069 -0.004705 0.013434
0.108999 0.004466 0.009224 -0.004758 0.013690
0.109989 0.004567 0.009379 -0.004812 0.013946
0.110979 0.004669 0.009534 -0.004865 0.014203
0.111969 0.004770 0.009689 -0.004919 0.014460
0.112959 0.004872 0.009845 -0.004972 0.014717
0.113949 0.004974 0.010000 -0.005026 0.014974
0.114939 0.005076 0.010155 -0.005079 0.015232
0.115929 0.005178 0.010311 -0.005132 0.015489
0.116919 0.005281 0.010466 -0.005185 0.015746
0.117909 0.005383 0.010621 -0.005238 0.016004
0.118899 0.005485 0.010776 -0.005291 0.016261
0.119889 0.005587 0.010931 -0.005343 0.016518
0.120879 0.005689 0.011085 -0.005396 0.016774
0.121869 0.005791 0.011239 -0.005448 0.017030
0.122859 0.005893 0.011393 -0.005500 0.017286
0.123849 0.005995 0.011546 -0.005551 0.017541
0.124839 0.006096 0.011699 -0.005603 0.017795
0.125829 0.006198 0.011851 -0.005653 0.018049
0.126819 0.006299 0.012003 -0.005704 0.018302
0.127809 0.006400 0.012154 -0.005754 0.018554
0.128799 0.006501 0.012305 -0.005804 0.018806
0.129789 0.006601 0.012455 -0.005854 0.019056
0.130779 0.006701 0.012604 -0.005903 0.019305
0.131769 0.006801 0.012753 -0.005952 0.019553
0.132759 0.006900 0.012900 -0.006000 0.019800
0.133749 0.006999 0.013047 -0.006048 0.020046
0.134739 0.007098 0.013193 -0.006095 0.020291
0.135729 0.007196 0.013338 -0.006142 0.020534
0.136719 0.007293 0.013482 -0.006189 0.020775
0.137709 0.007391 0.013625 -0.006235 0.021016
0.138699 0.007487 0.013767 -0.006280 0.021254
0.139689 0.007583 0.013908 -0.006325 0.021491
0.140679 0.007679 0.014048 -0.006369 0.021727
0.141669 0.007774 0.014187 -0.006413 0.021960
0.142659 0.007868 0.014324 -0.006456 0.022192
0.143648 0.007961 0.014460 -0.006499 0.022422
0.144638 0.008054 0.014595 -0.006541 0.022650
0.145628 0.008147 0.014729 -0.006582 0.022875
0.146618 0.008238 0.014861 -0.006623 0.023099
0.147608 0.008329 0.014992 -0.006663 0.023321
0.148598 0.008419 0.015122 -0.006703 0.023540
0.149588 0.008508 0.015250 -0.006742 0.023758
0.150578 0.008596 0.015376 -0.006780 0.023972
0.151568 0.008684 0.015501 -0.006817 0.024185
0.152558 0.008771 0.015624 -0.006854 0.024395
0.153548 0.008856 0.015746 -0.006890 0.024602
0.154538 0.008941 0.015866 -0.006925 0.024807
0.155528 0.009025 0.015985 -0.006960 0.025010
0.156518 0.009108 0.016101 -0.006994 0.025209
0.157508 0.009190 0.016216 -0.007027 0.025406
0.158498 0.009271 0.016329 -0.007059 0.025600
0.159488 0.009350 0.016441 -0.007090 0.025791
0.160478 0.009429 0.016550 -0.007121 0.025979
0.161468 0.009507 0.016658 -0.007151 0.026165
0.162458 0.009583 0.016763 -0.007180 0.026347
0.163448 0.009659 0.016867 -0.007208 0.026526
0.164438 0.009733 0.016969 -0.007236 0.026702
0.165428 0.009806 0.017068 -0.007262 0.026874
0.166418 0.009878 0.017166 -0.007288 0.027044
0.167408 0.009948 0.017261 -0.007313 0.027210
0.168398 0.010018 0.017355 -0.007337 0.027372
0.169388 0.010086 0.017446 -0.007360 0.027531
0.170378 0.010152 0.017535 -0.007382 0.027687
0.171368 0.010218 0.017621 -0.007404 0.027839
0.172358 0.010282 0.017706 -0.007424 0.027987
0.173348 0.010344 0.017788 -0.007443 0.028132
0.174338 0.010406 0.017867 -0.007462 0.028273
0.175328 0.010465 0.017945 -0.007479 0.028410
0.176318 0.010524 0.018020 -0.007496 0.028544
0.177308 0.010581 0.018092 -0.007512 0.028673
0.178298 0.010636 0.018162 -0.007526 0.028798
0.179288 0.010690 0.018230 -0.007540 0.028920
0.180278 0.010742 0.018295 -0.007553 0.029037
0.181268 0.010793 0.018357 -0.007564 0.029150
0.182258 0.010842 0.018417 -0.007575 0.029259
0.183248 0.010890 0.018474 -0.007585 0.029364
0.184238 0.010936 0.018529 -0.007593 0.029465
0.185228 0.010980 0.018581 -0.007601 0.029561
0.186218 0.011022 0.018630 -0.007608 0.029652
0.187208 0.011063 0.018676 -0.007613 0.029740
0.188198 0.011102 0.018720 -0.007618 0.029822
0.189188 0.011140 0.018761 -0.007621 0.029901
0.190178 0.011175 0.018799 -0.007623 0.029974
0.191168 0.011209 0.018834 -0.007625 0.030043
0.192158 0.011241 0.018866 -0.007625 0.030107
0.193148 0.011272 0.018895 -0.007624 0.030167
0.194138 0.011300 0.018922 -0.007622 0.030222
0.195128 0.011326 0.018945 -0.007619 0.030271
0.196118 0.011351 0.018965 -0.007614 0.030316
0.197108 0.011374 0.018983 -0.007609 0.030356
0.198098 0.011394 0.018997 -0.007602 0.030391
0.199088 0.011413 0.019008 -0.007595 0.030421
0.200078 0.011430 0.019016 -0.007586 0.030446
0.201068 0.011445 0.019021 -0.007576 0.030466
0.202058 0.011458 0.019022 -0.007565 0.030480
0.203048 0.011468 0.019021 -0.007553 0.030489
0.204038 0.011477 0.019016 -0.007539 0.030493
0.205028 0.011484 0.019008 -0.007524 0.030492
0.206018 0.011488 0.018997 -0.007509 0.030485
0.207008 0.011490 0.018982 -0.007492 0.030472
0.207998 0.011491 0.018964 -0.007473 0.030455
0.208988 0.011489 0.018943 -0.007454 0.030431
0.209978 0.011485 0.018918 -0.007433 0.030403
0.210968 0.011478 0.018890 -0.007411 0.030368
0.211958 0.011470 0.018858 -0.007388 0.030328
0.212948 0.011459 0.018823 -0.007364 0.030282
0.213938 0.011446 0.018785 -0.007338 0.030231
0.214928 0.011431 0.018743 -0.007312 0.030173
0.215918 0.011413 0.018697 -0.007284 0.030110
0.216908 0.011393 0.018648 -0.007254 0.030041
0.217898 0.011371 0.018595 -0.007224 0.029966
0.218888 0.011347 0.018539 -0.007192 0.029885
0.219878 0.011320 0.018479 -0.007159 0.029798
0.220868 0.011290 0.018415 -0.007125 0.029705
0.221858 0.011259 0.018348 -0.007089 0.029606
0.222848 0.011225 0.018277 -0.007052 0.029501
0.223838 0.011188 0.018202 -0.007014 0.029390
0.224828 0.011149 0.018123 -0.006974 0.029272
0.225818 0.011108 0.018041 -0.006934 0.029149
0.226808 0.011064 0.017955 -0.006892 0.029019
0.227798 0.011017 0.017865 -0.006848 0.028882
0.228788 0.010968 0.017772 -0.006804 0.028740
0.229778 0.010917 0.017674 -0.006758 0.028591
0.230768 0.010863 0.017573 -0.006710 0.028435
0.231758 0.010806 0.017468 -0.006662 0.028273
0.232747 0.010747 0.017358 -0.006612 0.028105
0.233737 0.010685 0.017245 -0.006560 0.027930
0.234727 0.010621 0.017128 -0.006508 0.027749
0.235717 0.010553 0.017007 -0.006454 0.027561
0.236707 0.010484 0.016882 -0.006398 0.027366
0.237697 0.010411 0.016753 -0.006342 0.027165
0.238687 0.010336 0.016620 -0.006284 0.026957
0.239677 0.010259 0.016483 -0.006225 0.026742
0.240667 0.010178 0.016342 -0.006164 0.026520
0.241657 0.010095 0.016197 -0.006102 0.026292
0.242647 0.010009 0.016048 -0.006039 0.026057
0.243637 0.009921 0.015894 -0.005974 0.025815
0.244627 0.009829 0.015737 -0.005908 0.025566
0.245617 0.009735 0.015575 -0.005840 0.025310
0.246607 0.009638 0.015410 -0.005771 0.025048
0.247597 0.009538 0.015240 -0.005701 0.024778
0.248587 0.009436 0.015066 -0.005630 0.024501
0.249577 0.009330 0.014887 -0.005557 0.024218
0.250567 0.009222 0.014705 -0.005483 0.023927
0.251557 0.009111 0.014518 -0.005407 0.023629
0.252547 0.008997 0.014327 -0.005330 0.023324
0.253537 0.008880 0.014132 -0.005251 0.023012
0.254527 0.008761 0.013932 -0.005172 0.022693
0.255517 0.008638 0.013729 -0.005091 0.022367
0.256507 0.008513 0.013521 -0.005008 0.022034
0.257497 0.008384 0.013308 -0.004924 0.021693
0.258487 0.008253 0.013092 -0.004839 0.021345
0.259477 0.008119 0.012871 -0.004752 0.020990
0.260467 0.007982 0.012646 -0.004664 0.020627
0.261457 0.007841 0.012416 -0.004575 0.020258
0.262447 0.007698 0.012182 -0.004484 0.019881
0.263437 0.007552 0.011944 -0.004392 0.019496
0.264427 0.007403 0.011702 -0.004299 0.019105
0.265417 0.007251 0.011455 -0.004204 0.018705
0.266407 0.007096 0.011203 -0.004107 0.018299
0.267397 0.006938 0.010948 -0.004010 0.017885
0.268387 0.006777 0.010688 -0.003911 0.017464
0.269377 0.006612 0.010423 -0.003811 0.017036
0.270367 0.006445 0.010154 -0.003709 0.016600
0.271357 0.006275 0.009881 -0.003606 0.016156
0.272347 0.006102 0.009604 -0.003502 0.015705
0.273337 0.005925 0.009322 -0.003397 0.015247
0.274327 0.005746 0.009036 -0.003290 0.014781
0.275317 0.005563 0.008745 -0.003182 0.014308
0.276307 0.005378 0.008450 -0.003073 0.013828
0.277297 0.005189 0.008151 -0.002962 0.013340
0.278287 0.004997 0.007848 -0.002851 0.012845
0.279277 0.004802 0.007540 -0.002738 0.012342
0.280267 0.004604 0.007228 -0.002624 0.011832
0.281257 0.004403 0.006912 -0.002509 0.011314
0.282247 0.004199 0.006591 -0.002393 0.010790
0.283237 0.003991 0.006267 -0.002275 0.010258
0.284227 0.003781 0.005938 -0.002158 0.009719
0.285217 0.003567 0.005606 -0.002039 0.009173
0.286207 0.003350 0.005270 -0.001920 0.008621
0.287197 0.003131 0.004931 -0.001800 0.008061
0.288187 0.002908 0.004588 -0.001680 0.007495
0.289177 0.002681 0.004242 -0.001560 0.006923
0.290167 0.002452 0.003893 -0.001441 0.006345
0.291157 0.002220 0.003543 -0.001324 0.005763
0.292147 0.001984 0.003192 -0.001208 0.005176
0.293137 0.001745 0.002841 -0.001096 0.004586
0.294127 0.001503 0.002493 -0.000990 0.003996
0.295117 0.001258 0.002152 -0.000894 0.003410
0.296107 0.001010 0.001824 -0.000814 0.002834
0.297097 0.000758 0.001521 -0.000763 0.002279
0.298087 0.000504 0.001266 -0.000762 0.001770
0.299077 0.000246 0.001097 -0.000852 0.001343
0.300067 -0.000015 0.001063 -0.001078 0.001048
0.301057 -0.000279 0.001180 -0.001459 0.000901
0.302047 -0.000546 0.001415 -0.001961 0.000868
0.303037 -0.000817 0.001723 -0.002539 0.000906
0.304027 -0.001090 0.002074 -0.003165 0.000984
0.305017 -0.001367 0.002454 -0.003821 0.001087
0.306007 -0.001647 0.002851 -0.004498 0.001204
0.306997 -0.001930 0.003263 -0.005193 0.001333
0.307987 -0.002216 0.003685 -0.005901 0.001468
0.308977 -0.002505 0.004115 -0.006621 0.001610
0.309967 -0.002798 0.004554 -0.007352 0.001756
0.310957 -0.003094 0.004999 -0.008093 0.001905
0.311947 -0.003392 0.005451 -0.008843 0.002058
0.312937 -0.003694 0.005908 -0.009602 0.002214
0.313927 -0.003999 0.006371 -0.010371 0.002372
0.314917 -0.004308 0.006840 -0.011147 0.002532
0.315907 -0.004619 0.007314 -0.011933 0.002695
0.316897 -0.004933 0.007793 -0.012726 0.002859
0.317887 -0.005251 0.008276 -0.013527 0.003026
0.318877 -0.005572 0.008765 -0.014337 0.003194
0.319867 -0.005895 0.009259 -0.015154 0.003364
0.320857 -0.006222 0.009757 -0.015980 0.003535
0.321846 -0.006552 0.010261 -0.016813 0.003708
0.322836 -0.006885 0.010768 -0.017654 0.003883
0.323826 -0.007221 0.011281 -0.018502 0.004060
0.324816 -0.007560 0.011798 -0.019358 0.004237
0.325806 -0.007903 0.012319 -0.020222 0.004417
0.326796 -0.008248 0.012846 -0.021094 0.004598
0.327786 -0.008596 0.013376 -0.021973 0.004780
0.328776 -0.008948 0.013911 -0.022859 0.004964
0.329766 -0.009302 0.014451 -0.023753 0.005149
0.330756 -0.009660 0.014995 -0.024655 0.005336
0.331746 -0.010020 0.015544 -0.025563 0.005524
0.332736 -0.010383 0.016096 -0.026480 0.005713
0.333726 -0.010750 0.016654 -0.027403 0.005904
0.334716 -0.011119 0.017215 -0.028334 0.006096
0.335706 -0.011492 0.017781 -0.029272 0.006289
0.336696 -0.011867 0.018351 -0.030218 0.006484
0.337686 -0.012245 0.018925 -0.031171 0.006680
0.338676 -0.012626 0.019504 -0.032130 0.006878
0.339666 -0.013010 0.020087 -0.033097 0.007077
0.340656 -0.013397 0.020674 -0.034071 0.007277
0.341646 -0.013787 0.021265 -0.035053 0.007478
0.342636 -0.014180 0.021861 -0.036041 0.007681
0.343626 -0.014576 0.022461 -0.037036 0.007885
0.344616 -0.014974 0.023064 -0.038038 0.008090
0.345606 -0.015375 0.023672 -0.039048 0.008297
0.346596 -0.015780 0.024284 -0.040064 0.008505
0.347586 -0.016187 0.024900 -0.041087 0.008714
0.348576 -0.016596 0.025520 -0.042116 0.008924
0.349566 -0.017009 0.026144 -0.043153 0.009135
0.350556 -0.017424 0.026772 -0.044196 0.009348
0.351546 -0.017842 0.027404 -0.045246 0.009562
0.352536 -0.018263 0.028040 -0.046303 0.009777
0.353526 -0.018686 0.028680 -0.047366 0.009994
0.354516 -0.019112 0.029324 -0.048436 0.010212
0.355506 -0.019541 0.029971 -0.049512 0.010430
0.356496 -0.019972 0.030623 -0.050595 0.010650
0.357486 -0.020406 0.031278 -0.051684 0.010872
0.358476 -0.020843 0.031937 -0.052780 0.011094
0.359466 -0.021282 0.032600 -0.053882 0.011318
0.360456 -0.021724 0.033266 -0.054991 0.011542
0.361446 -0.022169 0.033937 -0.056105 0.011768
0.362436 -0.022615 0.034611 -0.057226 0.011995
0.363426 -0.023065 0.035288 -0.058353 0.012223
0.364416 -0.023517 0.035969 -0.059486 0.012452
0.365406 -0.023971 0.036654 -0.060625 0.012683
0.366396 -0.024428 0.037342 -0.061770 0.012914
0.367386 -0.024887 0.038034 -0.062921 0.013147
0.368376 -0.025349 0.038729 -0.064078 0.013381
0.369366 -0.025813 0.039428 -0.065241 0.013615
0.370356 -0.026279 0.040130 -0.066409 0.013851
0.371346 -0.026748 0.040836 -0.067584 0.014088
0.372336 -0.027219 0.041545 -0.068764 0.014326
0.373326 -0.027692 0.042257 -0.069949 0.014565
0.374316 -0.028167 0.042973 -0.071140 0.014805
0.375306 -0.028645 0.043692 -0.072337 0.015046
0.376296 -0.029125 0.044414 -0.073539 0.015289
0.377286 -0.029607 0.045139 -0.074746 0.015532
0.378276 -0.030091 0.045867 -0.075959 0.015776
0.379266 -0.030578 0.046599 -0.077177 0.016021
0.380256 -0.031066 0.047333 -0.078400 0.016267
0.381246 -0.031557 0.048071 -0.079628 0.016514
0.382236 -0.032049 0.048812 -0.080861 0.016762
0.383226 -0.032544 0.049555 -0.082099 0.017012
0.384216 -0.033040 0.050302 -0.083342 0.017262
0.385206 -0.033539 0.051051 -0.084590 0.017513
0.386196 -0.034039 0.051804 -0.085843 0.017765
0.387186 -0.034541 0.052559 -0.087100 0.018017
0.388176 -0.035045 0.053316 -0.088362 0.018271
0.389166 -0.035551 0.054077 -0.089628 0.018526
0.390156 -0.036059 0.054840 -0.090899 0.018781
0.391146 -0.036568 0.055606 -0.092175 0.019038
0.392136 -0.037080 0.056375 -0.093454 0.019295
0.393126 -0.037593 0.057146 -0.094738 0.019553
0.394116 -0.038107 0.057919 -0.096026 0.019812
0.395106 -0.038623 0.058695 -0.097319 0.020072
0.396096 -0.039141 0.059474 -0.098615 0.020333
0.397086 -0.039660 0.060255 -0.099915 0.020594
0.398076 -0.040181 0.061038 -0.101219 0.020857
0.399066 -0.040703 0.061823 -0.102527 0.021120
0.400056 -0.041227 0.062611 -0.103838 0.021384
0.401046 -0.041752 0.063401 -0.105153 0.021648
0.402036 -0.042279 0.064193 -0.106471 0.021914
0.403026 -0.042807 0.064987 -0.107793 0.022180
0.404016 -0.043336 0.065783 -0.109119 0.022447
0.405006 -0.043866 0.066581 -0.110447 0.022714
0.405996 -0.044398 0.067381 -0.111779 0.022983
0.406986 -0.044931 0.068183 -0.113114 0.023252
0.407976 -0.045465 0.068987 -0.114452 0.023521
0.408966 -0.046000 0.069792 -0.115792 0.023792
0.409956 -0.046536 0.070599 -0.117136 0.024063
0.410945 -0.047074 0.071408 -0.118482 0.024335
0.411935 -0.047612 0.072219 -0.119831 0.024607
0.412925 -0.048151 0.073031 -0.121182 0.024880
0.413915 -0.048691 0.073845 -0.122536 0.025154
0.414905 -0.049232 0.074660 -0.123892 0.025428
0.415895 -0.049774 0.075476 -0.125250 0.025703
0.416885 -0.050316 0.076294 -0.126611 0.025978
0.417875 -0.050860 0.077113 -0.127973 0.026254
0.418865 -0.051404 0.077934 -0.129337 0.026530
0.419855 -0.051948 0.078755 -0.130704 0.026807
0.420845 -0.052493 0.079578 -0.132072 0.027085
0.421835 -0.053039 0.080402 -0.133441 0.027363
0.422825 -0.053585 0.081227 -0.134812 0.027641
0.423815 -0.054132 0.082052 -0.136185 0.027920
0.424805 -0.054679 0.082879 -0.137558 0.028200
0.425795 -0.055227 0.083706 -0.138933 0.028479
0.426785 -0.055775 0.084534 -0.140309 0.028760
0.427775 -0.056323 0.085363 -0.141686 0.029040
0.428765 -0.056871 0.086193 -0.143064 0.029321
0.429755 -0.057420 0.087023 -0.144443 0.029603
0.430745 -0.057969 0.087853 -0.145822 0.029885
0.431735 -0.058518 0.088684 -0.147202 0.030167
0.432725 -0.059066 0.089516 -0.148582 0.030449
0.433715 -0.059615 0.090347 -0.149962 0.030732
0.434705 -0.060164 0.091179 -0.151343 0.031015
0.435695 -0.060713 0.092011 -0.152724 0.031299
0.436685 -0.061261 0.092843 -0.154105 0.031582
0.437675 -0.061809 0.093676 -0.155485 0.031866
0.438665 -0.062357 0.094508 -0.156865 0.032150
0.439655 -0.062905 0.095340 -0.158245 0.032435
0.440645 -0.063453 0.096172 -0.159624 0.032719
0.441635 -0.063999 0.097003 -0.161003 0.033004
0.442625 -0.064546 0.097835 -0.162380 0.033289
0.443615 -0.065092 0.098665 -0.163757 0.033574
0.444605 -0.065637 0.099496 -0.165133 0.033859
0.445595 -0.066182 0.100326 -0.166508 0.034144
0.446585 -0.066726 0.101155 -0.167881 0.034429
0.447575 -0.067269 0.101984 -0.169253 0.034715
0.448565 -0.067811 0.102812 -0.170623 0.035000
0.449555 -0.068353 0.103639 -0.171992 0.035286
0.450545 -0.068894 0.104465 -0.173358 0.035571
0.451535 -0.069433 0.105290 -0.174723 0.035857
0.452525 -0.069972 0.106114 -0.176086 0.036142
0.453515 -0.070509 0.106937 -0.177447 0.036428
0.454505 -0.071046 0.107759 -0.178805 0.036713
0.455495 -0.071581 0.108579 -0.180160 0.036998
0.456485 -0.072115 0.109398 -0.181513 0.037284
0.457475 -0.072647 0.110216 -0.182863 0.037569
0.458465 -0.073179 0.111032 -0.184211 0.037854
0.459455 -0.073708 0.111847 -0.185555 0.038138
0.460445 -0.074237 0.112659 -0.186896 0.038423
0.461435 -0.074763 0.113470 -0.188234 0.038707
0.462425 -0.075288 0.114280 -0.189568 0.038991
0.463415 -0.075812 0.115087 -0.190898 0.039275
0.464405 -0.076333 0.115892 -0.192225 0.039559
0.465395 -0.076853 0.116695 -0.193548 0.039842
0.466385 -0.077371 0.117496 -0.194867 0.040125
0.467375 -0.077887 0.118294 -0.196181 0.040408
0.468365 -0.078400 0.119091 -0.197491 0.040690
0.469355 -0.078912 0.119884 -0.198797 0.040972
0.470345 -0.079422 0.120675 -0.200097 0.041254
0.471335 -0.079929 0.121464 -0.201393 0.041535
0.472325 -0.080435 0.122250 -0.202685 0.041815
0.473315 -0.080938 0.123033 -0.203970 0.042095
0.474305 -0.081438 0.123813 -0.205251 0.042375
0.475295 -0.081936 0.124590 -0.206526 0.042654
0.476285 -0.082431 0.125364 -0.207796 0.042933
0.477275 -0.082924 0.126135 -0.209059 0.043211
0.478265 -0.083414 0.126902 -0.210317 0.043488
0.479255 -0.083902 0.127667 -0.211569 0.043765
0.480245 -0.084387 0.128427 -0.212814 0.044041
0.481235 -0.084868 0.129185 -0.214053 0.044316
0.482225 -0.085347 0.129938 -0.215285 0.044591
0.483215 -0.085823 0.130688 -0.216511 0.044865
0.484205 -0.086296 0.131434 -0.217729 0.045138
0.485195 -0.086765 0.132176 -0.218941 0.045411
0.486185 -0.087231 0.132914 -0.220145 0.045682
0.487175 -0.087694 0.133648 -0.221342 0.045953
0.488165 -0.088154 0.134377 -0.222531 0.046223
0.489155 -0.088610 0.135103 -0.223713 0.046492
0.490145 -0.089063 0.135824 -0.224886 0.046761
0.491135 -0.089512 0.136540 -0.226052 0.047028
0.492125 -0.089957 0.137252 -0.227209 0.047294
0.493115 -0.090399 0.137959 -0.228358 0.047560
0.494105 -0.090837 0.138661 -0.229498 0.047824
0.495095 -0.091271 0.139358 -0.230629 0.048087
0.496085 -0.091701 0.140050 -0.231751 0.048349
0.497075 -0.092127 0.140737 -0.232864 0.048610
0.498065 -0.092549 0.141419 -0.233968 0.048870
0.499055 -0.092966 0.142095 -0.235062 0.049129
0.500044 -0.093380 0.142766 -0.236146 0.049387
0.501034 -0.093789 0.143432 -0.237221 0.049643
0.502024 -0.094194 0.144092 -0.238285 0.049898
0.503014 -0.094594 0.144746 -0.239339 0.050152
0.504004 -0.094989 0.145394 -0.240383 0.050404
0.504994 -0.095380 0.146036 -0.241416 0.050655
0.505984 -0.095767 0.146672 -0.242438 0.050905
0.506974 -0.096148 0.147302 -0.243450 0.051153
0.507964 -0.096525 0.147925 -0.244450 0.051400
0.508954 -0.096896 0.148542 -0.245438 0.051646
0.509944 -0.097263 0.149153 -0.246415 0.051890
0.510934 -0.097624 0.149756 -0.247381 0.052132
0.511924 -0.097980 0.150353 -0.248334 0.052373
0.512914 -0.098331 0.150944 -0.249275 0.052612
0.513904 -0.098677 0.151527 -0.250204 0.052850
0.514894 -0.099017 0.152103 -0.251120 0.053086
0.515884 -0.099352 0.152672 -0.252024 0.053320
0.516874 -0.099681 0.153233 -0.252914 0.053553
0.517864 -0.100004 0.153787 -0.253791 0.053783
0.518854 -0.100322 0.154334 -0.254656 0.054012
0.519844 -0.100633 0.154873 -0.255506 0.054239
0.520834 -0.100939 0.155404 -0.256343 0.054465
0.521824 -0.101239 0.155927 -0.257166 0.054688
0.522814 -0.101533 0.156442 -0.257974 0.054909
0.523804 -0.101820 0.156949 -0.258769 0.055129
0.524794 -0.102101 0.157447 -0.259549 0.055346
0.525784 -0.102376 0.157938 -0.260314 0.055562
0.526774 -0.102644 0.158419 -0.261064 0.055775
0.527764 -0.102906 0.158892 -0.261799 0.055986
0.528754 -0.103162 0.159357 -0.262518 0.056195
0.529744 -0.103410 0.159812 -0.263222 0.056402
0.530734 -0.103652 0.160258 -0.263910 0.056606
0.531724 -0.103887 0.160696 -0.264582 0.056809
0.532714 -0.104115 0.161124 -0.265238 0.057009
0.533704 -0.104336 0.161542 -0.265878 0.057206
0.534694 -0.104550 0.161951 -0.266501 0.057402
0.535684 -0.104756 0.162351 -0.267107 0.057594
0.536674 -0.104956 0.162740 -0.267696 0.057785
0.537664 -0.105148 0.163120 -0.268268 0.057973
0.538654 -0.105332 0.163490 -0.268822 0.058158
0.539644 -0.105509 0.163850 -0.269359 0.058341
0.540634 -0.105678 0.164199 -0.269877 0.058521
0.541624 -0.105840 0.164538 -0.270378 0.058699
0.542614 -0.105993 0.164867 -0.270860 0.058873
0.543604 -0.106139 0.165184 -0.271323 0.059046
0.544594 -0.106277 0.165492 -0.271768 0.059215
0.545584 -0.106406 0.165788 -0.272194 0.059381
0.546574 -0.106528 0.166073 -0.272601 0.059545
0.547564 -0.106641 0.166347 -0.272988 0.059706
0.548554 -0.106746 0.166609 -0.273355 0.059863
0.549544 -0.106842 0.166860 -0.273703 0.060018
0.550534 -0.106930 0.167100 -0.274030 0.060170
0.551524 -0.107009 0.167328 -0.274337 0.060319
0.552514 -0.107080 0.167544 -0.274623 0.060464
0.553504 -0.107141 0.167748 -0.274889 0.060607
0.554494 -0.107194 0.167940 -0.275134 0.060746
0.555484 -0.107238 0.168120 -0.275357 0.060882
0.556474 -0.107272 0.168287 -0.275559 0.061015
0.557464 -0.107298 0.168442 -0.275739 0.061144
0.558454 -0.107314 0.168584 -0.275898 0.061270
0.559444 -0.107321 0.168713 -0.276034 0.061392
0.560434 -0.107318 0.168830 -0.276148 0.061511
0.561424 -0.107306 0.168933 -0.276239 0.061627
0.562414 -0.107284 0.169023 -0.276307 0.061739
0.563404 -0.107252 0.169100 -0.276352 0.061847
0.564394 -0.107211 0.169163 -0.276374 0.061952
0.565384 -0.107160 0.169213 -0.276373 0.062053
0.566374 -0.107098 0.169249 -0.276347 0.062151
0.567364 -0.107027 0.169271 -0.276298 0.062244
0.568354 -0.106945 0.169279 -0.276224 0.062334
0.569344 -0.106853 0.169273 -0.276126 0.062420
0.570334 -0.106751 0.169252 -0.276003 0.062502
0.571324 -0.106638 0.169218 -0.275855 0.062580
0.572314 -0.106514 0.169168 -0.275683 0.062654
0.573304 -0.106380 0.169104 -0.275484 0.062723
0.574294 -0.106236 0.169025 -0.275260 0.062789
0.575284 -0.106080 0.168930 -0.275010 0.062851
0.576274 -0.105913 0.168821 -0.274734 0.062908
0.577264 -0.105735 0.168696 -0.274432 0.062961
0.578254 -0.105546 0.168556 -0.274103 0.063010
0.579244 -0.105346 0.168401 -0.273747 0.063054
0.580234 -0.105135 0.168229 -0.273364 0.063094
0.581224 -0.104912 0.168042 -0.272954 0.063130
0.582214 -0.104678 0.167839 -0.272516 0.063161
0.583204 -0.104432 0.167619 -0.272051 0.063187
0.584194 -0.104174 0.167383 -0.271557 0.063209
0.585184 -0.103904 0.167131 -0.271035 0.063227
0.586174 -0.103623 0.166862 -0.270485 0.063239
0.587164 -0.103330 0.166576 -0.269906 0.063247
0.588154 -0.103024 0.166274 -0.269298 0.063250
0.589143 -0.102706 0.165954 -0.268661 0.063248
0.590133 -0.102376 0.165618 -0.267994 0.063241
0.591123 -0.102034 0.165264 -0.267298 0.063230
0.592113 -0.101679 0.164892 -0.266571 0.063213
0.593103 -0.101312 0.164503 -0.265815 0.063191
0.594093 -0.100932 0.164096 -0.265028 0.063164
0.595083 -0.100539 0.163671 -0.264211 0.063132
0.596073 -0.100134 0.163229 -0.263362 0.063095
0.597063 -0.099715 0.162768 -0.262483 0.063053
0.598053 -0.099283 0.162288 -0.261572 0.063005
0.599043 -0.098839 0.161791 -0.260629 0.062952
0.600033 -0.098381 0.161274 -0.259655 0.062893
0.601023 -0.097909 0.160739 -0.258649 0.062830
0.602013 -0.097425 0.160185 -0.257610 0.062760
0.603003 -0.096927 0.159612 -0.256539 0.062685
0.603993 -0.096415 0.159020 -0.255435 0.062605
0.604983 -0.095889 0.158408 -0.254298 0.062519
0.605973 -0.095350 0.157777 -0.253127 0.062427
0.606963 -0.094797 0.157127 -0.251924 0.062330
0.607953 -0.094230 0.156456 -0.250686 0.062226
0.608943 -0.093649 0.155766 -0.249415 0.062117
0.609933 -0.093053 0.155056 -0.248109 0.062003
0.610923 -0.092444 0.154326 -0.246769 0.061882
0.611913 -0.091820 0.153575 -0.245395 0.061755
0.612903 -0.091181 0.152804 -0.243985 0.061623
0.613893 -0.090529 0.152012 -0.242541 0.061484
0.614883 -0.089861 0.151200 -0.241061 0.061339
0.615873 -0.089179 0.150367 -0.239546 0.061188
0.616863 -0.088482 0.149513 -0.237995 0.061032
0.617853 -0.087770 0.148638 -0.236408 0.060869
0.618843 -0.087043 0.147742 -0.234785 0.060699
0.619833 -0.086301 0.146825 -0.233126 0.060524
0.620823 -0.085544 0.145886 -0.231429 0.060342
0.621813 -0.084771 0.144925 -0.229697 0.060154
0.622803 -0.083983 0.143943 -0.227927 0.059960
0.623793 -0.083180 0.142940 -0.226120 0.059759
0.624783 -0.082361 0.141914 -0.224275 0.059553
0.625773 -0.081527 0.140866 -0.222393 0.059339
0.626763 -0.080677 0.139796 -0.220473 0.059120
0.627753 -0.079811 0.138704 -0.218515 0.058894
0.628743 -0.078929 0.137590 -0.216519 0.058661
0.629733 -0.078031 0.136454 -0.214485 0.058423
0.630723 -0.077117 0.135295 -0.212412 0.058178
0.631713 -0.076187 0.134113 -0.210300 0.057926
0.632703 -0.075241 0.132909 -0.208149 0.057668
0.633693 -0.074278 0.131682 -0.205960 0.057404
0.634683 -0.073299 0.130432 -0.203731 0.057133
0.635673 -0.072303 0.129160 -0.201463 0.056857
0.636663 -0.071291 0.127865 -0.199156 0.056573
0.637653 -0.070262 0.126546 -0.196809 0.056284
0.638643 -0.069217 0.125205 -0.194422 0.055989
0.639633 -0.068154 0.123841 -0.191995 0.055687
0.640623 -0.067075 0.122454 -0.189529 0.055379
0.641613 -0.065978 0.121044 -0.187022 0.055066
0.642603 -0.064865 0.119611 -0.184476 0.054746
0.643593 -0.063734 0.118155 -0.181889 0.054421
0.644583 -0.062586 0.116677 -0.179263 0.054091
0.645573 -0.061421 0.115175 -0.176596 0.053754
0.646563 -0.060238 0.113651 -0.173888 0.053413
0.647553 -0.059038 0.112103 -0.171141 0.053066
0.648543 -0.057820 0.110534 -0.168353 0.052714
0.649533 -0.056584 0.108942 -0.165526 0.052358
0.650523 -0.055331 0.107328 -0.162658 0.051997
0.651513 -0.054059 0.105691 -0.159751 0.051632
0.652503 -0.052770 0.104033 -0.156804 0.051263
0.653493 -0.051463 0.102354 -0.153817 0.050890
0.654483 -0.050138 0.100653 -0.150791 0.050515
0.655473 -0.048795 0.098931 -0.147726 0.050136
0.656463 -0.047433 0.097189 -0.144622 0.049755
0.657453 -0.046053 0.095426 -0.141479 0.049373
0.658443 -0.044655 0.093644 -0.138299 0.048989
0.659433 -0.043238 0.091844 -0.135082 0.048605
0.660423 -0.041803 0.090025 -0.131828 0.048222
0.661413 -0.040349 0.088188 -0.128537 0.047839
0.662403 -0.038877 0.086335 -0.125212 0.047459
0.663393 -0.037385 0.084466 -0.121852 0.047081
0.664383 -0.035875 0.082583 -0.118459 0.046708
0.665373 -0.034346 0.080687 -0.115033 0.046341
0.666363 -0.032798 0.078778 -0.111577 0.045980
0.667353 -0.031231 0.076860 -0.108091 0.045629
0.668343 -0.029645 0.074933 -0.104578 0.045288
0.669333 -0.028040 0.073000 -0.101040 0.044960
0.670323 -0.026416 0.071063 -0.097478 0.044647
0.671313 -0.024772 0.069125 -0.093896 0.044353
0.672303 -0.023109 0.067188 -0.090297 0.044080
0.673293 -0.021426 0.065258 -0.086684 0.043832
0.674283 -0.019724 0.063336 -0.083060 0.043612
0.675273 -0.018002 0.061429 -0.079432 0.043427
0.676263 -0.016261 0.059542 -0.075803 0.043281
0.677253 -0.014500 0.057680 -0.072180 0.043180
0.678242 -0.012720 0.055851 -0.068570 0.043131
0.679232 -0.010919 0.054062 -0.064981 0.043143
0.680222 -0.009099 0.052322 -0.061421 0.043223
0.681212 -0.007258 0.050642 -0.057901 0.043384
0.682202 -0.005398 0.049034 -0.054432 0.043636
0.683192 -0.003518 0.047509 -0.051027 0.043992
0.684182 -0.001618 0.046084 -0.047701 0.044466
0.685172 0.000303 0.044772 -0.044469 0.045075
0.686162 0.002244 0.043592 -0.041348 0.045836
0.687152 0.004205 0.042561 -0.038356 0.046765
0.688142 0.006186 0.041697 -0.035511 0.047882
0.689132 0.008187 0.041018 -0.032830 0.049205
0.690122 0.010209 0.040541 -0.030332 0.050751
0.691112 0.012252 0.040282 -0.028030 0.052534
0.692102 0.014315 0.040252 -0.025937 0.054567
0.693092 0.016398 0.040460 -0.024062 0.056859
0.694082 0.018502 0.040911 -0.022409 0.059413
0.695072 0.020627 0.041605 -0.020978 0.062232
0.696062 0.022772 0.042538 -0.019765 0.065310
0.697052 0.024938 0.043702 -0.018764 0.068641
0.698042 0.027125 0.045089 -0.017964 0.072215
0.699032 0.029333 0.046686 -0.017353 0.076019
0.700022 0.031561 0.048480 -0.016918 0.080041
0.701012 0.033811 0.050457 -0.016646 0.084267
0.702002 0.036081 0.052604 -0.016523 0.088685
0.702992 0.038372 0.054908 -0.016536 0.093280
0.703982 0.040684 0.057358 -0.016674 0.098042
0.704972 0.043017 0.059942 -0.016925 0.102959
0.705962 0.045371 0.062650 -0.017279 0.108021
0.706952 0.047746 0.065473 -0.017727 0.113220
0.707942 0.050143 0.068404 -0.018261 0.118546
0.708932 0.052560 0.071434 -0.018874 0.123994
0.709922 0.054999 0.074558 -0.019560 0.129557
0.710912 0.057458 0.077771 -0.020313 0.135229
0.711902 0.059939 0.081067 -0.021127 0.141006
0.712892 0.062441 0.084441 -0.022000 0.146882
0.713882 0.064964 0.087891 -0.022927 0.152856
0.714872 0.067509 0.091413 -0.023905 0.158922
0.715862 0.070075 0.095005 -0.024930 0.165079
0.716852 0.072662 0.098662 -0.026001 0.171324
0.717842 0.075270 0.102384 -0.027114 0.177654
0.718832 0.077899 0.106168 -0.028269 0.184068
0.719822 0.080550 0.110013 -0.029463 0.190563
0.720812 0.083222 0.113917 -0.030695 0.197139
0.721802 0.085916 0.117879 -0.031963 0.203794
0.722792 0.088631 0.121897 -0.033266 0.210527
0.723782 0.091367 0.125970 -0.034603 0.217337
0.724772 0.094124 0.130098 -0.035974 0.224222
0.725762 0.096903 0.134279 -0.037377 0.231182
0.726752 0.099703 0.138514 -0.038811 0.238217
0.727742 0.102524 0.142801 -0.040276 0.245325
0.728732 0.105367 0.147139 -0.041772 0.252506
0.729722 0.108231 0.151529 -0.043298 0.259760
0.730712 0.111116 0.155969 -0.044853 0.267086
0.731702 0.114023 0.160460 -0.046437 0.274483
0.732692 0.116951 0.165001 -0.048051 0.281952
0.733682 0.119900 0.169592 -0.049692 0.289492
0.734672 0.122870 0.174232 -0.051362 0.297103
0.735662 0.125862 0.178922 -0.053060 0.304784
0.736652 0.128874 0.183661 -0.054786 0.312535
0.737642 0.131908 0.188449 -0.056540 0.320357
0.738632 0.134963 0.193285 -0.058322 0.328248
0.739622 0.138039 0.198170 -0.060131 0.336210
0.740612 0.141137 0.203104 -0.061968 0.344241
0.741602 0.144255 0.208087 -0.063832 0.352342
0.742592 0.147394 0.213118 -0.065723 0.360512
0.743582 0.150555 0.218197 -0.067642 0.368752
0.744572 0.153736 0.223325 -0.069589 0.377061
0.745562 0.156938 0.228501 -0.071563 0.385440
0.746552 0.160161 0.233726 -0.073565 0.393888
0.747542 0.163405 0.239000 -0.075594 0.402405
0.748532 0.166670 0.244321 -0.077651 0.410991
0.749522 0.169955 0.249692 -0.079736 0.419647
0.750512 0.173261 0.255111 -0.081849 0.428372
0.751502 0.176588 0.260578 -0.083990 0.437166
0.752492 0.179936 0.266094 -0.086159 0.446030
0.753482 0.183303 0.271659 -0.088356 0.454963
0.754472 0.186692 0.277273 -0.090581 0.463965
0.755462 0.190100 0.282936 -0.092835 0.473036
0.756452 0.193529 0.288647 -0.095118 0.482177
0.757442 0.196979 0.294408 -0.097430 0.491387
0.758432 0.200448 0.300218 -0.099770 0.500666
0.759422 0.203938 0.306077 -0.102140 0.510015
0.760412 0.207447 0.311986 -0.104539 0.519433
0.761402 0.210977 0.317944 -0.106967 0.528921
0.762392 0.214526 0.323951 -0.109425 0.538478
0.763382 0.218096 0.330009 -0.111913 0.548104
0.764372 0.221684 0.336116 -0.114431 0.557800
0.765362 0.225293 0.342273 -0.116979 0.567566
0.766352 0.228921 0.348479 -0.119558 0.577401
0.767341 0.232569 0.354737 -0.122168 0.587305
0.768331 0.236236 0.361044 -0.124808 0.597280
0.769321 0.239922 0.367402 -0.127480 0.607323
0.770311 0.243627 0.373810 -0.130183 0.617437
0.771301 0.247351 0.380269 -0.132917 0.627620
0.772291 0.251095 0.386778 -0.135684 0.637873
0.773281 0.254857 0.393339 -0.138482 0.648195
0.774271 0.258637 0.399950 -0.141313 0.658588
0.775261 0.262437 0.406613 -0.144176 0.669050
0.776251 0.266254 0.413327 -0.147073 0.679581
0.777241 0.270090 0.420092 -0.150002 0.690183
0.778231 0.273945 0.426909 -0.152965 0.700854
0.779221 0.277817 0.433778 -0.155961 0.711595
0.780211 0.281707 0.440698 -0.158991 0.722405
0.781201 0.285615 0.447671 -0.162055 0.733286
0.782191 0.289541 0.454695 -0.165154 0.744236
0.783181 0.293484 0.461772 -0.168288 0.755256
0.784171 0.297445 0.468901 -0.171456 0.766345
0.785161 0.301422 0.476082 -0.174660 0.777505
0.786151 0.305417 0.483316 -0.177899 0.788734
0.787141 0.309429 0.490603 -0.181174 0.800032
0.788131 0.313457 0.497943 -0.184486 0.811401
0.789121 0.317502 0.505336 -0.187833 0.822838
0.790111 0.321564 0.512782 -0.191218 0.834346
0.791101 0.325642 0.520281 -0.194640 0.845923
0.792091 0.329735 0.527834 -0.198099 0.857570
0.793081 0.333845 0.535441 -0.201596 0.869286
0.794071 0.337970 0.543101 -0.205131 0.881071
0.795061 0.342111 0.550815 -0.208704 0.892926
0.796051 0.346267 0.558583 -0.212316 0.904850
0.797041 0.350438 0.566405 -0.215967 0.916844
0.798031 0.354624 0.574282 -0.219657 0.928906
0.799021 0.358825 0.582213 -0.223388 0.941038
0.800011 0.363041 0.590198 -0.227158 0.953239
0.801001 0.367270 0.598239 -0.230968 0.965509
0.801991 0.371514 0.606334 -0.234820 0.977848
0.802981 0.375772 0.614484 -0.238712 0.990255
0.803971 0.380043 0.622689 -0.242646 1.002732
0.804961 0.384327 0.630949 -0.246622 1.015277
0.805951 0.388625 0.639265 -0.250640 1.027890
0.806941 0.392936 0.647636 -0.254700 1.040572
0.807931 0.397259 0.656063 -0.258804 1.053323
0.808921 0.401595 0.664546 -0.262951 1.066141
0.809911 0.405943 0.673085 -0.267141 1.079028
0.810901 0.410303 0.681679 -0.271376 1.091983
0.811891 0.414675 0.690330 -0.275655 1.105005
0.812881 0.419058 0.699038 -0.279979 1.118096
0.813871 0.423453 0.707801 -0.284349 1.131254
0.814861 0.427858 0.716621 -0.288764 1.144479
0.815851 0.432273 0.725498 -0.293225 1.157772
0.816841 0.436699 0.734432 -0.297733 1.171132
0.817831 0.441136 0.743423 -0.302287 1.184558
0.818821 0.445581 0.752471 -0.306889 1.198052
0.819811 0.450037 0.761576 -0.311539 1.211612
0.820801 0.454501 0.770738 -0.316237 1.225239
0.821791 0.458974 0.779958 -0.320984 1.238932
0.822781 0.463456 0.789235 -0.325779 1.252691
0.823771 0.467946 0.798570 -0.330624 1.266516
0.824761 0.472444 0.807963 -0.335520 1.280407
0.825751 0.476949 0.817414 -0.340465 1.294363
0.826741 0.481462 0.826923 -0.345462 1.308385
0.827731 0.485981 0.836491 -0.350510 1.322472
0.828721 0.490507 0.846116 -0.355609 1.336623
0.829711 0.495039 0.855800 -0.360761 1.350839
0.830701 0.499577 0.865543 -0.365966 1.365120
0.831691 0.504120 0.875344 -0.371224 1.379464
0.832681 0.508669 0.885204 -0.376536 1.393873
0.833671 0.513222 0.895123 -0.381902 1.408345
0.834661 0.517779 0.905101 -0.387322 1.422881
0.835651 0.522340 0.915139 -0.392798 1.437479
0.836641 0.526905 0.925235 -0.398330 1.452140
0.837631 0.531473 0.935391 -0.403918 1.466864
0.838621 0.536044 0.945606 -0.409562 1.481650
0.839611 0.540617 0.955881 -0.415264 1.496499
0.840601 0.545192 0.966216 -0.421024 1.511408
0.841591 0.549769 0.976610 -0.426842 1.526379
0.842581 0.554346 0.987065 -0.432719 1.541411
0.843571 0.558924 0.997579 -0.438655 1.556504
0.844561 0.563503 1.008154 -0.444651 1.571656
0.845551 0.568081 1.018789 -0.450708 1.586869
0.846541 0.572658 1.029484 -0.456826 1.602142
0.847531 0.577234 1.040239 -0.463005 1.617473
0.848521 0.581808 1.051056 -0.469247 1.632864
0.849511 0.586381 1.061932 -0.475552 1.648313
0.850501 0.590950 1.072870 -0.481919 1.663820
0.851491 0.595517 1.083868 -0.488351 1.679385
0.852481 0.600080 1.094928 -0.494848 1.695007
0.853471 0.604638 1.106048 -0.501409 1.710686
0.854461 0.609193 1.117229 -0.508037 1.726422
0.855451 0.613741 1.128472 -0.514731 1.742214
0.856440 0.618285 1.139776 -0.521491 1.758061
0.857430 0.622822 1.151142 -0.528320 1.773963
0.858420 0.627352 1.162568 -0.535217 1.789920
0.859410 0.631875 1.174057 -0.542182 1.805932
0.860400 0.636390 1.185607 -0.549217 1.821997
0.861390 0.640896 1.197219 -0.556323 1.838115
0.862380 0.645393 1.208893 -0.563499 1.854286
0.863370 0.649881 1.220628 -0.570747 1.870510
0.864360 0.654359 1.232426 -0.578067 1.886785
0.865350 0.658825 1.244286 -0.585460 1.903111
0.866340 0.663281 1.256208 -0.592927 1.919488
0.867330 0.667724 1.268192 -0.600468 1.935916
0.868320 0.672154 1.280238 -0.608084 1.952392
0.869310 0.676571 1.292347 -0.615776 1.968918
0.870300 0.680974 1.304518 -0.623544 1.985493
0.871290 0.685363 1.316752 -0.631389 2.002115
0.872280 0.689736 1.329049 -0.639312 2.018785
0.873270 0.694093 1.341408 -0.647314 2.035501
0.874260 0.698434 1.353829 -0.655396 2.052263
0.875250 0.702757 1.366314 -0.663557 2.069071
0.876240 0.707062 1.378861 -0.671799 2.085923
0.877230 0.711348 1.391472 -0.680123 2.102820
0.878220 0.715615 1.404145 -0.688530 2.119760
0.879210 0.719862 1.416881 -0.697020 2.136743
0.880200 0.724087 1.429681 -0.705594 2.153768
0.881190 0.728291 1.442544 -0.714253 2.170834
0.882180 0.732472 1.455469 -0.722997 2.187942
0.883170 0.736630 1.468459 -0.731828 2.205089
0.884160 0.740764 1.481511 -0.740747 2.222275
0.885150 0.744873 1.494627 -0.749754 2.239500
0.886140 0.748956 1.507806 -0.758850 2.256762
0.887130 0.753013 1.521048 -0.768036 2.274061
0.888120 0.757042 1.534354 -0.777312 2.291397
0.889110 0.761043 1.547724 -0.786681 2.308767
0.890100 0.765015 1.561157 -0.796142 2.326173
0.891090 0.768958 1.574654 -0.805696 2.343612
0.892080 0.772869 1.588214 -0.815346 2.361083
0.893070 0.776749 1.601839 -0.825090 2.378587
0.894060 0.780595 1.615526 -0.834931 2.396122
0.895050 0.784409 1.629278 -0.844869 2.413687
0.896040 0.788188 1.643093 -0.854905 2.431281
0.897030 0.791931 1.656972 -0.865041 2.448904
0.898020 0.795638 1.670915 -0.875277 2.466554
0.899010 0.799308 1.684922 -0.885614 2.484230
0.900000 0.802939 1.698992 -0.896053 2.501932


==> plot_data/oneloop_mean_std.dat <==
z mean std exact percent_error_mean percent_error_std
1.000000000000e-02 -3.779188163890e-04 9.303194707571e-08 -3.771147094603e-04 -8.038038025049e-05 9.299687658562e-06
1.089089089089e-02 -4.418565773960e-04 1.174219098627e-07 -4.408458148051e-04 -1.010317196812e-04 1.173701677155e-05
1.178178178178e-02 -5.102265043585e-04 1.454177470770e-07 -5.089795000975e-04 -1.246369884320e-04 1.453437700776e-05
1.267267267267e-02 -5.829559921924e-04 1.771925667649e-07 -5.814418659018e-04 -1.513246425792e-04 1.770895994578e-05
1.356356356356e-02 -6.599782541670e-04 2.129093231077e-07 -6.581649134671e-04 -1.812148007630e-04 2.127692858291e-05
1.445445445445e-02 -7.412315126105e-04 2.527214295628e-07 -7.390857295229e-04 -2.144198341226e-04 2.525347847072e-05
1.534534534535e-02 -8.266583459141e-04 2.967732997683e-07 -8.241458281379e-04 -2.510448800357e-04 2.965289166987e-05
1.623623623624e-02 -9.162051541134e-04 3.452008291125e-07 -9.132906117806e-04 -2.911882937520e-04 3.448858481053e-05
1.712712712713e-02 -1.009821716052e-03 3.981318269156e-07 -1.006468924477e-03 -3.349420487296e-04 3.977315224979e-05
1.801801801802e-02 -1.107460818399e-03 4.556864070194e-07 -1.103632677254e-03 -3.823920941039e-04 4.551840510265e-05
1.890890890891e-02 -1.209077941820e-03 5.179773429894e-07 -1.204736531097e-03 -4.336186759649e-04 5.173540676446e-05
1.979979979980e-02 -1.314630993184e-03 5.851103929286e-07 -1.309737626262e-03 -4.886966277938e-04 5.843450542244e-05
2.069069069069e-02 -1.424080075260e-03 6.571845979820e-07 -1.418595349331e-03 -5.476956344058e-04 6.562536396209e-05
2.158158158158e-02 -1.537387287240e-03 7.342925578921e-07 -1.531271131336e-03 -6.106804729589e-04 7.331698760266e-05
2.247247247247e-02 -1.654516550857e-03 8.165206864027e-07 -1.647728271678e-03 -6.777112339802e-04 8.151774953971e-05
2.336336336336e-02 -1.775433457920e-03 9.039494488579e-07 -1.767931783629e-03 -7.488435248724e-04 9.023541482790e-05
2.425425425425e-02 -1.900105135896e-03 9.966535839813e-07 -1.891848258053e-03 -8.241286579723e-04 9.947716270116e-05
2.514514514515e-02 -2.028500128833e-03 1.094702311528e-06 -2.019445742593e-03 -9.036138249214e-04 1.092496074981e-04
2.603603603604e-02 -2.160588291373e-03 1.198159527260e-06 -2.150693634078e-03 -9.873422588458e-04 1.195588183365e-04
2.692692692693e-02 -2.296340694029e-03 1.307083986496e-06 -2.285562582298e-03 -1.075353385635e-03 1.304103376614e-04
2.781781781782e-02 -2.435729538181e-03 1.421529477320e-06 -2.424024403607e-03 -1.167682965430e-03 1.418091987735e-04
2.870870870871e-02 -2.578728079534e-03 1.541544984407e-06 -2.566052003063e-03 -1.264363225290e-03 1.537599424325e-04
2.959959959960e-02 -2.725310558939e-03 1.667174844285e-06 -2.711619304027e-03 -1.365422983871e-03 1.662666326179e-04
3.049049049049e-02 -2.875452139685e-03 1.798458892763e-06 -2.860701184293e-03 -1.470887768865e-03 1.793328715183e-04
3.138138138138e-02 -3.029128850477e-03 1.935432605190e-06 -3.013273417977e-03 -1.580779927843e-03 1.929618138147e-04
3.227227227227e-02 -3.186317533440e-03 2.078127230102e-06 -3.169312622497e-03 -1.695118733072e-03 2.071561803131e-04
3.316316316316e-02 -3.346995796585e-03 2.226569916777e-06 -3.328796210060e-03 -1.813920480827e-03 2.219182709783e-04
3.405405405405e-02 -3.511141970239e-03 2.380783837153e-06 -3.491702343174e-03 -1.937198585633e-03 2.372499774133e-04
3.494494494494e-02 -3.678735067017e-03 2.540788302526e-06 -3.658009893743e-03 -2.064963669857e-03 2.531527948245e-04
3.583583583584e-02 -3.849754744970e-03 2.706598875391e-06 -3.827698405386e-03 -2.197223649010e-03 2.696278335107e-04
3.672672672673e-02 -4.024181273576e-03 2.878227476765e-06 -4.000748058633e-03 -2.333983813068e-03 2.866758299065e-04
3.761761761762e-02 -4.201995502300e-03 3.055682489294e-06 -4.177139638739e-03 -2.475246904130e-03 3.042971572120e-04
3.850850850851e-02 -4.383178831469e-03 3.238968856416e-06 -4.356854505832e-03 -2.621013190662e-03 3.224918356345e-04
3.939939939940e-02 -4.567713185250e-03 3.428088177837e-06 -4.539874567205e-03 -2.771280538562e-03 3.412595422670e-04
4.029029029029e-02 -4.755580986521e-03 3.623038801535e-06 -4.726182251533e-03 -2.926044479288e-03 3.605996206266e-04
4.118118118118e-02 -4.946765133477e-03 3.823815912519e-06 -4.915760484851e-03 -3.085298275212e-03 3.805110898723e-04
4.207207207207e-02 -5.141248977820e-03 4.030411618518e-06 -5.108592668135e-03 -3.249032982416e-03 4.009926537210e-04
4.296296296296e-02 -5.339016304376e-03 4.242815032784e-06 -5.304662656344e-03 -3.417237511068e-03 4.220427090801e-04
4.385385385385e-02 -5.540051312042e-03 4.461012354169e-06 -5.503954738808e-03 -3.589898683543e-03 4.436593544107e-04
4.474474474474e-02 -5.744338595931e-03 4.684986944626e-06 -5.706453620845e-03 -3.767001290428e-03 4.658403978376e-04
4.563563563564e-02 -5.951863130637e-03 4.914719404268e-06 -5.912144406506e-03 -3.948528144523e-03 4.885833650182e-04
4.652652652653e-02 -6.162610254510e-03 5.150187644116e-06 -6.121012582355e-03 -4.134460132986e-03 5.118855067838e-04
4.741741741742e-02 -6.376565654881e-03 5.391366956655e-06 -6.333044002220e-03 -4.324776267687e-03 5.357438065646e-04
4.830830830831e-02 -6.593715354151e-03 5.638230084300e-06 -6.548224872819e-03 -4.519453733919e-03 5.601549876075e-04
4.919919919920e-02 -6.814045696681e-03 5.890747285889e-06 -6.766541740203e-03 -4.718467937514e-03 5.851155200000e-04
5.009009009009e-02 -7.037543336427e-03 6.148886401277e-06 -6.987981476971e-03 -4.921792550484e-03 6.106216275053e-04
5.098098098098e-02 -7.264195225268e-03 6.412612914139e-06 -7.212531270169e-03 -5.129399555243e-03 6.366692942206e-04
5.187187187187e-02 -7.493988601964e-03 6.681890013053e-06 -7.440178609858e-03 -5.341259287502e-03 6.632542710648e-04
5.276276276276e-02 -7.726910981716e-03 6.956678650945e-06 -7.670911278280e-03 -5.557340477884e-03 6.903720821037e-04
5.365365365365e-02 -7.962950146281e-03 7.236937602965e-06 -7.904717339595e-03 -5.777610292349e-03 7.180180307189e-04
5.454454454454e-02 -8.202094134592e-03 7.522623522867e-06 -8.141585130139e-03 -6.002034371465e-03 7.461872056290e-04
5.543543543544e-02 -8.444331233870e-03 7.813690997950e-06 -8.381503249181e-03 -6.230576868599e-03 7.748744867664e-04
5.632632632633e-02 -8.689649971181e-03 8.110092602624e-06 -8.624460550134e-03 -6.463200487061e-03 8.040745510178e-04
5.721721721722e-02 -8.938039105411e-03 8.411778950659e-06 -8.870446132198e-03 -6.699866516274e-03 8.337818778326e-04
5.810810810811e-02 -9.189487619641e-03 8.718698746161e-06 -9.119449332411e-03 -6.940534866988e-03 8.639907547049e-04
5.899899899900e-02 -9.443984713882e-03 9.030798833338e-06 -9.371459718066e-03 -7.185164105608e-03 8.946952825336e-04
5.988988988989e-02 -9.701519798160e-03 9.348024245094e-06 -9.626467079495e-03 -7.433711487650e-03 9.258893808652e-04
6.078078078078e-02 -9.962082485931e-03 9.670318250491e-06 -9.884461423177e-03 -7.686132990387e-03 9.575667930234e-04
6.167167167167e-02 -1.022566258779e-02 9.997622401140e-06 -1.014543296516e-02 -7.942383344703e-03 9.897210911298e-04
6.256256256256e-02 -1.049225010547e-02 1.032987657654e-05 -1.040937212479e-02 -8.202416066191e-03 1.022345681020e-03
6.345345345345e-02 -1.076183522612e-02 1.066701902840e-05 -1.067626951870e-02 -8.466183485542e-03 1.055433807057e-03
6.434434434434e-02 -1.103440831684e-02 1.100898642402e-05 -1.094611595505e-02 -8.733636778227e-03 1.088978556847e-03
6.523523523524e-02 -1.130995991943e-02 1.135571388873e-05 -1.121890242807e-02 -9.004725993528e-03 1.122972865861e-03
6.612612612613e-02 -1.158848074537e-02 1.170713504735e-05 -1.149462011275e-02 -9.279400082925e-03 1.157409521965e-03
6.701701701702e-02 -1.186996167109e-02 1.206318206493e-05 -1.177326035986e-02 -9.557606927873e-03 1.192281169858e-03
6.790790790791e-02 -1.215439373329e-02 1.242378568648e-05 -1.205481469104e-02 -9.839293366991e-03 1.227580315427e-03
6.879879879880e-02 -1.244176812463e-02 1.278887527599e-05 -1.233927479422e-02 -1.012440522268e-02 1.263299330019e-03
6.968968968969e-02 -1.273207618944e-02 1.315837885462e-05 -1.262663251915e-02 -1.041288732721e-02 1.299430454627e-03
7.058058058058e-02 -1.302530941971e-02 1.353222313813e-05 -1.291687987311e-02 -1.070468354826e-02 1.335965804008e-03
7.147147147147e-02 -1.332145945122e-02 1.391033357356e-05 -1.321000901686e-02 -1.099973681397e-02 1.372897370710e-03
7.236236236236e-02 -1.362051805977e-02 1.429263437522e-05 -1.350601226060e-02 -1.129798913750e-02 1.410217029037e-03
7.325325325325e-02 -1.392247715764e-02 1.467904855992e-05 -1.380488206027e-02 -1.159938164111e-02 1.447916538939e-03
7.414414414414e-02 -1.422732879010e-02 1.506949798161e-05 -1.410661101384e-02 -1.190385457981e-02 1.485987549824e-03
7.503503503504e-02 -1.453506513216e-02 1.546390336528e-05 -1.441119185781e-02 -1.221134736453e-02 1.524421604316e-03
7.592592592593e-02 -1.484567848533e-02 1.586218434030e-05 -1.471861746384e-02 -1.252179858492e-02 1.563210141935e-03
7.681681681682e-02 -1.515916127458e-02 1.626425947304e-05 -1.502888083547e-02 -1.283514603168e-02 1.602344502715e-03
7.770770770771e-02 -1.547550604542e-02 1.667004629900e-05 -1.534197510496e-02 -1.315132671854e-02 1.641815930764e-03
7.859859859860e-02 -1.579470546098e-02 1.707946135429e-05 -1.565789353032e-02 -1.347027690384e-02 1.681615577753e-03
7.948948948949e-02 -1.611675229934e-02 1.749242020651e-05 -1.597662949233e-02 -1.379193211173e-02 1.721734506359e-03
8.038038038038e-02 -1.644163945089e-02 1.790883748520e-05 -1.629817649174e-02 -1.411622715303e-02 1.762163693634e-03
8.127127127127e-02 -1.676935991572e-02 1.832862691157e-05 -1.662252814654e-02 -1.444309614571e-02 1.802894034326e-03
8.216216216216e-02 -1.709990680126e-02 1.875170132789e-05 -1.694967818935e-02 -1.477247253506e-02 1.843916344148e-03
8.305305305305e-02 -1.743327331981e-02 1.917797272623e-05 -1.727962046485e-02 -1.510428911353e-02 1.885221362978e-03
8.394394394394e-02 -1.776945278636e-02 1.960735227675e-05 -1.761234892734e-02 -1.543847804023e-02 1.926799758024e-03
8.483483483483e-02 -1.810843861628e-02 2.003975035555e-05 -1.794785763837e-02 -1.577497086014e-02 1.968642126920e-03
8.572572572573e-02 -1.845022432327e-02 2.047507657196e-05 -1.828614076445e-02 -1.611369852300e-02 2.010739000787e-03
8.661661661662e-02 -1.879480351724e-02 2.091323979541e-05 -1.862719257480e-02 -1.645459140195e-02 2.053080847228e-03
8.750750750751e-02 -1.914216990236e-02 2.135414818188e-05 -1.897100743922e-02 -1.679757931182e-02 2.095658073289e-03
8.839839839840e-02 -1.949231727511e-02 2.179770919986e-05 -1.931757982604e-02 -1.714259152720e-02 2.138461028365e-03
8.928928928929e-02 -1.984523952243e-02 2.224382965588e-05 -1.966690430003e-02 -1.748955680024e-02 2.181480007057e-03
9.018018018018e-02 -2.020093061992e-02 2.269241571968e-05 -2.001897552053e-02 -1.783840337812e-02 2.224705251988e-03
9.107107107107e-02 -2.055938463007e-02 2.314337294889e-05 -2.037378823950e-02 -1.818905902035e-02 2.268126956576e-03
9.196196196196e-02 -2.092059570061e-02 2.359660631336e-05 -2.073133729970e-02 -1.854145101580e-02 2.311735267753e-03
9.285285285285e-02 -2.128455806288e-02 2.405202021909e-05 -2.109161763296e-02 -1.889550619943e-02 2.355520288654e-03
9.374374374374e-02 -2.165126603019e-02 2.450951853176e-05 -2.145462425839e-02 -1.925115096885e-02 2.399472081254e-03
9.463463463463e-02 -2.202071399635e-02 2.496900459990e-05 -2.182035228074e-02 -1.960831130065e-02 2.443580668967e-03
9.552552552553e-02 -2.239289643416e-02 2.543038127771e-05 -2.218879688878e-02 -1.996691276645e-02 2.487836039205e-03
9.641641641642e-02 -2.276780789398e-02 2.589355094748e-05 -2.255995335372e-02 -2.032688054879e-02 2.532228145895e-03
9.730730730731e-02 -2.314544300230e-02 2.635841554166e-05 -2.293381702768e-02 -2.068813945676e-02 2.576746911961e-03
9.819819819820e-02 -2.352579646044e-02 2.682487656467e-05 -2.331038334222e-02 -2.105061394144e-02 2.621382231758e-03
9.908908908909e-02 -2.390886304320e-02 2.729283511423e-05 -2.368964780687e-02 -2.141422811118e-02 2.666123973482e-03
9.997997997998e-02 -2.429463759761e-02 2.776219190250e-05 -2.407160600776e-02 -2.177890574657e-02 2.710961981529e-03
1.008708708709e-01 -2.468311504166e-02 2.823284727682e-05 -2.445625360623e-02 -2.214457031533e-02 2.755886078828e-03
1.017617617618e-01 -2.507429036316e-02 2.870470124012e-05 -2.484358633755e-02 -2.251114498697e-02 2.800886069132e-03
1.026526526527e-01 -2.546815861851e-02 2.917765347109e-05 -2.523360000957e-02 -2.287855264722e-02 2.845951739274e-03
1.035435435435e-01 -2.586471493162e-02 2.965160334399e-05 -2.562629050154e-02 -2.324671591230e-02 2.891072861392e-03
1.044344344344e-01 -2.626395449279e-02 3.012644994815e-05 -2.602165376284e-02 -2.361555714309e-02 2.936239195115e-03
1.053253253253e-01 -2.666587255765e-02 3.060209210726e-05 -2.641968581182e-02 -2.398499845899e-02 2.981440489720e-03
1.062162162162e-01 -2.707046444611e-02 3.107842839824e-05 -2.682038273464e-02 -2.435496175172e-02 3.026666486252e-03
1.071071071071e-01 -2.747772554140e-02 3.155535716998e-05 -2.722374068415e-02 -2.472536869888e-02 3.071906919612e-03
1.079979979980e-01 -2.788765128902e-02 3.203277656167e-05 -2.762975587881e-02 -2.509614077738e-02 3.117151520615e-03
1.088888888889e-01 -2.830023719586e-02 3.251058452096e-05 -2.803842460162e-02 -2.546719927670e-02 3.162390018015e-03
1.097797797798e-01 -2.871547882922e-02 3.298867882178e-05 -2.844974319907e-02 -2.583846531201e-02 3.207612140498e-03
1.106706706707e-01 -2.913337181596e-02 3.346695708192e-05 -2.886370808016e-02 -2.620985983709e-02 3.252807618646e-03
1.115615615616e-01 -2.955391184159e-02 3.394531678040e-05 -2.928031571539e-02 -2.658130365712e-02 3.297966186869e-03
1.124524524525e-01 -2.997709464943e-02 3.442365527450e-05 -2.969956263582e-02 -2.695271744137e-02 3.343077585309e-03
1.133433433433e-01 -3.040291603980e-02 3.490186981666e-05 -3.012144543215e-02 -2.732402173563e-02 3.388131561713e-03
1.142342342342e-01 -3.083137186918e-02 3.537985757096e-05 -3.054596075377e-02 -2.769513697462e-02 3.433117873276e-03
1.151251251251e-01 -3.126245804948e-02 3.585751562959e-05 -3.097310530791e-02 -2.806598349415e-02 3.478026288462e-03
1.160160160160e-01 -3.169617054720e-02 3.633474102885e-05 -3.140287585877e-02 -2.843648154322e-02 3.522846588787e-03
1.169069069069e-01 -3.213250538278e-02 3.681143076510e-05 -3.183526922666e-02 -2.880655129594e-02 3.567568570581e-03
1.177977977978e-01 -3.257145862981e-02 3.728748181040e-05 -3.227028228720e-02 -2.917611286334e-02 3.612182046719e-03
1.186886886887e-01 -3.301302641435e-02 3.776279112791e-05 -3.270791197048e-02 -2.954508630501e-02 3.656676848332e-03
1.195795795796e-01 -3.345720491425e-02 3.823725568715e-05 -3.314815526034e-02 -2.991339164065e-02 3.701042826478e-03
1.204704704705e-01 -3.390399035847e-02 3.871077247892e-05 -3.359100919354e-02 -3.028094886146e-02 3.745269853801e-03
1.213613613614e-01 -3.435337902644e-02 3.918323853015e-05 -3.403647085905e-02 -3.064767794143e-02 3.789347826155e-03
1.222522522523e-01 -3.480536724742e-02 3.965455091842e-05 -3.448453739733e-02 -3.101349884850e-02 3.833266664206e-03
1.231431431431e-01 -3.525995139990e-02 4.012460678636e-05 -3.493520599958e-02 -3.137833155554e-02 3.877016315007e-03
1.240340340340e-01 -3.571712791098e-02 4.059330335576e-05 -3.538847390709e-02 -3.174209605133e-02 3.920586753548e-03
1.249249249249e-01 -3.617689325579e-02 4.106053794160e-05 -3.584433841053e-02 -3.210471235130e-02 3.963967984283e-03
1.258158158158e-01 -3.663924395691e-02 4.152620796575e-05 -3.630279684932e-02 -3.246610050820e-02 4.007150042633e-03
1.267067067067e-01 -3.710417658385e-02 4.199021097058e-05 -3.676384661093e-02 -3.282618062269e-02 4.050122996460e-03
1.275975975976e-01 -3.757168775246e-02 4.245244463230e-05 -3.722748513031e-02 -3.318487285376e-02 4.092876947526e-03
1.284884884885e-01 -3.804177412442e-02 4.291280677422e-05 -3.769370988923e-02 -3.354209742902e-02 4.135402032918e-03
1.293793793794e-01 -3.851443240674e-02 4.337119537967e-05 -3.816251841569e-02 -3.389777465500e-02 4.177688426457e-03
1.302702702703e-01 -3.898965935124e-02 4.382750860490e-05 -3.863390828334e-02 -3.425182492719e-02 4.219726340086e-03
1.311611611612e-01 -3.946745175406e-02 4.428164479168e-05 -3.910787711087e-02 -3.460416874006e-02 4.261506025227e-03
1.320520520521e-01 -3.994780645519e-02 4.473350247981e-05 -3.958442256150e-02 -3.495472669694e-02 4.303017774120e-03
1.329429429429e-01 -4.043072033799e-02 4.518298041936e-05 -4.006354234236e-02 -3.530341951985e-02 4.344251921147e-03
1.338338338338e-01 -4.091619032876e-02 4.562997758284e-05 -4.054523420403e-02 -3.565016805912e-02 4.385198844118e-03
1.347247247247e-01 -4.140421339626e-02 4.607439317717e-05 -4.102949593994e-02 -3.599489330300e-02 4.425848965554e-03
1.356156156156e-01 -4.189478655130e-02 4.651612665539e-05 -4.151632538589e-02 -3.633751638715e-02 4.466192753931e-03
1.365065065065e-01 -4.238790684634e-02 4.695507772840e-05 -4.200572041955e-02 -3.667795860400e-02 4.506220724920e-03
1.373973973974e-01 -4.288357137501e-02 4.739114637630e-05 -4.249767895995e-02 -3.701614141201e-02 4.545923442591e-03
1.382882882883e-01 -4.338177727178e-02 4.782423285983e-05 -4.299219896700e-02 -3.735198644489e-02 4.585291520607e-03
1.391791791792e-01 -4.388252171153e-02 4.825423773139e-05 -4.348927844104e-02 -3.768541552065e-02 4.624315623394e-03
1.400700700701e-01 -4.438580190916e-02 4.868106184613e-05 -4.398891542232e-02 -3.801635065059e-02 4.662986467288e-03
1.409609609610e-01 -4.489161511924e-02 4.910460637275e-05 -4.449110799062e-02 -3.834471404820e-02 4.701294821668e-03
1.418518518519e-01 -4.539995863563e-02 4.952477280420e-05 -4.499585426476e-02 -3.867042813798e-02 4.739231510067e-03
1.427427427427e-01 -4.591082979113e-02 4.994146296825e-05 -4.550315240218e-02 -3.899341556406e-02 4.776787411258e-03
1.436336336336e-01 -4.642422595713e-02 5.035457903784e-05 -4.601300059850e-02 -3.931359919893e-02 4.813953460332e-03
1.445245245245e-01 -4.694014454326e-02 5.076402354138e-05 -4.652539708714e-02 -3.963090215186e-02 4.850720649749e-03
1.454154154154e-01 -4.745858299707e-02 5.116969937286e-05 -4.704034013888e-02 -3.994524777739e-02 4.887080030372e-03
1.463063063063e-01 -4.797953880372e-02 5.157150980183e-05 -4.755782806145e-02 -4.025655968364e-02 4.923022712480e-03
1.471971971972e-01 -4.850300948564e-02 5.196935848320e-05 -4.807785919920e-02 -4.056476174058e-02 4.958539866772e-03
1.480880880881e-01 -4.902899260220e-02 5.236314946703e-05 -4.860043193264e-02 -4.086977808820e-02 4.993622725343e-03
1.489789789790e-01 -4.955748574949e-02 5.275278720800e-05 -4.912554467813e-02 -4.117153314456e-02 5.028262582643e-03
1.498698698699e-01 -5.008848655992e-02 5.313817657495e-05 -4.965319588747e-02 -4.146995161383e-02 5.062450796430e-03
1.507607607608e-01 -5.062199270203e-02 5.351922286013e-05 -5.018338404757e-02 -4.176495849415e-02 5.096178788685e-03
1.516516516517e-01 -5.115800188014e-02 5.389583178839e-05 -5.071610768007e-02 -4.205647908548e-02 5.129438046533e-03
1.525425425425e-01 -5.169651183412e-02 5.426790952630e-05 -5.125136534101e-02 -4.234443899733e-02 5.162220123129e-03
1.534334334334e-01 -5.223752033907e-02 5.463536269101e-05 -5.178915562050e-02 -4.262876415644e-02 5.194516638535e-03
1.543243243243e-01 -5.278102520513e-02 5.499809835914e-05 -5.232947714236e-02 -4.290938081431e-02 5.226319280582e-03
1.552152152152e-01 -5.332702427716e-02 5.535602407541e-05 -5.287232856383e-02 -4.318621555474e-02 5.257619805710e-03
1.561061061061e-01 -5.387551543454e-02 5.570904786131e-05 -5.341770857523e-02 -4.345919530123e-02 5.288410039799e-03
1.569969969970e-01 -5.442649659089e-02 5.605707822348e-05 -5.396561589966e-02 -4.372824732428e-02 5.318681878974e-03
1.578878878879e-01 -5.497996569385e-02 5.640002416211e-05 -5.451604929266e-02 -4.399329924870e-02 5.348427290409e-03
1.587787787788e-01 -5.553592072485e-02 5.673779517922e-05 -5.506900754197e-02 -4.425427906072e-02 5.377638313100e-03
1.596696696697e-01 -5.609435969886e-02 5.707030128669e-05 -5.562448946717e-02 -4.451111511516e-02 5.406307058630e-03
1.605605605606e-01 -5.665528066422e-02 5.739745301442e-05 -5.618249391946e-02 -4.476373614237e-02 5.434425711926e-03
1.614514514515e-01 -5.721868170235e-02 5.771916141814e-05 -5.674301978130e-02 -4.501207125525e-02 5.461986531984e-03
1.623423423423e-01 -5.778456092761e-02 5.803533808729e-05 -5.730606596621e-02 -4.525604995604e-02 5.488981852597e-03
1.632332332332e-01 -5.835291648706e-02 5.834589515274e-05 -5.787163141844e-02 -4.549560214317e-02 5.515404083056e-03
1.641241241241e-01 -5.892374656024e-02 5.865074529438e-05 -5.843971511274e-02 -4.573065811794e-02 5.541245708844e-03
1.650150150150e-01 -5.949704935902e-02 5.894980174868e-05 -5.901031605407e-02 -4.596114859118e-02 5.566499292314e-03
1.659059059059e-01 -6.007282312738e-02 5.924297831607e-05 -5.958343327736e-02 -4.618700468979e-02 5.591157473351e-03
1.667967967968e-01 -6.065106614120e-02 5.953018936834e-05 -6.015906584726e-02 -4.640815796326e-02 5.615212970024e-03
1.676876876877e-01 -6.123177670814e-02 5.981134985581e-05 -6.073721285790e-02 -4.662454039007e-02 5.638658579222e-03
1.685785785786e-01 -6.181495316741e-02 6.008637531455e-05 -6.131787343263e-02 -4.683608438403e-02 5.661487177279e-03
1.694694694695e-01 -6.240059388960e-02 6.035518187343e-05 -6.190104672377e-02 -4.704272280058e-02 5.683691720584e-03
1.703603603604e-01 -6.298869727653e-02 6.061768626108e-05 -6.248673191243e-02 -4.724438894296e-02 5.705265246180e-03
1.712512512513e-01 -6.357926176107e-02 6.087380581282e-05 -6.307492820824e-02 -4.744101656836e-02 5.726200872353e-03
1.721421421421e-01 -6.417228580698e-02 6.112345847751e-05 -6.366563484913e-02 -4.763253989399e-02 5.746491799199e-03
1.730330330330e-01 -6.476776790877e-02 6.136656282421e-05 -6.425885110110e-02 -4.781889360302e-02 5.766131309194e-03
1.739239239239e-01 -6.536570659151e-02 6.160303804896e-05 -6.485457625806e-02 -4.800001285056e-02 5.785112767739e-03
1.748148148148e-01 -6.596610041069e-02 6.183280398130e-05 -6.545280964156e-02 -4.817583326946e-02 5.803429623701e-03
1.757057057057e-01 -6.656894795212e-02 6.205578109084e-05 -6.605355060058e-02 -4.834629097614e-02 5.821075409944e-03
1.765965965966e-01 -6.717424783169e-02 6.227189049372e-05 -6.665679851139e-02 -4.851132257625e-02 5.838043743839e-03
1.774874874875e-01 -6.778199869535e-02 6.248105395900e-05 -6.726255277727e-02 -4.867086517033e-02 5.854328327777e-03
1.783783783784e-01 -6.839219921885e-02 6.268319391498e-05 -6.787081282838e-02 -4.882485635942e-02 5.869922949665e-03
1.792692692693e-01 -6.900484810772e-02 6.287823345554e-05 -6.848157812154e-02 -4.897323425052e-02 5.884821483407e-03
1.801601601602e-01 -6.961994409704e-02 6.306609634628e-05 -6.909484814002e-02 -4.911593746204e-02 5.899017889386e-03
1.810510510511e-01 -7.023748595141e-02 6.324670703077e-05 -6.971062239340e-02 -4.925290512922e-02 5.912506214930e-03
1.819419419419e-01 -7.085747246473e-02 6.341999063662e-05 -7.032890041736e-02 -4.938407690936e-02 5.925280594768e-03
1.828328328328e-01 -7.147990246015e-02 6.358587298158e-05 -7.094968177351e-02 -4.950939298712e-02 5.937335251483e-03
1.837237237237e-01 -7.210477478993e-02 6.374428057955e-05 -7.157296604920e-02 -4.962879407969e-02 5.948664495948e-03
1.846146146146e-01 -7.273208833532e-02 6.389514064660e-05 -7.219875285737e-02 -4.974222144187e-02 5.959262727766e-03
1.855055055055e-01 -7.336184200644e-02 6.403838110693e-05 -7.282704183639e-02 -4.984961687115e-02 5.969124435688e-03
1.863963963964e-01 -7.399403474221e-02 6.417393059877e-05 -7.345783264987e-02 -4.995092271265e-02 5.978244198037e-03
1.872872872873e-01 -7.462866551019e-02 6.430171848030e-05 -7.409112498648e-02 -5.004608186408e-02 5.986616683116e-03
1.881781781782e-01 -7.526573330653e-02 6.442167483555e-05 -7.472691855987e-02 -5.013503778058e-02 5.994236649611e-03
1.890690690691e-01 -7.590523715581e-02 6.453373048020e-05 -7.536521310841e-02 -5.021773447947e-02 6.001098946995e-03
1.899599599600e-01 -7.654717611102e-02 6.463781696749e-05 -7.600600839513e-02 -5.029411654504e-02 6.007198515917e-03
1.908508508509e-01 -7.719154925339e-02 6.473386659402e-05 -7.664930420751e-02 -5.036412913317e-02 6.012530388590e-03
1.917417417417e-01 -7.783835569233e-02 6.482181240561e-05 -7.729510035735e-02 -5.042771797591e-02 6.017089689177e-03
1.926326326326e-01 -7.848759456534e-02 6.490158820310e-05 -7.794339668065e-02 -5.048482938609e-02 6.020871634165e-03
1.935235235235e-01 -7.913926503793e-02 6.497312854824e-05 -7.859419303742e-02 -5.053541026171e-02 6.023871532746e-03
1.944144144144e-01 -7.979336630352e-02 6.503636876951e-05 -7.924748931160e-02 -5.057940809041e-02 6.026084787188e-03
1.953053053053e-01 -8.044989758334e-02 6.509124496805e-05 -7.990328541085e-02 -5.061677095380e-02 6.027506893202e-03
1.961961961962e-01 -8.110885812641e-02 6.513769402351e-05 -8.056158126649e-02 -5.064744753176e-02 6.028133440313e-03
1.970870870871e-01 -8.177024720938e-02 6.517565360002e-05 -8.122237683333e-02 -5.067138710665e-02 6.027960112230e-03
1.979779779780e-01 -8.243406413652e-02 6.520506215220e-05 -8.188567208955e-02 -5.068853956748e-02 6.026982687206e-03
1.988688688689e-01 -8.310030823962e-02 6.522585893115e-05 -8.255146703656e-02 -5.069885541405e-02 6.025197038410e-03
1.997597597598e-01 -8.376897887791e-02 6.523798399059e-05 -8.321976169891e-02 -5.070228576096e-02 6.022599134295e-03
2.006506506507e-01 -8.444007543800e-02 6.524137819300e-05 -8.389055612413e-02 -5.069878234161e-02 6.019185038967e-03
2.015415415415e-01 -8.511359733383e-02 6.523598321585e-05 -8.456385038264e-02 -5.068829751214e-02 6.014950912557e-03
2.024324324324e-01 -8.578954400656e-02 6.522174155799e-05 -8.523964456761e-02 -5.067078425526e-02 6.009893011600e-03
2.033233233233e-01 -8.646791492455e-02 6.519859654602e-05 -8.591793879487e-02 -5.064619618410e-02 6.004007689418e-03
2.042142142142e-01 -8.714870958327e-02 6.516649234088e-05 -8.659873320278e-02 -5.061448754596e-02 5.997291396503e-03
2.051051051051e-01 -8.783192750526e-02 6.512537394450e-05 -8.728202795213e-02 -5.057561322594e-02 5.989740680913e-03
2.059959959960e-01 -8.851756824005e-02 6.507518720663e-05 -8.796782322601e-02 -5.052952875068e-02 5.981352188677e-03
2.068868868869e-01 -8.920563136412e-02 6.501587883179e-05 -8.865611922975e-02 -5.047619029180e-02 5.972122664207e-03
2.077777777778e-01 -8.989611648085e-02 6.494739638641e-05 -8.934691619078e-02 -5.041555466955e-02 5.962048950716e-03
2.086686686687e-01 -9.058902322046e-02 6.486968830615e-05 -9.004021435852e-02 -5.034757935617e-02 5.951127990660e-03
2.095595595596e-01 -9.128435123994e-02 6.478270390342e-05 -9.073601400432e-02 -5.027222247933e-02 5.939356826184e-03
2.104504504505e-01 -9.198210022305e-02 6.468639337514e-05 -9.143431542133e-02 -5.018944282548e-02 5.926732599586e-03
2.113413413413e-01 -9.268226988021e-02 6.458070781075e-05 -9.213511892442e-02 -5.009919984311e-02 5.913252553800e-03
2.122322322322e-01 -9.338485994850e-02 6.446559920042e-05 -9.283842485007e-02 -5.000145364603e-02 5.898914032902e-03
2.131231231231e-01 -9.408987019162e-02 6.434102044367e-05 -9.354423355631e-02 -4.989616501646e-02 5.883714482625e-03
2.140140140140e-01 -9.479730039980e-02 6.420692535817e-05 -9.425254542260e-02 -4.978329540822e-02 5.867651450916e-03
2.149049049049e-01 -9.550715038981e-02 6.406326868904e-05 -9.496336084974e-02 -4.966280694977e-02 5.850722588501e-03
2.157957957958e-01 -9.621942000490e-02 6.391000611836e-05 -9.567668025982e-02 -4.953466244720e-02 5.832925649491e-03
2.166866866867e-01 -9.693410911475e-02 6.374709427525e-05 -9.639250409609e-02 -4.939882538718e-02 5.814258492017e-03
2.175775775776e-01 -9.765121761546e-02 6.357449074624e-05 -9.711083282292e-02 -4.925525993986e-02 5.794719078898e-03
2.184684684685e-01 -9.837074542950e-02 6.339215408630e-05 -9.783166692569e-02 -4.910393096172e-02 5.774305478345e-03
2.193593593594e-01 -9.909269250566e-02 6.320004383020e-05 -9.855500691072e-02 -4.894480399832e-02 5.753015864716e-03
2.202502502503e-01 -9.981705881908e-02 6.299812050463e-05 -9.928085330518e-02 -4.877784528705e-02 5.730848519304e-03
2.211411411411e-01 -1.005438443711e-01 6.278634564079e-05 -1.000092066571e-01 -4.860302175981e-02 5.707801831186e-03
2.220320320320e-01 -1.012730491895e-01 6.256468178775e-05 -1.007400675350e-01 -4.842030104559e-02 5.683874298121e-03
2.229229229229e-01 -1.020046733279e-01 6.233309252649e-05 -1.014734365284e-01 -4.822965147307e-02 5.659064527507e-03
2.238138138138e-01 -1.027387168666e-01 6.209154248480e-05 -1.022093142471e-01 -4.803104207312e-02 5.633371237406e-03
2.247047047047e-01 -1.034751799116e-01 6.183999735297e-05 -1.029477013215e-01 -4.782444258125e-02 5.606793257638e-03
2.255955955956e-01 -1.042140625955e-01 6.157842390048e-05 -1.036885984024e-01 -4.760982344000e-02 5.579329530957e-03
2.264864864865e-01 -1.049553650766e-01 6.130678999368e-05 -1.044320061611e-01 -4.738715580131e-02 5.550979114303e-03
2.273773773774e-01 -1.056990875396e-01 6.102506461463e-05 -1.051779252890e-01 -4.715641152881e-02 5.521741180151e-03
2.282682682683e-01 -1.064452301951e-01 6.073321788112e-05 -1.059263564978e-01 -4.691756320002e-02 5.491615017970e-03
2.291591591592e-01 -1.071937932799e-01 6.043122106805e-05 -1.066773005196e-01 -4.667058410861e-02 5.460600035772e-03
2.300500500501e-01 -1.079447770569e-01 6.011904663020e-05 -1.074307581063e-01 -4.641544826649e-02 5.428695761801e-03
2.309409409409e-01 -1.086981818147e-01 5.979666822666e-05 -1.081867300299e-01 -4.615213040587e-02 5.395901846347e-03
2.318318318318e-01 -1.094540078683e-01 5.946406074691e-05 -1.089452170827e-01 -4.588060598135e-02 5.362218063697e-03
2.327227227227e-01 -1.102122555585e-01 5.912120033884e-05 -1.097062200767e-01 -4.560085117184e-02 5.327644314254e-03
2.336136136136e-01 -1.109729252522e-01 5.876806443877e-05 -1.104697398437e-01 -4.531284288253e-02 5.292180626826e-03
2.345045045045e-01 -1.117360173421e-01 5.840463180382e-05 -1.112357772356e-01 -4.501655874674e-02 5.255827161101e-03
2.353953953954e-01 -1.125015322470e-01 5.803088254661e-05 -1.120043331239e-01 -4.471197712773e-02 5.218584210332e-03
2.362862862863e-01 -1.132694704117e-01 5.764679817284e-05 -1.127754084000e-01 -4.439907712049e-02 5.180452204253e-03
2.371771771772e-01 -1.140398323070e-01 5.725236162167e-05 -1.135490039748e-01 -4.407783855344e-02 5.141431712238e-03
2.380680680681e-01 -1.148126184293e-01 5.684755730949e-05 -1.143251207789e-01 -4.374824199015e-02 5.101523446743e-03
2.389589589590e-01 -1.155878293014e-01 5.643237117722e-05 -1.151037597626e-01 -4.341026873086e-02 5.060728267048e-03
2.398498498498e-01 -1.163654654716e-01 5.600679074160e-05 -1.158849218957e-01 -4.306390081414e-02 5.019047183329e-03
2.407407407407e-01 -1.171455275146e-01 5.557080515079e-05 -1.166686081673e-01 -4.270912101834e-02 4.976481361108e-03
2.416316316316e-01 -1.179280160306e-01 5.512440524480e-05 -1.174548195864e-01 -4.234591286307e-02 4.933032126096e-03
2.425225225225e-01 -1.187129316459e-01 5.466758362126e-05 -1.182435571809e-01 -4.197426061066e-02 4.888700969499e-03
2.434134134134e-01 -1.195002750128e-01 5.420033470701e-05 -1.190348219986e-01 -4.159414926743e-02 4.843489553811e-03
2.443043043043e-01 -1.202900468094e-01 5.372265483622e-05 -1.198286151062e-01 -4.120556458509e-02 4.797399719164e-03
2.451951951952e-01 -1.210822477398e-01 5.323454233572e-05 -1.206249375899e-01 -4.080849306196e-02 4.750433490282e-03
2.460860860861e-01 -1.218768785340e-01 5.273599761835e-05 -1.214237905553e-01 -4.040292194418e-02 4.702593084122e-03
2.469769769770e-01 -1.226739399480e-01 5.222702328520e-05 -1.222251751269e-01 -3.998883922689e-02 4.653880918265e-03
2.478678678679e-01 -1.234734327635e-01 5.170762423778e-05 -1.230290924487e-01 -3.956623365534e-02 4.604299620149e-03
2.487587587588e-01 -1.242753577884e-01 5.117780780126e-05 -1.238355436838e-01 -3.913509472596e-02 4.553852037239e-03
2.496496496496e-01 -1.250797158565e-01 5.063758386006e-05 -1.246445300143e-01 -3.869541268734e-02 4.502541248248e-03
2.505405405405e-01 -1.258865078274e-01 5.008696500726e-05 -1.254560526415e-01 -3.824717854127e-02 4.450370575528e-03
2.514314314314e-01 -1.266957345868e-01 4.952596670956e-05 -1.262701127859e-01 -3.779038404356e-02 4.397343598780e-03
2.523223223223e-01 -1.275073970464e-01 4.895460748960e-05 -1.270867116867e-01 -3.732502170501e-02 4.343464170236e-03
2.532132132132e-01 -1.283214961438e-01 4.837290912788e-05 -1.279058506024e-01 -3.685108479215e-02 4.288736431506e-03
2.541041041041e-01 -1.291380328425e-01 4.778089688668e-05 -1.287275308105e-01 -3.636856732808e-02 4.233164832294e-03
2.549949949950e-01 -1.299570081321e-01 4.717859975905e-05 -1.295517536073e-01 -3.587746409311e-02 4.176754151227e-03
2.558858858859e-01 -1.307784230283e-01 4.656605074570e-05 -1.303785203081e-01 -3.537777062553e-02 4.119509519078e-03
2.567767767768e-01 -1.316022785726e-01 4.594328716410e-05 -1.312078322473e-01 -3.486948322219e-02 4.061436444692e-03
2.576676676677e-01 -1.324285758327e-01 4.531035099359e-05 -1.320396907779e-01 -3.435259893905e-02 4.002540843992e-03
2.585585585586e-01 -1.332573159023e-01 4.466728926194e-05 -1.328740972719e-01 -3.382711559181e-02 3.942829072490e-03
2.594494494494e-01 -1.340884999011e-01 4.401415447887e-05 -1.337110531202e-01 -3.329303175628e-02 3.882307961781e-03
2.603403403403e-01 -1.349221289751e-01 4.335100512340e-05 -1.345505597325e-01 -3.275034676891e-02 3.820984860615e-03
2.612312312312e-01 -1.357582042961e-01 4.267790619289e-05 -1.353926185374e-01 -3.219906072714e-02 3.758867681196e-03
2.621221221221e-01 -1.365967270622e-01 4.199492982286e-05 -1.362372309821e-01 -3.163917448975e-02 3.695964951489e-03
2.630130130130e-01 -1.374376984975e-01 4.130215598840e-05 -1.370843985327e-01 -3.107068967715e-02 3.632285874443e-03
2.639039039039e-01 -1.382811198525e-01 4.059967329969e-05 -1.379341226742e-01 -3.049360867168e-02 3.567840395213e-03
2.647947947948e-01 -1.391269924035e-01 3.988757990652e-05 -1.387864049101e-01 -2.990793461773e-02 3.502639277615e-03
2.656856856857e-01 -1.399753174533e-01 3.916598452927e-05 -1.396412467629e-01 -2.931367142199e-02 3.436694191310e-03
2.665765765766e-01 -1.408260963308e-01 3.843500763705e-05 -1.404986497735e-01 -2.871082375350e-02 3.370017811479e-03
2.674674674675e-01 -1.416793303910e-01 3.769478279767e-05 -1.413586155019e-01 -2.809939704373e-02 3.302623933065e-03
2.683583583584e-01 -1.425350210154e-01 3.694545822869e-05 -1.422211455266e-01 -2.747939748665e-02 3.234527602065e-03
2.692492492492e-01 -1.433931696115e-01 3.618719858453e-05 -1.430862414448e-01 -2.685083203863e-02 3.165745266848e-03
2.701401401401e-01 -1.442537776134e-01 3.542018702170e-05 -1.439539048723e-01 -2.621370841842e-02 3.096294953043e-03
2.710310310310e-01 -1.451168464813e-01 3.464462759248e-05 -1.448241374439e-01 -2.556803510703e-02 3.026196466283e-03
2.719219219219e-01 -1.459823777018e-01 3.386074802798e-05 -1.456969408127e-01 -2.491382134754e-02 2.955471627948e-03
2.728128128128e-01 -1.468503727878e-01 3.306880298412e-05 -1.465723166508e-01 -2.425107714494e-02 2.884144550142e-03
2.737037037037e-01 -1.477208332788e-01 3.226907783996e-05 -1.474502666487e-01 -2.357981326587e-02 2.812241957485e-03
2.745945945946e-01 -1.485937607407e-01 3.146189315711e-05 -1.483307925156e-01 -2.290004123828e-02 2.739793564900e-03
2.754854854855e-01 -1.494691567655e-01 3.064760993310e-05 -1.492138959796e-01 -2.221177335114e-02 2.666832522676e-03
2.763763763764e-01 -1.503470229721e-01 2.982663581137e-05 -1.500995787872e-01 -2.151502265405e-02 2.593395942534e-03
2.772672672673e-01 -1.512273610058e-01 2.899943244769e-05 -1.509878427036e-01 -2.080980295679e-02 2.519525521623e-03
2.781581581582e-01 -1.521101725382e-01 2.816652427869e-05 -1.518786895128e-01 -2.009612882888e-02 2.445268285204e-03
2.790490490490e-01 -1.529954592679e-01 2.732850899566e-05 -1.527721210173e-01 -1.937401559903e-02 2.370677473666e-03
2.799399399399e-01 -1.538832229196e-01 2.648607009762e-05 -1.536681390383e-01 -1.864347935460e-02 2.295813605436e-03
2.808308308308e-01 -1.547734652451e-01 2.563999198524e-05 -1.545667454157e-01 -1.790453694101e-02 2.220745754807e-03
2.817217217217e-01 -1.556661880226e-01 2.479117816536e-05 -1.554679420079e-01 -1.715720596107e-02 2.145553092739e-03
2.826126126126e-01 -1.565613930569e-01 2.394067326668e-05 -1.563717306923e-01 -1.640150477429e-02 2.070326749716e-03
2.835035035035e-01 -1.574590821799e-01 2.308968972417e-05 -1.572781133646e-01 -1.563745249618e-02 1.995172072946e-03
2.843943943944e-01 -1.583592572498e-01 2.223964017331e-05 -1.581870919395e-01 -1.486506899741e-02 1.920211365511e-03
2.852852852853e-01 -1.592619201520e-01 2.139217680014e-05 -1.590986683501e-01 -1.408437490308e-02 1.845587212225e-03
2.861761761762e-01 -1.601670727985e-01 2.054923910703e-05 -1.600128445483e-01 -1.329539159177e-02 1.771466514669e-03
2.870670670671e-01 -1.610747171282e-01 1.971311174393e-05 -1.609296225048e-01 -1.249814119470e-02 1.698045373448e-03
2.879579579580e-01 -1.619848551070e-01 1.888649416003e-05 -1.618490042089e-01 -1.169264659476e-02 1.625554963822e-03
2.888488488488e-01 -1.628974887275e-01 1.807258373270e-05 -1.627709916687e-01 -1.087893142550e-02 1.554268541457e-03
2.897397397397e-01 -1.638126200096e-01 1.727517352801e-05 -1.636955869109e-01 -1.005702007014e-02 1.484509670941e-03
2.906306306306e-01 -1.647302509999e-01 1.649876460233e-05 -1.646227919810e-01 -9.226937660474e-03 1.416661662122e-03
2.915215215215e-01 -1.656503837724e-01 1.574869024380e-05 -1.655526089432e-01 -8.388710075759e-03 1.351177983985e-03
2.924124124124e-01 -1.665730204277e-01 1.503124503275e-05 -1.664850398807e-01 -7.542363941560e-03 1.288593039674e-03
2.933033033033e-01 -1.674981630941e-01 1.435380416374e-05 -1.674200868952e-01 -6.687926628542e-03 1.229532053189e-03
2.941941941942e-01 -1.684258139265e-01 1.372490734773e-05 -1.683577521073e-01 -5.825426251266e-03 1.174717874125e-03
2.950850850851e-01 -1.693559751075e-01 1.315426695766e-05 -1.692980376565e-01 -4.954891666856e-03 1.124971267721e-03
2.959759759760e-01 -1.702886488466e-01 1.265264451633e-05 -1.702409457009e-01 -4.076352473713e-03 1.081199949704e-03
2.968668668669e-01 -1.712238373808e-01 1.223153035995e-05 -1.711864784177e-01 -3.189839010169e-03 1.044370865388e-03
2.977577577578e-01 -1.721615429743e-01 1.190257138243e-05 -1.721346380027e-01 -2.295382353041e-03 1.015461108010e-03
2.986486486486e-01 -1.731017679187e-01 1.167673679424e-05 -1.730854266708e-01 -1.393014316196e-03 9.953867407061e-04
2.995395395395e-01 -1.740445145331e-01 1.156329812757e-05 -1.740388466557e-01 -4.827674491102e-04 9.849161431507e-04
3.004304304304e-01 -1.749897851640e-01 1.156880613185e-05 -1.749949002101e-01 4.353249647167e-04 9.845835185992e-04
3.013213213213e-01 -1.759375821853e-01 1.169631800339e-05 -1.759535896055e-01 1.361228909263e-03 9.946241166974e-04
3.022122122122e-01 -1.768879079986e-01 1.194510094234e-05 -1.769149171324e-01 2.294909637649e-03 1.014950254131e-03
3.031031031031e-01 -1.778407650330e-01 1.231089908858e-05 -1.778788851004e-01 3.236331673748e-03 1.045175293004e-03
3.039939939940e-01 -1.787961557453e-01 1.278666635670e-05 -1.788454958381e-01 4.185458813856e-03 1.084677033746e-03
3.048848848849e-01 -1.797540826200e-01 1.336353881259e-05 -1.798147516928e-01 5.142254128451e-03 1.132681108913e-03
3.057757757758e-01 -1.807145481693e-01 1.403180326472e-05 -1.807866550314e-01 6.106679963933e-03 1.188343652508e-03
3.066666666667e-01 -1.816775549330e-01 1.478169212749e-05 -1.817612082394e-01 7.078697944427e-03 1.250818864626e-03
3.075575575576e-01 -1.826431054790e-01 1.560393590298e-05 -1.827384137216e-01 8.058268973625e-03 1.319305750278e-03
3.084484484484e-01 -1.836112024029e-01 1.649008361181e-05 -1.837182739021e-01 9.045353236690e-03 1.393075022611e-03
3.093393393393e-01 -1.845818483284e-01 1.743264154386e-05 -1.847007912240e-01 1.003991020212e-02 1.471480535254e-03
3.102302302302e-01 -1.855550459068e-01 1.842508921835e-05 -1.856859681494e-01 1.104189862375e-02 1.553960299210e-03
3.111211211211e-01 -1.865307978178e-01 1.946182297921e-05 -1.866738071600e-01 1.205127654275e-02 1.640031393782e-03
3.120120120120e-01 -1.875091067691e-01 2.053806378931e-05 -1.876643107565e-01 1.306800128962e-02 1.729281885740e-03
3.129029029029e-01 -1.884899754962e-01 2.164975278400e-05 -1.886574814590e-01 1.409202948629e-02 1.821361756578e-03
3.137937937938e-01 -1.894734067632e-01 2.279344824413e-05 -1.896533218068e-01 1.512331704823e-02 1.915973992282e-03
3.146846846847e-01 -1.904594033621e-01 2.396623097290e-05 -1.906518343587e-01 1.616181918661e-02 2.012866421678e-03
3.155755755756e-01 -1.914479681134e-01 2.516562094498e-05 -1.916530216928e-01 1.720749041041e-02 2.111824540102e-03
3.164664664665e-01 -1.924391038657e-01 2.638950575643e-05 -1.926568864066e-01 1.826028452878e-02 2.212665357255e-03
3.173573573574e-01 -1.934328134961e-01 2.763608019515e-05 -1.936634311170e-01 1.932015465316e-02 2.315232206560e-03
3.182482482482e-01 -1.944290999101e-01 2.890379571794e-05 -1.946726584605e-01 2.038705319966e-02 2.419390409016e-03
3.191391391391e-01 -1.954279660417e-01 3.019131846376e-05 -1.956845710932e-01 2.146093189136e-02 2.525023672101e-03
3.200300300300e-01 -1.964294148535e-01 3.149749447227e-05 -1.966991716904e-01 2.254174176071e-02 2.632031108351e-03
3.209209209209e-01 -1.974334493365e-01 3.282132090565e-05 -1.977164629474e-01 2.362943315193e-02 2.740324769761e-03
3.218118118118e-01 -1.984400725104e-01 3.416192223279e-05 -1.987364475790e-01 2.472395572342e-02 2.849827608211e-03
3.227027027027e-01 -1.994492874238e-01 3.551853049609e-05 -1.997591283195e-01 2.582525845027e-02 2.960471786186e-03
3.235935935936e-01 -2.004610971538e-01 3.689046892952e-05 -2.007845079231e-01 2.693328962680e-02 3.072197274874e-03
3.244844844845e-01 -2.014755048064e-01 3.827713832552e-05 -2.018125891638e-01 2.804799686908e-02 3.184950687873e-03
3.253753753754e-01 -2.024925135166e-01 3.967800565789e-05 -2.028433748353e-01 2.916932711751e-02 3.298684308198e-03
3.262662662663e-01 -2.035121264480e-01 4.109259455842e-05 -2.038768677511e-01 3.029722663949e-02 3.413355274048e-03
3.271571571572e-01 -2.045343467935e-01 4.252047732002e-05 -2.049130707446e-01 3.143164103203e-02 3.528924895282e-03
3.280480480480e-01 -2.055591777749e-01 4.396126815943e-05 -2.059519866693e-01 3.257251522449e-02 3.645358077716e-03
3.289389389389e-01 -2.065866226430e-01 4.541461752251e-05 -2.069936183985e-01 3.371979348129e-02 3.762622836628e-03
3.298298298298e-01 -2.076166846780e-01 4.688020725462e-05 -2.080379688254e-01 3.487341940467e-02 3.880689884293e-03
3.307207207207e-01 -2.086493671891e-01 4.835774649125e-05 -2.090850408637e-01 3.603333593753e-02 3.999532279111e-03
3.316116116116e-01 -2.096846735149e-01 4.984696814998e-05 -2.101348374467e-01 3.719948536621e-02 4.119125126184e-03
3.325025025025e-01 -2.107226070233e-01 5.134762592631e-05 -2.111873615282e-01 3.837180932340e-02 4.239445320955e-03
3.333933933934e-01 -2.117631711115e-01 5.285949171276e-05 -2.122426160821e-01 3.955024879106e-02 4.360471329048e-03
3.342842842843e-01 -2.128063692063e-01 5.438235337492e-05 -2.133006041026e-01 4.073474410330e-02 4.482182996616e-03
3.351751751752e-01 -2.138522047639e-01 5.591601282930e-05 -2.143613286040e-01 4.192523494944e-02 4.604561386484e-03
3.360660660661e-01 -2.149006812701e-01 5.746028437713e-05 -2.154247926213e-01 4.312166037694e-02 4.727588636168e-03
3.369569569570e-01 -2.159518022405e-01 5.901499325614e-05 -2.164909992097e-01 4.432395879447e-02 4.851247834507e-03
3.378478478478e-01 -2.170055712201e-01 6.057997437806e-05 -2.175599514449e-01 4.553206797504e-02 4.975522914183e-03
3.387387387387e-01 -2.180619917840e-01 6.215507122540e-05 -2.186316524230e-01 4.674592505902e-02 5.100398557826e-03
3.396296296296e-01 -2.191210675369e-01 6.374013488468e-05 -2.197061052609e-01 4.796546655736e-02 5.225860115789e-03
3.405205205205e-01 -2.201828021134e-01 6.533502319729e-05 -2.207833130960e-01 4.919062835469e-02 5.351893533964e-03
3.414114114114e-01 -2.212471991782e-01 6.693960001175e-05 -2.218632790863e-01 5.042134571263e-02 5.478485290253e-03
3.423023023023e-01 -2.223142624259e-01 6.855373452378e-05 -2.229460064107e-01 5.165755327296e-02 5.605622338551e-03
3.431931931932e-01 -2.233839955813e-01 7.017730069256e-05 -2.240314982688e-01 5.289918506091e-02 5.733292059217e-03
3.440840840841e-01 -2.244564023993e-01 7.181017672319e-05 -2.251197578811e-01 5.414617448847e-02 5.861482215207e-03
3.449749749750e-01 -2.255314866649e-01 7.345224460692e-05 -2.262107884889e-01 5.539845435775e-02 5.990180913140e-03
3.458658658659e-01 -2.266092521935e-01 7.510338971187e-05 -2.273045933545e-01 5.665595686435e-02 6.119376568664e-03
3.467567567568e-01 -2.276897028310e-01 7.676350041790e-05 -2.284011757615e-01 5.791861360074e-02 6.249057875601e-03
3.476476476476e-01 -2.287728424535e-01 7.843246779035e-05 -2.295005390141e-01 5.918635555972e-02 6.379213778405e-03
3.485385385385e-01 -2.298586749676e-01 8.011018528791e-05 -2.306026864381e-01 6.045911313789e-02 6.509833447527e-03
3.494294294294e-01 -2.309472043106e-01 8.179654850050e-05 -2.317076213802e-01 6.173681613915e-02 6.640906257350e-03
3.503203203203e-01 -2.320384344504e-01 8.349145491387e-05 -2.328153472086e-01 6.301939377823e-02 6.772421766399e-03
3.512112112112e-01 -2.331323693855e-01 8.519480369764e-05 -2.339258673127e-01 6.430677468425e-02 6.904369699549e-03
3.521021021021e-01 -2.342290131452e-01 8.690649551424e-05 -2.350391851034e-01 6.559888690434e-02 7.036739932018e-03
3.529929929930e-01 -2.353283697896e-01 8.862643234641e-05 -2.361553040130e-01 6.689565790722e-02 7.169522474943e-03
3.538838838839e-01 -2.364304434100e-01 9.035451734115e-05 -2.372742274954e-01 6.819701458693e-02 7.302707462359e-03
3.547747747748e-01 -2.375352381282e-01 9.209065466845e-05 -2.383959590260e-01 6.950288326644e-02 7.436285139438e-03
3.556656656657e-01 -2.386427580975e-01 9.383474939314e-05 -2.395205021020e-01 7.081318970142e-02 7.570245851845e-03
3.565565565566e-01 -2.397530075019e-01 9.558670735850e-05 -2.406478602423e-01 7.212785908400e-02 7.704580036098e-03
3.574474474474e-01 -2.408659905571e-01 9.734643508038e-05 -2.417780369876e-01 7.344681604648e-02 7.839278210825e-03
3.583383383383e-01 -2.419817115095e-01 9.911383965087e-05 -2.429110359005e-01 7.476998466524e-02 7.974330968834e-03
3.592292292292e-01 -2.431001746374e-01 1.008888286504e-04 -2.440468605655e-01 7.609728846448e-02 8.109728969895e-03
3.601201201201e-01 -2.442213842501e-01 1.026713100673e-04 -2.451855145893e-01 7.742865042018e-02 8.245462934186e-03
3.610110110110e-01 -2.453453446886e-01 1.044611922250e-04 -2.463270016005e-01 7.876399296393e-02 8.381523636321e-03
3.619019019019e-01 -2.464720603255e-01 1.062583837143e-04 -2.474713252499e-01 8.010323798689e-02 8.517901899911e-03
3.627927927928e-01 -2.476015355647e-01 1.080627933323e-04 -2.486184892108e-01 8.144630684378e-02 8.654588592602e-03
3.636836836837e-01 -2.487337748423e-01 1.098743300260e-04 -2.497684971784e-01 8.279312035677e-02 8.791574621548e-03
3.645745745746e-01 -2.498687826259e-01 1.116929028404e-04 -2.509213528707e-01 8.414359881966e-02 8.928850929285e-03
3.654654654655e-01 -2.510065634151e-01 1.135184208710e-04 -2.520770600279e-01 8.549766200172e-02 9.066408489944e-03
3.663563563564e-01 -2.521471217413e-01 1.153507932202e-04 -2.532356224130e-01 8.685522915193e-02 9.204238305811e-03
3.672472472472e-01 -2.532904621680e-01 1.171899289568e-04 -2.543970438114e-01 8.821621900301e-02 9.342331404160e-03
3.681381381381e-01 -2.544365892910e-01 1.190357370793e-04 -2.555613280314e-01 8.958054977558e-02 9.480678834374e-03
3.690290290290e-01 -2.555855077379e-01 1.208881264809e-04 -2.567284789040e-01 9.094813918230e-02 9.619271665293e-03
3.699199199199e-01 -2.567372221688e-01 1.227470059188e-04 -2.578985002831e-01 9.231890443203e-02 9.758100982801e-03
3.708108108108e-01 -2.578917372762e-01 1.246122839843e-04 -2.590713960457e-01 9.369276223411e-02 9.897157887606e-03
3.717017017017e-01 -2.590490577849e-01 1.264838690763e-04 -2.602471700916e-01 9.506962880258e-02 1.003643349321e-02
3.725925925926e-01 -2.602091884523e-01 1.283616693758e-04 -2.614258263438e-01 9.644941986042e-02 1.017591892406e-02
3.734834834835e-01 -2.613721340682e-01 1.302455928232e-04 -2.626073687487e-01 9.783205064386e-02 1.031560531381e-02
3.743743743744e-01 -2.625378994553e-01 1.321355470966e-04 -2.637918012757e-01 9.921743590672e-02 1.045548380383e-02
3.752652652653e-01 -2.637064894689e-01 1.340314395917e-04 -2.649791279180e-01 1.006054899248e-01 1.059554554171e-02
3.761561561562e-01 -2.648779089971e-01 1.359331774037e-04 -2.661693526918e-01 1.019961265001e-01 1.073578167997e-02
3.770470470470e-01 -2.660521629612e-01 1.378406673102e-04 -2.673624796373e-01 1.033892589655e-01 1.087618337491e-02
3.779379379379e-01 -2.672292563150e-01 1.397538157545e-04 -2.685585128180e-01 1.047848001888e-01 1.101674178545e-02
3.788288288288e-01 -2.684091940459e-01 1.416725288317e-04 -2.697574563213e-01 1.061826625778e-01 1.115744807218e-02
3.797197197197e-01 -2.695919811742e-01 1.435967122739e-04 -2.709593142586e-01 1.075827580839e-01 1.129829339641e-02
3.806106106106e-01 -2.707776227534e-01 1.455262714383e-04 -2.721640907649e-01 1.089849982075e-01 1.143926891937e-02
3.815015015015e-01 -2.719661238705e-01 1.474611112944e-04 -2.733717899995e-01 1.103892940019e-01 1.158036580145e-02
3.823923923924e-01 -2.731574896459e-01 1.494011364131e-04 -2.745824161457e-01 1.117955560783e-01 1.172157520146e-02
3.832832832833e-01 -2.743517252334e-01 1.513462509564e-04 -2.757959734110e-01 1.132036946101e-01 1.186288827607e-02
3.841741741742e-01 -2.755488358205e-01 1.532963586673e-04 -2.770124660272e-01 1.146136193374e-01 1.200429617921e-02
3.850650650651e-01 -2.767488266284e-01 1.552513628609e-04 -2.782318982507e-01 1.160252395722e-01 1.214579006152e-02
3.859559559560e-01 -2.779517029120e-01 1.572111664157e-04 -2.794542743620e-01 1.174384642026e-01 1.228736106994e-02
3.868468468468e-01 -2.791574699602e-01 1.591756717659e-04 -2.806795986667e-01 1.188532016973e-01 1.242900034728e-02
3.877377377377e-01 -2.803661330956e-01 1.611447808934e-04 -2.819078754947e-01 1.202693601111e-01 1.257069903180e-02
3.886286286286e-01 -2.815776976751e-01 1.631183953214e-04 -2.831391092009e-01 1.216868470886e-01 1.271244825691e-02
3.895195195195e-01 -2.827921690897e-01 1.650964161073e-04 -2.843733041651e-01 1.231055698700e-01 1.285423915087e-02
3.904104104104e-01 -2.840095527645e-01 1.670787438369e-04 -2.856104647920e-01 1.245254352952e-01 1.299606283649e-02
3.913013013013e-01 -2.852298541591e-01 1.690652786185e-04 -2.868505955116e-01 1.259463498086e-01 1.313791043095e-02
3.921921921922e-01 -2.864530787672e-01 1.710559200772e-04 -2.880937007790e-01 1.273682194644e-01 1.327977304553e-02
3.930830830831e-01 -2.876792321175e-01 1.730505673502e-04 -2.893397850745e-01 1.287909499311e-01 1.342164178547e-02
3.939739739740e-01 -2.889083197728e-01 1.750491190819e-04 -2.905888529042e-01 1.302144464964e-01 1.356350774981e-02
3.948648648649e-01 -2.901403473310e-01 1.770514734191e-04 -2.918409087993e-01 1.316386140724e-01 1.370536203128e-02
3.957557557558e-01 -2.913753204244e-01 1.790575280069e-04 -2.930959573170e-01 1.330633572000e-01 1.384719571612e-02
3.966466466466e-01 -2.926132447205e-01 1.810671799849e-04 -2.943540030401e-01 1.344885800543e-01 1.398899988408e-02
3.975375375375e-01 -2.938541259217e-01 1.830803259831e-04 -2.956150505772e-01 1.359141864494e-01 1.413076560832e-02
3.984284284284e-01 -2.950979697654e-01 1.850968621186e-04 -2.968791045631e-01 1.373400798436e-01 1.427248395531e-02
3.993193193193e-01 -2.963447820243e-01 1.871166839917e-04 -2.981461696585e-01 1.387661633439e-01 1.441414598488e-02
4.002102102102e-01 -2.975945685062e-01 1.891396866835e-04 -2.994162505505e-01 1.401923397117e-01 1.455574275013e-02
4.011011011011e-01 -2.988473350544e-01 1.911657647523e-04 -3.006893519522e-01 1.416185113673e-01 1.469726529747e-02
4.019919919920e-01 -3.001030875477e-01 1.931948122309e-04 -3.019654786035e-01 1.430445803953e-01 1.483870466658e-02
4.028828828829e-01 -3.013618319004e-01 1.952267226238e-04 -3.032446352707e-01 1.444704485497e-01 1.498005189051e-02
4.037737737738e-01 -3.026235740624e-01 1.972613889050e-04 -3.045268267467e-01 1.458960172588e-01 1.512129799561e-02
4.046646646647e-01 -3.038883200196e-01 1.992987035152e-04 -3.058120578514e-01 1.473211876308e-01 1.526243400165e-02
4.055555555556e-01 -3.051560757935e-01 2.013385583594e-04 -3.071003334315e-01 1.487458604584e-01 1.540345092185e-02
4.064464464464e-01 -3.064268474417e-01 2.033808448052e-04 -3.083916583607e-01 1.501699362244e-01 1.554433976292e-02
4.073373373373e-01 -3.077006410581e-01 2.054254536803e-04 -3.096860375399e-01 1.515933151066e-01 1.568509152516e-02
4.082282282282e-01 -3.089774627724e-01 2.074722752706e-04 -3.109834758973e-01 1.530158969835e-01 1.582569720252e-02
4.091191191191e-01 -3.102573187508e-01 2.095211993184e-04 -3.122839783886e-01 1.544375814391e-01 1.596614778271e-02
4.100100100100e-01 -3.115402151959e-01 2.115721150205e-04 -3.135875499969e-01 1.558582677683e-01 1.610643424726e-02
4.109009009009e-01 -3.128261583467e-01 2.136249110264e-04 -3.148941957330e-01 1.572778549823e-01 1.624654757164e-02
4.117917917918e-01 -3.141151544789e-01 2.156794754371e-04 -3.162039206356e-01 1.586962418139e-01 1.638647872535e-02
4.126826826827e-01 -3.154072099050e-01 2.177356958028e-04 -3.175167297711e-01 1.601133267228e-01 1.652621867205e-02
4.135735735736e-01 -3.167023309740e-01 2.197934591221e-04 -3.188326282343e-01 1.615290079006e-01 1.666575836969e-02
4.144644644645e-01 -3.180005240722e-01 2.218526518401e-04 -3.201516211478e-01 1.629431832770e-01 1.680508877058e-02
4.153553553554e-01 -3.193017956227e-01 2.239131598472e-04 -3.214737136628e-01 1.643557505245e-01 1.694420082156e-02
4.162462462462e-01 -3.206061520858e-01 2.259748684777e-04 -3.227989109588e-01 1.657666070638e-01 1.708308546413e-02
4.171371371371e-01 -3.219135999592e-01 2.280376625087e-04 -3.241272182441e-01 1.671756500698e-01 1.722173363456e-02
4.180280280280e-01 -3.232241457779e-01 2.301014261586e-04 -3.254586407555e-01 1.685827764764e-01 1.736013626404e-02
4.189189189189e-01 -3.245377961141e-01 2.321660430864e-04 -3.267931837588e-01 1.699878829825e-01 1.749828427884e-02
4.198098098098e-01 -3.258545575782e-01 2.342313963899e-04 -3.281308525487e-01 1.713908660571e-01 1.763616860043e-02
4.207007007007e-01 -3.271744368177e-01 2.362973686051e-04 -3.294716524492e-01 1.727916219449e-01 1.777378014565e-02
4.215915915916e-01 -3.284974405182e-01 2.383638417051e-04 -3.308155888135e-01 1.741900466720e-01 1.791110982684e-02
4.224824824825e-01 -3.298235754035e-01 2.404306970989e-04 -3.321626670242e-01 1.755860360514e-01 1.804814855201e-02
4.233733733734e-01 -3.311528482349e-01 2.424978156308e-04 -3.335128924936e-01 1.769794856882e-01 1.818488722500e-02
4.242642642643e-01 -3.324852658124e-01 2.445650775788e-04 -3.348662706636e-01 1.783702909856e-01 1.832131674563e-02
4.251551551552e-01 -3.338208349739e-01 2.466323626546e-04 -3.362228070060e-01 1.797583471505e-01 1.845742800987e-02
4.260460460460e-01 -3.351595625961e-01 2.486995500019e-04 -3.375825070227e-01 1.811435491986e-01 1.859321191000e-02
4.269369369369e-01 -3.365014555938e-01 2.507665181959e-04 -3.389453762457e-01 1.825257919607e-01 1.872865933479e-02
4.278278278278e-01 -3.378465209208e-01 2.528331452428e-04 -3.403114202373e-01 1.839049700878e-01 1.886376116962e-02
4.287187187187e-01 -3.391947655696e-01 2.548993085783e-04 -3.416806445903e-01 1.852809780571e-01 1.899850829674e-02
4.296096096096e-01 -3.405461965715e-01 2.569648850675e-04 -3.430530549281e-01 1.866537101776e-01 1.913289159536e-02
4.305005005005e-01 -3.419008209968e-01 2.590297510040e-04 -3.444286569051e-01 1.880230605957e-01 1.926690194185e-02
4.313913913914e-01 -3.432586459552e-01 2.610937821089e-04 -3.458074562062e-01 1.893889233010e-01 1.940053020994e-02
4.322822822823e-01 -3.446196785954e-01 2.631568535304e-04 -3.471894585479e-01 1.907511921318e-01 1.953376727087e-02
4.331731731732e-01 -3.459839261056e-01 2.652188398433e-04 -3.485746696775e-01 1.921097607813e-01 1.966660399359e-02
4.340640640641e-01 -3.473513957136e-01 2.672796150479e-04 -3.499630953740e-01 1.934645228030e-01 1.979903124491e-02
4.349549549550e-01 -3.487220946866e-01 2.693390525697e-04 -3.513547414480e-01 1.948153716165e-01 1.993103988973e-02
4.358458458458e-01 -3.500960303319e-01 2.713970252591e-04 -3.527496137417e-01 1.961622005133e-01 2.006262079118e-02
4.367367367367e-01 -3.514732099965e-01 2.734534053901e-04 -3.541477181291e-01 1.975049026629e-01 2.019376481082e-02
4.376276276276e-01 -3.528536410676e-01 2.755080646606e-04 -3.555490605167e-01 1.988433711182e-01 2.032446280886e-02
4.385185185185e-01 -3.542373309723e-01 2.775608741913e-04 -3.569536468427e-01 2.001774988214e-01 2.045470564430e-02
4.394094094094e-01 -3.556242871783e-01 2.796117045254e-04 -3.583614830782e-01 2.015071786101e-01 2.058448417514e-02
4.403003003003e-01 -3.570145171936e-01 2.816604256283e-04 -3.597725752265e-01 2.028323032230e-01 2.071378925857e-02
4.411911911912e-01 -3.584080285668e-01 2.837069068871e-04 -3.611869293240e-01 2.041527653058e-01 2.084261175120e-02
4.420820820821e-01 -3.598048288872e-01 2.857510171099e-04 -3.626045514397e-01 2.054684574169e-01 2.097094250918e-02
4.429729729730e-01 -3.612049257849e-01 2.877926245261e-04 -3.640254476759e-01 2.067792720337e-01 2.109877238848e-02
4.438638638639e-01 -3.626083269310e-01 2.898315967853e-04 -3.654496241682e-01 2.080851015582e-01 2.122609224503e-02
4.447547547548e-01 -3.640150400378e-01 2.918678009575e-04 -3.668770870855e-01 2.093858383229e-01 2.135289293493e-02
4.456456456456e-01 -3.654250728588e-01 2.939011035324e-04 -3.683078426304e-01 2.106813745971e-01 2.147916531469e-02
4.465365365365e-01 -3.668384331889e-01 2.959313704197e-04 -3.697418970394e-01 2.119716025924e-01 2.160490024137e-02
4.474274274274e-01 -3.682551288645e-01 2.979584669482e-04 -3.711792565831e-01 2.132564144691e-01 2.173008857286e-02
4.483183183183e-01 -3.696751677638e-01 2.999822578663e-04 -3.726199275659e-01 2.145357023417e-01 2.185472116803e-02
4.492092092092e-01 -3.710985578067e-01 3.020026073413e-04 -3.740639163270e-01 2.158093582854e-01 2.197878888695e-02
4.501001001001e-01 -3.725253069552e-01 3.040193789593e-04 -3.755112292399e-01 2.170772743418e-01 2.210228259113e-02
4.509909909910e-01 -3.739554232133e-01 3.060324357256e-04 -3.769618727130e-01 2.183393425249e-01 2.222519314370e-02
4.518818818819e-01 -3.753889146273e-01 3.080416400638e-04 -3.784158531895e-01 2.195954548274e-01 2.234751140964e-02
4.527727727728e-01 -3.768257892859e-01 3.100468538167e-04 -3.798731771479e-01 2.208455032263e-01 2.246922825600e-02
4.536636636637e-01 -3.782660553205e-01 3.120479382457e-04 -3.813338511019e-01 2.220893796895e-01 2.259033455213e-02
4.545545545546e-01 -3.797097209051e-01 3.140447540309e-04 -3.827978816007e-01 2.233269761813e-01 2.271082116986e-02
4.554454454454e-01 -3.811567942565e-01 3.160371612716e-04 -3.842652752295e-01 2.245581846689e-01 2.283067898378e-02
4.563363363363e-01 -3.826072836346e-01 3.180250194857e-04 -3.857360386092e-01 2.257828971284e-01 2.294989887142e-02
4.572272272272e-01 -3.840611973426e-01 3.200081876107e-04 -3.872101783967e-01 2.270010055507e-01 2.306847171353e-02
4.581181181181e-01 -3.855185437268e-01 3.219865240033e-04 -3.886877012855e-01 2.282124019478e-01 2.318638839426e-02
4.590090090090e-01 -3.869793311772e-01 3.239598864401e-04 -3.901686140056e-01 2.294169783588e-01 2.330363980141e-02
4.598998998999e-01 -3.884435681272e-01 3.259281321176e-04 -3.916529233235e-01 2.306146268563e-01 2.342021682671e-02
4.607907907908e-01 -3.899112630543e-01 3.278911176526e-04 -3.931406360430e-01 2.318052395521e-01 2.353611036599e-02
4.616816816817e-01 -3.913824244797e-01 3.298486990828e-04 -3.946317590048e-01 2.329887086036e-01 2.365131131950e-02
4.625725725726e-01 -3.928570609689e-01 3.318007318673e-04 -3.961262990871e-01 2.341649262200e-01 2.376581059208e-02
4.634634634635e-01 -3.943351811316e-01 3.337470708868e-04 -3.976242632057e-01 2.353337846685e-01 2.387959909349e-02
4.643543543544e-01 -3.958167936220e-01 3.356875704444e-04 -3.991256583140e-01 2.364951762802e-01 2.399266773858e-02
4.652452452452e-01 -3.973019071390e-01 3.376220842665e-04 -4.006304914038e-01 2.376489934566e-01 2.410500744762e-02
4.661361361361e-01 -3.987905304260e-01 3.395504655028e-04 -4.021387695049e-01 2.387951286755e-01 2.421660914652e-02
4.670270270270e-01 -4.002826722717e-01 3.414725667279e-04 -4.036504996854e-01 2.399334744976e-01 2.432746376711e-02
4.679179179179e-01 -4.017783415098e-01 3.433882399416e-04 -4.051656890526e-01 2.410639235723e-01 2.443756224742e-02
4.688088088088e-01 -4.032775470193e-01 3.452973365699e-04 -4.066843447521e-01 2.421863686441e-01 2.454689553190e-02
4.696996996997e-01 -4.047802977246e-01 3.471997074662e-04 -4.082064739692e-01 2.433007025589e-01 2.465545457177e-02
4.705905905906e-01 -4.062866025958e-01 3.490952029120e-04 -4.097320839283e-01 2.444068182702e-01 2.476323032524e-02
4.714814814815e-01 -4.077964706489e-01 3.509836726184e-04 -4.112611818933e-01 2.455046088451e-01 2.487021375785e-02
4.723723723724e-01 -4.093099109458e-01 3.528649657270e-04 -4.127937751682e-01 2.465939674711e-01 2.497639584270e-02
4.732632632633e-01 -4.108269325946e-01 3.547389308113e-04 -4.143298710969e-01 2.476747874618e-01 2.508176756079e-02
4.741541541542e-01 -4.123475447498e-01 3.566054158783e-04 -4.158694770636e-01 2.487469622633e-01 2.518631990131e-02
4.750450450450e-01 -4.138717566125e-01 3.584642683693e-04 -4.174126004933e-01 2.498103854608e-01 2.529004386193e-02
4.759359359359e-01 -4.153995774303e-01 3.603153351623e-04 -4.189592488516e-01 2.508649507844e-01 2.539293044913e-02
4.768268268268e-01 -4.169310164979e-01 3.621584625731e-04 -4.205094296450e-01 2.519105521159e-01 2.549497067848e-02
4.777177177177e-01 -4.184660831572e-01 3.639934963570e-04 -4.220631504216e-01 2.529470834946e-01 2.559615557502e-02
4.786086086086e-01 -4.200047867970e-01 3.658202817110e-04 -4.236204187709e-01 2.539744391238e-01 2.569647617353e-02
4.794994994995e-01 -4.215471368541e-01 3.676386632754e-04 -4.251812423241e-01 2.549925133775e-01 2.579592351889e-02
4.803903903904e-01 -4.230931428125e-01 3.694484851361e-04 -4.267456287545e-01 2.560012008058e-01 2.589448866639e-02
4.812812812813e-01 -4.246428142043e-01 3.712495908264e-04 -4.283135857779e-01 2.570003961422e-01 2.599216268213e-02
4.821721721722e-01 -4.261961606096e-01 3.730418233296e-04 -4.298851211523e-01 2.579899943093e-01 2.608893664331e-02
4.830630630631e-01 -4.277531916569e-01 3.748250250812e-04 -4.314602426788e-01 2.589698904252e-01 2.618480163862e-02
4.839539539540e-01 -4.293139170229e-01 3.765990379716e-04 -4.330389582015e-01 2.599399798102e-01 2.627974876860e-02
4.848448448448e-01 -4.308783464331e-01 3.783637033483e-04 -4.346212756078e-01 2.609001579928e-01 2.637376914600e-02
4.857357357357e-01 -4.324464896619e-01 3.801188620189e-04 -4.362072028286e-01 2.618503207159e-01 2.646685389617e-02
4.866266266266e-01 -4.340183565326e-01 3.818643542543e-04 -4.377967478390e-01 2.627903639438e-01 2.655899415743e-02
4.875175175175e-01 -4.355939569179e-01 3.836000197909e-04 -4.393899186579e-01 2.637201838678e-01 2.665018108148e-02
4.884084084084e-01 -4.371733007399e-01 3.853256978344e-04 -4.409867233489e-01 2.646396769129e-01 2.674040583378e-02
4.892992992993e-01 -4.387563979705e-01 3.870412270631e-04 -4.425871700202e-01 2.655487397443e-01 2.682965959400e-02
4.901901901902e-01 -4.403432586315e-01 3.887464456307e-04 -4.441912668250e-01 2.664472692735e-01 2.691793355636e-02
4.910810810811e-01 -4.419338927945e-01 3.904411911706e-04 -4.457990219617e-01 2.673351626649e-01 2.700521893014e-02
4.919719719720e-01 -4.435283105818e-01 3.921253007992e-04 -4.474104436742e-01 2.682123173419e-01 2.709150694006e-02
4.928628628629e-01 -4.451265221660e-01 3.937986111198e-04 -4.490255402525e-01 2.690786309935e-01 2.717678882673e-02
4.937537537538e-01 -4.467285377707e-01 3.954609582270e-04 -4.506443200325e-01 2.699340015805e-01 2.726105584711e-02
4.946446446446e-01 -4.483343676702e-01 3.971121777104e-04 -4.522667913965e-01 2.707783273423e-01 2.734429927497e-02
4.955355355355e-01 -4.499440221902e-01 3.987521046596e-04 -4.538929627737e-01 2.716115068027e-01 2.742651040135e-02
4.964264264264e-01 -4.515575117077e-01 4.003805736681e-04 -4.555228426401e-01 2.724334387764e-01 2.750768053505e-02
4.973173173173e-01 -4.531748466516e-01 4.019974188388e-04 -4.571564395193e-01 2.732440223760e-01 2.758780100312e-02
4.982082082082e-01 -4.547960375024e-01 4.036024737881e-04 -4.587937619821e-01 2.740431570175e-01 2.766686315136e-02
4.990990990991e-01 -4.564210947928e-01 4.051955716519e-04 -4.604348186476e-01 2.748307424274e-01 2.774485834480e-02
4.999899899900e-01 -4.580500291080e-01 4.067765450904e-04 -4.620796181829e-01 2.756066786486e-01 2.782177796828e-02
5.008808808809e-01 -4.596828510856e-01 4.083452262935e-04 -4.637281693037e-01 2.763708660473e-01 2.789761342694e-02
5.017717717718e-01 -4.613195714163e-01 4.099014469873e-04 -4.653804807747e-01 2.771232053188e-01 2.797235614675e-02
5.026626626627e-01 -4.629602008434e-01 4.114450384392e-04 -4.670365614095e-01 2.778635974944e-01 2.804599757513e-02
5.035535535536e-01 -4.646047501641e-01 4.129758314646e-04 -4.686964200714e-01 2.785919439476e-01 2.811852918144e-02
5.044444444444e-01 -4.662532302286e-01 4.144936564332e-04 -4.703600656735e-01 2.793081464004e-01 2.818994245763e-02
5.053353353353e-01 -4.679056519414e-01 4.159983432759e-04 -4.720275071788e-01 2.800121069299e-01 2.826022891876e-02
5.062262262262e-01 -4.695620262607e-01 4.174897214909e-04 -4.736987536011e-01 2.807037279746e-01 2.832938010368e-02
5.071171171171e-01 -4.712223641991e-01 4.189676201520e-04 -4.753738140049e-01 2.813829123408e-01 2.839738757561e-02
5.080080080080e-01 -4.728866768239e-01 4.204318679149e-04 -4.770526975056e-01 2.820495632089e-01 2.846424292274e-02
5.088988988989e-01 -4.745549752571e-01 4.218822930258e-04 -4.787354132704e-01 2.827035841400e-01 2.852993775896e-02
5.097897897898e-01 -4.762272706758e-01 4.233187233284e-04 -4.804219705181e-01 2.833448790823e-01 2.859446372444e-02
5.106806806807e-01 -4.779035743125e-01 4.247409862730e-04 -4.821123785198e-01 2.839733523774e-01 2.865781248634e-02
5.115715715716e-01 -4.795838974552e-01 4.261489089244e-04 -4.838066465989e-01 2.845889087664e-01 2.871997573951e-02
5.124624624625e-01 -4.812682514478e-01 4.275423179709e-04 -4.855047841319e-01 2.851914533970e-01 2.878094520717e-02
5.133533533534e-01 -4.829566476905e-01 4.289210397334e-04 -4.872068005484e-01 2.857808918293e-01 2.884071264166e-02
5.142442442442e-01 -4.846490976397e-01 4.302849001746e-04 -4.889127053315e-01 2.863571300425e-01 2.889926982514e-02
5.151351351351e-01 -4.863456128086e-01 4.316337249089e-04 -4.906225080183e-01 2.869200744410e-01 2.895660857038e-02
5.160260260260e-01 -4.880462047676e-01 4.329673392125e-04 -4.923362182001e-01 2.874696318612e-01 2.901272072152e-02
5.169169169169e-01 -4.897508851438e-01 4.342855680335e-04 -4.940538455231e-01 2.880057095776e-01 2.906759815484e-02
5.178078078078e-01 -4.914596656225e-01 4.355882360029e-04 -4.957753996882e-01 2.885282153092e-01 2.912123277958e-02
5.186986986987e-01 -4.931725579463e-01 4.368751674455e-04 -4.975008904520e-01 2.890370572260e-01 2.917361653879e-02
5.195895895896e-01 -4.948895739162e-01 4.381461863911e-04 -4.992303276266e-01 2.895321439555e-01 2.922474141013e-02
5.204804804805e-01 -4.966107253914e-01 4.394011165870e-04 -5.009637210804e-01 2.900133845885e-01 2.927459940675e-02
5.213713713714e-01 -4.983360242902e-01 4.406397815094e-04 -5.027010807384e-01 2.904806886862e-01 2.932318257819e-02
5.222622622623e-01 -5.000654825894e-01 4.418620043764e-04 -5.044424165824e-01 2.909339662864e-01 2.937048301125e-02
5.231531531532e-01 -5.017991123254e-01 4.430676081610e-04 -5.061877386517e-01 2.913731279093e-01 2.941649283094e-02
5.240440440440e-01 -5.035369255943e-01 4.442564156043e-04 -5.079370570431e-01 2.917980845647e-01 2.946120420141e-02
5.249349349349e-01 -5.052789345517e-01 4.454282492294e-04 -5.096903819117e-01 2.922087477578e-01 2.950460932694e-02
5.258258258258e-01 -5.070251514140e-01 4.465829313558e-04 -5.114477234710e-01 2.926050294957e-01 2.954670045288e-02
5.267167167167e-01 -5.087755884576e-01 4.477202841139e-04 -5.132090919935e-01 2.929868422939e-01 2.958746986671e-02
5.276076076076e-01 -5.105302580201e-01 4.488401294604e-04 -5.149744978110e-01 2.933540991824e-01 2.962690989907e-02
5.284984984985e-01 -5.122891725002e-01 4.499422891937e-04 -5.167439513150e-01 2.937067137124e-01 2.966501292480e-02
5.293893893894e-01 -5.140523443580e-01 4.510265849703e-04 -5.185174629573e-01 2.940445999623e-01 2.970177136402e-02
5.302802802803e-01 -5.158197861156e-01 4.520928383213e-04 -5.202950432503e-01 2.943676725441e-01 2.973717768327e-02
5.311711711712e-01 -5.175915103572e-01 4.531408706697e-04 -5.220767027671e-01 2.946758466099e-01 2.977122439663e-02
5.320620620621e-01 -5.193675297294e-01 4.541705033479e-04 -5.238624521428e-01 2.949690378582e-01 2.980390406688e-02
5.329529529530e-01 -5.211478569417e-01 4.551815576161e-04 -5.256523020738e-01 2.952471625401e-01 2.983520930670e-02
5.338438438438e-01 -5.229325047669e-01 4.561738546813e-04 -5.274462633193e-01 2.955101374656e-01 2.986513277986e-02
5.347347347347e-01 -5.247214860410e-01 4.571472157163e-04 -5.292443467010e-01 2.957578800101e-01 2.989366720253e-02
5.356256256256e-01 -5.265148136642e-01 4.581014618799e-04 -5.310465631038e-01 2.959903081207e-01 2.992080534450e-02
5.365165165165e-01 -5.283125006008e-01 4.590364143377e-04 -5.328529234765e-01 2.962073403220e-01 2.994654003051e-02
5.374074074074e-01 -5.301145598795e-01 4.599518942828e-04 -5.346634388317e-01 2.964088957233e-01 2.997086414159e-02
5.382982982983e-01 -5.319210045943e-01 4.608477229585e-04 -5.364781202468e-01 2.965948940241e-01 2.999377061643e-02
5.391891891892e-01 -5.337318479042e-01 4.617237216801e-04 -5.382969788642e-01 2.967652555206e-01 3.001525245281e-02
5.400800800801e-01 -5.355471030339e-01 4.625797118585e-04 -5.401200258918e-01 2.969199011123e-01 3.003530270900e-02
5.409709709710e-01 -5.373667832742e-01 4.634155150244e-04 -5.419472726035e-01 2.970587523078e-01 3.005391450526e-02
5.418618618619e-01 -5.391909019824e-01 4.642309528525e-04 -5.437787303396e-01 2.971817312314e-01 3.007108102535e-02
5.427527527528e-01 -5.410194725823e-01 4.650258471873e-04 -5.456144105074e-01 2.972887606291e-01 3.008679551808e-02
5.436436436436e-01 -5.428525085652e-01 4.658000200691e-04 -5.474543245817e-01 2.973797638749e-01 3.010105129888e-02
5.445345345345e-01 -5.446900234898e-01 4.665532937613e-04 -5.492984841052e-01 2.974546649775e-01 3.011384175147e-02
5.454254254254e-01 -5.465320309826e-01 4.672854907781e-04 -5.511469006888e-01 2.975133885858e-01 3.012516032947e-02
5.463163163163e-01 -5.483785447388e-01 4.679964339130e-04 -5.529995860127e-01 2.975558599954e-01 3.013500055815e-02
5.472072072072e-01 -5.502295785220e-01 4.686859462688e-04 -5.548565518262e-01 2.975820051552e-01 3.014335603618e-02
5.480980980981e-01 -5.520851461652e-01 4.693538512879e-04 -5.567178099489e-01 2.975917506729e-01 3.015022043740e-02
5.489889889890e-01 -5.539452615708e-01 4.699999727833e-04 -5.585833722705e-01 2.975850238220e-01 3.015558751269e-02
5.498798798799e-01 -5.558099387112e-01 4.706241349716e-04 -5.604532507518e-01 2.975617525472e-01 3.015945109184e-02
5.507707707708e-01 -5.576791916293e-01 4.712261625060e-04 -5.623274574254e-01 2.975218654712e-01 3.016180508551e-02
5.516616616617e-01 -5.595530344385e-01 4.718058805108e-04 -5.642060043954e-01 2.974652919003e-01 3.016264348718e-02
5.525525525526e-01 -5.614314813239e-01 4.723631146167e-04 -5.660889038390e-01 2.973919618314e-01 3.016196037522e-02
5.534434434434e-01 -5.633145465418e-01 4.728976909973e-04 -5.679761680063e-01 2.973018059570e-01 3.015974991499e-02
5.543343343343e-01 -5.652022444209e-01 4.734094364068e-04 -5.698678092209e-01 2.971947556726e-01 3.015600636093e-02
5.552252252252e-01 -5.670945893624e-01 4.738981782190e-04 -5.717638398810e-01 2.970707430816e-01 3.015072405883e-02
5.561161161161e-01 -5.689915958404e-01 4.743637444668e-04 -5.736642724594e-01 2.969297010026e-01 3.014389744805e-02
5.570070070070e-01 -5.708932784024e-01 4.748059638838e-04 -5.755691195041e-01 2.967715629744e-01 3.013552106386e-02
5.578978978979e-01 -5.727996516699e-01 4.752246659467e-04 -5.774783936393e-01 2.965962632631e-01 3.012558953979e-02
5.587887887888e-01 -5.747107303389e-01 4.756196809188e-04 -5.793921075655e-01 2.964037368675e-01 3.011409761012e-02
5.596796796797e-01 -5.766265291798e-01 4.759908398958e-04 -5.813102740604e-01 2.961939195254e-01 3.010104011236e-02
5.605705705706e-01 -5.785470630387e-01 4.763379748516e-04 -5.832329059793e-01 2.959667477198e-01 3.008641198984e-02
5.614614614615e-01 -5.804723468372e-01 4.766609186870e-04 -5.851600162558e-01 2.957221586846e-01 3.007020829436e-02
5.623523523524e-01 -5.824023955732e-01 4.769595052787e-04 -5.870916179024e-01 2.954600904112e-01 3.005242418891e-02
5.632432432432e-01 -5.843372243216e-01 4.772335695307e-04 -5.890277240109e-01 2.951804816541e-01 3.003305495049e-02
5.641341341341e-01 -5.862768482341e-01 4.774829474267e-04 -5.909683477534e-01 2.948832719369e-01 3.001209597293e-02
5.650250250250e-01 -5.882212825404e-01 4.777074760848e-04 -5.929135023826e-01 2.945684015586e-01 2.998954276992e-02
5.659159159159e-01 -5.901705425484e-01 4.779069938133e-04 -5.948632012324e-01 2.942358115994e-01 2.996539097798e-02
5.668068068068e-01 -5.921246436446e-01 4.780813401684e-04 -5.968174577189e-01 2.938854439269e-01 2.993963635965e-02
5.676976976977e-01 -5.940836012950e-01 4.782303560143e-04 -5.987762853407e-01 2.935172412017e-01 2.991227480663e-02
5.685885885886e-01 -5.960474310451e-01 4.783538835845e-04 -6.007396976795e-01 2.931311468837e-01 2.988330234315e-02
5.694794794795e-01 -5.980161485208e-01 4.784517665452e-04 -6.027077084010e-01 2.927271052379e-01 2.985271512936e-02
5.703703703704e-01 -5.999897694290e-01 4.785238500614e-04 -6.046803312556e-01 2.923050613404e-01 2.982050946477e-02
5.712612612613e-01 -6.019683095577e-01 4.785699808642e-04 -6.066575800785e-01 2.918649610843e-01 2.978668179195e-02
5.721521521522e-01 -6.039517847769e-01 4.785900073210e-04 -6.086394687912e-01 2.914067511856e-01 2.975122870015e-02
5.730430430430e-01 -6.059402110393e-01 4.785837795074e-04 -6.106260114016e-01 2.909303791891e-01 2.971414692917e-02
5.739339339339e-01 -6.079336043803e-01 4.785511492820e-04 -6.126172220047e-01 2.904357934741e-01 2.967543337328e-02
5.748248248248e-01 -6.099319809190e-01 4.784919703636e-04 -6.146131147837e-01 2.899229432610e-01 2.963508508524e-02
5.757157157157e-01 -6.119353568588e-01 4.784060984103e-04 -6.166137040102e-01 2.893917786159e-01 2.959309928053e-02
5.766066066066e-01 -6.139437484877e-01 4.782933911021e-04 -6.186190040453e-01 2.888422504578e-01 2.954947334158e-02
5.774974974975e-01 -6.159571721789e-01 4.781537082254e-04 -6.206290293400e-01 2.882743105634e-01 2.950420482226e-02
5.783883883884e-01 -6.179756443917e-01 4.779869117615e-04 -6.226437944362e-01 2.876879115735e-01 2.945729145241e-02
5.792792792793e-01 -6.199991816720e-01 4.777928659765e-04 -6.246633139674e-01 2.870830069984e-01 2.940873114256e-02
5.801701701702e-01 -6.220278006526e-01 4.775714375158e-04 -6.266876026590e-01 2.864595512241e-01 2.935852198880e-02
5.810610610611e-01 -6.240615180541e-01 4.773224955006e-04 -6.287166753297e-01 2.858174995179e-01 2.930666227777e-02
5.819519519520e-01 -6.261003506853e-01 4.770459116284e-04 -6.307505468918e-01 2.851568080338e-01 2.925315049182e-02
5.828428428428e-01 -6.281443154443e-01 4.767415602769e-04 -6.327892323522e-01 2.844774338189e-01 2.919798531437e-02
5.837337337337e-01 -6.301934293186e-01 4.764093186108e-04 -6.348327468129e-01 2.837793348186e-01 2.914116563542e-02
5.846246246246e-01 -6.322477093859e-01 4.760490666934e-04 -6.368811054721e-01 2.830624698826e-01 2.908269055718e-02
5.855155155155e-01 -6.343071728148e-01 4.756606876011e-04 -6.389343236247e-01 2.823267987703e-01 2.902255940001e-02
5.864064064064e-01 -6.363718368656e-01 4.752440675426e-04 -6.409924166632e-01 2.815722821569e-01 2.896077170844e-02
5.872972972973e-01 -6.384417188907e-01 4.747990959817e-04 -6.430554000788e-01 2.807988816386e-01 2.889732725743e-02
5.881881881882e-01 -6.405168363353e-01 4.743256657650e-04 -6.451232894616e-01 2.800065597388e-01 2.883222605889e-02
5.890790790791e-01 -6.425972067383e-01 4.738236732538e-04 -6.471961005018e-01 2.791952799129e-01 2.876546836830e-02
5.899699699700e-01 -6.446828477328e-01 4.732930184608e-04 -6.492738489907e-01 2.783650065549e-01 2.869705469170e-02
5.908608608609e-01 -6.467737770469e-01 4.727336051917e-04 -6.513565508210e-01 2.775157050023e-01 2.862698579278e-02
5.917517517518e-01 -6.488700125042e-01 4.721453411922e-04 -6.534442219882e-01 2.766473415419e-01 2.855526270033e-02
5.926426426426e-01 -6.509715720248e-01 4.715281382996e-04 -6.555368785911e-01 2.757598834154e-01 2.848188671586e-02
5.935335335335e-01 -6.530784736259e-01 4.708819126010e-04 -6.576345368329e-01 2.748532988248e-01 2.840685942154e-02
5.944244244244e-01 -6.551907354224e-01 4.702065845963e-04 -6.597372130216e-01 2.739275569381e-01 2.833018268839e-02
5.953153153153e-01 -6.573083756278e-01 4.695020793681e-04 -6.618449235717e-01 2.729826278949e-01 2.825185868480e-02
5.962062062062e-01 -6.594314125549e-01 4.687683267570e-04 -6.639576850043e-01 2.720184828113e-01 2.817188988528e-02
5.970970970971e-01 -6.615598646167e-01 4.680052615446e-04 -6.660755139484e-01 2.710350937864e-01 2.809027907957e-02
5.979879879880e-01 -6.636937503266e-01 4.672128236421e-04 -6.681984271418e-01 2.700324339066e-01 2.800702938214e-02
5.988788788789e-01 -6.658330883002e-01 4.663909582870e-04 -6.703264414319e-01 2.690104772521e-01 2.792214424189e-02
5.997697697698e-01 -6.679778972549e-01 4.655396162472e-04 -6.724595737767e-01 2.679691989014e-01 2.783562745233e-02
6.006606606607e-01 -6.701281960117e-01 4.646587540321e-04 -6.745978412457e-01 2.669085749375e-01 2.774748316207e-02
6.015515515516e-01 -6.722840034953e-01 4.637483341126e-04 -6.767412610209e-01 2.658285824527e-01 2.765771588576e-02
6.024424424424e-01 -6.744453387354e-01 4.628083251495e-04 -6.788898503978e-01 2.647291995542e-01 2.756633051536e-02
6.033333333333e-01 -6.766122208672e-01 4.618387022307e-04 -6.810436267862e-01 2.636104053696e-01 2.747333233187e-02
6.042242242242e-01 -6.787846691323e-01 4.608394471172e-04 -6.832026077115e-01 2.624721800519e-01 2.737872701752e-02
6.051151151151e-01 -6.809627028798e-01 4.598105484996e-04 -6.853668108153e-01 2.613145047850e-01 2.728252066843e-02
6.060060060060e-01 -6.831463415666e-01 4.587520022642e-04 -6.875362538566e-01 2.601373617890e-01 2.718471980770e-02
6.068968968969e-01 -6.853356047590e-01 4.576638117697e-04 -6.897109547131e-01 2.589407343255e-01 2.708533139903e-02
6.077877877878e-01 -6.875305121328e-01 4.565459881349e-04 -6.918909313816e-01 2.577246067027e-01 2.698436286091e-02
6.086786786787e-01 -6.897310834750e-01 4.553985505383e-04 -6.940762019796e-01 2.564889642808e-01 2.688182208133e-02
6.095695695696e-01 -6.919373386839e-01 4.542215265293e-04 -6.962667847461e-01 2.552337934770e-01 2.677771743301e-02
6.104604604605e-01 -6.941492977705e-01 4.530149523523e-04 -6.984626980427e-01 2.539590817710e-01 2.667205778934e-02
6.113513513514e-01 -6.963669808594e-01 4.517788732840e-04 -7.006639603547e-01 2.526648177098e-01 2.656485254087e-02
6.122422422422e-01 -6.985904081895e-01 4.505133439840e-04 -7.028705902922e-01 2.513509909133e-01 2.645611161249e-02
6.131331331331e-01 -7.008196001151e-01 4.492184288607e-04 -7.050826065911e-01 2.500175920790e-01 2.634584548128e-02
6.140240240240e-01 -7.030545771069e-01 4.478942024511e-04 -7.073000281144e-01 2.486646129874e-01 2.623406519508e-02
6.149149149149e-01 -7.052953597527e-01 4.465407498176e-04 -7.095228738530e-01 2.472920465070e-01 2.612078239183e-02
6.158058058058e-01 -7.075419687588e-01 4.451581669605e-04 -7.117511629273e-01 2.458998865992e-01 2.600600931967e-02
6.166966966967e-01 -7.097944249507e-01 4.437465612473e-04 -7.139849145881e-01 2.444881283237e-01 2.588975885788e-02
6.175875875876e-01 -7.120527492739e-01 4.423060518613e-04 -7.162241482175e-01 2.430567678433e-01 2.577204453863e-02
6.184784784785e-01 -7.143169627956e-01 4.408367702681e-04 -7.184688833306e-01 2.416058024287e-01 2.565288056969e-02
6.193693693694e-01 -7.165870867050e-01 4.393388607016e-04 -7.207191395765e-01 2.401352304643e-01 2.553228185802e-02
6.202602602603e-01 -7.188631423148e-01 4.378124806714e-04 -7.229749367391e-01 2.386450514519e-01 2.541026403437e-02
6.211511511512e-01 -7.211451510621e-01 4.362578014906e-04 -7.252362947390e-01 2.371352660170e-01 2.528684347883e-02
6.220420420420e-01 -7.234331345093e-01 4.346750088275e-04 -7.275032336343e-01 2.356058759125e-01 2.516203734757e-02
6.229329329329e-01 -7.257271143456e-01 4.330643032791e-04 -7.297757736220e-01 2.340568840245e-01 2.503586360054e-02
6.238238238238e-01 -7.280271123877e-01 4.314259009705e-04 -7.320539350390e-01 2.324882943769e-01 2.490834103043e-02
6.247147147147e-01 -7.303331505811e-01 4.297600341792e-04 -7.343377383638e-01 2.309001121358e-01 2.477948929282e-02
6.256056056056e-01 -7.326452510012e-01 4.280669519860e-04 -7.366272042176e-01 2.292923436152e-01 2.464932893752e-02
6.264964964965e-01 -7.349634358544e-01 4.263469209545e-04 -7.389223533655e-01 2.276649962809e-01 2.451788144130e-02
6.273873873874e-01 -7.372877274792e-01 4.246002258387e-04 -7.412232067179e-01 2.260180787562e-01 2.438516924197e-02
6.282782782783e-01 -7.396181483477e-01 4.228271703221e-04 -7.435297853320e-01 2.243516008258e-01 2.425121577385e-02
6.291691691692e-01 -7.419547210662e-01 4.210280777874e-04 -7.458421104128e-01 2.226655734412e-01 2.411604550470e-02
6.300600600601e-01 -7.442974683770e-01 4.192032921197e-04 -7.481602033148e-01 2.209600087250e-01 2.397968397432e-02
6.309509509510e-01 -7.466464131592e-01 4.173531785438e-04 -7.504840855433e-01 2.192349199758e-01 2.384215783454e-02
6.318418418418e-01 -7.490015784300e-01 4.154781244973e-04 -7.528137787558e-01 2.174903216729e-01 2.370349489107e-02
6.327327327327e-01 -7.513629873462e-01 4.135785405408e-04 -7.551493047632e-01 2.157262294808e-01 2.356372414691e-02
6.336236236236e-01 -7.537306632052e-01 4.116548613066e-04 -7.574906855316e-01 2.139426602539e-01 2.342287584768e-02
6.345145145145e-01 -7.561046294464e-01 4.097075464875e-04 -7.598379431836e-01 2.121396320413e-01 2.328098152869e-02
6.354054054054e-01 -7.584849096522e-01 4.077370818669e-04 -7.621910999996e-01 2.103171640910e-01 2.313807406399e-02
6.362962962963e-01 -7.608715275500e-01 4.057439803918e-04 -7.645501784197e-01 2.084752768547e-01 2.299418771730e-02
6.371871871872e-01 -7.632645070127e-01 4.037287832910e-04 -7.669152010447e-01 2.066139919923e-01 2.284935819514e-02
6.380780780781e-01 -7.656638720607e-01 4.016920612379e-04 -7.692861906380e-01 2.047333323765e-01 2.270362270182e-02
6.389689689690e-01 -7.680696468628e-01 3.996344155619e-04 -7.716631701271e-01 2.028333220970e-01 2.255701999682e-02
6.398598598599e-01 -7.704818557380e-01 3.975564795074e-04 -7.740461626050e-01 2.009139864653e-01 2.240959045415e-02
6.407507507508e-01 -7.729005231565e-01 3.954589195441e-04 -7.764351913318e-01 1.989753520189e-01 2.226137612415e-02
6.416416416416e-01 -7.753256737414e-01 3.933424367275e-04 -7.788302797366e-01 1.970174465259e-01 2.211242079743e-02
6.425325325325e-01 -7.777573322701e-01 3.912077681121e-04 -7.812314514187e-01 1.950402989890e-01 2.196277007126e-02
6.434234234234e-01 -7.801955236757e-01 3.890556882191e-04 -7.836387301495e-01 1.930439396507e-01 2.181247141827e-02
6.443143143143e-01 -7.826402730483e-01 3.868870105571e-04 -7.860521398742e-01 1.910283999964e-01 2.166157425753e-02
6.452052052052e-01 -7.850916056368e-01 3.847025891989e-04 -7.884717047132e-01 1.889937127600e-01 2.151013002806e-02
6.460960960961e-01 -7.875495468505e-01 3.825033204135e-04 -7.908974489643e-01 1.869399119271e-01 2.135819226471e-02
6.469869869870e-01 -7.900141222600e-01 3.802901443542e-04 -7.933293971037e-01 1.848670327402e-01 2.120581667642e-02
6.478778778779e-01 -7.924853575995e-01 3.780640468020e-04 -7.957675737884e-01 1.827751117022e-01 2.105306122687e-02
6.487687687688e-01 -7.949632787681e-01 3.758260609649e-04 -7.982120038579e-01 1.806641865809e-01 2.089998621734e-02
6.496596596597e-01 -7.974479118312e-01 3.735772693309e-04 -8.006627123355e-01 1.785342964133e-01 2.074665437185e-02
6.505505505506e-01 -7.999392830224e-01 3.713188055752e-04 -8.031197244306e-01 1.763854815097e-01 2.059313092437e-02
6.514414414414e-01 -8.024374187450e-01 3.690518565170e-04 -8.055830655403e-01 1.742177834576e-01 2.043948370808e-02
6.523323323323e-01 -8.049423455736e-01 3.667776641271e-04 -8.080527612514e-01 1.720312451262e-01 2.028578324635e-02
6.532232232232e-01 -8.074540902562e-01 3.644975275787e-04 -8.105288373421e-01 1.698259106702e-01 2.013210284537e-02
6.541141141141e-01 -8.099726797152e-01 3.622128053416e-04 -8.130113197843e-01 1.676018255339e-01 1.997851868816e-02
6.550050050050e-01 -8.124981410499e-01 3.599249173113e-04 -8.155002347449e-01 1.653590364553e-01 1.982510992966e-02
6.558958958959e-01 -8.150305015376e-01 3.576353469697e-04 -8.179956085882e-01 1.630975914701e-01 1.967195879243e-02
6.567867867868e-01 -8.175697886359e-01 3.553456435686e-04 -8.204974678780e-01 1.608175399157e-01 1.951915066285e-02
6.576776776777e-01 -8.201160299842e-01 3.530574243279e-04 -8.230058393791e-01 1.585189324351e-01 1.936677418697e-02
6.585685685686e-01 -8.226692534057e-01 3.507723766401e-04 -8.255207500597e-01 1.562018209808e-01 1.921492136579e-02
6.594594594595e-01 -8.252294869091e-01 3.484922602674e-04 -8.280422270935e-01 1.538662588188e-01 1.906368764914e-02
6.603503503504e-01 -8.277967586905e-01 3.462189095205e-04 -8.305702978616e-01 1.515123005323e-01 1.891317202759e-02
6.612412412412e-01 -8.303710971355e-01 3.439542354029e-04 -8.331049899546e-01 1.491400020258e-01 1.876347712148e-02
6.621321321321e-01 -8.329525308209e-01 3.417002277050e-04 -8.356463311749e-01 1.467494205287e-01 1.861470926626e-02
6.630230230230e-01 -8.355410885170e-01 3.394589570280e-04 -8.381943495387e-01 1.443406145992e-01 1.846697859305e-02
6.639139139139e-01 -8.381367991892e-01 3.372325767169e-04 -8.407490732783e-01 1.419136441281e-01 1.832039910341e-02
6.648048048048e-01 -8.407396920000e-01 3.350233246788e-04 -8.433105308443e-01 1.394685703424e-01 1.817508873696e-02
6.656956956957e-01 -8.433497963116e-01 3.328335250608e-04 -8.458787509079e-01 1.370054558091e-01 1.803116943066e-02
6.665865865866e-01 -8.459671416873e-01 3.306655897578e-04 -8.484537623631e-01 1.345243644389e-01 1.788876716803e-02
6.674774774775e-01 -8.485917578942e-01 3.285220197190e-04 -8.510355943289e-01 1.320253614897e-01 1.774801201692e-02
6.683683683684e-01 -8.512236749048e-01 3.264054060194e-04 -8.536242761521e-01 1.295085135707e-01 1.760903815400e-02
6.692592592593e-01 -8.538629228995e-01 3.243184306585e-04 -8.562198374089e-01 1.269738886452e-01 1.747198387402e-02
6.701501501502e-01 -8.565095322688e-01 3.222638670466e-04 -8.588223079082e-01 1.244215560350e-01 1.733699158201e-02
6.710410410410e-01 -8.591635336152e-01 3.202445801364e-04 -8.614317176934e-01 1.218515864233e-01 1.720420776612e-02
6.719319319319e-01 -8.618249577559e-01 3.182635261559e-04 -8.640480970450e-01 1.192640518587e-01 1.707378294908e-02
6.728228228228e-01 -8.644938357248e-01 3.163237518948e-04 -8.666714764834e-01 1.166590257583e-01 1.694587161586e-02
6.737137137137e-01 -8.671701987750e-01 3.144283934964e-04 -8.693018867709e-01 1.140365829115e-01 1.682063211521e-02
6.746046046046e-01 -8.698540783809e-01 3.125806747060e-04 -8.719393589150e-01 1.113967994832e-01 1.669822653268e-02
6.754954954955e-01 -8.725455062409e-01 3.107839045246e-04 -8.745839241701e-01 1.087397530171e-01 1.657882053278e-02
6.763863863864e-01 -8.752445142795e-01 3.090414742186e-04 -8.772356140410e-01 1.060655224394e-01 1.646258316788e-02
6.772772772773e-01 -8.779511346503e-01 3.073568536376e-04 -8.798944602850e-01 1.033741880620e-01 1.634968665161e-02
6.781681681682e-01 -8.806653997377e-01 3.057335867914e-04 -8.825604949150e-01 1.006658315858e-01 1.624030609466e-02
6.790590590591e-01 -8.833873421601e-01 3.041752866460e-04 -8.852337502018e-01 9.794053610387e-02 1.613461920112e-02
6.799499499499e-01 -8.861169947722e-01 3.026856290979e-04 -8.879142586775e-01 9.519838610489e-02 1.603280592361e-02
6.808408408408e-01 -8.888543906676e-01 3.012683460956e-04 -8.906020531376e-01 9.243946747631e-02 1.593504807612e-02
6.817317317317e-01 -8.915995631816e-01 2.999272178837e-04 -8.932971666446e-01 8.966386750750e-02 1.584152890353e-02
6.826226226226e-01 -8.943525458936e-01 2.986660643545e-04 -8.959996325303e-01 8.687167489302e-02 1.575243260759e-02
6.835135135135e-01 -8.971133726301e-01 2.974887355028e-04 -8.987094843992e-01 8.406297973570e-02 1.566794382959e-02
6.844044044044e-01 -8.998820774673e-01 2.963991009931e-04 -9.014267561311e-01 8.123787354972e-02 1.558824709063e-02
6.852952952953e-01 -9.026586947340e-01 2.954010388612e-04 -9.041514818844e-01 7.839644926370e-02 1.551352619114e-02
6.861861861862e-01 -9.054432590144e-01 2.944984233894e-04 -9.068836960991e-01 7.553880122385e-02 1.544396357218e-02
6.870770770771e-01 -9.082358051508e-01 2.936951122098e-04 -9.096234335000e-01 7.266502519686e-02 1.537973964173e-02
6.879679679680e-01 -9.110363682471e-01 2.929949327088e-04 -9.123707290994e-01 6.977521837290e-02 1.532103207032e-02
6.888588588589e-01 -9.138449836709e-01 2.924016678228e-04 -9.151256182010e-01 6.686947936869e-02 1.526801506093e-02
6.897497497497e-01 -9.166616870574e-01 2.919190413346e-04 -9.178881364028e-01 6.394790823033e-02 1.522085859930e-02
6.906406406406e-01 -9.194865143118e-01 2.915507027964e-04 -9.206583196002e-01 6.101060643623e-02 1.517972769134e-02
6.915315315315e-01 -9.223195016129e-01 2.913002122218e-04 -9.234362039895e-01 5.805767689992e-02 1.514478159544e-02
6.924224224224e-01 -9.251606854157e-01 2.911710247033e-04 -9.262218260717e-01 5.508922397306e-02 1.511617305765e-02
6.933133133133e-01 -9.280101024553e-01 2.911664751268e-04 -9.290152226551e-01 5.210535344795e-02 1.509404755894e-02
6.942042042042e-01 -9.308677897495e-01 2.912897631590e-04 -9.318164308596e-01 4.910617256061e-02 1.507854258333e-02
6.950950950951e-01 -9.337337846025e-01 2.915439386947e-04 -9.346254881196e-01 4.609178999337e-02 1.506978691664e-02
6.959859859860e-01 -9.366081246081e-01 2.919318879490e-04 -9.374424321881e-01 4.306231587754e-02 1.506789998500e-02
6.968768768769e-01 -9.394908476530e-01 2.924563203793e-04 -9.402673011400e-01 4.001786179623e-02 1.507299124236e-02
6.977677677678e-01 -9.423819919206e-01 2.931197566132e-04 -9.431001333759e-01 3.695854078683e-02 1.508515961573e-02
6.986586586587e-01 -9.452815958941e-01 2.939245175501e-04 -9.459409676258e-01 3.388446734382e-02 1.510449301598e-02
6.995495495495e-01 -9.481896983604e-01 2.948727147833e-04 -9.487898429531e-01 3.079575742113e-02 1.513106792144e-02
7.004404404404e-01 -9.511063384133e-01 2.959662424771e-04 -9.516467987580e-01 2.769252843494e-02 1.516494904024e-02
7.013313313313e-01 -9.540315554577e-01 2.972067708012e-04 -9.545118747820e-01 2.457489926598e-02 1.520618905599e-02
7.022222222222e-01 -9.569653892127e-01 2.985957410067e-04 -9.573851111115e-01 2.144299026215e-02 1.525482846026e-02
7.031131131131e-01 -9.599078797162e-01 3.001343621946e-04 -9.602665481819e-01 1.829692324093e-02 1.531089547353e-02
7.040040040040e-01 -9.628590673279e-01 3.018236097990e-04 -9.631562267815e-01 1.513682149182e-02 1.537440605498e-02
7.048948948949e-01 -9.658189927335e-01 3.036642257796e-04 -9.660541880562e-01 1.196280977870e-02 1.544536399985e-02
7.057857857858e-01 -9.687876969492e-01 3.056567204863e-04 -9.689604735131e-01 8.775014342187e-03 1.552376112157e-02
7.066766766767e-01 -9.717652213247e-01 3.078013761325e-04 -9.718751250251e-01 5.573562902085e-03 1.560957751463e-02
7.075675675676e-01 -9.747516075482e-01 3.100982517876e-04 -9.747981848352e-01 2.358584659432e-03 1.570278189280e-02
7.084584584585e-01 -9.777468976500e-01 3.125471897776e-04 -9.777296955608e-01 -8.697897010184e-04 1.580333199624e-02
7.093493493493e-01 -9.807511340071e-01 3.151478233636e-04 -9.806697001983e-01 -4.111428008699e-03 1.591117506024e-02
7.102402402402e-01 -9.837643593471e-01 3.178995855522e-04 -9.836182421275e-01 -7.366196604990e-03 1.602624833755e-02
7.111311311311e-01 -9.867866167529e-01 3.208017188831e-04 -9.865753651164e-01 -1.063396034106e-02 1.614847966587e-02
7.120220220220e-01 -9.898179496668e-01 3.238532860298e-04 -9.895411133257e-01 -1.391458257575e-02 1.627778807186e-02
7.129129129129e-01 -9.928584018953e-01 3.270531810498e-04 -9.925155313136e-01 -1.720792517352e-02 1.641408440286e-02
7.138038038038e-01 -9.959080176134e-01 3.304001411195e-04 -9.954986640406e-01 -2.051384850241e-02 1.655727197785e-02
7.146946946947e-01 -9.989668413694e-01 3.338927585939e-04 -9.984905568745e-01 -2.383221143189e-02 1.670724724945e-02
7.155855855856e-01 -1.002034918090e+00 3.375294932409e-04 -1.001491255595e+00 -2.716287133104e-02 1.686390046908e-02
7.164764764765e-01 -1.005112293083e+00 3.413086845073e-04 -1.004500806400e+00 -3.050568406651e-02 1.702711634825e-02
7.173673673674e-01 -1.008199012046e+00 3.452285636870e-04 -1.007519255908e+00 -3.386050400062e-02 1.719677470943e-02
7.182582582583e-01 -1.011295121068e+00 3.492872658762e-04 -1.010546651167e+00 -3.722718398953e-02 1.737275112087e-02
7.191491491491e-01 -1.014400666636e+00 3.534828416116e-04 -1.013583039657e+00 -4.060557538131e-02 1.755491751022e-02
7.200400400400e-01 -1.017515695639e+00 3.578132681063e-04 -1.016628469296e+00 -4.399552801424e-02 1.774314275307e-02
7.209309309309e-01 -1.020640255375e+00 3.622764600104e-04 -1.019682988446e+00 -4.739689021495e-02 1.793729323280e-02
7.218218218218e-01 -1.023774393553e+00 3.668702796367e-04 -1.022746645918e+00 -5.080950879676e-02 1.813723336915e-02
7.227127127127e-01 -1.026918158302e+00 3.715925466085e-04 -1.025819490978e+00 -5.423322905794e-02 1.834282611375e-02
7.236036036036e-01 -1.030071598177e+00 3.764410468979e-04 -1.028901573352e+00 -5.766789478003e-02 1.855393341117e-02
7.244944944945e-01 -1.033234762158e+00 3.814135412320e-04 -1.031992943235e+00 -6.111334822632e-02 1.877041662482e-02
7.253853853854e-01 -1.036407699663e+00 3.865077728611e-04 -1.035093651290e+00 -6.456943014012e-02 1.899213692776e-02
7.262762762763e-01 -1.039590460551e+00 3.917214746850e-04 -1.038203748661e+00 -6.803597974339e-02 1.921895565849e-02
7.271671671672e-01 -1.042783095126e+00 3.970523757476e-04 -1.041323286977e+00 -7.151283473504e-02 1.945073464260e-02
7.280580580581e-01 -1.045985654146e+00 4.024982071128e-04 -1.044452318356e+00 -7.499983128961e-02 1.968733648122e-02
7.289489489489e-01 -1.049198188827e+00 4.080567071423e-04 -1.047590895413e+00 -7.849680405573e-02 1.992862480764e-02
7.298398398398e-01 -1.052420750849e+00 4.137256261992e-04 -1.050739071267e+00 -8.200358615489e-02 2.017446451359e-02
7.307307307307e-01 -1.055653392364e+00 4.195027308064e-04 -1.053896899547e+00 -8.552000917990e-02 2.042472194680e-02
7.316216216216e-01 -1.058896166001e+00 4.253858072888e-04 -1.057064434396e+00 -8.904590319362e-02 2.067926508164e-02
7.325125125125e-01 -1.062149124872e+00 4.313726649321e-04 -1.060241730483e+00 -9.258109672780e-02 2.093796366463e-02
7.334034034034e-01 -1.065412322580e+00 4.374611386915e-04 -1.063428843005e+00 -9.612541678176e-02 2.120068933681e-02
7.342942942943e-01 -1.068685813225e+00 4.436490914834e-04 -1.066625827697e+00 -9.967868882121e-02 2.146731573455e-02
7.351851851852e-01 -1.071969651409e+00 4.499344160930e-04 -1.069832740837e+00 -1.032407367770e-01 2.173771857097e-02
7.360760760761e-01 -1.075263892247e+00 4.563150367315e-04 -1.073049639256e+00 -1.068113830443e-01 2.201177569946e-02
7.369669669670e-01 -1.078568591368e+00 4.627889102732e-04 -1.076276580340e+00 -1.103904484812e-01 2.228936716116e-02
7.378578578579e-01 -1.081883804930e+00 4.693540272048e-04 -1.079513622043e+00 -1.139777524077e-01 2.257037521802e-02
7.387487487487e-01 -1.085209589619e+00 4.760084123144e-04 -1.082760822892e+00 -1.175731126051e-01 2.285468437291e-02
7.396396396396e-01 -1.088546002663e+00 4.827501251495e-04 -1.086018241995e+00 -1.211763453147e-01 2.314218137843e-02
7.405305305305e-01 -1.091893101834e+00 4.895772602676e-04 -1.089285939048e+00 -1.247872652370e-01 2.343275523554e-02
7.414214214214e-01 -1.095250945461e+00 4.964879473069e-04 -1.092563974345e+00 -1.284056855307e-01 2.372629718345e-02
7.423123123123e-01 -1.098619592434e+00 5.034803508969e-04 -1.095852408783e+00 -1.320314178124e-01 2.402270068193e-02
7.432032032032e-01 -1.101999102212e+00 5.105526704314e-04 -1.099151303874e+00 -1.356642721550e-01 2.432186138699e-02
7.440940940941e-01 -1.105389534834e+00 5.177031397225e-04 -1.102460721750e+00 -1.393040570879e-01 2.462367712114e-02
7.449849849850e-01 -1.108790950923e+00 5.249300265537e-04 -1.105780725171e+00 -1.429505795956e-01 2.492804783893e-02
7.458758758759e-01 -1.112203411699e+00 5.322316321480e-04 -1.109111377540e+00 -1.466036451173e-01 2.523487558863e-02
7.467667667668e-01 -1.115626978984e+00 5.396062905655e-04 -1.112452742903e+00 -1.502630575466e-01 2.554406447095e-02
7.476576576577e-01 -1.119061715211e+00 5.470523680443e-04 -1.115804885964e+00 -1.539286192306e-01 2.585552059518e-02
7.485485485485e-01 -1.122507683433e+00 5.545682622963e-04 -1.119167872091e+00 -1.576001309695e-01 2.616915203367e-02
7.494394394394e-01 -1.125964947335e+00 5.621524017685e-04 -1.122541767328e+00 -1.612773920161e-01 2.648486877486e-02
7.503303303303e-01 -1.129433571238e+00 5.698032448806e-04 -1.125926638401e+00 -1.649602000757e-01 2.680258267562e-02
7.512212212212e-01 -1.132913620111e+00 5.775192792460e-04 -1.129322552732e+00 -1.686483513054e-01 2.712220741311e-02
7.521121121121e-01 -1.136405159582e+00 5.852990208851e-04 -1.132729578443e+00 -1.723416403140e-01 2.744365843664e-02
7.530030030030e-01 -1.139908255944e+00 5.931410134372e-04 -1.136147784371e+00 -1.760398601618e-01 2.776685291986e-02
7.538938938939e-01 -1.143422976166e+00 6.010438273773e-04 -1.139577240076e+00 -1.797428023602e-01 2.809170971345e-02
7.547847847848e-01 -1.146949387906e+00 6.090060592432e-04 -1.143018015851e+00 -1.834502568716e-01 2.841814929872e-02
7.556756756757e-01 -1.150487559518e+00 6.170263308774e-04 -1.146470182734e+00 -1.871620121097e-01 2.874609374221e-02
7.565665665666e-01 -1.154037560060e+00 6.251032886877e-04 -1.149933812516e+00 -1.908778549388e-01 2.907546665151e-02
7.574574574575e-01 -1.157599459312e+00 6.332356029314e-04 -1.153408977754e+00 -1.945975706743e-01 2.940619313252e-02
7.583483483483e-01 -1.161173327778e+00 6.414219670244e-04 -1.156895751782e+00 -1.983209430827e-01 2.973819974815e-02
7.592392392392e-01 -1.164759236706e+00 6.496610968791e-04 -1.160394208721e+00 -2.020477543816e-01 3.007141447873e-02
7.601301301301e-01 -1.168357258089e+00 6.579517302741e-04 -1.163904423492e+00 -2.057777852399e-01 3.040576668411e-02
7.610210210210e-01 -1.171967464686e+00 6.662926262556e-04 -1.167426471826e+00 -2.095108147782e-01 3.074118706755e-02
7.619119119119e-01 -1.175589930027e+00 6.746825645748e-04 -1.170960430276e+00 -2.132466205689e-01 3.107760764157e-02
7.628028028028e-01 -1.179224728428e+00 6.831203451610e-04 -1.174506376232e+00 -2.169849786367e-01 3.141496169557e-02
7.636936936937e-01 -1.182871934999e+00 6.916047876328e-04 -1.178064387929e+00 -2.207256634587e-01 3.175318376563e-02
7.645845845846e-01 -1.186531625665e+00 7.001347308479e-04 -1.181634544462e+00 -2.244684479655e-01 3.209220960610e-02
7.654754754755e-01 -1.190203877166e+00 7.087090324928e-04 -1.185216925801e+00 -2.282131035412e-01 3.243197616333e-02
7.663663663664e-01 -1.193888767081e+00 7.173265687135e-04 -1.188811612797e+00 -2.319594000239e-01 3.277242155148e-02
7.672572572573e-01 -1.197586373835e+00 7.259862337873e-04 -1.192418687203e+00 -2.357071057070e-01 3.311348503025e-02
7.681481481481e-01 -1.201296776713e+00 7.346869398367e-04 -1.196038231683e+00 -2.394559873393e-01 3.345510698480e-02
7.690390390390e-01 -1.205020055874e+00 7.434276165865e-04 -1.199670329828e+00 -2.432058101261e-01 3.379722890769e-02
7.699299299299e-01 -1.208756292364e+00 7.522072111636e-04 -1.203315066168e+00 -2.469563377300e-01 3.413979338288e-02
7.708208208208e-01 -1.212505568132e+00 7.610246879406e-04 -1.206972526188e+00 -2.507073322717e-01 3.448274407181e-02
7.717117117117e-01 -1.216267966042e+00 7.698790284242e-04 -1.210642796341e+00 -2.544585543310e-01 3.482602570159e-02
7.726026026026e-01 -1.220043569889e+00 7.787692311867e-04 -1.214325964066e+00 -2.582097629483e-01 3.516958405513e-02
7.734934934935e-01 -1.223832464411e+00 7.876943118448e-04 -1.218022117799e+00 -2.619607156250e-01 3.551336596348e-02
7.743843843844e-01 -1.227634735310e+00 7.966533030811e-04 -1.221731346991e+00 -2.657111683253e-01 3.585731930011e-02
7.752752752753e-01 -1.231450469260e+00 8.056452547142e-04 -1.225453742123e+00 -2.694608754771e-01 3.620139297730e-02
7.761661661662e-01 -1.235279753929e+00 8.146692338128e-04 -1.229189394724e+00 -2.732095899735e-01 3.654553694454e-02
7.770570570571e-01 -1.239122677991e+00 8.237243248581e-04 -1.232938397384e+00 -2.769570631744e-01 3.688970218897e-02
7.779479479479e-01 -1.242979331145e+00 8.328096299525e-04 -1.236700843771e+00 -2.807030449076e-01 3.723384073787e-02
7.788388388388e-01 -1.246849804130e+00 8.419242690768e-04 -1.240476828654e+00 -2.844472834706e-01 3.757790566317e-02
7.797297297297e-01 -1.250734188741e+00 8.510673803950e-04 -1.244266447911e+00 -2.881895256325e-01 3.792185108801e-02
7.806206206206e-01 -1.254632577851e+00 8.602381206082e-04 -1.248069798555e+00 -2.919295166352e-01 3.826563219528e-02
7.815115115115e-01 -1.258545065424e+00 8.694356653583e-04 -1.251886978746e+00 -2.956670001956e-01 3.860920523829e-02
7.824024024024e-01 -1.262471746533e+00 8.786592096817e-04 -1.255718087814e+00 -2.994017185076e-01 3.895252755336e-02
7.832932932933e-01 -1.266412717385e+00 8.879079685133e-04 -1.259563226275e+00 -3.031334122437e-01 3.929555757451e-02
7.841841841842e-01 -1.270368075329e+00 8.971811772430e-04 -1.263422495852e+00 -3.068618205573e-01 3.963825485022e-02
7.850750750751e-01 -1.274337918888e+00 9.064780923244e-04 -1.267295999492e+00 -3.105866810851e-01 3.998058006221e-02
7.859659659660e-01 -1.278322347766e+00 9.157979919359e-04 -1.271183841391e+00 -3.143077299489e-01 4.032249504624e-02
7.868568568569e-01 -1.282321462877e+00 9.251401766977e-04 -1.275086127007e+00 -3.180247017583e-01 4.066396281510e-02
7.877477477477e-01 -1.286335366363e+00 9.345039704424e-04 -1.279002963088e+00 -3.217373296130e-01 4.100494758358e-02
7.886386386386e-01 -1.290364161614e+00 9.438887210427e-04 -1.282934457690e+00 -3.254453451055e-01 4.134541479557e-02
7.895295295295e-01 -1.294407953289e+00 9.532938012958e-04 -1.286880720197e+00 -3.291484783235e-01 4.168533115333e-02
7.904204204204e-01 -1.298466847338e+00 9.627186098671e-04 -1.290841861348e+00 -3.328464578528e-01 4.202466464886e-02
7.913113113113e-01 -1.302540951028e+00 9.721625722921e-04 -1.294817993255e+00 -3.365390107803e-01 4.236338459737e-02
7.922022022022e-01 -1.306630372961e+00 9.816251420408e-04 -1.298809229428e+00 -3.402258626967e-01 4.270146167305e-02
7.930930930931e-01 -1.310735223097e+00 9.911058016427e-04 -1.302815684800e+00 -3.439067376995e-01 4.303886794695e-02
7.939839839840e-01 -1.314855612783e+00 1.000604063876e-03 -1.306837475748e+00 -3.475813583968e-01 4.337557692710e-02
7.948748748749e-01 -1.318991654772e+00 1.010119473023e-03 -1.310874720121e+00 -3.512494459097e-01 4.371156360092e-02
7.957657657658e-01 -1.323143463250e+00 1.019651606189e-03 -1.314927537263e+00 -3.549107198765e-01 4.404680447986e-02
7.966566566567e-01 -1.327311153862e+00 1.029200074689e-03 -1.318996048038e+00 -3.585648984555e-01 4.438127764641e-02
7.975475475475e-01 -1.331494843737e+00 1.038764525510e-03 -1.323080374858e+00 -3.622116983294e-01 4.471496280337e-02
7.984384384384e-01 -1.335694651514e+00 1.048344642837e-03 -1.327180641712e+00 -3.658508347085e-01 4.504784132555e-02
7.993293293293e-01 -1.339910697370e+00 1.057940149653e-03 -1.331296974186e+00 -3.694820213349e-01 4.537989631384e-02
8.002202202202e-01 -1.344143103046e+00 1.067550809419e-03 -1.335429499501e+00 -3.731049704863e-01 4.571111265173e-02
8.011111111111e-01 -1.348391991879e+00 1.077176427820e-03 -1.339578346533e+00 -3.767193929803e-01 4.604147706428e-02
8.020020020020e-01 -1.352657488826e+00 1.086816854602e-03 -1.343743645848e+00 -3.803249981788e-01 4.637097817962e-02
8.028928928929e-01 -1.356939720498e+00 1.096471985477e-03 -1.347925529727e+00 -3.839214939922e-01 4.669960659293e-02
8.037837837838e-01 -1.361238815189e+00 1.106141764116e-03 -1.352124132202e+00 -3.875085868840e-01 4.702735493301e-02
8.046746746747e-01 -1.365554902903e+00 1.115826184221e-03 -1.356339589084e+00 -3.910859818760e-01 4.735421793150e-02
8.055655655656e-01 -1.369888115392e+00 1.125525291691e-03 -1.360572037996e+00 -3.946533825523e-01 4.768019249465e-02
8.064564564565e-01 -1.374238586184e+00 1.135239186865e-03 -1.364821618405e+00 -3.982104910651e-01 4.800527777784e-02
8.073473473473e-01 -1.378606450619e+00 1.144968026860e-03 -1.369088471655e+00 -4.017570081396e-01 4.832947526270e-02
8.082382382382e-01 -1.382991845880e+00 1.154712027998e-03 -1.373372741005e+00 -4.052926330791e-01 4.865278883709e-02
8.091291291291e-01 -1.387394911029e+00 1.164471468330e-03 -1.377674571659e+00 -4.088170637710e-01 4.897522487772e-02
8.100200200200e-01 -1.391815787044e+00 1.174246690250e-03 -1.381994110806e+00 -4.123299966921e-01 4.929679233560e-02
8.109109109109e-01 -1.396254616853e+00 1.184038103208e-03 -1.386331507653e+00 -4.158311269147e-01 4.961750282436e-02
8.118018018018e-01 -1.400711545372e+00 1.193846186524e-03 -1.390686913466e+00 -4.193201481123e-01 4.993737071131e-02
8.126926926927e-01 -1.405186719545e+00 1.203671492300e-03 -1.395060481606e+00 -4.227967525662e-01 5.025641321144e-02
8.135835835836e-01 -1.409680288378e+00 1.213514648434e-03 -1.399452367571e+00 -4.262606311716e-01 5.057465048422e-02
8.144744744745e-01 -1.414192402985e+00 1.223376361744e-03 -1.403862729033e+00 -4.297114734445e-01 5.089210573337e-02
8.153653653654e-01 -1.418723216626e+00 1.233257421190e-03 -1.408291725881e+00 -4.331489675280e-01 5.120880530945e-02
8.162562562563e-01 -1.423272884748e+00 1.243158701208e-03 -1.412739520263e+00 -4.365728002000e-01 5.152477881543e-02
8.171471471471e-01 -1.427841565030e+00 1.253081165156e-03 -1.417206276631e+00 -4.399826568795e-01 5.184005921508e-02
8.180380380380e-01 -1.432429417423e+00 1.263025868865e-03 -1.421692161783e+00 -4.433782216350e-01 5.215468294430e-02
8.189289289289e-01 -1.437036604203e+00 1.272993964303e-03 -1.426197344908e+00 -4.467591771913e-01 5.246869002536e-02
8.198198198198e-01 -1.441663290007e+00 1.282986703357e-03 -1.430721997634e+00 -4.501252049379e-01 5.278212418393e-02
8.207107107107e-01 -1.446309641889e+00 1.293005441723e-03 -1.435266294076e+00 -4.534759849368e-01 5.309503296902e-02
8.216016016016e-01 -1.450975829363e+00 1.303051642913e-03 -1.439830410885e+00 -4.568111959310e-01 5.340746787564e-02
8.224924924925e-01 -1.455662024455e+00 1.313126882380e-03 -1.444414527293e+00 -4.601305153530e-01 5.371948447032e-02
8.233833833834e-01 -1.460368401754e+00 1.323232851752e-03 -1.449018825174e+00 -4.634336193335e-01 5.403114251921e-02
8.242742742743e-01 -1.465095138461e+00 1.333371363192e-03 -1.453643489086e+00 -4.667201827109e-01 5.434250611888e-02
8.251651651652e-01 -1.469842414450e+00 1.343544353865e-03 -1.458288706333e+00 -4.699898790402e-01 5.465364382970e-02
8.260560560561e-01 -1.474610412315e+00 1.353753890524e-03 -1.462954667016e+00 -4.732423806027e-01 5.496462881162e-02
8.269469469469e-01 -1.479399317430e+00 1.364002174209e-03 -1.467641564090e+00 -4.764773584162e-01 5.527553896233e-02
8.278378378378e-01 -1.484209318006e+00 1.374291545066e-03 -1.472349593424e+00 -4.796944822450e-01 5.558645705773e-02
8.287287287287e-01 -1.489040605151e+00 1.384624487266e-03 -1.477078953859e+00 -4.828934206103e-01 5.589747089444e-02
8.296196196196e-01 -1.493893372931e+00 1.395003634046e-03 -1.481829847270e+00 -4.860738408011e-01 5.620867343427e-02
8.305105105105e-01 -1.498767818431e+00 1.405431772853e-03 -1.486602478627e+00 -4.892354088855e-01 5.652016295058e-02
8.314014014014e-01 -1.503664141820e+00 1.415911850592e-03 -1.491397056062e+00 -4.923777897218e-01 5.683204317619e-02
8.322922922923e-01 -1.508582546417e+00 1.426446978976e-03 -1.496213790934e+00 -4.955006469705e-01 5.714442345270e-02
8.331831831832e-01 -1.513523238759e+00 1.437040439979e-03 -1.501052897894e+00 -4.986036431064e-01 5.745741888103e-02
8.340740740741e-01 -1.518486428668e+00 1.447695691379e-03 -1.505914594962e+00 -5.016864394312e-01 5.777115047297e-02
8.349649649650e-01 -1.523472329324e+00 1.458416372388e-03 -1.510799103588e+00 -5.047486960860e-01 5.808574530333e-02
8.358558558559e-01 -1.528481157339e+00 1.469206309370e-03 -1.515706648735e+00 -5.077900720647e-01 5.840133666255e-02
8.367467467467e-01 -1.533513132830e+00 1.480069521632e-03 -1.520637458949e+00 -5.108102252279e-01 5.871806420943e-02
8.376376376376e-01 -1.538568479497e+00 1.491010227294e-03 -1.525591766438e+00 -5.138088123164e-01 5.903607412360e-02
8.385285285285e-01 -1.543647424703e+00 1.502032849206e-03 -1.530569807151e+00 -5.167854889660e-01 5.935551925744e-02
8.394194194194e-01 -1.548750199553e+00 1.513142020941e-03 -1.535571820861e+00 -5.197399097222e-01 5.967655928702e-02
8.403103103103e-01 -1.553877038984e+00 1.524342592813e-03 -1.540598051246e+00 -5.226717280556e-01 5.999936086171e-02
8.412012012012e-01 -1.559028181841e+00 1.535639637946e-03 -1.545648745980e+00 -5.255805963774e-01 6.032409775192e-02
8.420920920921e-01 -1.564203870975e+00 1.547038458362e-03 -1.550724156817e+00 -5.284661660558e-01 6.065095099474e-02
8.429829829830e-01 -1.569404353330e+00 1.558544591087e-03 -1.555824539685e+00 -5.313280874329e-01 6.098010903671e-02
8.438738738739e-01 -1.574629880035e+00 1.570163814253e-03 -1.560950154779e+00 -5.341660098413e-01 6.131176787347e-02
8.447647647648e-01 -1.579880706502e+00 1.581902153199e-03 -1.566101266656e+00 -5.369795816224e-01 6.164613118563e-02
8.456556556557e-01 -1.585157092527e+00 1.593765886538e-03 -1.571278144338e+00 -5.397684501442e-01 6.198341047031e-02
8.465465465465e-01 -1.590459302388e+00 1.605761552197e-03 -1.576481061410e+00 -5.425322618204e-01 6.232382516789e-02
8.474374374374e-01 -1.595787604953e+00 1.617895953391e-03 -1.581710296127e+00 -5.452706621294e-01 6.266760278324e-02
8.483283283283e-01 -1.601142273785e+00 1.630176164537e-03 -1.586966131521e+00 -5.479832956346e-01 6.301497900087e-02
8.492192192192e-01 -1.606523587257e+00 1.642609537082e-03 -1.592248855513e+00 -5.506698060047e-01 6.336619779343e-02
8.501101101101e-01 -1.611931828662e+00 1.655203705222e-03 -1.597558761029e+00 -5.533298360347e-01 6.372151152284e-02
8.510010010010e-01 -1.617367286334e+00 1.667966591504e-03 -1.602896146113e+00 -5.559630276680e-01 6.408118103347e-02
8.518918918919e-01 -1.622830253768e+00 1.680906412295e-03 -1.608261314055e+00 -5.585690220188e-01 6.444547573655e-02
8.527827827828e-01 -1.628321029745e+00 1.694031683083e-03 -1.613654573509e+00 -5.611474593949e-01 6.481467368540e-02
8.536736736737e-01 -1.633839918461e+00 1.707351223612e-03 -1.619076238627e+00 -5.636979793220e-01 6.518906164055e-02
8.545645645646e-01 -1.639387229659e+00 1.720874162813e-03 -1.624526629190e+00 -5.662202205680e-01 6.556893512425e-02
8.554554554555e-01 -1.644963278766e+00 1.734609943529e-03 -1.630006070745e+00 -5.687138211683e-01 6.595459846364e-02
8.563463463463e-01 -1.650568387036e+00 1.748568327002e-03 -1.635514894742e+00 -5.711784184522e-01 6.634636482193e-02
8.572372372372e-01 -1.656202881692e+00 1.762759397105e-03 -1.641053438688e+00 -5.736136490695e-01 6.674455621697e-02
8.581281281281e-01 -1.661867096077e+00 1.777193564308e-03 -1.646622046288e+00 -5.760191490184e-01 6.714950352662e-02
8.590190190190e-01 -1.667561369809e+00 1.791881569349e-03 -1.652221067603e+00 -5.783945536743e-01 6.756154648031e-02
8.599099099099e-01 -1.673286048943e+00 1.806834486601e-03 -1.657850859210e+00 -5.807394978190e-01 6.798103363624e-02
8.608008008008e-01 -1.679041486129e+00 1.822063727112e-03 -1.663511784366e+00 -5.830536156714e-01 6.840832234372e-02
8.616916916917e-01 -1.684828040788e+00 1.837581041310e-03 -1.669204213177e+00 -5.853365409190e-01 6.884377869025e-02
8.625825825826e-01 -1.690646079286e+00 1.853398521344e-03 -1.674928522772e+00 -5.875879067499e-01 6.928777743279e-02
8.634734734735e-01 -1.696495975111e+00 1.869528603065e-03 -1.680685097486e+00 -5.898073458869e-01 6.974070191305e-02
8.643643643644e-01 -1.702378109064e+00 1.885984067623e-03 -1.686474329044e+00 -5.919944906214e-01 7.020294395644e-02
8.652552552553e-01 -1.708292869453e+00 1.902778042678e-03 -1.692296616759e+00 -5.941489728493e-01 7.067490375442e-02
8.661461461461e-01 -1.714240652289e+00 1.919924003207e-03 -1.698152367722e+00 -5.962704241081e-01 7.115698973027e-02
8.670370370370e-01 -1.720221861490e+00 1.937435771917e-03 -1.704041997017e+00 -5.983584756141e-01 7.164961838811e-02
8.679279279279e-01 -1.726236909103e+00 1.955327519241e-03 -1.709965927927e+00 -6.004127583025e-01 7.215321414530e-02
8.688188188188e-01 -1.732286215515e+00 1.973613762940e-03 -1.715924592155e+00 -6.024329028673e-01 7.266820914838e-02
8.697097097097e-01 -1.738370209685e+00 1.992309367285e-03 -1.721918430055e+00 -6.044185398032e-01 7.319504307277e-02
8.706006006006e-01 -1.744489329377e+00 2.011429541854e-03 -1.727947890862e+00 -6.063692994490e-01 7.373416290654e-02
8.714914914915e-01 -1.750644021407e+00 2.030989839928e-03 -1.734013432936e+00 -6.082848120321e-01 7.428602271888e-02
8.723823823824e-01 -1.756834741893e+00 2.051006156510e-03 -1.740115524015e+00 -6.101647077144e-01 7.485108341364e-02
8.732732732733e-01 -1.763061956514e+00 2.071494725979e-03 -1.746254641473e+00 -6.120086166407e-01 7.542981246879e-02
8.741641641642e-01 -1.769326140783e+00 2.092472119391e-03 -1.752431272592e+00 -6.138161689870e-01 7.602268366253e-02
8.750550550551e-01 -1.775627780325e+00 2.113955241462e-03 -1.758645914835e+00 -6.155869950120e-01 7.663017678689e-02
8.759459459459e-01 -1.781967371167e+00 2.135961327243e-03 -1.764899076142e+00 -6.173207251095e-01 7.725277734996e-02
8.768368368368e-01 -1.788345420037e+00 2.158507938518e-03 -1.771191275222e+00 -6.190169898633e-01 7.789097626779e-02
8.777277277277e-01 -1.794762444675e+00 2.181612959968e-03 -1.777523041867e+00 -6.206754201027e-01 7.854526954714e-02
8.786186186186e-01 -1.801218974158e+00 2.205294595120e-03 -1.783894917272e+00 -6.222956469616e-01 7.921615796048e-02
8.795095095095e-01 -1.807715549227e+00 2.229571362121e-03 -1.790307454365e+00 -6.238773019381e-01 7.990414671449e-02
8.804004004004e-01 -1.814252722643e+00 2.254462089395e-03 -1.796761218158e+00 -6.254200169573e-01 8.060974511367e-02
8.812912912913e-01 -1.820831059535e+00 2.279985911192e-03 -1.803256786096e+00 -6.269234244357e-01 8.133346622045e-02
8.821821821822e-01 -1.827451137783e+00 2.306162263113e-03 -1.809794748436e+00 -6.283871573478e-01 8.207582651352e-02
8.830730730731e-01 -1.834113548399e+00 2.333010877626e-03 -1.816375708629e+00 -6.298108492959e-01 8.283734554583e-02
8.839639639640e-01 -1.840818895928e+00 2.360551779646e-03 -1.823000283718e+00 -6.311941345809e-01 8.361854560415e-02
8.848548548549e-01 -1.847567798869e+00 2.388805282212e-03 -1.829669104756e+00 -6.325366482773e-01 8.441995137161e-02
8.857457457457e-01 -1.854360890103e+00 2.417791982329e-03 -1.836382817236e+00 -6.338380263096e-01 8.524208959513e-02
8.866366366366e-01 -1.861198817349e+00 2.447532757013e-03 -1.843142081538e+00 -6.350979055321e-01 8.608548875929e-02
8.875275275275e-01 -1.868082243626e+00 2.478048759609e-03 -1.849947573396e+00 -6.363159238117e-01 8.695067876830e-02
8.884184184184e-01 -1.875011847743e+00 2.509361416422e-03 -1.856799984382e+00 -6.374917201129e-01 8.783819063778e-02
8.893093093093e-01 -1.881988324801e+00 2.541492423722e-03 -1.863700022406e+00 -6.386249345876e-01 8.874855619782e-02
8.902002002002e-01 -1.889012386724e+00 2.574463745180e-03 -1.870648412244e+00 -6.397152086659e-01 8.968230780890e-02
8.910910910911e-01 -1.896084762802e+00 2.608297609774e-03 -1.877645896078e+00 -6.407621851525e-01 9.063997809214e-02
8.919819819820e-01 -1.903206200263e+00 2.643016510239e-03 -1.884693234066e+00 -6.417655083257e-01 9.162209967517e-02
8.928728728729e-01 -1.910377464865e+00 2.678643202084e-03 -1.891791204931e+00 -6.427248240396e-01 9.262920495494e-02
8.937637637638e-01 -1.917599341514e+00 2.715200703258e-03 -1.898940606577e+00 -6.436397798318e-01 9.366182587868e-02
8.946546546547e-01 -1.924872634912e+00 2.752712294473e-03 -1.906142256725e+00 -6.445100250334e-01 9.472049374400e-02
8.955455455455e-01 -1.932198170220e+00 2.791201520269e-03 -1.913396993588e+00 -6.453352108846e-01 9.580573901918e-02
8.964364364364e-01 -1.939576793766e+00 2.830692190834e-03 -1.920705676557e+00 -6.461149906541e-01 9.691809118439e-02
8.973273273273e-01 -1.947009373772e+00 2.871208384632e-03 -1.928069186938e+00 -6.468490197636e-01 9.805807859460e-02
8.982182182182e-01 -1.954496801111e+00 2.912774451884e-03 -1.935488428699e+00 -6.475369559166e-01 9.922622836483e-02
8.991091091091e-01 -1.962039990111e+00 2.955415018920e-03 -1.942964329266e+00 -6.481784592332e-01 1.004230662781e-01
9.000000000000e-01 -1.969639879379e+00 2.999154993455e-03 -1.950497840349e+00 -6.487731923893e-01 1.016491167166e-01


==> plot_data/oneloop_raw_z0.5.dat <==
run_id prediction_at_z0.5 exact_at_z0.5 percent_error_at_z0.5
0 -4.577221820237e-01 -4.620981412292e-01 2.992931241811e-01
1 -4.579992203826e-01 -4.620981412292e-01 2.803451239672e-01
2 -4.585870554544e-01 -4.620981412292e-01 2.401402255950e-01
3 -4.583347289840e-01 -4.620981412292e-01 2.573980596142e-01
4 -4.576647135996e-01 -4.620981412292e-01 3.032236690939e-01
5 -4.581475051485e-01 -4.620981412292e-01 2.702032079271e-01
6 -4.579865334756e-01 -4.620981412292e-01 2.812128432199e-01
7 -4.575313384093e-01 -4.620981412292e-01 3.123458467744e-01
8 -4.585118464780e-01 -4.620981412292e-01 2.452841331286e-01
9 -4.580282841833e-01 -4.620981412292e-01 2.783573093427e-01
10 -4.579807820244e-01 -4.620981412292e-01 2.816062129247e-01
11 -4.580917624182e-01 -4.620981412292e-01 2.740157242539e-01
12 -4.576812489586e-01 -4.620981412292e-01 3.020927355050e-01
13 -4.584530245015e-01 -4.620981412292e-01 2.493072540673e-01
14 -4.590606933026e-01 -4.620981412292e-01 2.077458305271e-01
15 -4.581926968386e-01 -4.620981412292e-01 2.671123285386e-01
16 -4.578260841301e-01 -4.620981412292e-01 2.921867539913e-01
17 -4.577100762170e-01 -4.620981412292e-01 3.001210991528e-01
18 -4.582491954050e-01 -4.620981412292e-01 2.632481169084e-01
19 -4.583530375526e-01 -4.620981412292e-01 2.561458475984e-01
20 -4.579260609108e-01 -4.620981412292e-01 2.853488559176e-01
21 -4.592727725383e-01 -4.620981412292e-01 1.932407005519e-01
22 -4.585415475564e-01 -4.620981412292e-01 2.432527319808e-01
23 -4.579109610504e-01 -4.620981412292e-01 2.863816087781e-01
24 -4.581027617641e-01 -4.620981412292e-01 2.732634255140e-01
25 -4.580159775931e-01 -4.620981412292e-01 2.791990168771e-01
26 -4.586047923067e-01 -4.620981412292e-01 2.389271160354e-01
27 -4.576140272143e-01 -4.620981412292e-01 3.066903574002e-01
28 -4.584166513629e-01 -4.620981412292e-01 2.517949898480e-01
29 -4.576944560343e-01 -4.620981412292e-01 3.011894393855e-01
30 -4.580318374837e-01 -4.620981412292e-01 2.781142818537e-01
31 -4.583596940348e-01 -4.620981412292e-01 2.556905784201e-01
32 -4.573549473229e-01 -4.620981412292e-01 3.244100907159e-01
33 -4.587214401565e-01 -4.620981412292e-01 2.309490024942e-01
34 -4.586462211531e-01 -4.620981412292e-01 2.360935958250e-01
35 -4.590884083839e-01 -4.620981412292e-01 2.058502613741e-01
36 -4.580288003979e-01 -4.620981412292e-01 2.783220029148e-01
37 -4.579553955193e-01 -4.620981412292e-01 2.833425194316e-01
38 -4.579867188644e-01 -4.620981412292e-01 2.812001635769e-01
39 -4.582374855306e-01 -4.620981412292e-01 2.640490121528e-01
40 -4.580619710411e-01 -4.620981412292e-01 2.760533013691e-01
41 -4.583752100322e-01 -4.620981412292e-01 2.546293639278e-01
42 -4.580648398241e-01 -4.620981412292e-01 2.758570913524e-01
43 -4.577687476075e-01 -4.620981412292e-01 2.961082775218e-01
44 -4.580170087485e-01 -4.620981412292e-01 2.791284911478e-01
45 -4.578570800750e-01 -4.620981412292e-01 2.900667906354e-01
46 -4.578243677394e-01 -4.620981412292e-01 2.923041463002e-01
47 -4.576879957879e-01 -4.620981412292e-01 3.016312870442e-01
48 -4.580641851462e-01 -4.620981412292e-01 2.759018679562e-01
49 -4.586027283507e-01 -4.620981412292e-01 2.390682800192e-01
50 -4.577013999445e-01 -4.620981412292e-01 3.007145116124e-01
51 -4.572252163820e-01 -4.620981412292e-01 3.332830204619e-01
52 -4.578366801119e-01 -4.620981412292e-01 2.914620432883e-01
53 -4.577470591089e-01 -4.620981412292e-01 2.975916593832e-01
54 -4.579877789332e-01 -4.620981412292e-01 2.811276603147e-01
55 -4.578945315418e-01 -4.620981412292e-01 2.875053027456e-01
56 -4.581231776254e-01 -4.620981412292e-01 2.718670855032e-01
57 -4.576300547652e-01 -4.620981412292e-01 3.055941552758e-01
58 -4.578652835524e-01 -4.620981412292e-01 2.895057149335e-01
59 -4.578158138238e-01 -4.620981412292e-01 2.928891901752e-01
60 -4.576362090443e-01 -4.620981412292e-01 3.051732342072e-01
61 -4.585347357245e-01 -4.620981412292e-01 2.437186262794e-01
62 -4.582822986744e-01 -4.620981412292e-01 2.609840233790e-01
63 -4.578914122518e-01 -4.620981412292e-01 2.877186461497e-01
64 -4.580030113550e-01 -4.620981412292e-01 2.800858409375e-01
65 -4.575073747118e-01 -4.620981412292e-01 3.139848405489e-01
66 -4.579702764452e-01 -4.620981412292e-01 2.823247405596e-01
67 -4.579012650219e-01 -4.620981412292e-01 2.870447673037e-01
68 -4.579268146921e-01 -4.620981412292e-01 2.852973011472e-01
69 -4.576170740232e-01 -4.620981412292e-01 3.064819713298e-01
70 -4.576674356959e-01 -4.620981412292e-01 3.030374916956e-01
71 -4.579121058027e-01 -4.620981412292e-01 2.863033136064e-01
72 -4.587157617329e-01 -4.620981412292e-01 2.313373774938e-01
73 -4.573813269768e-01 -4.620981412292e-01 3.226058579379e-01
74 -4.581673703926e-01 -4.620981412292e-01 2.688445273059e-01
75 -4.580938482909e-01 -4.620981412292e-01 2.738730612764e-01
76 -4.575426460327e-01 -4.620981412292e-01 3.115724634363e-01
77 -4.583920923286e-01 -4.620981412292e-01 2.534747015975e-01
78 -4.579052619028e-01 -4.620981412292e-01 2.867714011887e-01
79 -4.581461150879e-01 -4.620981412292e-01 2.702982809331e-01
80 -4.583146039489e-01 -4.620981412292e-01 2.587745086066e-01
81 -4.581537872664e-01 -4.620981412292e-01 2.697735433474e-01
82 -4.576761822299e-01 -4.620981412292e-01 3.024392737124e-01
83 -4.581181299225e-01 -4.620981412292e-01 2.722123224489e-01
84 -4.581492420572e-01 -4.620981412292e-01 2.700844123008e-01
85 -4.580998608103e-01 -4.620981412292e-01 2.734618358424e-01
86 -4.582046999665e-01 -4.620981412292e-01 2.662913762700e-01
87 -4.581006991639e-01 -4.620981412292e-01 2.734044967678e-01
88 -4.575581128946e-01 -4.620981412292e-01 3.105146095558e-01
89 -4.578815826680e-01 -4.620981412292e-01 2.883909391783e-01
90 -4.576388201785e-01 -4.620981412292e-01 3.049946460460e-01
91 -4.577389635329e-01 -4.620981412292e-01 2.981453551832e-01
92 -4.577594499814e-01 -4.620981412292e-01 2.967441873745e-01
93 -4.580471798573e-01 -4.620981412292e-01 2.770649423346e-01
94 -4.591701782522e-01 -4.620981412292e-01 2.002576225484e-01
95 -4.587727876142e-01 -4.620981412292e-01 2.274371002325e-01
96 -4.590033971451e-01 -4.620981412292e-01 2.116645932837e-01
97 -4.576767782049e-01 -4.620981412292e-01 3.023985120861e-01
98 -4.580819818097e-01 -4.620981412292e-01 2.746846676150e-01
99 -4.587225717360e-01 -4.620981412292e-01 2.308716082701e-01


==> plot_data/seminorm_vs_aF_m_3.dat <==
a_F seminorm_1 seminorm_2
-1.000000000000000000e+02 5.757913217826014396e+00 5.855624593058655902e-01
-9.591836734693877986e+01 5.501197668200090263e+00 5.581835080435835206e-01
-9.183673469387754551e+01 5.252804337076677044e+00 5.323745645734940801e-01
-8.775510204081632537e+01 5.012733224455742764e+00 5.081356288956105915e-01
-8.367346938775510523e+01 4.780984330337279431e+00 4.854667010099116831e-01
-7.959183673469388509e+01 4.557557654721197338e+00 4.643677809164106218e-01
-7.551020408163265074e+01 4.342453197607659021e+00 4.448388686151052984e-01
-7.142857142857143060e+01 4.135670958996559676e+00 4.268799641059963235e-01
-6.734693877551021046e+01 3.937210938887903744e+00 4.104910673890785344e-01
-6.326530612244897611e+01 3.747073137281724975e+00 3.956721784643622009e-01
-5.918367346938775597e+01 3.565257554178023369e+00 3.824232973318382189e-01
-5.510204081632652873e+01 3.391764189576750521e+00 3.707444239915071438e-01
-5.102040816326530148e+01 3.226593043477933076e+00 3.606355584433675876e-01
-4.693877551020408134e+01 3.069744115881611890e+00 3.520967006874283212e-01
-4.285714285714285410e+01 2.921217406787728343e+00 3.451278507236826831e-01
-3.877551020408163396e+01 2.781012916196332618e+00 3.397290085521340042e-01
-3.469387755102040671e+01 2.649130644107354104e+00 3.359001741727734025e-01
-3.061224489795918657e+01 2.525570590520867409e+00 3.336413475856149780e-01
-2.653061224489795222e+01 2.410332755436840557e+00 3.329525287906480724e-01
-2.244897959183673208e+01 2.303417138855269108e+00 3.338337177878786255e-01
-1.836734693877551194e+01 2.204823740776155727e+00 3.362849145773035286e-01
-1.428571428571427759e+01 2.114552561199498637e+00 3.403061191589176748e-01
-1.020408163265305745e+01 2.032603600125328036e+00 3.458973315327326103e-01
-6.122448979591837315e+00 1.958976857553599071e+00 3.530585516987389538e-01
-2.040816326530602964e+00 1.893672333484325510e+00 3.617897796569435886e-01
2.040816326530617175e+00 1.836690027917544876e+00 3.720910154073428511e-01
6.122448979591837315e+00 1.788029940853197219e+00 3.839622589499374627e-01
1.020408163265305745e+01 1.747692072291320731e+00 3.974035102847238710e-01
1.428571428571429180e+01 1.715676422231896314e+00 4.124147694117062946e-01
1.836734693877551194e+01 1.691982990674935738e+00 4.289960363308834568e-01
2.244897959183673208e+01 1.676611777620451882e+00 4.471473110422603536e-01
2.653061224489796643e+01 1.669562783068406331e+00 4.668685935458279923e-01
3.061224489795918657e+01 1.670836007018830172e+00 4.881598838415883157e-01
3.469387755102042092e+01 1.680431449471726291e+00 5.110211819295419344e-01
3.877551020408162685e+01 1.698349110427063158e+00 5.354524878096955653e-01
4.285714285714286120e+01 1.724588989884890511e+00 5.614538014820440459e-01
4.693877551020409555e+01 1.759151087845153727e+00 5.890251229465888194e-01
5.102040816326530148e+01 1.802035404307885891e+00 6.181664522033306630e-01
5.510204081632653583e+01 1.853241939273048811e+00 6.488777892522490376e-01
5.918367346938777018e+01 1.912770692740740408e+00 6.811591340933825789e-01
6.326530612244897611e+01 1.980621664710843444e+00 7.150104867267055297e-01
6.734693877551021046e+01 2.056794855183444071e+00 7.504318471522182232e-01
7.142857142857144481e+01 2.141290264158457912e+00 7.874232153699217696e-01
7.551020408163265074e+01 2.234107891635969345e+00 8.259845913798327111e-01
7.959183673469388509e+01 2.335247737615905095e+00 8.661159751819405006e-01
8.367346938775511944e+01 2.444709802098381068e+00 9.078173667762323706e-01
8.775510204081632537e+01 2.562494085083242723e+00 9.510887661627192013e-01
9.183673469387755972e+01 2.688600586570609963e+00 9.959301733414223090e-01
9.591836734693879407e+01 2.823029306560390861e+00 1.042341588312297729e+00
1.000000000000000000e+02 2.965780245052664466e+00 1.090323011075372328e+00


==> plot_data/seminorm_vs_aF_m_5.dat <==
a_F seminorm_1 seminorm_2
-1.000000000000000000e+02 3.851834915657109892e+00 3.304287704158160310e-01
-9.489795918367346417e+01 3.743049938336513005e+00 3.226681125125721028e-01
-8.979591836734694255e+01 3.637038049756066815e+00 3.152282758548740627e-01
-8.469387755102040671e+01 3.533799249915635432e+00 3.081092604427145276e-01
-7.959183673469388509e+01 3.433333538815260599e+00 3.013110662760952740e-01
-7.448979591836734926e+01 3.335640916454938321e+00 2.948336933550163019e-01
-6.938775510204081343e+01 3.240721382834680586e+00 2.886771416794755574e-01
-6.428571428571427759e+01 3.148574937954479402e+00 2.828414112494754828e-01
-5.918367346938775597e+01 3.059201581814332105e+00 2.773265020650131918e-01
-5.408163265306122724e+01 2.972601314414291096e+00 2.721324141260962337e-01
-4.897959183673469852e+01 2.888774135754201833e+00 2.672591474327103978e-01
-4.387755102040816269e+01 2.807720045834226852e+00 2.627067019848687845e-01
-3.877551020408163396e+01 2.729439044654322633e+00 2.584750777825682300e-01
-3.367346938775510523e+01 2.653931132214447430e+00 2.545642748258049592e-01
-2.857142857142856940e+01 2.581196308514630111e+00 2.509742931145778067e-01
-2.346938775510204778e+01 2.511234573554867566e+00 2.477051326488940164e-01
-1.836734693877551194e+01 2.444045927335151802e+00 2.447567934287500357e-01
-1.326530612244897611e+01 2.379630369855519234e+00 2.421292754541458370e-01
-8.163265306122454490e+00 2.317987901115926341e+00 2.398225787250817531e-01
-3.061224489795918657e+00 2.259118521116389555e+00 2.378367032415562021e-01
2.040816326530602964e+00 2.203022229856901326e+00 2.361716490035701277e-01
7.142857142857138797e+00 2.149699027337488744e+00 2.348274160111254172e-01
1.224489795918367463e+01 2.099148913558123386e+00 2.338040042642171856e-01
1.734693877551019625e+01 2.051371888518809250e+00 2.331014137628517335e-01
2.244897959183673208e+01 2.006367952219552553e+00 2.327196445070236486e-01
2.755102040816326792e+01 1.964137104660343303e+00 2.326586964967367888e-01
3.265306122448978954e+01 1.924679345841197486e+00 2.329185697319886839e-01
3.775510204081632537e+01 1.887994675762117547e+00 2.334992642127799445e-01
4.285714285714286120e+01 1.854083094423082834e+00 2.344007799391108759e-01
4.795918367346939704e+01 1.822944601824093569e+00 2.356231169109817003e-01
5.306122448979590445e+01 1.794579197965178841e+00 2.371662751283925008e-01
5.816326530612244028e+01 1.768986882846303343e+00 2.390302545913421672e-01
6.326530612244897611e+01 1.746167656467498164e+00 2.412150552998310604e-01
6.836734693877551194e+01 1.726121518828739543e+00 2.437206772538634825e-01
7.346938775510204778e+01 1.708848469930048131e+00 2.465471204534317728e-01
7.857142857142855519e+01 1.694348509771387068e+00 2.496943848985410941e-01
8.367346938775509102e+01 1.682621638352803206e+00 2.531624705891897253e-01
8.877551020408162685e+01 1.673667855674241478e+00 2.569513775253726706e-01
9.387755102040816269e+01 1.667487161735768719e+00 2.610611057070998942e-01
9.897959183673469852e+01 1.664079556537373161e+00 2.654916551343711184e-01
1.040816326530612059e+02 1.663445040078971982e+00 2.702430258071744640e-01
1.091836734693877418e+02 1.665583612360661991e+00 2.753152177255204780e-01
1.142857142857142776e+02 1.670495273382435641e+00 2.807082308894108813e-01
1.193877551020408134e+02 1.678180023144213440e+00 2.864220652988325733e-01
1.244897959183673493e+02 1.688637861646095528e+00 2.924567209538003754e-01
1.295918367346938851e+02 1.701868788887974659e+00 2.988121978543012425e-01
1.346938775510203925e+02 1.717872804869991166e+00 3.054884960003497185e-01
1.397959183673469283e+02 1.736649909591969632e+00 3.124856153919302604e-01
1.448979591836734642e+02 1.758200103054019525e+00 3.198035560290502510e-01
1.500000000000000000e+02 1.782523385256195692e+00 3.274423179117144089e-01


==> plot_data/sigma_four_pt_function_anchor_0.3_ensemble_comparison.dat <==
z Bootstrap Mean Std Mean_minus_Std Mean_plus_Std
0.010000 1.001667 1.001681 0.000013 1.001668 1.001694
0.011152 1.001946 1.001962 0.000015 1.001948 1.001977
0.012304 1.002237 1.002257 0.000017 1.002240 1.002273
0.013456 1.002541 1.002563 0.000019 1.002544 1.002582
0.014608 1.002856 1.002881 0.000021 1.002859 1.002902
0.015760 1.003182 1.003209 0.000024 1.003186 1.003233
0.016912 1.003519 1.003549 0.000026 1.003523 1.003575
0.018063 1.003865 1.003898 0.000028 1.003870 1.003927
0.019215 1.004222 1.004258 0.000031 1.004227 1.004288
0.020367 1.004588 1.004627 0.000033 1.004594 1.004660
0.021519 1.004963 1.005005 0.000035 1.004970 1.005040
0.022671 1.005347 1.005392 0.000038 1.005354 1.005430
0.023823 1.005740 1.005788 0.000040 1.005748 1.005829
0.024975 1.006141 1.006193 0.000043 1.006150 1.006236
0.026127 1.006551 1.006606 0.000046 1.006561 1.006652
0.027279 1.006969 1.007027 0.000048 1.006979 1.007076
0.028431 1.007395 1.007457 0.000051 1.007406 1.007508
0.029583 1.007829 1.007894 0.000053 1.007841 1.007947
0.030735 1.008270 1.008339 0.000056 1.008283 1.008395
0.031886 1.008719 1.008792 0.000059 1.008733 1.008850
0.033038 1.009176 1.009252 0.000061 1.009191 1.009313
0.034190 1.009640 1.009719 0.000064 1.009656 1.009783
0.035342 1.010111 1.010194 0.000067 1.010128 1.010261
0.036494 1.010589 1.010676 0.000069 1.010607 1.010745
0.037646 1.011074 1.011165 0.000072 1.011093 1.011237
0.038798 1.011567 1.011661 0.000075 1.011587 1.011736
0.039950 1.012066 1.012164 0.000077 1.012087 1.012242
0.041102 1.012572 1.012674 0.000080 1.012594 1.012754
0.042254 1.013084 1.013191 0.000082 1.013108 1.013273
0.043406 1.013604 1.013714 0.000085 1.013629 1.013799
0.044558 1.014129 1.014244 0.000088 1.014156 1.014331
0.045710 1.014662 1.014780 0.000090 1.014689 1.014870
0.046861 1.015201 1.015323 0.000093 1.015229 1.015416
0.048013 1.015746 1.015872 0.000096 1.015776 1.015967
0.049165 1.016297 1.016427 0.000098 1.016329 1.016526
0.050317 1.016855 1.016989 0.000101 1.016888 1.017090
0.051469 1.017419 1.017557 0.000104 1.017454 1.017661
0.052621 1.017990 1.018131 0.000106 1.018025 1.018237
0.053773 1.018566 1.018712 0.000109 1.018603 1.018820
0.054925 1.019148 1.019298 0.000111 1.019187 1.019409
0.056077 1.019737 1.019891 0.000114 1.019777 1.020005
0.057229 1.020331 1.020489 0.000116 1.020373 1.020606
0.058381 1.020932 1.021094 0.000119 1.020975 1.021213
0.059533 1.021538 1.021704 0.000121 1.021583 1.021826
0.060684 1.022150 1.022320 0.000124 1.022196 1.022444
0.061836 1.022769 1.022943 0.000126 1.022816 1.023069
0.062988 1.023393 1.023571 0.000129 1.023442 1.023700
0.064140 1.024022 1.024205 0.000131 1.024073 1.024336
0.065292 1.024658 1.024844 0.000134 1.024710 1.024978
0.066444 1.025299 1.025489 0.000136 1.025353 1.025626
0.067596 1.025946 1.026140 0.000139 1.026002 1.026279
0.068748 1.026599 1.026797 0.000141 1.026656 1.026938
0.069900 1.027257 1.027460 0.000143 1.027316 1.027603
0.071052 1.027921 1.028128 0.000146 1.027982 1.028273
0.072204 1.028591 1.028801 0.000148 1.028653 1.028949
0.073356 1.029266 1.029480 0.000150 1.029330 1.029631
0.074508 1.029947 1.030165 0.000153 1.030013 1.030318
0.075659 1.030634 1.030856 0.000155 1.030701 1.031010
0.076811 1.031325 1.031551 0.000157 1.031394 1.031709
0.077963 1.032023 1.032253 0.000159 1.032094 1.032412
0.079115 1.032726 1.032960 0.000161 1.032798 1.033121
0.080267 1.033434 1.033672 0.000164 1.033508 1.033836
0.081419 1.034148 1.034390 0.000166 1.034224 1.034556
0.082571 1.034868 1.035113 0.000168 1.034945 1.035281
0.083723 1.035592 1.035842 0.000170 1.035672 1.036012
0.084875 1.036323 1.036576 0.000172 1.036404 1.036748
0.086027 1.037058 1.037315 0.000174 1.037141 1.037489
0.087179 1.037799 1.038060 0.000176 1.037884 1.038236
0.088331 1.038546 1.038810 0.000178 1.038632 1.038988
0.089482 1.039298 1.039566 0.000180 1.039386 1.039746
0.090634 1.040055 1.040327 0.000182 1.040145 1.040509
0.091786 1.040817 1.041093 0.000184 1.040910 1.041277
0.092938 1.041585 1.041865 0.000185 1.041679 1.042050
0.094090 1.042359 1.042642 0.000187 1.042454 1.042829
0.095242 1.043137 1.043424 0.000189 1.043235 1.043613
0.096394 1.043921 1.044211 0.000191 1.044021 1.044402
0.097546 1.044711 1.045004 0.000193 1.044812 1.045197
0.098698 1.045505 1.045802 0.000194 1.045608 1.045997
0.099850 1.046305 1.046606 0.000196 1.046410 1.046802
0.101002 1.047110 1.047415 0.000198 1.047217 1.047612
0.102154 1.047921 1.048228 0.000199 1.048029 1.048428
0.103306 1.048737 1.049048 0.000201 1.048847 1.049249
0.104457 1.049558 1.049872 0.000202 1.049670 1.050075
0.105609 1.050384 1.050702 0.000204 1.050498 1.050906
0.106761 1.051216 1.051537 0.000205 1.051332 1.051742
0.107913 1.052053 1.052377 0.000207 1.052170 1.052584
0.109065 1.052895 1.053223 0.000208 1.053014 1.053431
0.110217 1.053743 1.054073 0.000210 1.053864 1.054283
0.111369 1.054596 1.054929 0.000211 1.054718 1.055140
0.112521 1.055454 1.055791 0.000212 1.055578 1.056003
0.113673 1.056317 1.056657 0.000214 1.056443 1.056871
0.114825 1.057186 1.057529 0.000215 1.057314 1.057744
0.115977 1.058060 1.058406 0.000216 1.058189 1.058622
0.117129 1.058939 1.059288 0.000217 1.059070 1.059505
0.118280 1.059824 1.060175 0.000219 1.059956 1.060394
0.119432 1.060713 1.061068 0.000220 1.060848 1.061287
0.120584 1.061608 1.061966 0.000221 1.061745 1.062186
0.121736 1.062509 1.062869 0.000222 1.062647 1.063091
0.122888 1.063414 1.063777 0.000223 1.063554 1.064000
0.124040 1.064325 1.064690 0.000224 1.064466 1.064914
0.125192 1.065241 1.065609 0.000225 1.065384 1.065834
0.126344 1.066163 1.066533 0.000226 1.066307 1.066759
0.127496 1.067089 1.067462 0.000227 1.067236 1.067689
0.128648 1.068022 1.068397 0.000228 1.068169 1.068625
0.129800 1.068959 1.069337 0.000229 1.069108 1.069565
0.130952 1.069901 1.070282 0.000229 1.070052 1.070511
0.132104 1.070849 1.071232 0.000230 1.071002 1.071462
0.133255 1.071803 1.072187 0.000231 1.071956 1.072418
0.134407 1.072761 1.073148 0.000232 1.072917 1.073380
0.135559 1.073725 1.074114 0.000232 1.073882 1.074346
0.136711 1.074694 1.075085 0.000233 1.074853 1.075318
0.137863 1.075669 1.076062 0.000233 1.075828 1.076295
0.139015 1.076648 1.077044 0.000234 1.076810 1.077278
0.140167 1.077634 1.078031 0.000235 1.077796 1.078265
0.141319 1.078624 1.079023 0.000235 1.078788 1.079258
0.142471 1.079620 1.080021 0.000235 1.079785 1.080256
0.143623 1.080621 1.081024 0.000236 1.080788 1.081260
0.144775 1.081628 1.082032 0.000236 1.081796 1.082269
0.145927 1.082640 1.083046 0.000237 1.082809 1.083282
0.147078 1.083657 1.084065 0.000237 1.083828 1.084302
0.148230 1.084680 1.085089 0.000237 1.084852 1.085326
0.149382 1.085708 1.086119 0.000238 1.085881 1.086356
0.150534 1.086741 1.087154 0.000238 1.086916 1.087391
0.151686 1.087780 1.088194 0.000238 1.087956 1.088432
0.152838 1.088824 1.089239 0.000238 1.089001 1.089477
0.153990 1.089874 1.090290 0.000238 1.090052 1.090529
0.155142 1.090929 1.091347 0.000238 1.091109 1.091585
0.156294 1.091990 1.092408 0.000238 1.092170 1.092647
0.157446 1.093056 1.093476 0.000238 1.093237 1.093714
0.158598 1.094127 1.094548 0.000238 1.094310 1.094786
0.159750 1.095204 1.095626 0.000238 1.095388 1.095864
0.160902 1.096287 1.096709 0.000238 1.096471 1.096948
0.162053 1.097375 1.097798 0.000238 1.097560 1.098036
0.163205 1.098468 1.098892 0.000238 1.098655 1.099130
0.164357 1.099567 1.099992 0.000238 1.099755 1.100230
0.165509 1.100672 1.101097 0.000237 1.100860 1.101335
0.166661 1.101782 1.102208 0.000237 1.101971 1.102445
0.167813 1.102897 1.103324 0.000237 1.103087 1.103561
0.168965 1.104018 1.104445 0.000236 1.104209 1.104682
0.170117 1.105145 1.105572 0.000236 1.105336 1.105808
0.171269 1.106277 1.106705 0.000236 1.106469 1.106941
0.172421 1.107415 1.107843 0.000235 1.107608 1.108078
0.173573 1.108558 1.108987 0.000235 1.108752 1.109221
0.174725 1.109707 1.110136 0.000234 1.109902 1.110370
0.175876 1.110862 1.111291 0.000234 1.111057 1.111524
0.177028 1.112022 1.112451 0.000233 1.112218 1.112684
0.178180 1.113188 1.113617 0.000232 1.113384 1.113849
0.179332 1.114360 1.114788 0.000232 1.114556 1.115020
0.180484 1.115537 1.115965 0.000231 1.115734 1.116196
0.181636 1.116720 1.117148 0.000230 1.116918 1.117378
0.182788 1.117909 1.118336 0.000230 1.118107 1.118566
0.183940 1.119103 1.119530 0.000229 1.119301 1.119759
0.185092 1.120303 1.120730 0.000228 1.120502 1.120958
0.186244 1.121509 1.121935 0.000227 1.121708 1.122162
0.187396 1.122721 1.123146 0.000226 1.122920 1.123373
0.188548 1.123938 1.124363 0.000225 1.124138 1.124588
0.189699 1.125162 1.125585 0.000224 1.125361 1.125810
0.190851 1.126391 1.126814 0.000223 1.126590 1.127037
0.192003 1.127625 1.128047 0.000222 1.127825 1.128270
0.193155 1.128866 1.129287 0.000221 1.129066 1.129508
0.194307 1.130113 1.130533 0.000220 1.130312 1.130753
0.195459 1.131365 1.131784 0.000219 1.131565 1.132003
0.196611 1.132623 1.133041 0.000218 1.132823 1.133259
0.197763 1.133887 1.134304 0.000217 1.134087 1.134521
0.198915 1.135158 1.135573 0.000216 1.135357 1.135788
0.200067 1.136434 1.136847 0.000214 1.136633 1.137061
0.201219 1.137716 1.138128 0.000213 1.137915 1.138341
0.202371 1.139003 1.139414 0.000212 1.139202 1.139626
0.203523 1.140297 1.140706 0.000210 1.140496 1.140917
0.204674 1.141597 1.142004 0.000209 1.141795 1.142213
0.205826 1.142903 1.143309 0.000208 1.143101 1.143516
0.206978 1.144215 1.144619 0.000206 1.144413 1.144825
0.208130 1.145533 1.145935 0.000205 1.145730 1.146139
0.209282 1.146857 1.147257 0.000203 1.147054 1.147460
0.210434 1.148188 1.148585 0.000202 1.148383 1.148787
0.211586 1.149524 1.149919 0.000200 1.149719 1.150119
0.212738 1.150866 1.151259 0.000198 1.151061 1.151458
0.213890 1.152215 1.152605 0.000197 1.152409 1.152802
0.215042 1.153570 1.153958 0.000195 1.153763 1.154153
0.216194 1.154931 1.155316 0.000193 1.155123 1.155510
0.217346 1.156298 1.156681 0.000192 1.156489 1.156873
0.218497 1.157671 1.158052 0.000190 1.157862 1.158242
0.219649 1.159051 1.159428 0.000188 1.159240 1.159617
0.220801 1.160436 1.160812 0.000186 1.160625 1.160998
0.221953 1.161829 1.162201 0.000185 1.162016 1.162385
0.223105 1.163227 1.163596 0.000183 1.163414 1.163779
0.224257 1.164632 1.164998 0.000181 1.164817 1.165179
0.225409 1.166043 1.166406 0.000179 1.166227 1.166585
0.226561 1.167460 1.167820 0.000177 1.167644 1.167997
0.227713 1.168884 1.169241 0.000175 1.169066 1.169416
0.228865 1.170315 1.170668 0.000173 1.170495 1.170841
0.230017 1.171751 1.172101 0.000171 1.171931 1.172272
0.231169 1.173194 1.173541 0.000169 1.173372 1.173710
0.232321 1.174644 1.174987 0.000167 1.174820 1.175154
0.233472 1.176100 1.176440 0.000164 1.176275 1.176604
0.234624 1.177563 1.177899 0.000162 1.177736 1.178061
0.235776 1.179032 1.179364 0.000160 1.179204 1.179524
0.236928 1.180508 1.180836 0.000158 1.180678 1.180994
0.238080 1.181990 1.182314 0.000156 1.182159 1.182470
0.239232 1.183479 1.183799 0.000153 1.183646 1.183953
0.240384 1.184975 1.185291 0.000151 1.185140 1.185442
0.241536 1.186477 1.186789 0.000149 1.186640 1.186938
0.242688 1.187986 1.188293 0.000146 1.188147 1.188440
0.243840 1.189501 1.189805 0.000144 1.189661 1.189949
0.244992 1.191024 1.191323 0.000142 1.191181 1.191464
0.246144 1.192553 1.192847 0.000139 1.192708 1.192987
0.247295 1.194089 1.194379 0.000137 1.194242 1.194515
0.248447 1.195632 1.195917 0.000134 1.195783 1.196051
0.249599 1.197181 1.197462 0.000132 1.197330 1.197593
0.250751 1.198738 1.199013 0.000129 1.198884 1.199142
0.251903 1.200301 1.200572 0.000127 1.200445 1.200698
0.253055 1.201871 1.202137 0.000124 1.202013 1.202261
0.254207 1.203448 1.203709 0.000121 1.203588 1.203830
0.255359 1.205032 1.205288 0.000119 1.205169 1.205407
0.256511 1.206623 1.206874 0.000116 1.206758 1.206990
0.257663 1.208221 1.208467 0.000113 1.208353 1.208580
0.258815 1.209827 1.210067 0.000111 1.209956 1.210177
0.259967 1.211439 1.211673 0.000108 1.211565 1.211781
0.261119 1.213058 1.213287 0.000105 1.213182 1.213392
0.262270 1.214684 1.214908 0.000102 1.214805 1.215010
0.263422 1.216318 1.216536 0.000100 1.216436 1.216636
0.264574 1.217959 1.218171 0.000097 1.218074 1.218268
0.265726 1.219607 1.219813 0.000094 1.219719 1.219907
0.266878 1.221262 1.221462 0.000091 1.221371 1.221553
0.268030 1.222924 1.223119 0.000088 1.223031 1.223207
0.269182 1.224594 1.224783 0.000085 1.224697 1.224868
0.270334 1.226271 1.226453 0.000082 1.226371 1.226536
0.271486 1.227955 1.228132 0.000079 1.228052 1.228211
0.272638 1.229647 1.229817 0.000076 1.229741 1.229894
0.273790 1.231346 1.231510 0.000073 1.231437 1.231584
0.274942 1.233053 1.233210 0.000070 1.233140 1.233281
0.276093 1.234767 1.234918 0.000067 1.234851 1.234985
0.277245 1.236489 1.236633 0.000064 1.236569 1.236697
0.278397 1.238218 1.238356 0.000061 1.238294 1.238417
0.279549 1.239955 1.240086 0.000058 1.240027 1.240144
0.280701 1.241699 1.241823 0.000055 1.241768 1.241878
0.281853 1.243451 1.243568 0.000052 1.243516 1.243620
0.283005 1.245210 1.245321 0.000049 1.245272 1.245370
0.284157 1.246978 1.247081 0.000046 1.247036 1.247127
0.285309 1.248753 1.248849 0.000042 1.248807 1.248892
0.286461 1.250536 1.250625 0.000039 1.250586 1.250664
0.287613 1.252326 1.252408 0.000036 1.252372 1.252444
0.288765 1.254125 1.254199 0.000033 1.254167 1.254232
0.289917 1.255931 1.255998 0.000029 1.255969 1.256027
0.291068 1.257745 1.257805 0.000026 1.257779 1.257831
0.292220 1.259567 1.259619 0.000023 1.259597 1.259642
0.293372 1.261397 1.261442 0.000019 1.261422 1.261461
0.294524 1.263235 1.263272 0.000016 1.263256 1.263288
0.295676 1.265081 1.265110 0.000013 1.265098 1.265123
0.296828 1.266935 1.266957 0.000009 1.266947 1.266966
0.297980 1.268797 1.268811 0.000006 1.268805 1.268817
0.299132 1.270668 1.270674 0.000003 1.270671 1.270676
0.300284 1.272546 1.272544 0.000001 1.272543 1.272545
0.301436 1.274433 1.274423 0.000004 1.274418 1.274427
0.302588 1.276328 1.276310 0.000008 1.276302 1.276317
0.303740 1.278231 1.278205 0.000011 1.278193 1.278216
0.304891 1.280143 1.280108 0.000015 1.280093 1.280123
0.306043 1.282063 1.282019 0.000018 1.282001 1.282038
0.307195 1.283991 1.283939 0.000022 1.283918 1.283961
0.308347 1.285928 1.285868 0.000025 1.285842 1.285893
0.309499 1.287873 1.287804 0.000029 1.287775 1.287833
0.310651 1.289827 1.289749 0.000032 1.289717 1.289782
0.311803 1.291789 1.291703 0.000036 1.291667 1.291739
0.312955 1.293760 1.293665 0.000039 1.293626 1.293705
0.314107 1.295739 1.295636 0.000043 1.295593 1.295679
0.315259 1.297727 1.297615 0.000047 1.297568 1.297662
0.316411 1.299724 1.299603 0.000050 1.299553 1.299653
0.317563 1.301730 1.301599 0.000054 1.301546 1.301653
0.318715 1.303744 1.303605 0.000058 1.303547 1.303662
0.319866 1.305768 1.305619 0.000061 1.305558 1.305680
0.321018 1.307800 1.307642 0.000065 1.307577 1.307707
0.322170 1.309841 1.309673 0.000069 1.309605 1.309742
0.323322 1.311891 1.311714 0.000072 1.311642 1.311786
0.324474 1.313950 1.313764 0.000076 1.313688 1.313839
0.325626 1.316018 1.315822 0.000080 1.315742 1.315902
0.326778 1.318095 1.317890 0.000083 1.317806 1.317973
0.327930 1.320181 1.319966 0.000087 1.319879 1.320053
0.329082 1.322276 1.322052 0.000091 1.321961 1.322143
0.330234 1.324381 1.324147 0.000095 1.324052 1.324241
0.331386 1.326495 1.326251 0.000098 1.326153 1.326349
0.332538 1.328618 1.328364 0.000102 1.328262 1.328466
0.333689 1.330750 1.330487 0.000106 1.330381 1.330593
0.334841 1.332892 1.332619 0.000110 1.332509 1.332728
0.335993 1.335043 1.334760 0.000113 1.334647 1.334873
0.337145 1.337204 1.336911 0.000117 1.336794 1.337028
0.338297 1.339375 1.339071 0.000121 1.338950 1.339192
0.339449 1.341554 1.341241 0.000125 1.341116 1.341365
0.340601 1.343744 1.343420 0.000129 1.343292 1.343549
0.341753 1.345943 1.345609 0.000132 1.345477 1.345741
0.342905 1.348152 1.347808 0.000136 1.347671 1.347944
0.344057 1.350371 1.350016 0.000140 1.349876 1.350156
0.345209 1.352599 1.352234 0.000144 1.352090 1.352378
0.346361 1.354838 1.354462 0.000148 1.354314 1.354610
0.347513 1.357086 1.356700 0.000151 1.356548 1.356851
0.348664 1.359344 1.358947 0.000155 1.358792 1.359103
0.349816 1.361613 1.361205 0.000159 1.361046 1.361364
0.350968 1.363891 1.363473 0.000163 1.363310 1.363636
0.352120 1.366179 1.365750 0.000167 1.365583 1.365917
0.353272 1.368478 1.368038 0.000171 1.367867 1.368209
0.354424 1.370787 1.370336 0.000175 1.370162 1.370511
0.355576 1.373106 1.372644 0.000178 1.372466 1.372823
0.356728 1.375436 1.374963 0.000182 1.374781 1.375145
0.357880 1.377775 1.377292 0.000186 1.377106 1.377478
0.359032 1.380126 1.379631 0.000190 1.379441 1.379821
0.360184 1.382486 1.381981 0.000194 1.381787 1.382175
0.361336 1.384858 1.384341 0.000198 1.384143 1.384539
0.362487 1.387240 1.386712 0.000202 1.386510 1.386913
0.363639 1.389632 1.389093 0.000206 1.388887 1.389299
0.364791 1.392035 1.391485 0.000209 1.391276 1.391694
0.365943 1.394449 1.393888 0.000213 1.393674 1.394101
0.367095 1.396874 1.396301 0.000217 1.396084 1.396518
0.368247 1.399310 1.398726 0.000221 1.398504 1.398947
0.369399 1.401757 1.401161 0.000225 1.400936 1.401386
0.370551 1.404214 1.403607 0.000229 1.403378 1.403836
0.371703 1.406683 1.406064 0.000233 1.405832 1.406297
0.372855 1.409163 1.408533 0.000237 1.408296 1.408769
0.374007 1.411654 1.411012 0.000240 1.410771 1.411252
0.375159 1.414156 1.413503 0.000244 1.413258 1.413747
0.376311 1.416670 1.416004 0.000248 1.415756 1.416253
0.377462 1.419194 1.418518 0.000252 1.418266 1.418770
0.378614 1.421731 1.421042 0.000256 1.420786 1.421298
0.379766 1.424278 1.423578 0.000260 1.423318 1.423838
0.380918 1.426838 1.426126 0.000264 1.425862 1.426389
0.382070 1.429409 1.428685 0.000267 1.428417 1.428952
0.383222 1.431991 1.431256 0.000271 1.430984 1.431527
0.384374 1.434585 1.433838 0.000275 1.433563 1.434113
0.385526 1.437192 1.436432 0.000279 1.436153 1.436711
0.386678 1.439809 1.439038 0.000283 1.438755 1.439321
0.387830 1.442439 1.441656 0.000287 1.441369 1.441943
0.388982 1.445081 1.444286 0.000290 1.443995 1.444576
0.390134 1.447735 1.446928 0.000294 1.446633 1.447222
0.391285 1.450401 1.449582 0.000298 1.449284 1.449880
0.392437 1.453079 1.452248 0.000302 1.451946 1.452550
0.393589 1.455770 1.454926 0.000306 1.454621 1.455232
0.394741 1.458472 1.457617 0.000310 1.457307 1.457926
0.395893 1.461187 1.460320 0.000313 1.460007 1.460633
0.397045 1.463915 1.463035 0.000317 1.462718 1.463353
0.398197 1.466655 1.465763 0.000321 1.465443 1.466084
0.399349 1.469408 1.468504 0.000325 1.468179 1.468829
0.400501 1.472173 1.471257 0.000328 1.470929 1.471586
0.401653 1.474952 1.474023 0.000332 1.473691 1.474355
0.402805 1.477743 1.476802 0.000336 1.476466 1.477138
0.403957 1.480546 1.479594 0.000340 1.479254 1.479933
0.405109 1.483363 1.482398 0.000343 1.482055 1.482742
0.406260 1.486193 1.485216 0.000347 1.484869 1.485563
0.407412 1.489036 1.488047 0.000351 1.487696 1.488397
0.408564 1.491892 1.490891 0.000354 1.490536 1.491245
0.409716 1.494762 1.493748 0.000358 1.493390 1.494106
0.410868 1.497645 1.496618 0.000362 1.496257 1.496980
0.412020 1.500541 1.499502 0.000365 1.499137 1.499868
0.413172 1.503451 1.502400 0.000369 1.502031 1.502769
0.414324 1.506374 1.505311 0.000373 1.504938 1.505683
0.415476 1.509311 1.508236 0.000376 1.507859 1.508612
0.416628 1.512262 1.511174 0.000380 1.510794 1.511554
0.417780 1.515226 1.514126 0.000383 1.513743 1.514510
0.418932 1.518204 1.517092 0.000387 1.516705 1.517479
0.420083 1.521197 1.520072 0.000391 1.519682 1.520463
0.421235 1.524203 1.523067 0.000394 1.522673 1.523461
0.422387 1.527224 1.526075 0.000398 1.525677 1.526473
0.423539 1.530259 1.529098 0.000401 1.528696 1.529499
0.424691 1.533308 1.532135 0.000405 1.531730 1.532539
0.425843 1.536372 1.535186 0.000408 1.534778 1.535594
0.426995 1.539450 1.538252 0.000412 1.537840 1.538663
0.428147 1.542542 1.541332 0.000415 1.540917 1.541747
0.429299 1.545650 1.544427 0.000419 1.544009 1.544846
0.430451 1.548772 1.547537 0.000422 1.547115 1.547959
0.431603 1.551909 1.550662 0.000425 1.550236 1.551087
0.432755 1.555060 1.553801 0.000429 1.553373 1.554230
0.433907 1.558227 1.556956 0.000432 1.556524 1.557388
0.435058 1.561409 1.560126 0.000435 1.559690 1.560561
0.436210 1.564606 1.563311 0.000439 1.562872 1.563750
0.437362 1.567819 1.566511 0.000442 1.566069 1.566953
0.438514 1.571047 1.569727 0.000445 1.569282 1.570173
0.439666 1.574290 1.572958 0.000449 1.572510 1.573407
0.440818 1.577549 1.576205 0.000452 1.575753 1.576657
0.441970 1.580824 1.579468 0.000455 1.579013 1.579923
0.443122 1.584114 1.582746 0.000459 1.582288 1.583205
0.444274 1.587421 1.586041 0.000462 1.585579 1.586503
0.445426 1.590743 1.589351 0.000465 1.588886 1.589816
0.446578 1.594081 1.592678 0.000468 1.592209 1.593146
0.447730 1.597436 1.596020 0.000471 1.595549 1.596492
0.448881 1.600807 1.599379 0.000474 1.598905 1.599854
0.450033 1.604194 1.602755 0.000478 1.602277 1.603232
0.451185 1.607598 1.606147 0.000481 1.605666 1.606627
0.452337 1.611018 1.609555 0.000484 1.609071 1.610039
0.453489 1.614455 1.612980 0.000487 1.612494 1.613467
0.454641 1.617909 1.616423 0.000490 1.615933 1.616912
0.455793 1.621379 1.619882 0.000493 1.619389 1.620374
0.456945 1.624867 1.623358 0.000496 1.622862 1.623854
0.458097 1.628372 1.626851 0.000499 1.626352 1.627350
0.459249 1.631894 1.630362 0.000502 1.629860 1.630863
0.460401 1.635433 1.633890 0.000505 1.633385 1.634394
0.461553 1.638990 1.637435 0.000507 1.636928 1.637943
0.462705 1.642565 1.640998 0.000510 1.640488 1.641509
0.463856 1.646157 1.644579 0.000513 1.644066 1.645092
0.465008 1.649767 1.648178 0.000516 1.647662 1.648694
0.466160 1.653395 1.651795 0.000519 1.651276 1.652313
0.467312 1.657041 1.655429 0.000522 1.654908 1.655951
0.468464 1.660705 1.659082 0.000524 1.658558 1.659607
0.469616 1.664387 1.662754 0.000527 1.662227 1.663281
0.470768 1.668088 1.666444 0.000530 1.665914 1.666973
0.471920 1.671807 1.670152 0.000532 1.669619 1.670684
0.473072 1.675545 1.673879 0.000535 1.673344 1.674414
0.474224 1.679301 1.677625 0.000538 1.677087 1.678163
0.475376 1.683077 1.681390 0.000540 1.680849 1.681930
0.476528 1.686871 1.685174 0.000543 1.684631 1.685716
0.477679 1.690685 1.688977 0.000545 1.688431 1.689522
0.478831 1.694518 1.692799 0.000548 1.692251 1.693347
0.479983 1.698370 1.696641 0.000550 1.696091 1.697191
0.481135 1.702242 1.700503 0.000553 1.699950 1.701055
0.482287 1.706134 1.704384 0.000555 1.703829 1.704939
0.483439 1.710045 1.708285 0.000558 1.707728 1.708843
0.484591 1.713976 1.712206 0.000560 1.711646 1.712766
0.485743 1.717927 1.716148 0.000562 1.715585 1.716710
0.486895 1.721899 1.720109 0.000565 1.719545 1.720674
0.488047 1.725891 1.724091 0.000567 1.723524 1.724658
0.489199 1.729903 1.728094 0.000569 1.727525 1.728663
0.490351 1.733936 1.732117 0.000571 1.731546 1.732688
0.491503 1.737989 1.736161 0.000574 1.735588 1.736735
0.492654 1.742064 1.740226 0.000576 1.739650 1.740802
0.493806 1.746160 1.744312 0.000578 1.743735 1.744890
0.494958 1.750276 1.748420 0.000580 1.747840 1.749000
0.496110 1.754415 1.752549 0.000582 1.751967 1.753131
0.497262 1.758574 1.756700 0.000584 1.756115 1.757284
0.498414 1.762755 1.760872 0.000586 1.760286 1.761458
0.499566 1.766958 1.765066 0.000588 1.764478 1.765654
0.500718 1.771183 1.769282 0.000590 1.768692 1.769872
0.501870 1.775430 1.773521 0.000592 1.772929 1.774113
0.503022 1.779700 1.777782 0.000594 1.777188 1.778375
0.504174 1.783991 1.782065 0.000596 1.781469 1.782660
0.505326 1.788306 1.786371 0.000597 1.785773 1.786968
0.506477 1.792643 1.790700 0.000599 1.790101 1.791299
0.507629 1.797003 1.795052 0.000601 1.794451 1.795652
0.508781 1.801386 1.799427 0.000603 1.798824 1.800029
0.509933 1.805792 1.803825 0.000604 1.803221 1.804429
0.511085 1.810221 1.808247 0.000606 1.807641 1.808853
0.512237 1.814674 1.812692 0.000608 1.812085 1.813300
0.513389 1.819151 1.817162 0.000609 1.816553 1.817771
0.514541 1.823652 1.821655 0.000611 1.821045 1.822266
0.515693 1.828177 1.826173 0.000612 1.825561 1.826785
0.516845 1.832726 1.830715 0.000614 1.830101 1.831329
0.517997 1.837299 1.835282 0.000615 1.834667 1.835897
0.519149 1.841897 1.839873 0.000616 1.839256 1.840489
0.520301 1.846520 1.844489 0.000618 1.843871 1.845107
0.521452 1.851168 1.849130 0.000619 1.848511 1.849750
0.522604 1.855841 1.853797 0.000620 1.853177 1.854417
0.523756 1.860539 1.858489 0.000622 1.857868 1.859111
0.524908 1.865263 1.863207 0.000623 1.862584 1.863830
0.526060 1.870012 1.867951 0.000624 1.867327 1.868575
0.527212 1.874788 1.872720 0.000625 1.872095 1.873345
0.528364 1.879589 1.877516 0.000626 1.876890 1.878142
0.529516 1.884417 1.882339 0.000627 1.881711 1.882966
0.530668 1.889271 1.887188 0.000628 1.886559 1.887816
0.531820 1.894152 1.892064 0.000629 1.891434 1.892693
0.532972 1.899060 1.896967 0.000630 1.896336 1.897597
0.534124 1.903995 1.901897 0.000631 1.901266 1.902528
0.535275 1.908957 1.906854 0.000632 1.906222 1.907486
0.536427 1.913947 1.911840 0.000633 1.911207 1.912473
0.537579 1.918964 1.916853 0.000634 1.916219 1.917487
0.538731 1.924009 1.921894 0.000634 1.921260 1.922529
0.539883 1.929083 1.926964 0.000635 1.926329 1.927599
0.541035 1.934185 1.932062 0.000636 1.931426 1.932698
0.542187 1.939315 1.937189 0.000636 1.936552 1.937825
0.543339 1.944474 1.942345 0.000637 1.941708 1.942982
0.544491 1.949662 1.947530 0.000638 1.946892 1.948167
0.545643 1.954880 1.952744 0.000638 1.952106 1.953382
0.546795 1.960127 1.957989 0.000639 1.957350 1.958627
0.547947 1.965403 1.963263 0.000639 1.962624 1.963902
0.549098 1.970710 1.968567 0.000639 1.967927 1.969206
0.550250 1.976046 1.973901 0.000640 1.973262 1.974541
0.551402 1.981413 1.979267 0.000640 1.978626 1.979907
0.552554 1.986811 1.984663 0.000640 1.984022 1.985303
0.553706 1.992240 1.990090 0.000641 1.989449 1.990730
0.554858 1.997699 1.995548 0.000641 1.994907 1.996189
0.556010 2.003190 2.001038 0.000641 2.000397 2.001679
0.557162 2.008713 2.006560 0.000641 2.005919 2.007201
0.558314 2.014267 2.012114 0.000641 2.011473 2.012755
0.559466 2.019854 2.017700 0.000641 2.017059 2.018341
0.560618 2.025473 2.023319 0.000641 2.022678 2.023960
0.561770 2.031125 2.028971 0.000641 2.028330 2.029612
0.562922 2.036810 2.034656 0.000641 2.034015 2.035297
0.564073 2.042527 2.040374 0.000641 2.039733 2.041015
0.565225 2.048279 2.046126 0.000641 2.045486 2.046767
0.566377 2.054064 2.051912 0.000640 2.051272 2.052553
0.567529 2.059883 2.057732 0.000640 2.057092 2.058373
0.568681 2.065736 2.063587 0.000640 2.062947 2.064227
0.569833 2.071624 2.069477 0.000640 2.068837 2.070116
0.570985 2.077546 2.075401 0.000639 2.074762 2.076041
0.572137 2.083504 2.081361 0.000639 2.080723 2.082000
0.573289 2.089497 2.087357 0.000638 2.086719 2.087995
0.574441 2.095526 2.093389 0.000638 2.092751 2.094027
0.575593 2.101591 2.099457 0.000637 2.098820 2.100094
0.576745 2.107692 2.105561 0.000637 2.104925 2.106198
0.577896 2.113830 2.111703 0.000636 2.111067 2.112339
0.579048 2.120005 2.117881 0.000635 2.117246 2.118517
0.580200 2.126217 2.124097 0.000634 2.123463 2.124732
0.581352 2.132466 2.130351 0.000634 2.129718 2.130985
0.582504 2.138753 2.136643 0.000633 2.136011 2.137276
0.583656 2.145079 2.142974 0.000632 2.142342 2.143606
0.584808 2.151443 2.149343 0.000631 2.148712 2.149974
0.585960 2.157846 2.155752 0.000630 2.155122 2.156382
0.587112 2.164288 2.162200 0.000629 2.161570 2.162829
0.588264 2.170770 2.168687 0.000628 2.168059 2.169316
0.589416 2.177291 2.175215 0.000627 2.174588 2.175842
0.590568 2.183853 2.181784 0.000626 2.181158 2.182410
0.591720 2.190455 2.188393 0.000625 2.187768 2.189018
0.592871 2.197098 2.195043 0.000624 2.194420 2.195667
0.594023 2.203782 2.201735 0.000622 2.201113 2.202358
0.595175 2.210508 2.208469 0.000621 2.207848 2.209090
0.596327 2.217276 2.215245 0.000620 2.214625 2.215865
0.597479 2.224086 2.222064 0.000618 2.221446 2.222683
0.598631 2.230939 2.228926 0.000617 2.228309 2.229543
0.599783 2.237835 2.235831 0.000616 2.235216 2.236447
0.600935 2.244774 2.242780 0.000614 2.242166 2.243394
0.602087 2.251758 2.249774 0.000613 2.249161 2.250386
0.603239 2.258785 2.256811 0.000611 2.256200 2.257423
0.604391 2.265858 2.263894 0.000609 2.263285 2.264504
0.605543 2.272975 2.271023 0.000608 2.270415 2.271630
0.606694 2.280138 2.278197 0.000606 2.277590 2.278803
0.607846 2.287346 2.285417 0.000604 2.284812 2.286021
0.608998 2.294601 2.292684 0.000603 2.292081 2.293286
0.610150 2.301902 2.299998 0.000601 2.299397 2.300598
0.611302 2.309251 2.307359 0.000599 2.306760 2.307958
0.612454 2.316647 2.314768 0.000597 2.314171 2.315365
0.613606 2.324091 2.322226 0.000595 2.321631 2.322821
0.614758 2.331584 2.329732 0.000593 2.329139 2.330326
0.615910 2.339126 2.337288 0.000591 2.336697 2.337879
0.617062 2.346716 2.344894 0.000589 2.344304 2.345483
0.618214 2.354357 2.352549 0.000587 2.351962 2.353136
0.619366 2.362048 2.360255 0.000585 2.359670 2.360840
0.620518 2.369789 2.368013 0.000583 2.367430 2.368596
0.621669 2.377582 2.375822 0.000581 2.375241 2.376402
0.622821 2.385426 2.383682 0.000579 2.383104 2.384261
0.623973 2.393323 2.391596 0.000576 2.391020 2.392172
0.625125 2.401272 2.399562 0.000574 2.398988 2.400137
0.626277 2.409274 2.407583 0.000572 2.407011 2.408154
0.627429 2.417330 2.415657 0.000569 2.415087 2.416226
0.628581 2.425440 2.423785 0.000567 2.423218 2.424352
0.629733 2.433605 2.431969 0.000565 2.431404 2.432534
0.630885 2.441825 2.440209 0.000562 2.439646 2.440771
0.632037 2.450101 2.448504 0.000560 2.447944 2.449064
0.633189 2.458433 2.456856 0.000557 2.456299 2.457414
0.634341 2.466821 2.465266 0.000555 2.464711 2.465821
0.635492 2.475268 2.473733 0.000552 2.473181 2.474285
0.636644 2.483772 2.482259 0.000550 2.481709 2.482809
0.637796 2.492334 2.490843 0.000547 2.490296 2.491391
0.638948 2.500956 2.499488 0.000545 2.498943 2.500032
0.640100 2.509637 2.508192 0.000542 2.507650 2.508734
0.641252 2.518378 2.516957 0.000539 2.516417 2.517496
0.642404 2.527181 2.525783 0.000537 2.525246 2.526319
0.643556 2.536044 2.534671 0.000534 2.534137 2.535205
0.644708 2.544970 2.543621 0.000531 2.543090 2.544152
0.645860 2.553958 2.552635 0.000528 2.552107 2.553163
0.647012 2.563010 2.561712 0.000526 2.561187 2.562238
0.648164 2.572125 2.570854 0.000523 2.570331 2.571377
0.649316 2.581306 2.580061 0.000520 2.579541 2.580581
0.650467 2.590551 2.589334 0.000517 2.588816 2.589851
0.651619 2.599862 2.598673 0.000515 2.598158 2.599187
0.652771 2.609240 2.608079 0.000512 2.607567 2.608590
0.653923 2.618685 2.617553 0.000509 2.617044 2.618061
0.655075 2.628198 2.627095 0.000506 2.626589 2.627601
0.656227 2.637779 2.636706 0.000503 2.636203 2.637209
0.657379 2.647430 2.646387 0.000500 2.645887 2.646888
0.658531 2.657151 2.656139 0.000498 2.655641 2.656637
0.659683 2.666943 2.665962 0.000495 2.665467 2.666457
0.660835 2.676806 2.675857 0.000492 2.675365 2.676349
0.661987 2.686741 2.685825 0.000489 2.685336 2.686314
0.663139 2.696750 2.695866 0.000486 2.695380 2.696353
0.664290 2.706832 2.705982 0.000484 2.705498 2.706466
0.665442 2.716989 2.716173 0.000481 2.715692 2.716654
0.666594 2.727221 2.726440 0.000478 2.725962 2.726918
0.667746 2.737529 2.736783 0.000475 2.736308 2.737258
0.668898 2.747915 2.747204 0.000473 2.746732 2.747677
0.670050 2.758378 2.757704 0.000470 2.757234 2.758173
0.671202 2.768919 2.768282 0.000467 2.767815 2.768749
0.672354 2.779541 2.778941 0.000465 2.778476 2.779405
0.673506 2.790242 2.789680 0.000462 2.789218 2.790142
0.674658 2.801025 2.800502 0.000460 2.800042 2.800961
0.675810 2.811890 2.811406 0.000457 2.810949 2.811863
0.676962 2.822838 2.822393 0.000455 2.821939 2.822848
0.678114 2.833869 2.833466 0.000452 2.833013 2.833918
0.679265 2.844986 2.844623 0.000450 2.844173 2.845073
0.680417 2.856188 2.855867 0.000447 2.855420 2.856315
0.681569 2.867478 2.867199 0.000445 2.866753 2.867644
0.682721 2.878854 2.878618 0.000443 2.878175 2.879061
0.683873 2.890320 2.890127 0.000441 2.889686 2.890568
0.685025 2.901875 2.901726 0.000439 2.901288 2.902165
0.686177 2.913521 2.913417 0.000437 2.912980 2.913854
0.687329 2.925258 2.925200 0.000435 2.924765 2.925635
0.688481 2.937089 2.937076 0.000433 2.936643 2.937509
0.689633 2.949013 2.949047 0.000431 2.948616 2.949478
0.690785 2.961032 2.961113 0.000430 2.960683 2.961543
0.691937 2.973147 2.973276 0.000428 2.972848 2.973704
0.693088 2.985359 2.985537 0.000427 2.985110 2.985963
0.694240 2.997669 2.997896 0.000425 2.997471 2.998321
0.695392 3.010078 3.010356 0.000424 3.009931 3.010780
0.696544 3.022588 3.022916 0.000423 3.022493 3.023339
0.697696 3.035200 3.035579 0.000422 3.035157 3.036001
0.698848 3.047915 3.048346 0.000421 3.047925 3.048767
0.700000 3.060733 3.061217 0.000420 3.060797 3.061637


==> plot_data/sigma_four_pt_function_anchor_0.3_histogram_z0.500.dat <==
BinCenter Count
1.763832 1.000000
1.764029 0.000000
1.764226 2.000000
1.764424 6.000000
1.764621 14.000000
1.764818 31.000000
1.765015 15.000000
1.765212 7.000000
1.765410 8.000000
1.765607 5.000000
1.765804 3.000000
1.766001 2.000000
1.766199 0.000000
1.766396 2.000000
1.766593 2.000000
1.766790 0.000000
1.766987 1.000000
1.767185 0.000000
1.767382 0.000000
1.767579 1.000000


==> plot_data/sigma_four_pt_function_anchor_0.3_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
0.010000 0.000714 0.000636 0.000078 0.001351
0.011152 0.000834 0.000738 0.000096 0.001571
0.012304 0.000958 0.000843 0.000115 0.001800
0.013456 0.001087 0.000951 0.000136 0.002037
0.014608 0.001220 0.001061 0.000159 0.002281
0.015760 0.001358 0.001174 0.000183 0.002532
0.016912 0.001499 0.001290 0.000209 0.002789
0.018063 0.001644 0.001407 0.000237 0.003051
0.019215 0.001793 0.001526 0.000267 0.003319
0.020367 0.001945 0.001647 0.000298 0.003592
0.021519 0.002100 0.001770 0.000331 0.003870
0.022671 0.002258 0.001893 0.000365 0.004152
0.023823 0.002419 0.002018 0.000401 0.004438
0.024975 0.002583 0.002144 0.000439 0.004727
0.026127 0.002749 0.002271 0.000478 0.005021
0.027279 0.002918 0.002399 0.000519 0.005317
0.028431 0.003089 0.002528 0.000562 0.005617
0.029583 0.003262 0.002657 0.000605 0.005919
0.030735 0.003438 0.002787 0.000651 0.006224
0.031886 0.003615 0.002917 0.000698 0.006532
0.033038 0.003794 0.003048 0.000746 0.006841
0.034190 0.003974 0.003179 0.000796 0.007153
0.035342 0.004157 0.003310 0.000847 0.007466
0.036494 0.004341 0.003441 0.000899 0.007782
0.037646 0.004526 0.003573 0.000953 0.008098
0.038798 0.004712 0.003704 0.001008 0.008416
0.039950 0.004900 0.003835 0.001065 0.008736
0.041102 0.005089 0.003967 0.001123 0.009056
0.042254 0.005279 0.004098 0.001182 0.009377
0.043406 0.005471 0.004229 0.001242 0.009699
0.044558 0.005663 0.004359 0.001303 0.010022
0.045710 0.005855 0.004489 0.001366 0.010345
0.046861 0.006049 0.004619 0.001430 0.010668
0.048013 0.006243 0.004749 0.001495 0.010992
0.049165 0.006438 0.004878 0.001561 0.011316
0.050317 0.006634 0.005006 0.001628 0.011640
0.051469 0.006830 0.005134 0.001696 0.011964
0.052621 0.007026 0.005261 0.001765 0.012287
0.053773 0.007223 0.005388 0.001835 0.012611
0.054925 0.007419 0.005514 0.001906 0.012933
0.056077 0.007617 0.005639 0.001978 0.013256
0.057229 0.007814 0.005763 0.002050 0.013577
0.058381 0.008011 0.005887 0.002124 0.013898
0.059533 0.008208 0.006010 0.002199 0.014218
0.060684 0.008406 0.006132 0.002274 0.014537
0.061836 0.008603 0.006253 0.002350 0.014855
0.062988 0.008799 0.006373 0.002427 0.015172
0.064140 0.008996 0.006492 0.002504 0.015488
0.065292 0.009193 0.006610 0.002582 0.015803
0.066444 0.009389 0.006727 0.002661 0.016116
0.067596 0.009584 0.006843 0.002741 0.016427
0.068748 0.009779 0.006958 0.002821 0.016737
0.069900 0.009974 0.007072 0.002902 0.017046
0.071052 0.010168 0.007185 0.002983 0.017353
0.072204 0.010361 0.007296 0.003065 0.017658
0.073356 0.010554 0.007407 0.003147 0.017961
0.074508 0.010746 0.007516 0.003230 0.018262
0.075659 0.010937 0.007624 0.003313 0.018561
0.076811 0.011128 0.007731 0.003397 0.018859
0.077963 0.011317 0.007836 0.003481 0.019154
0.079115 0.011506 0.007941 0.003565 0.019446
0.080267 0.011694 0.008044 0.003650 0.019737
0.081419 0.011880 0.008145 0.003735 0.020025
0.082571 0.012066 0.008245 0.003820 0.020311
0.083723 0.012250 0.008344 0.003906 0.020594
0.084875 0.012433 0.008442 0.003992 0.020875
0.086027 0.012616 0.008538 0.004077 0.021154
0.087179 0.012796 0.008633 0.004164 0.021429
0.088331 0.012976 0.008726 0.004250 0.021702
0.089482 0.013154 0.008818 0.004336 0.021972
0.090634 0.013331 0.008908 0.004422 0.022239
0.091786 0.013506 0.008997 0.004509 0.022504
0.092938 0.013680 0.009085 0.004595 0.022765
0.094090 0.013853 0.009171 0.004682 0.023024
0.095242 0.014024 0.009256 0.004768 0.023279
0.096394 0.014193 0.009339 0.004855 0.023532
0.097546 0.014361 0.009420 0.004941 0.023781
0.098698 0.014527 0.009500 0.005027 0.024027
0.099850 0.014691 0.009578 0.005113 0.024270
0.101002 0.014854 0.009655 0.005199 0.024509
0.102154 0.015015 0.009730 0.005285 0.024745
0.103306 0.015174 0.009804 0.005370 0.024978
0.104457 0.015331 0.009876 0.005455 0.025208
0.105609 0.015487 0.009947 0.005540 0.025433
0.106761 0.015640 0.010016 0.005625 0.025656
0.107913 0.015792 0.010083 0.005709 0.025875
0.109065 0.015941 0.010149 0.005793 0.026090
0.110217 0.016089 0.010213 0.005876 0.026302
0.111369 0.016235 0.010275 0.005960 0.026509
0.112521 0.016378 0.010336 0.006042 0.026714
0.113673 0.016519 0.010395 0.006125 0.026914
0.114825 0.016659 0.010452 0.006206 0.027111
0.115977 0.016796 0.010508 0.006288 0.027304
0.117129 0.016930 0.010562 0.006368 0.027493
0.118280 0.017063 0.010615 0.006448 0.027678
0.119432 0.017193 0.010665 0.006528 0.027859
0.120584 0.017321 0.010714 0.006607 0.028036
0.121736 0.017447 0.010762 0.006685 0.028209
0.122888 0.017571 0.010808 0.006763 0.028378
0.124040 0.017692 0.010852 0.006840 0.028543
0.125192 0.017810 0.010894 0.006916 0.028704
0.126344 0.017927 0.010935 0.006992 0.028861
0.127496 0.018040 0.010973 0.007067 0.029014
0.128648 0.018152 0.011011 0.007141 0.029162
0.129800 0.018260 0.011046 0.007214 0.029306
0.130952 0.018366 0.011080 0.007286 0.029446
0.132104 0.018470 0.011112 0.007358 0.029582
0.133255 0.018571 0.011142 0.007429 0.029714
0.134407 0.018670 0.011171 0.007499 0.029841
0.135559 0.018765 0.011198 0.007567 0.029964
0.136711 0.018859 0.011223 0.007635 0.030082
0.137863 0.018949 0.011247 0.007702 0.030196
0.139015 0.019037 0.011269 0.007768 0.030306
0.140167 0.019122 0.011289 0.007833 0.030411
0.141319 0.019204 0.011307 0.007897 0.030511
0.142471 0.019284 0.011324 0.007960 0.030608
0.143623 0.019361 0.011339 0.008022 0.030699
0.144775 0.019435 0.011352 0.008083 0.030786
0.145927 0.019506 0.011363 0.008142 0.030869
0.147078 0.019574 0.011373 0.008201 0.030947
0.148230 0.019639 0.011381 0.008258 0.031020
0.149382 0.019702 0.011388 0.008314 0.031089
0.150534 0.019761 0.011392 0.008369 0.031154
0.151686 0.019818 0.011395 0.008423 0.031213
0.152838 0.019872 0.011396 0.008475 0.031268
0.153990 0.019923 0.011396 0.008527 0.031318
0.155142 0.019970 0.011394 0.008577 0.031364
0.156294 0.020015 0.011390 0.008625 0.031405
0.157446 0.020057 0.011384 0.008672 0.031441
0.158598 0.020095 0.011377 0.008718 0.031473
0.159750 0.020131 0.011368 0.008763 0.031499
0.160902 0.020164 0.011358 0.008806 0.031521
0.162053 0.020193 0.011345 0.008848 0.031538
0.163205 0.020220 0.011331 0.008888 0.031551
0.164357 0.020243 0.011316 0.008927 0.031559
0.165509 0.020263 0.011298 0.008965 0.031561
0.166661 0.020280 0.011279 0.009001 0.031559
0.167813 0.020294 0.011259 0.009035 0.031553
0.168965 0.020305 0.011236 0.009068 0.031541
0.170117 0.020312 0.011212 0.009100 0.031525
0.171269 0.020317 0.011187 0.009130 0.031503
0.172421 0.020318 0.011160 0.009158 0.031477
0.173573 0.020316 0.011131 0.009185 0.031446
0.174725 0.020310 0.011100 0.009210 0.031411
0.175876 0.020302 0.011068 0.009234 0.031370
0.177028 0.020290 0.011034 0.009256 0.031324
0.178180 0.020275 0.010999 0.009276 0.031274
0.179332 0.020257 0.010962 0.009295 0.031219
0.180484 0.020235 0.010924 0.009311 0.031159
0.181636 0.020210 0.010883 0.009327 0.031094
0.182788 0.020182 0.010842 0.009340 0.031024
0.183940 0.020150 0.010798 0.009352 0.030949
0.185092 0.020116 0.010754 0.009362 0.030869
0.186244 0.020078 0.010707 0.009370 0.030785
0.187396 0.020036 0.010659 0.009377 0.030695
0.188548 0.019991 0.010610 0.009382 0.030601
0.189699 0.019943 0.010559 0.009385 0.030502
0.190851 0.019892 0.010506 0.009386 0.030397
0.192003 0.019837 0.010452 0.009385 0.030288
0.193155 0.019778 0.010396 0.009382 0.030175
0.194307 0.019717 0.010339 0.009378 0.030056
0.195459 0.019652 0.010280 0.009372 0.029932
0.196611 0.019584 0.010220 0.009364 0.029804
0.197763 0.019512 0.010158 0.009353 0.029670
0.198915 0.019437 0.010095 0.009341 0.029532
0.200067 0.019358 0.010031 0.009328 0.029389
0.201219 0.019276 0.009964 0.009312 0.029241
0.202371 0.019191 0.009897 0.009294 0.029088
0.203523 0.019102 0.009828 0.009274 0.028930
0.204674 0.019010 0.009757 0.009253 0.028767
0.205826 0.018914 0.009686 0.009229 0.028600
0.206978 0.018815 0.009612 0.009203 0.028428
0.208130 0.018713 0.009538 0.009175 0.028251
0.209282 0.018607 0.009461 0.009146 0.028069
0.210434 0.018498 0.009384 0.009114 0.027882
0.211586 0.018385 0.009305 0.009080 0.027691
0.212738 0.018269 0.009225 0.009045 0.027494
0.213890 0.018150 0.009143 0.009007 0.027293
0.215042 0.018027 0.009060 0.008967 0.027087
0.216194 0.017901 0.008976 0.008925 0.026877
0.217346 0.017771 0.008890 0.008881 0.026662
0.218497 0.017638 0.008803 0.008835 0.026441
0.219649 0.017501 0.008715 0.008786 0.026217
0.220801 0.017361 0.008626 0.008736 0.025987
0.221953 0.017218 0.008535 0.008683 0.025753
0.223105 0.017071 0.008443 0.008629 0.025514
0.224257 0.016921 0.008349 0.008572 0.025270
0.225409 0.016768 0.008255 0.008513 0.025022
0.226561 0.016611 0.008159 0.008452 0.024769
0.227713 0.016450 0.008061 0.008389 0.024512
0.228865 0.016287 0.007963 0.008324 0.024250
0.230017 0.016120 0.007863 0.008256 0.023983
0.231169 0.015949 0.007763 0.008186 0.023712
0.232321 0.015775 0.007661 0.008115 0.023436
0.233472 0.015598 0.007557 0.008040 0.023155
0.234624 0.015417 0.007453 0.007964 0.022870
0.235776 0.015233 0.007348 0.007886 0.022581
0.236928 0.015046 0.007241 0.007805 0.022287
0.238080 0.014855 0.007133 0.007722 0.021988
0.239232 0.014661 0.007024 0.007637 0.021686
0.240384 0.014464 0.006914 0.007550 0.021378
0.241536 0.014263 0.006803 0.007461 0.021066
0.242688 0.014060 0.006691 0.007369 0.020750
0.243840 0.013852 0.006577 0.007275 0.020430
0.244992 0.013642 0.006463 0.007179 0.020105
0.246144 0.013428 0.006348 0.007080 0.019775
0.247295 0.013211 0.006231 0.006980 0.019442
0.248447 0.012990 0.006114 0.006877 0.019104
0.249599 0.012767 0.005995 0.006772 0.018762
0.250751 0.012540 0.005875 0.006664 0.018415
0.251903 0.012310 0.005755 0.006555 0.018065
0.253055 0.012076 0.005633 0.006443 0.017710
0.254207 0.011840 0.005511 0.006329 0.017351
0.255359 0.011600 0.005387 0.006213 0.016987
0.256511 0.011357 0.005263 0.006094 0.016620
0.257663 0.011111 0.005138 0.005973 0.016248
0.258815 0.010862 0.005011 0.005850 0.015873
0.259967 0.010609 0.004884 0.005725 0.015493
0.261119 0.010353 0.004756 0.005597 0.015110
0.262270 0.010095 0.004627 0.005467 0.014722
0.263422 0.009833 0.004497 0.005335 0.014330
0.264574 0.009568 0.004367 0.005201 0.013934
0.265726 0.009300 0.004235 0.005065 0.013535
0.266878 0.009029 0.004103 0.004926 0.013131
0.268030 0.008754 0.003970 0.004785 0.012724
0.269182 0.008477 0.003836 0.004642 0.012313
0.270334 0.008197 0.003701 0.004496 0.011898
0.271486 0.007914 0.003565 0.004348 0.011479
0.272638 0.007627 0.003429 0.004198 0.011056
0.273790 0.007338 0.003292 0.004046 0.010630
0.274942 0.007046 0.003154 0.003892 0.010200
0.276093 0.006751 0.003016 0.003735 0.009766
0.277245 0.006453 0.002876 0.003576 0.009329
0.278397 0.006152 0.002737 0.003415 0.008888
0.279549 0.005848 0.002596 0.003252 0.008444
0.280701 0.005541 0.002455 0.003086 0.007996
0.281853 0.005231 0.002313 0.002919 0.007544
0.283005 0.004919 0.002170 0.002749 0.007089
0.284157 0.004604 0.002027 0.002577 0.006630
0.285309 0.004286 0.001883 0.002403 0.006169
0.286461 0.003965 0.001738 0.002226 0.005703
0.287613 0.003641 0.001593 0.002048 0.005235
0.288765 0.003315 0.001448 0.001867 0.004763
0.289917 0.002986 0.001302 0.001684 0.004287
0.291068 0.002654 0.001155 0.001499 0.003809
0.292220 0.002319 0.001008 0.001312 0.003327
0.293372 0.001982 0.000860 0.001122 0.002842
0.294524 0.001643 0.000712 0.000931 0.002354
0.295676 0.001300 0.000563 0.000737 0.001863
0.296828 0.000955 0.000414 0.000541 0.001369
0.297980 0.000608 0.000265 0.000343 0.000873
0.299132 0.000258 0.000117 0.000141 0.000375
0.300284 -0.000095 0.000049 -0.000143 -0.000046
0.301436 -0.000450 0.000191 -0.000641 -0.000259
0.302588 -0.000807 0.000342 -0.001149 -0.000466
0.303740 -0.001167 0.000493 -0.001661 -0.000674
0.304891 -0.001530 0.000645 -0.002175 -0.000884
0.306043 -0.001895 0.000798 -0.002693 -0.001097
0.307195 -0.002262 0.000951 -0.003213 -0.001311
0.308347 -0.002631 0.001104 -0.003736 -0.001527
0.309499 -0.003003 0.001258 -0.004261 -0.001745
0.310651 -0.003377 0.001412 -0.004789 -0.001965
0.311803 -0.003754 0.001566 -0.005320 -0.002187
0.312955 -0.004132 0.001721 -0.005853 -0.002412
0.314107 -0.004513 0.001876 -0.006389 -0.002638
0.315259 -0.004896 0.002031 -0.006927 -0.002865
0.316411 -0.005282 0.002186 -0.007468 -0.003095
0.317563 -0.005669 0.002342 -0.008011 -0.003327
0.318715 -0.006059 0.002498 -0.008557 -0.003561
0.319866 -0.006450 0.002654 -0.009104 -0.003796
0.321018 -0.006844 0.002810 -0.009654 -0.004033
0.322170 -0.007239 0.002967 -0.010206 -0.004273
0.323322 -0.007637 0.003123 -0.010760 -0.004514
0.324474 -0.008037 0.003280 -0.011317 -0.004756
0.325626 -0.008438 0.003437 -0.011875 -0.005001
0.326778 -0.008842 0.003594 -0.012436 -0.005247
0.327930 -0.009247 0.003751 -0.012998 -0.005496
0.329082 -0.009654 0.003909 -0.013563 -0.005746
0.330234 -0.010063 0.004066 -0.014129 -0.005997
0.331386 -0.010474 0.004223 -0.014697 -0.006251
0.332538 -0.010886 0.004381 -0.015267 -0.006506
0.333689 -0.011301 0.004538 -0.015839 -0.006762
0.334841 -0.011717 0.004696 -0.016412 -0.007021
0.335993 -0.012134 0.004853 -0.016987 -0.007281
0.337145 -0.012553 0.005011 -0.017564 -0.007542
0.338297 -0.012974 0.005168 -0.018143 -0.007806
0.339449 -0.013396 0.005326 -0.018722 -0.008071
0.340601 -0.013820 0.005483 -0.019304 -0.008337
0.341753 -0.014246 0.005641 -0.019887 -0.008605
0.342905 -0.014673 0.005798 -0.020471 -0.008874
0.344057 -0.015101 0.005955 -0.021056 -0.009145
0.345209 -0.015530 0.006113 -0.021643 -0.009418
0.346361 -0.015961 0.006270 -0.022231 -0.009692
0.347513 -0.016394 0.006426 -0.022820 -0.009967
0.348664 -0.016827 0.006583 -0.023411 -0.010244
0.349816 -0.017262 0.006740 -0.024002 -0.010522
0.350968 -0.017698 0.006896 -0.024595 -0.010802
0.352120 -0.018136 0.007053 -0.025188 -0.011083
0.353272 -0.018574 0.007209 -0.025783 -0.011365
0.354424 -0.019014 0.007365 -0.026378 -0.011649
0.355576 -0.019454 0.007520 -0.026974 -0.011934
0.356728 -0.019896 0.007676 -0.027572 -0.012220
0.357880 -0.020338 0.007831 -0.028169 -0.012507
0.359032 -0.020782 0.007986 -0.028768 -0.012796
0.360184 -0.021226 0.008141 -0.029367 -0.013086
0.361336 -0.021672 0.008295 -0.029967 -0.013377
0.362487 -0.022118 0.008449 -0.030567 -0.013669
0.363639 -0.022565 0.008603 -0.031168 -0.013962
0.364791 -0.023013 0.008756 -0.031769 -0.014257
0.365943 -0.023461 0.008909 -0.032371 -0.014552
0.367095 -0.023911 0.009062 -0.032973 -0.014848
0.368247 -0.024360 0.009215 -0.033575 -0.015146
0.369399 -0.024811 0.009367 -0.034178 -0.015444
0.370551 -0.025262 0.009518 -0.034780 -0.015744
0.371703 -0.025714 0.009669 -0.035383 -0.016044
0.372855 -0.026166 0.009820 -0.035986 -0.016346
0.374007 -0.026618 0.009971 -0.036589 -0.016648
0.375159 -0.027071 0.010120 -0.037192 -0.016951
0.376311 -0.027525 0.010270 -0.037795 -0.017255
0.377462 -0.027978 0.010419 -0.038397 -0.017559
0.378614 -0.028432 0.010567 -0.039000 -0.017865
0.379766 -0.028886 0.010716 -0.039602 -0.018171
0.380918 -0.029341 0.010863 -0.040204 -0.018478
0.382070 -0.029795 0.011010 -0.040805 -0.018785
0.383222 -0.030250 0.011157 -0.041406 -0.019093
0.384374 -0.030705 0.011302 -0.042007 -0.019402
0.385526 -0.031159 0.011448 -0.042607 -0.019712
0.386678 -0.031614 0.011593 -0.043207 -0.020022
0.387830 -0.032069 0.011737 -0.043806 -0.020332
0.388982 -0.032524 0.011880 -0.044404 -0.020643
0.390134 -0.032978 0.012023 -0.045001 -0.020955
0.391285 -0.033432 0.012166 -0.045598 -0.021267
0.392437 -0.033886 0.012308 -0.046194 -0.021579
0.393589 -0.034340 0.012449 -0.046789 -0.021892
0.394741 -0.034794 0.012589 -0.047383 -0.022205
0.395893 -0.035247 0.012729 -0.047976 -0.022518
0.397045 -0.035700 0.012868 -0.048568 -0.022832
0.398197 -0.036152 0.013006 -0.049158 -0.023145
0.399349 -0.036604 0.013144 -0.049748 -0.023459
0.400501 -0.037055 0.013281 -0.050336 -0.023774
0.401653 -0.037505 0.013417 -0.050923 -0.024088
0.402805 -0.037955 0.013553 -0.051508 -0.024402
0.403957 -0.038405 0.013688 -0.052093 -0.024717
0.405109 -0.038853 0.013822 -0.052675 -0.025032
0.406260 -0.039301 0.013955 -0.053256 -0.025346
0.407412 -0.039748 0.014087 -0.053836 -0.025661
0.408564 -0.040194 0.014219 -0.054413 -0.025975
0.409716 -0.040639 0.014350 -0.054989 -0.026290
0.410868 -0.041084 0.014480 -0.055564 -0.026604
0.412020 -0.041527 0.014609 -0.056136 -0.026918
0.413172 -0.041969 0.014738 -0.056707 -0.027232
0.414324 -0.042410 0.014865 -0.057275 -0.027545
0.415476 -0.042850 0.014992 -0.057842 -0.027858
0.416628 -0.043289 0.015117 -0.058406 -0.028171
0.417780 -0.043726 0.015242 -0.058969 -0.028484
0.418932 -0.044162 0.015366 -0.059529 -0.028796
0.420083 -0.044597 0.015489 -0.060087 -0.029108
0.421235 -0.045031 0.015612 -0.060642 -0.029419
0.422387 -0.045463 0.015733 -0.061195 -0.029730
0.423539 -0.045893 0.015853 -0.061746 -0.030040
0.424691 -0.046322 0.015972 -0.062294 -0.030350
0.425843 -0.046749 0.016091 -0.062840 -0.030659
0.426995 -0.047175 0.016208 -0.063383 -0.030967
0.428147 -0.047599 0.016325 -0.063923 -0.031274
0.429299 -0.048021 0.016440 -0.064461 -0.031581
0.430451 -0.048442 0.016554 -0.064996 -0.031887
0.431603 -0.048860 0.016668 -0.065528 -0.032192
0.432755 -0.049277 0.016780 -0.066057 -0.032497
0.433907 -0.049692 0.016891 -0.066583 -0.032800
0.435058 -0.050104 0.017002 -0.067106 -0.033103
0.436210 -0.050515 0.017111 -0.067626 -0.033404
0.437362 -0.050924 0.017219 -0.068143 -0.033704
0.438514 -0.051330 0.017326 -0.068656 -0.034004
0.439666 -0.051734 0.017432 -0.069167 -0.034302
0.440818 -0.052136 0.017537 -0.069674 -0.034599
0.441970 -0.052536 0.017641 -0.070177 -0.034895
0.443122 -0.052933 0.017744 -0.070677 -0.035189
0.444274 -0.053328 0.017846 -0.071173 -0.035482
0.445426 -0.053720 0.017946 -0.071666 -0.035774
0.446578 -0.054110 0.018045 -0.072156 -0.036065
0.447730 -0.054498 0.018144 -0.072641 -0.036354
0.448881 -0.054882 0.018241 -0.073123 -0.036642
0.450033 -0.055264 0.018337 -0.073601 -0.036928
0.451185 -0.055643 0.018431 -0.074075 -0.037212
0.452337 -0.056020 0.018525 -0.074545 -0.037495
0.453489 -0.056394 0.018617 -0.075011 -0.037776
0.454641 -0.056764 0.018708 -0.075473 -0.038056
0.455793 -0.057132 0.018798 -0.075930 -0.038334
0.456945 -0.057497 0.018887 -0.076384 -0.038610
0.458097 -0.057859 0.018975 -0.076833 -0.038884
0.459249 -0.058217 0.019061 -0.077278 -0.039157
0.460401 -0.058573 0.019146 -0.077719 -0.039427
0.461553 -0.058925 0.019230 -0.078155 -0.039696
0.462705 -0.059274 0.019312 -0.078586 -0.039962
0.463856 -0.059620 0.019393 -0.079013 -0.040226
0.465008 -0.059962 0.019474 -0.079436 -0.040489
0.466160 -0.060301 0.019552 -0.079853 -0.040749
0.467312 -0.060637 0.019630 -0.080266 -0.041007
0.468464 -0.060968 0.019706 -0.080674 -0.041263
0.469616 -0.061297 0.019781 -0.081077 -0.041516
0.470768 -0.061621 0.019854 -0.081476 -0.041767
0.471920 -0.061942 0.019927 -0.081869 -0.042016
0.473072 -0.062259 0.019998 -0.082257 -0.042262
0.474224 -0.062573 0.020067 -0.082640 -0.042506
0.475376 -0.062882 0.020135 -0.083018 -0.042747
0.476528 -0.063188 0.020202 -0.083390 -0.042985
0.477679 -0.063489 0.020268 -0.083757 -0.043221
0.478831 -0.063787 0.020332 -0.084119 -0.043455
0.479983 -0.064080 0.020395 -0.084476 -0.043685
0.481135 -0.064370 0.020457 -0.084826 -0.043913
0.482287 -0.064655 0.020517 -0.085172 -0.044138
0.483439 -0.064936 0.020576 -0.085511 -0.044360
0.484591 -0.065212 0.020633 -0.085845 -0.044579
0.485743 -0.065485 0.020689 -0.086174 -0.044796
0.486895 -0.065752 0.020744 -0.086496 -0.045009
0.488047 -0.066016 0.020797 -0.086813 -0.045219
0.489199 -0.066275 0.020849 -0.087123 -0.045426
0.490351 -0.066529 0.020899 -0.087428 -0.045630
0.491503 -0.066778 0.020948 -0.087727 -0.045830
0.492654 -0.067023 0.020996 -0.088019 -0.046028
0.493806 -0.067264 0.021042 -0.088305 -0.046222
0.494958 -0.067499 0.021087 -0.088585 -0.046412
0.496110 -0.067729 0.021130 -0.088859 -0.046599
0.497262 -0.067955 0.021172 -0.089127 -0.046783
0.498414 -0.068176 0.021212 -0.089388 -0.046963
0.499566 -0.068391 0.021251 -0.089642 -0.047140
0.500718 -0.068602 0.021289 -0.089890 -0.047313
0.501870 -0.068807 0.021325 -0.090132 -0.047482
0.503022 -0.069007 0.021359 -0.090367 -0.047648
0.504174 -0.069202 0.021393 -0.090595 -0.047809
0.505326 -0.069392 0.021424 -0.090816 -0.047967
0.506477 -0.069576 0.021455 -0.091031 -0.048121
0.507629 -0.069755 0.021483 -0.091238 -0.048271
0.508781 -0.069928 0.021511 -0.091439 -0.048418
0.509933 -0.070096 0.021537 -0.091633 -0.048560
0.511085 -0.070258 0.021561 -0.091819 -0.048698
0.512237 -0.070415 0.021584 -0.091999 -0.048831
0.513389 -0.070566 0.021605 -0.092171 -0.048961
0.514541 -0.070711 0.021625 -0.092336 -0.049086
0.515693 -0.070851 0.021643 -0.092494 -0.049207
0.516845 -0.070984 0.021660 -0.092645 -0.049324
0.517997 -0.071112 0.021676 -0.092788 -0.049436
0.519149 -0.071234 0.021690 -0.092923 -0.049544
0.520301 -0.071349 0.021702 -0.093052 -0.049647
0.521452 -0.071459 0.021713 -0.093172 -0.049746
0.522604 -0.071563 0.021722 -0.093285 -0.049840
0.523756 -0.071660 0.021730 -0.093390 -0.049930
0.524908 -0.071751 0.021737 -0.093488 -0.050014
0.526060 -0.071836 0.021742 -0.093578 -0.050094
0.527212 -0.071915 0.021745 -0.093660 -0.050169
0.528364 -0.071987 0.021747 -0.093734 -0.050240
0.529516 -0.072052 0.021747 -0.093800 -0.050305
0.530668 -0.072112 0.021746 -0.093858 -0.050365
0.531820 -0.072164 0.021744 -0.093908 -0.050420
0.532972 -0.072210 0.021740 -0.093950 -0.050471
0.534124 -0.072250 0.021734 -0.093984 -0.050516
0.535275 -0.072282 0.021727 -0.094009 -0.050555
0.536427 -0.072308 0.021718 -0.094026 -0.050590
0.537579 -0.072327 0.021708 -0.094035 -0.050619
0.538731 -0.072340 0.021696 -0.094036 -0.050643
0.539883 -0.072345 0.021683 -0.094028 -0.050662
0.541035 -0.072343 0.021669 -0.094012 -0.050675
0.542187 -0.072335 0.021652 -0.093987 -0.050682
0.543339 -0.072319 0.021635 -0.093954 -0.050684
0.544491 -0.072296 0.021616 -0.093912 -0.050680
0.545643 -0.072266 0.021595 -0.093861 -0.050671
0.546795 -0.072229 0.021573 -0.093801 -0.050656
0.547947 -0.072184 0.021549 -0.093733 -0.050635
0.549098 -0.072132 0.021524 -0.093656 -0.050608
0.550250 -0.072073 0.021497 -0.093570 -0.050576
0.551402 -0.072006 0.021469 -0.093476 -0.050537
0.552554 -0.071932 0.021440 -0.093372 -0.050493
0.553706 -0.071851 0.021409 -0.093259 -0.050442
0.554858 -0.071761 0.021376 -0.093137 -0.050385
0.556010 -0.071665 0.021342 -0.093007 -0.050322
0.557162 -0.071560 0.021307 -0.092867 -0.050253
0.558314 -0.071448 0.021270 -0.092717 -0.050178
0.559466 -0.071328 0.021231 -0.092559 -0.050097
0.560618 -0.071200 0.021191 -0.092391 -0.050009
0.561770 -0.071064 0.021150 -0.092214 -0.049914
0.562922 -0.070921 0.021107 -0.092028 -0.049813
0.564073 -0.070769 0.021063 -0.091832 -0.049706
0.565225 -0.070610 0.021017 -0.091627 -0.049592
0.566377 -0.070442 0.020970 -0.091412 -0.049472
0.567529 -0.070266 0.020922 -0.091188 -0.049344
0.568681 -0.070082 0.020872 -0.090954 -0.049211
0.569833 -0.069890 0.020821 -0.090711 -0.049070
0.570985 -0.069690 0.020768 -0.090458 -0.048922
0.572137 -0.069482 0.020714 -0.090195 -0.048768
0.573289 -0.069265 0.020658 -0.089923 -0.048607
0.574441 -0.069040 0.020601 -0.089641 -0.048439
0.575593 -0.068806 0.020543 -0.089349 -0.048263
0.576745 -0.068564 0.020483 -0.089047 -0.048081
0.577896 -0.068313 0.020422 -0.088735 -0.047891
0.579048 -0.068054 0.020360 -0.088414 -0.047695
0.580200 -0.067787 0.020296 -0.088082 -0.047491
0.581352 -0.067510 0.020231 -0.087741 -0.047280
0.582504 -0.067225 0.020164 -0.087390 -0.047061
0.583656 -0.066932 0.020096 -0.087028 -0.046835
0.584808 -0.066629 0.020027 -0.086657 -0.046602
0.585960 -0.066318 0.019957 -0.086275 -0.046361
0.587112 -0.065998 0.019885 -0.085883 -0.046113
0.588264 -0.065669 0.019812 -0.085482 -0.045857
0.589416 -0.065332 0.019738 -0.085070 -0.045593
0.590568 -0.064985 0.019663 -0.084647 -0.045322
0.591720 -0.064629 0.019586 -0.084215 -0.045043
0.592871 -0.064265 0.019508 -0.083772 -0.044757
0.594023 -0.063891 0.019429 -0.083319 -0.044462
0.595175 -0.063508 0.019348 -0.082856 -0.044160
0.596327 -0.063116 0.019266 -0.082383 -0.043850
0.597479 -0.062715 0.019184 -0.081899 -0.043531
0.598631 -0.062305 0.019100 -0.081404 -0.043205
0.599783 -0.061885 0.019014 -0.080900 -0.042871
0.600935 -0.061457 0.018928 -0.080385 -0.042529
0.602087 -0.061019 0.018841 -0.079859 -0.042178
0.603239 -0.060571 0.018752 -0.079323 -0.041819
0.604391 -0.060115 0.018662 -0.078777 -0.041452
0.605543 -0.059649 0.018571 -0.078220 -0.041077
0.606694 -0.059173 0.018480 -0.077653 -0.040693
0.607846 -0.058688 0.018387 -0.077075 -0.040301
0.608998 -0.058194 0.018293 -0.076487 -0.039901
0.610150 -0.057690 0.018198 -0.075888 -0.039492
0.611302 -0.057176 0.018102 -0.075278 -0.039075
0.612454 -0.056654 0.018005 -0.074658 -0.038649
0.613606 -0.056121 0.017907 -0.074028 -0.038214
0.614758 -0.055579 0.017808 -0.073387 -0.037771
0.615910 -0.055027 0.017708 -0.072735 -0.037319
0.617062 -0.054466 0.017607 -0.072073 -0.036858
0.618214 -0.053894 0.017506 -0.071400 -0.036389
0.619366 -0.053314 0.017403 -0.070717 -0.035910
0.620518 -0.052723 0.017300 -0.070023 -0.035423
0.621669 -0.052123 0.017196 -0.069319 -0.034927
0.622821 -0.051513 0.017091 -0.068604 -0.034422
0.623973 -0.050893 0.016985 -0.067878 -0.033908
0.625125 -0.050263 0.016879 -0.067142 -0.033384
0.626277 -0.049624 0.016772 -0.066395 -0.032852
0.627429 -0.048974 0.016664 -0.065638 -0.032311
0.628581 -0.048315 0.016555 -0.064870 -0.031760
0.629733 -0.047646 0.016446 -0.064092 -0.031200
0.630885 -0.046967 0.016336 -0.063303 -0.030631
0.632037 -0.046278 0.016226 -0.062504 -0.030052
0.633189 -0.045579 0.016115 -0.061694 -0.029464
0.634341 -0.044870 0.016003 -0.060874 -0.028867
0.635492 -0.044152 0.015891 -0.060043 -0.028260
0.636644 -0.043423 0.015779 -0.059202 -0.027644
0.637796 -0.042684 0.015666 -0.058350 -0.027018
0.638948 -0.041936 0.015553 -0.057489 -0.026383
0.640100 -0.041177 0.015439 -0.056616 -0.025738
0.641252 -0.040408 0.015325 -0.055734 -0.025083
0.642404 -0.039630 0.015211 -0.054841 -0.024418
0.643556 -0.038841 0.015097 -0.053938 -0.023744
0.644708 -0.038042 0.014982 -0.053024 -0.023060
0.645860 -0.037234 0.014867 -0.052101 -0.022366
0.647012 -0.036415 0.014752 -0.051167 -0.021662
0.648164 -0.035586 0.014637 -0.050223 -0.020949
0.649316 -0.034747 0.014522 -0.049270 -0.020225
0.650467 -0.033898 0.014407 -0.048306 -0.019491
0.651619 -0.033040 0.014292 -0.047332 -0.018747
0.652771 -0.032171 0.014177 -0.046348 -0.017993
0.653923 -0.031292 0.014063 -0.045354 -0.017229
0.655075 -0.030403 0.013948 -0.044351 -0.016455
0.656227 -0.029504 0.013834 -0.043338 -0.015670
0.657379 -0.028595 0.013720 -0.042315 -0.014875
0.658531 -0.027676 0.013606 -0.041282 -0.014069
0.659683 -0.026747 0.013493 -0.040240 -0.013254
0.660835 -0.025808 0.013381 -0.039188 -0.012427
0.661987 -0.024859 0.013268 -0.038127 -0.011591
0.663139 -0.023900 0.013157 -0.037057 -0.010743
0.664290 -0.022931 0.013046 -0.035977 -0.009885
0.665442 -0.021952 0.012936 -0.034888 -0.009017
0.666594 -0.020964 0.012826 -0.033790 -0.008137
0.667746 -0.019965 0.012718 -0.032683 -0.007247
0.668898 -0.018956 0.012610 -0.031567 -0.006346
0.670050 -0.017938 0.012504 -0.030442 -0.005434
0.671202 -0.016910 0.012398 -0.029308 -0.004512
0.672354 -0.015872 0.012294 -0.028166 -0.003578
0.673506 -0.014824 0.012191 -0.027015 -0.002633
0.674658 -0.013766 0.012089 -0.025855 -0.001677
0.675810 -0.012699 0.011989 -0.024687 -0.000710
0.676962 -0.011622 0.011890 -0.023511 0.000268
0.678114 -0.010535 0.011792 -0.022327 0.001258
0.679265 -0.009438 0.011697 -0.021135 0.002258
0.680417 -0.008332 0.011602 -0.019934 0.003271
0.681569 -0.007216 0.011510 -0.018726 0.004294
0.682721 -0.006091 0.011420 -0.017510 0.005329
0.683873 -0.004956 0.011331 -0.016287 0.006376
0.685025 -0.003811 0.011245 -0.015056 0.007434
0.686177 -0.002657 0.011161 -0.013818 0.008504
0.687329 -0.001494 0.011079 -0.012573 0.009585
0.688481 -0.000321 0.010999 -0.011321 0.010678
0.689633 0.000861 0.010922 -0.010061 0.011783
0.690785 0.002052 0.010848 -0.008795 0.012900
0.691937 0.003253 0.010776 -0.007522 0.014029
0.693088 0.004463 0.010706 -0.006243 0.015169
0.694240 0.005682 0.010640 -0.004957 0.016322
0.695392 0.006911 0.010576 -0.003666 0.017487
0.696544 0.008148 0.010515 -0.002368 0.018663
0.697696 0.009394 0.010458 -0.001064 0.019852
0.698848 0.010650 0.010403 0.000246 0.021053
0.700000 0.011914 0.010352 0.001562 0.022266


==> plot_data/thermal_epsilon_ensemble_comparison.dat <==
z Exact Mean Std Mean_plus_Std Mean_minus_Std
0.09018018018018018 938.747881719875 931.0661126887245 0.5018330784113721 931.5679457671358 930.5642796103132
0.09107107107107107 913.7768924994813 906.125279499445 0.4983677016425725 906.6236472010876 905.6269117978024
0.09196196196196195 889.7173482844216 882.0949847976758 0.4949841250217584 882.5899689226976 881.600000672654
0.09285285285285284 866.5275604297075 858.9335728183999 0.4916796943548412 859.4252525127547 858.441893124045
0.09374374374374374 844.1681236772289 836.6016697314622 0.4884518666428425 837.090121598105 836.1132178648193
0.09463463463463463 822.6017708904876 815.0620384525707 0.48529820442732 815.547336656998 814.5767402481434
0.09552552552552553 801.7932382908272 794.2794439511506 0.4822163704727562 794.7616603216234 793.7972275806778
0.09641641641641641 781.7091403466376 774.2205282068354 0.4792041227630034 774.6997323295984 773.7413240840724
0.0973073073073073 762.3178535426327 754.8536940420058 0.4762593097906474 755.3299533517965 754.3774347322152
0.09819819819819819 743.5894083246109 736.1489971260535 0.4733798661195023 736.622376992173 735.6756172599339
0.09908908908908909 725.4953885767865 718.0780455087181 0.4705638082023038 718.5486093169204 717.6074817005158
0.09997997997997997 708.0088380445908 700.613906095614 0.4678092304365292 701.0817153260505 700.1460968651775
0.1008708708708709 691.1041731663282 683.7310175295783 0.4651143014432487 684.1961318310215 683.265903228135
0.1017617617617618 674.7571018228705 667.4051089871921 0.4624772605540348 667.8675862477461 666.9426317266381
0.1026526526526527 658.9445475560206 651.6131244413176 0.4598964144930497 652.0730208558107 651.1532280268245
0.1035435435435435 643.6445788438911 636.3331519781541 0.4573701342417226 636.7905221123958 635.8757818439124
0.1044344344344344 628.8363430558239 621.5443577915051 0.4548968520744579 621.9992546435797 621.0894609394306
0.1053253253253253 614.5000047405057 607.2269245080583 0.4524750587548185 607.6793995668131 606.7744494493036
0.1062162162162162 600.6166879292276 593.3619935257636 0.4501033008821765 593.8120968266459 592.9118902248814
0.1071071071071071 587.1684221620289 579.9316110731814 0.4477801783794413 580.3793912515608 579.4838308948021
0.107997997997998 574.1380919679475 566.9186777211343 0.4455043421136858 567.364182063248 566.4731733790205
0.1088888888888889 561.509389552037 554.3069010994459 0.4432744916410846 554.750175591087 553.8636266078048
0.1097797797797798 549.266770461379 542.0807515910826 0.4410893730691494 542.5218409641518 541.6396622180134
0.1106706706706707 537.3954120201753 530.2254207938935 0.4389477770290277 530.6643685709225 529.7864730168644
0.1115615615615616 525.8811743403585 518.7267825564689 0.4368485367515244 519.1636310932205 518.2899340197174
0.1124524524524524 514.7105637291003 507.5713564095817 0.4347905262406521 508.0061469358224 507.1365658833411
0.1133433433433433 503.8706983282874 496.7462732283571 0.4327726585391571 497.1790458868962 496.313500569818
0.1142342342342342 493.3492758335673 486.2392429728515 0.4307938840805837 486.6700368569321 485.8084490887709
0.1151251251251251 483.1345431520723 476.038524366212 0.428853189123086 476.4673775553351 475.609671177089
0.116016016016016 473.2152678684726 466.1328963801344 0.4269495942601926 466.5598459743945 465.7059467858742
0.1169069069069069 463.5807113987 456.5116314070135 0.4250821530042612 456.9367135600178 456.0865492540092
0.1177977977977978 454.2206037195714 447.16447000708 0.423249950438658 447.5877199575186 446.7412200566413
0.1186886886886887 445.1251195707347 438.0815971269944 0.4214521019345643 438.5030492289289 437.6601450250598
0.1195795795795796 436.2848560328769 429.2536196938825 0.4196877519292177 429.6733074458117 428.8339319419532
0.1204704704704705 427.6908113930618 420.6715454957315 0.4179560727618717 421.0895015684933 420.2535894229696
0.1213613613613614 419.3343652144508 412.3267632654416 0.4162562635646215 412.7430195290062 411.910507001877
0.1222522522522522 411.2072595335342 404.2110238916965 0.414587549205006 404.6256114409015 403.7964363424915
0.1231431431431431 403.3015811134321 396.3164226852554 0.4129491792775744 396.7293718645329 395.9034735059778
0.124034034034034 395.6097446868217 388.6353826342545 0.4113404271419194 389.0467230613964 388.2240422071126
0.1249249249249249 388.1244771266757 381.1606385867381 0.4097605890046929 381.5703991757428 380.7508779977334
0.1258158158158158 380.8388024872622 373.8852223028994 0.4082089830432479 374.2934312859427 373.4770133198562
0.1267067067067067 373.7460278618061 366.8024483234605 0.4066849485687889 367.2091332720293 366.3957633748917
0.1275975975975976 366.8397300068575 359.9059006042671 0.4051878452270192 360.3110884494941 359.50071275904
0.1284884884884885 360.113742686802 353.1894198705545 0.4037170522342726 353.5931369227888 352.7857028183202
0.1293793793793794 353.5621446950655 346.6470916474647 0.4022719676473718 347.0493636151121 346.2448196798173
0.1302702702702703 347.1792485114682 340.2732349262934 0.4008520076655531 340.6740869339589 339.8723829186278
0.1311611611611612 340.9595895578732 334.0623914286288 0.3994566059627411 334.4618480345915 333.662934822666
0.1320520520520521 334.8979160167614 328.0093154330432 0.3980852130487562 328.407400646092 327.6112302199945
0.132942942942943 328.9891791796827 322.1089641312942 0.3967372956579202 322.5057014269522 321.7122268356363
0.1338338338338338 323.2285242946727 316.3564884831559 0.3954123361638547 316.7519008193198 315.9610761469921
0.1347247247247247 317.611281883726 310.7472245409784 0.3941098320189892 311.1413343729974 310.3531147089594
0.1356156156156156 312.1329595032666 305.2766852169399 0.3928292952177976 305.6695145121577 304.8838559217222
0.1365065065065065 306.7892339222819 299.9405524676641 0.3915702517824295 300.3321227194465 299.5489822158817
0.1373973973973974 301.575943694382 294.7346698724891 0.3903322412697598 295.1250021137588 294.3443376312193
0.1382882882882883 296.4890821015534 289.6550355831631 0.3891148162988372 290.044150399462 289.2659207668643
0.1391791791791792 291.5247904487474 284.6977956241226 0.3879175420977098 285.0857131662203 284.309878082025
0.1400700700700701 286.6793516897517 279.8592375238168 0.3867399960687583 280.2459775198855 279.472497527748
0.140960960960961 281.9491843659953 275.1357842587307 0.3855817673716507 275.5213660261023 274.750202491359
0.1418518518518519 277.3308368410584 270.5239884929032 0.3844424565231123 270.9084309494264 270.1395460363801
0.1427427427427428 272.8209818147136 266.0205270967625 0.3833216750127377 266.4038487717752 265.6372054217498
0.1436336336336336 268.4164111013013 261.6221959301024 0.3822190449340722 262.0044149750364 261.2399768851683
0.1445245245245245 264.1140306581557 257.3259048749189 0.3811341986302794 257.7070390735492 256.9447706762887
0.1454154154154154 259.9108558506572 253.1286731046951 0.3800667783537922 253.5087398830489 252.7486063263413
0.1463063063063063 255.8040069412752 249.0276245775033 0.379016435939216 249.4066410134425 248.6486081415641
0.1471971971971972 251.7907047907231 245.019983741058 0.3779828324889721 245.397966573547 244.642000908569
0.1480880880880881 247.868266760037 241.1030714385354 0.37696563807106 241.4800370766065 240.7261058004644
0.148978978978979 244.0341028030454 237.2743010046353 0.3759645314284225 237.6502655360637 236.8983364732069
0.1498698698698699 240.2857117393085 233.5311745419716 0.3749791996994261 233.906153741671 233.1561953422721
0.1507607607607608 236.6206776981798 229.8712793684474 0.3740093381489251 230.2452887065963 229.4972700302985
0.1516516516516516 233.0366667251733 226.2922846268081 0.3730546499094546 226.6653392767176 225.9192299768987
0.1525425425425425 229.5314235423299 222.7919380480686 0.3721148457321803 223.1640528938007 222.4198232023364
0.1534334334334334 226.1027684547406 219.3680628609787 0.3711896437470711 219.7392525047258 218.9968732172317
0.1543243243243243 222.7485943958312 216.0185548401388 0.3702787692319979 216.3888336093708 215.6482760709068
0.1552152152152152 219.4668641044243 212.7413794857817 0.369381954390332 213.110761440172 212.3719975313913
0.1561061061061061 216.2556074269855 209.5345693286373 0.3684989381367121 209.9030682667741 209.1660703905006
0.156996996996997 213.1129187388258 206.3962213536536 0.3676294658905621 206.7638508195441 206.028591887763
0.1578878878878879 210.0369544783734 203.3244945366922 0.3667732893771796 203.6912678260694 202.957721247315
0.1587787787787788 207.0259307889545 200.3176074886427 0.3659301664358972 200.6835376550786 199.9516773222068
0.1596696696696697 204.078121262821 197.3738362016959 0.3650998608351858 197.7389360625311 197.0087363408607
0.1605605605605606 201.191854782453 194.4915118928093 0.364282142094311 194.8557940349036 194.1272297507149
0.1614514514514515 198.365513454426 191.6690189396586 0.3634767853113288 192.0324957249699 191.3055421543473
0.1623423423423423 195.5975306313924 188.9047929046249 0.362683570997132 189.267476475622 188.5421093336278
0.1632332332332332 192.886389017958 186.1973186426055 0.3619022849153095 186.5592209275208 185.8354163576902
0.1641241241241241 190.230618856459 183.5451284886541 0.3611327179275948 183.9062612065817 183.1839957707265
0.165015015015015 187.6287961888611 180.9468005216762 0.3603746658446904 181.3071751875208 180.5864258558315
0.1659059059059059 185.0795411911897 178.400956900591 0.3596279292821928 178.7605848298732 178.0413289713088
0.1667967967967968 182.5815165771003 175.9062622695714 0.3588923135215145 176.2651545830929 175.5473699560498
0.1676876876876877 180.1334260673637 173.4614222291399 0.358167628375498 173.8195898575154 173.1032546007644
0.1685785785785786 177.7340129222118 171.0651818700674 0.3574536880586391 171.422635558126 170.7077281820087
0.1694694694694695 175.3820585336475 168.7163243671819 0.3567503110616453 169.0730746782435 168.3595740561202
0.1703603603603604 173.0763810749667 166.4136696303375 0.356057320030257 166.7697269503678 166.0576123103072
0.1712512512512513 170.8158342048841 164.1560730099337 0.3553745416480755 164.5114475515818 163.8006984682856
0.1721421421421422 168.5993058237812 161.9424240545139 0.3547018065232978 162.2971258610372 161.5877222479906
0.1730330330330331 166.4257168797278 159.7716453180846 0.3540389490792193 160.1256842671638 159.4176063690054
0.1739239239239239 164.2940202220356 157.6426912149269 0.3533858074482953 157.9960770223752 157.2893054074786
0.1748148148148148 162.2031995002231 155.5545469197745 0.3527422233697158 155.9072891431442 155.2018046964048
0.1757057057057057 160.1522681063712 153.5062273113399 0.3521080420902822 153.8583353534302 153.1541192692496
0.1765965965965966 158.140268158949 151.4967759572734 0.3514831122685138 151.8482590695419 151.1452928450049
0.1774874874874875 156.1662695262845 149.5252641387276 0.350867285881827 149.8761314246095 149.1743968528458
0.1783783783783784 154.2293688879444 147.5907899127936 0.3502604181367148 147.9410503309304 147.2405294946569
0.1792692692692693 152.3286888323684 145.6924772111586 0.3496623673817781 146.0421395785404 145.3428148437768
0.1801601601601602 150.4633769891887 143.8294749734116 0.3490729950235251 144.1785479684351 143.4804019783881
0.1810510510510511 148.6326051947339 142.000956313504 0.3484921654448109 142.3494484789488 141.6524641480592
0.1819419419419419 146.8355686892956 140.2061177179392 0.3479197459258855 140.5540374638651 139.8581979720133
0.1828328328328328 145.0714853447975 138.4441782743351 0.3473556065678571 138.791533880903 138.0968226677673
0.1837237237237237 143.3395949215755 136.7143789290689 0.3467996202185931 137.0611785492875 136.3675793088503
0.1846146146146146 141.6391583530354 135.0159817727705 0.3462516624008633 135.3622334351713 134.6697301103696
0.1855055055055055 139.9694570570147 133.3482693524936 0.3457116112427495 133.6939809637364 133.0025577412509
0.1863963963963964 138.3297922727289 131.710544009445 0.3451793474101451 132.0557233568552 131.3653646620349
0.1872872872872873 136.7194844222331 130.1021272412044 0.3446547540413613 130.4467819952457 129.757472487163
0.1881781781781782 135.137872495384 128.5223590874193 0.3441377166836722 128.8664968041029 128.1782213707356
0.1890690690690691 133.5843134573272 126.970597538004 0.3436281232318212 127.3142256612358 126.6269694147721
0.18995995995996 132.0581816775861 125.4462179629153 0.3431258638683516 125.7893438267836 125.1030920990469
0.1908508508508509 130.558868379867 123.9486125626236 0.3426308310057475 124.2912433936294 123.6059817316179
0.1917417417417417 129.0857811117338 122.4771898384346 0.3421429192302711 122.8193327576649 122.1350469192043
0.1926326326326326 127.6383432333504 121.031374081855 0.3416620252474956 121.3730361071025 120.6897120566075
0.1935235235235235 126.2159934245172 119.6106048822357 0.3411880478294352 119.9517929300652 119.2694168344063
0.1944144144144144 124.8181852092675 118.2143366519547 0.3407208877632186 118.5550575397179 117.8736157641915
0.1953053053053053 123.4443864973219 116.8420381684405 0.3402604478012934 117.1822986162418 116.5017777206392
0.1961961961961962 122.0940791417276 115.4931921323627 0.3398066326130543 115.8329987649757 115.1533854997496
0.1970870870870871 120.7667585120422 114.1672947413506 0.3393593487378785 114.5066540900884 113.8279353926127
0.197977977977978 119.4619330824472 112.8638552786243 0.3389185045395393 113.2027737831639 112.5249367740848
0.1988688688688689 118.1791240342063 111.5823957159557 0.3384840101619001 111.9208797261176 111.2439117057938
0.1997597597597598 116.9178648719037 110.3224503303943 0.3380557774858975 110.6605061078802 109.9843945529084
0.2006506506506507 115.6777010529303 109.083565334226 0.3376337200877345 109.4211990543137 108.7459316141383
0.2015415415415416 114.4581896297005 107.8652985176476 0.3372177531982712 108.2025162708459 107.5280807644493
0.2024324324324324 113.2588989041085 106.6672189036694 0.3368077936635549 107.0040266973329 106.3304111100058
0.2033233233233233 112.0794080937564 105.4889064147732 0.3364037599064616 105.8253101746797 105.1525026548668
0.2042142142142142 110.9193070094998 104.3299515508775 0.336005571889413 104.6659571227669 103.9939459789881
0.2051051051051051 109.7781957438812 103.1899550781777 0.3356131510781231 103.5255682292558 102.8543419270996
0.205995995995996 108.65568437004 102.0685277284497 0.3352264204063584 102.4037541488561 101.7333013080434
0.2068868868868869 107.5513926506998 100.9652899084205 0.3348453042416722 101.3001352126622 100.6304446041788
0.2077777777777778 106.4649497568562 99.87987141882786 0.3344697283520738 100.2143411471799 99.54540169047579
0.2086686686686687 105.3959939958013 98.81191118280589 0.334099619873615 99.1460108026795 98.47781156293227
0.2095595595595596 104.3441725481365 97.76105698324817 0.3337349072788527 98.09479189052702 97.42732207596931
0.2104504504504505 103.3091412134398 96.72696520881551 0.333375520346182 97.06034072916169 96.39358968846933
0.2113413413413414 102.2905641642675 95.70930060826842 0.3330213901299804 96.04232199839841 95.37627921813844
0.2122322322322322 101.2881137081835 94.70773605281767 0.3326724489315688 95.04040850174924 94.37506360388609
0.2131231231231231 100.3014700575218 93.7219523061985 0.3323286302709436 94.05428093646945 93.38962367592755
0.214014014014014 99.33032110659889 92.75163780218709 0.3319898688592549 93.08362767104634 92.41964793332784
0.2149049049049049 98.3743622161074 91.79648842928793 0.3316561005720347 92.12814452985997 91.4648323287159
0.2157957957957958 97.43329600442783 90.85620732233228 0.3313272624231202 91.1875345847554 90.52488005990917
0.2166866866866867 96.50683214561083 89.93050466073902 0.3310032925392581 90.26150795327828 89.59950136819975
0.2175775775775776 95.59468717379026 89.01909747319783 0.3306841301353994 89.34978160333323 88.68841334306244
0.2184684684684685 94.69658429379606 88.1217094485455 0.3303697154906013 88.45207916403611 87.7913397330549
0.2193593593593594 93.81225319774695 87.23807075261389 0.3300599899245985 87.56813074253849 86.9080107626893
0.2202502502502502 92.94142988740981 86.36791785083855 0.3297548957749354 86.69767274661349 86.03816295506361
0.2211411411411411 92.083856502123 85.5109933364232 0.3294543763747367 85.84044771279794 85.18153896004846
0.222032032032032 91.23928115208666 84.66704576386581 0.3291583760310104 84.99620413989683 84.3378873878348
0.2229229229229229 90.40745775683297 83.83582948765711 0.3288668400035208 84.16469632766064 83.50696264765358
0.2238138138138138 89.5881458886936 83.01710450597101 0.3285797144841994 83.34568422045521 82.6885247914868
0.2247047047047047 88.78111062109349 82.21063630917435 0.3282969465770796 82.53893325575143 81.88233936259726
0.2255955955955956 87.98612238150025 81.4161957329875 0.3280184842787302 81.74421421726623 81.08817724870877
0.2264864864864865 87.20295680887135 80.63355881613603 0.3277442764591918 80.96130309259522 80.30581453967685
0.2273773773773774 86.43139461544284 79.86250666233911 0.3274742728433847 80.1899809351825 79.53503238949573
0.2282682682682683 85.67122145271181 79.10282530648595 0.3272084239929753 79.43003373047893 78.77561688249298
0.2291591591591592 84.92222778146885 78.35430558485734 0.3269466812887095 78.68125226614605 78.02735890356864
0.2300500500500501 84.18420874574322 77.61674300925483 0.3266889969131661 77.943432006168 77.29005401234167
0.2309409409409409 83.45696405052894 76.88993764490539 0.3264353238339458 77.21637296873934 76.56350232107144
0.2318318318318318 82.74029784316296 76.17369399201442 0.3261856157872671 76.49987960780169 75.84750837622715
0.2327227227227227 82.03401859823377 75.46782087084379 0.3259398272619725 75.79376069810577 75.14188104358182
0.2336136136136136 81.33793900590204 74.77213131019808 0.3256979134839118 75.09782922368198 74.44643339671417
0.2345045045045045 80.65187586351998 74.08644243920439 0.32545983040071 74.41190226960509 73.76098260880369
0.2353953953953954 79.97564997043838 73.41057538227683 0.3252255346669145 73.73580091694375 73.08534984760992
0.2362862862862863 79.30908602589827 72.74435515716034 0.3249949836294723 73.06935014078981 72.41936017353088
0.2371771771771772 78.65201252990349 72.08761057595225 0.3247681353135888 72.41237871126584 71.76284244063866
0.2380680680680681 78.00426168697696 71.44017414900355 0.3245449484088973 71.76471909741245 71.11562920059465
0.238958958958959 77.36566931270677 70.80188199160629 0.3243253822559743 71.12620737386227 70.47755660935032
0.2398498498498499 76.73607474299106 70.17257373337539 0.3241093968331691 70.49668313020855 69.84846433654222
0.2407407407407408 76.1153207458928 69.5520924302386 0.3238969527437341 69.87598938298234 69.22819547749486
0.2416316316316316 75.50325343602211 68.94028447894871 0.3236880112032792 69.26397249015199 68.61659646774544
0.2425225225225225 74.89972219136325 68.33699953403803 0.3234825340275031 68.66048206806553 68.01351700001052
0.2434134134134134 74.30457957246807 67.74209042713611 0.3232804836202118 68.06537091075631 67.4188099435159
0.2443043043043043 73.71768124394008 67.155413088575 0.3230818229616303 67.47849491153663 66.83233126561338
0.2451951951951952 73.13888589813703 66.57682647120937 0.3228865155969676 66.89971298680634 66.25393995561241
0.2460860860860861 72.56805518101986 66.00619247638105 0.3226945256252465 66.3288870020063 65.68349795075579
0.246976976976977 72.00505362008197 65.44337588195985 0.322505817688411 65.76588169964826 65.12087006427144
0.2478678678678679 71.44974855429145 64.88824427239595 0.3223203569606575 65.21056462935661 64.56592391543529
0.2487587587587588 70.90201006598491 64.34066797071944 0.3221381091380197 64.66280607985746 64.01852986158141
0.2496496496496496 70.36171091464932 63.80051997242731 0.3219590404281979 64.12247901285551 63.47856093199911
0.2505405405405405 69.82872647253609 63.26767588119784 0.321783117540603 63.58945899873844 62.94589276365723
0.2514314314314314 69.30293466204716 62.74201384637673 0.3216103076766363 63.06362415405336 62.42040353870009
0.2523223223223223 68.78421589484105 62.22341450217889 0.3214405785201884 62.54485508069908 61.9019739236587
0.2532132132132132 68.27245301260379 61.71176090855411 0.321273898228338 62.03303480678245 61.39048701032577
0.2541041041041041 67.7675312294343 61.20693849366421 0.3211102354222747 61.52804872908649 60.88582825824194
0.254994994994995 67.26933807579529 60.7088349979234 0.320949559178415 61.02978455710182 60.38788543874499
0.2558858858858859 66.77776334398035 60.21734041955331 0.3207918390197084 60.53813225857301 59.8965485805336
0.2567767767767768 66.29269903505273 59.7323469616069 0.3206370449071551 60.05298400651406 59.41170991669974
0.2576676676676676 65.81403930721028 59.25374898041669 0.3204851472314812 59.57423412764817 58.93326383318521
0.2585585585585585 65.34168042553324 58.78144293542417 0.3203361168050295 59.1017790522292 58.46110681861914
0.2594494494494494 64.8755207130739 58.31532734034879 0.3201899248537963 58.63551726520259 57.99513741549499
0.2603403403403404 64.4154605032474 57.85530271565626 0.3200465430096636 58.17534925866593 57.5352561726466
0.2612312312312312 63.96140209348533 57.40127154228769 0.3199059433027865 57.72117748559047 57.0813655989849
0.2621221221221221 63.51324970011275 56.95313821661103 0.3197680981541504 57.27290631476518 56.63337011845688
0.263013013013013 63.07090941441511 56.51080900655938 0.31963298036829 56.83044198692767 56.19117602619109
0.2639039039039039 62.63428915985716 56.07419200892114 0.3195005631261547 56.3936925720473 55.75469144579499
0.2647947947947948 62.20329865042155 55.64319710774681 0.3193708199781379 55.96256792772495 55.32382628776867
0.2656856856856857 61.77784935003304 55.21773593384079 0.3192437248372458 55.53697965867804 54.89849220900355
0.2665765765765766 61.35785443303761 54.79772182530587 0.3191192519724231 55.11684107727829 54.47860257333345
0.2674674674674675 60.94322874570474 54.3830697891097 0.3189973760019985 54.70206716511169 54.0640724131077
0.2683583583583584 60.53388876872313 53.97369646364346 0.318878071887286 54.29257453553074 53.65481839175617
0.2692492492492493 60.12975258066226 53.56952008224396 0.3187613149263198 53.88828139717028 53.25075876731764
0.2701401401401402 59.73073982236957 53.17046043765112 0.318647080747709 53.48910751839882 52.85181335690341
0.271031031031031 59.33677166227871 52.77643884737427 0.3185353453046255 53.0949741926789 52.45790350206965
0.2719219219219219 58.9477707626011 52.38737811994103 0.3184260848689253 52.70580420480996 52.06895203507211
0.2728128128128128 58.56366124637561 52.00320252200255 0.3183192760253714 52.32152179802792 51.68488324597718
0.2737037037037037 58.18436866535296 51.62383774627249 0.3182148956660001 51.94205264193849 51.30562285060648
0.2745945945945946 57.80981996868982 51.24921088027418 0.3181129209845799 51.56732380125877 50.9310979592896
0.2754854854854855 57.43994347243019 50.87925037587448 0.318013329471202 51.19726370534568 50.56123704640328
0.2763763763763764 57.07466882975204 50.51388601958067 0.3179160989069676 50.83180211848764 50.1959699206737
0.2772672672672672 56.71392700195705 50.15304890358039 0.3178212073587905 50.47087011093918 49.8352276962216
0.2781581581581581 56.35765023018304 49.79667139750245 0.3177286331743057 50.11440003067676 49.47894276432815
0.279049049049049 56.005772007819 49.44468712087932 0.317638354976874 49.76232547585619 49.12704876590244
0.2799399399399399 55.6582270536021 49.09703091629078 0.317550351660692 49.41458126795148 48.77948056463009
0.2808308308308308 55.31495128537909 48.75363882317066 0.3174646023860008 49.07110342555666 48.43617422078466
0.2817217217217217 54.97588179451295 48.41444805225753 0.3173810865743867 48.73182913883192 48.09706696568315
0.2826126126126126 54.64095682091627 48.07939696067231 0.3172997839041745 48.39669674457648 47.76209717676813
0.2835035035035035 54.31011572869598 47.74842502760449 0.3172206743059226 48.06564570191041 47.43120435329857
0.2843943943943944 53.98329898239044 47.42147283059154 0.3171437379579888 47.73861656854953 47.10432909263355
0.2852852852852853 53.66044812378438 47.09848202237387 0.3170689552822032 47.41555097765607 46.78141306709167
0.2861761761761762 53.34150574928467 46.77939530831075 0.3169963069396082 47.09639161525035 46.46239900137114
0.2870670670670671 53.02641548784275 46.46415642434139 0.3169257738262948 46.78108219816768 46.1472306505151
0.287957957957958 52.71512197940817 46.15271011547634 0.3168573370693172 46.46956745254565 45.83585277840702
0.2888488488488489 52.40757085389863 45.84500211480515 0.3167909780226765 46.16179309282782 45.52821113678247
0.2897397397397398 52.10370871067393 45.54097912300614 0.3167266782634009 45.85770580126954 45.22425244474274
0.2906306306306307 51.80348309849865 45.24058878834499 0.3166644195876806 45.55725320793267 44.92392436875731
0.2915215215215215 51.50684249598125 44.94377968714869 0.3166041840070962 45.26038387115579 44.62717550314159
0.2924124124124124 51.21373629247725 44.65050130474255 0.3165459537449035 44.96704725848745 44.33395535099764
0.2933033033033033 50.92411476944354 44.36070401683779 0.3164897112324017 44.67719372807019 44.04421430560539
0.2941941941941942 50.63792908223122 44.07433907135761 0.3164354391053601 44.39077451046297 43.75790363225224
0.2950850850850851 50.35513124230757 43.79135857069036 0.3163831202005203 44.10774169089088 43.47497545048984
0.295975975975976 50.0756740998933 43.51171545435825 0.3163327375521641 43.82804819191041 43.19538271680608
0.2968668668668669 49.79951132700549 43.23536348209105 0.3162842743887385 43.55164775647978 42.91907920770231
0.2977577577577578 49.52659740089545 42.96225721729373 0.3162377141295542 43.27849493142328 42.64601950316417
0.2986486486486487 49.25688758787135 42.69235201089817 0.3161930403815348 43.0085450512797 42.37615897051663
0.2995395395395395 48.99033792749427 42.42560398558859 0.3161502369360434 42.74175422252464 42.10945374865255
0.3004304304304304 48.72690521714051 42.16197002039091 0.3161092877657452 42.47807930815666 41.84586073262516
0.3013213213213213 48.46654699691755 41.90140773561727 0.316070177021549 42.21747791263882 41.58533755859572
0.3022122122122122 48.20922153492775 41.64387547815547 0.3160328890295965 41.95990836718507 41.32784258912587
0.3031031031031031 47.9548878128673 41.3893323070956 0.3159974082883026 41.7053297153839 41.0733348988073
0.303993993993994 47.70350551195582 41.1377379796842 0.3159637194654599 41.45370169914965 40.82177426021874
0.3048848848848849 47.45503499918427 40.88905293759807 0.3159318073953862 41.20498474499346 40.57312113020269
0.3057757757757758 47.20943731387565 40.64323829352985 0.3159016570761371 40.95913995060599 40.32733663645372
0.3066666666666666 46.96667415454975 40.40025581807642 0.3158732536667476 40.71612907174317 40.08438256440968
0.3075575575575575 46.72670786608371 40.16006792692366 0.3158465824845513 40.47591450940821 39.84422134443911
0.3084484484484484 46.48950142716171 39.92263766831923 0.3158216290025275 40.23845929732176 39.6068160393167
0.3093393393393393 46.2550184380061 39.68792871082633 0.315798378846699 40.00372708967303 39.37213033197963
0.3102302302302302 46.0232231083826 39.45590533135148 0.3157768177935883 39.77168214914507 39.14012851355789
0.3111211211211211 45.79408024587359 39.22653240343932 0.3157569317677025 39.54228933520702 38.91077547167162
0.312012012012012 45.56755524441188 38.99977538582784 0.3157387068390777 39.31551409266692 38.68403667898876
0.3129029029029029 45.34361407306845 38.77560031125746 0.3157221292208595 39.09132244047832 38.4598781820366
0.3137937937937938 45.12222326508908 38.55397377552762 0.3157071852669241 38.86968096079455 38.2382665902607
0.3146846846846847 44.90334990717206 38.33486292679497 0.3156938614695513 38.65055678826452 38.01916906532541
0.3155755755755756 44.68696162898193 38.11823545510673 0.3156821444571275 38.43391759956386 37.80255331064961
0.3164664664664665 44.47302659289367 37.90405958216409 0.315672020991896 38.21973160315599 37.58838756117219
0.3173573573573574 44.26151348396061 37.6923040513092 0.3156634779677449 38.00796752927695 37.37664057334145
0.3182482482482483 44.05239150010188 37.48293811773104 0.3156565024080317 37.79859462013907 37.16728161532301
0.3191391391391392 43.84563034250294 37.27593153888423 0.3156510814634473 37.59158262034768 36.96028045742078
0.3200300300300301 43.64120020622475 37.07125456511591 0.3156472024099207 37.38690176752583 36.75560736270599
0.3209209209209209 43.43907177101583 36.86887793049536 0.31564485264655 37.18452278314191 36.55323307784881
0.3218118118118118 43.23921619232347 36.66877284384208 0.3156440196935828 36.98441686353566 36.35312882414849
0.3227027027027027 43.04160509249726 36.47091097994635 0.3156446911904164 36.78655567113676 36.15526628875593
0.3235935935935936 42.84621055218265 36.27526447097927 0.3156468548936461 36.59091132587292 35.95961761608563
0.3244844844844845 42.65300510189832 36.08180589808585 0.3156504986751366 36.39745639676099 35.76615539941071
0.3253753753753754 42.46196171379351 35.89050828315852 0.3156556105201301 36.20616389367866 35.57485267263839
0.3262662662662663 42.27305379358098 35.70134508078547 0.3156621785253919 36.01700725931086 35.38568290226007
0.3271571571571572 42.08625517264174 35.51429017037029 0.315670190897376 35.82996036126767 35.19861997947292
0.328048048048048 41.90154010029635 35.32931784841882 0.3156796359504291 35.64499748436925 35.01363821246839
0.3289389389389389 41.71888323624095 35.14640282098879 0.3156905021050257 35.46209332309382 34.83071231888376
0.3298298298298298 41.53825964314125 34.96552019629914 0.315702777886032 35.28122297418517 34.64981741841311
0.3307207207207207 41.35964477938367 34.78664547749443 0.3157164519209922 35.10236192941542 34.47092902557344
0.3316116116116116 41.18301449197785 34.60975455556144 0.315731512938452 34.92548606849989 34.29402304262299
0.3325025025025025 41.00834500960774 34.43482370239385 0.3157479497663104 34.75057165216016 34.11907575262754
0.3333933933933934 40.83561293582838 34.26182956400183 0.3157657513301887 34.57759531533202 33.94606381267164
0.3342842842842843 40.6647952424037 34.09074915386324 0.3157849066518366 34.40653406051508 33.77496424721141
0.3351751751751752 40.49586926278287 33.92155984641251 0.3158054048475634 34.23736525126008 33.60575444156495
0.3360660660660661 40.3288126857123 33.75423937066515 0.3158272351266876 34.07006660579184 33.43841213553846
0.3369569569569569 40.16360354897929 33.58876580397369 0.3158503867900212 33.9046161907637 33.27291541718367
0.3378478478478478 40.0002202332848 33.42511756591234 0.3158748492283749 33.74099241514072 33.10924271668397
0.3387387387387387 39.83864145624249 33.26327341228789 0.3159006119210845 33.57917402420898 32.94737280036681
0.3396296296296296 39.67884626650061 33.10321242927326 0.3159276644345665 33.41914009370783 32.7872847648387
0.3405205205205205 39.52081403798477 32.94491402766126 0.3159559964208981 33.26087002408216 32.62895803124037
0.3414114114114114 39.3645244642578 32.78835793723599 0.315985597616409 33.1043435348524 32.47237233961958
0.3423023023023023 39.20995755299476 32.63352420125844 0.3160164578403153 32.94954065909875 32.31750774341813
0.3431931931931932 39.05709362057055 32.48039317106505 0.3160485669933555 32.79644173805841 32.1643446040717
0.3440840840840841 38.905913286757 32.32894550077509 0.3160819150564604 32.64502741583155 32.01286358571863
0.344974974974975 38.75639746952732 32.17916214210566 0.3161164920894416 32.4952786341951 31.86304565001622
0.3458658658658659 38.60852737996602 32.03102433929123 0.3161522882297027 32.34717662752093 31.71487205106153
0.3467567567567568 38.4622845172803 31.88451362410566 0.3161892936909642 32.20070291779663 31.5683243304147
0.3476476476476477 38.31765066391291 31.7396118109842 0.3162274987620175 32.05583930974622 31.42338431222218
0.3485385385385386 38.17460788075233 31.59630099224352 0.3162668938054923 31.91256788604901 31.28003409843803
0.3494294294294295 38.03313850243904 31.45456353339723 0.3163074692566508 31.77087100265388 31.13825606414058
0.3503203203203203 37.89322513276537 31.31438206856518 0.3163492156221877 31.63073128418737 30.99803285294299
0.3512112112112112 37.75485064016743 31.17573949597396 0.316392123479066 31.49213161945302 30.85934737249489
0.3521021021021021 37.61799815330616 31.03861897354727 0.3164361834733583 31.35505515702063 30.72218279007392
0.352992992992993 37.48265105673649 30.90300391458352 0.3164813863191117 31.21948530090263 30.58652252826441
0.3538838838838839 37.34879298666187 30.76887798351902 0.3165277227972306 31.08540570631625 30.45235026072179
0.3547747747747748 37.21640782677301 30.63622509177513 0.3165751837543739 30.9528002755295 30.31964990802075
0.3556656656656657 37.08547970416875 30.50502939368699 0.3166237601018731 30.82165315378886 30.18840563358511
0.3565565565565565 36.9559929853564 30.37527528251269 0.316673442814665 30.69194872532735 30.05860183969802
0.3574474474474474 36.82793227233185 30.24694738652051 0.316724222930242 30.56367160945075 29.93022316359027
0.3583383383383383 36.70128239873542 30.12003056515313 0.3167760915476165 30.43680665670075 29.80325447360552
0.3592292292292292 36.57602842608352 29.99450990526662 0.3168290398263064 30.31133894509292 29.67768086544031
0.3601201201201201 36.45215564007371 29.870370717443 0.3168830589853301 30.18725377642833 29.55348765845767
0.361011011011011 36.32964954696143 29.74759853237467 0.3169381403022186 30.06453667267689 29.43066039207245
0.3619019019019019 36.2084958700077 29.62617909731898 0.3169942751120506 29.94317337243103 29.30918482220693
0.3627927927927928 36.0886805459953 29.50609837262174 0.3170514548064874 29.82314982742823 29.18904691781525
0.3636836836836837 35.97018972181293 29.38734252830812 0.3171096708328363 29.70445219914096 29.07023285747529
0.3645745745745746 35.85300975110464 29.26989794073925 0.3171689146931226 29.58706685543238 28.95272902604613
0.3654654654654655 35.73712719098469 29.15375118933366 0.3172291779431728 29.47098036727683 28.83652201139049
0.3663563563563564 35.62252879881532 29.03888905335153 0.3172904521917204 29.35617950554325 28.72159860115981
0.3672472472472473 35.50920152904656 28.92529850874104 0.3173527290995156 29.24265123784056 28.60794577964153
0.3681381381381381 35.39713253011637 28.81296672504524 0.317416000378456 29.13038272542369 28.49555072466678
0.369029029029029 35.2863091414108 28.70188106236795 0.3174802577907255 29.01936132015867 28.38440080457722
0.3699199199199199 35.17671889028182 28.59202906839802 0.3175454931479476 28.90957456154597 28.27448357525008
0.3708108108108108 35.06834948912216 28.48339847549023 0.3176116983103562 28.80101017380058 28.16578677717987
0.3717017017017017 34.96118883249619 28.37597719780185 0.3176788651859707 28.69365606298782 28.05829833261588
0.3725925925925926 34.85522499432481 28.26975332848381 0.3177469857297874 28.5875003142136 27.95200634275403
0.3734834834834835 34.75044622512461 28.16471513692508 0.3178160519429877 28.48253118886807 27.84689908498209
0.3743743743743744 34.64684094929869 28.06085106604954 0.3178860558721499 28.37873712192169 27.74296501017739
0.3752652652652653 34.54439776247938 27.95814972966387 0.3179569896084772 28.27610671927235 27.64019274005539
0.3761561561561562 34.44310542892071 27.8565999098558 0.3180288452870377 28.17462875514284 27.53857106456876
0.3770470470470471 34.34295287894064 27.7561905544413 0.3181016150860144 28.07429216952731 27.43808893935529
0.377937937937938 34.24392920641101 27.65691077446003 0.3181752912259684 27.975086065686 27.33873548323406
0.3788288288288288 34.14602366629505 27.55874984171801 0.3182498659691083 27.87699970768712 27.2404999757489
0.3797197197197197 34.04922567223137 27.46169718637642 0.3183253316185767 27.780022517995 27.14337185475785
0.3806106106106106 33.95352479416275 27.36574239458571 0.3184016805177421 27.68414407510345 27.04734071406796
0.3815015015015015 33.85891075601008 27.27087520616411 0.3184789050495067 27.58935411121362 26.9523963011146
0.3823923923923924 33.76537343338941 27.17708551231966 0.3185569976356182 27.49564250995528 26.85852851468405
0.3832832832832833 33.67290285137199 27.08436335341485 0.3186359507359957 27.40299930415085 26.76572740267886
0.3841741741741742 33.58148918228584 26.99269891677292 0.318715756848067 27.31141467362099 26.67398315992486
0.385065065065065 33.49112274355866 26.90208253452538 0.3187964085061115 27.2208789430315 26.58328612601927
0.3859559559559559 33.40179399560089 26.81250468149942 0.3188778982806146 27.13138257978004 26.49362678321881
0.3868468468468468 33.31349353972831 26.72395597314484 0.3189602187776345 27.04291619192247 26.4049957543672
0.3877377377377377 33.22621211612294 26.63642716349934 0.3190433626381717 26.95547052613751 26.31738380086117
0.3886286286286286 33.13994060183203 26.54990914319206 0.3191273225375578 26.86903646572962 26.23078182065451
0.3895195195195195 33.05467000880437 26.46439293748368 0.3192120911848417 26.78360502866852 26.14518084629884
0.3904104104104104 32.97039148196302 26.37986970434332 0.3192976613221941 26.69916736566551 26.06057204302112
0.3913013013013013 32.88709629731353 26.29633073256081 0.3193840257243151 26.61571475828512 25.97694670683649
0.3921921921921922 32.80477586008728 26.21376743989419 0.319471177197857 26.53323861709205 25.89429626269633
0.3930830830830831 32.7234217029193 26.13217137125127 0.3195591085808439 26.45173047983212 25.81261226267043
0.393973973973974 32.64302548405994 26.05153419690505 0.3196478127421152 26.37118200964716 25.73188638416293
0.3948648648648649 32.56357898561907 25.97184771074189 0.3197372825807643 26.29158499332266 25.65211042816113
0.3957557557557558 32.48507411184358 25.89310382854241 0.3198275110255923 26.212931339568 25.57327631751681
0.3966466466466467 32.4075028874255 25.81529458629375 0.3199184910345687 26.13521307732832 25.49537609525919
0.3975375375375376 32.3308574558427 25.73841213853333 0.3200102155942978 26.05842235412763 25.41840192293903
0.3984284284284284 32.25513007772911 25.66244875672293 0.3201026777194947 25.98255143444243 25.34234607900344
0.3993193193193193 32.18031312927571 25.58739682765286 0.320195870452473 25.90759269810534 25.26720095720039
0.4002102102102102 32.10639910066052 25.51324885187575 0.3202897868626274 25.83353863873838 25.19295906501312
0.4011011011011011 32.03338059450788 25.43999744216878 0.320384420045942 25.76038186221473 25.11961302212284
0.401991991991992 31.96125032437613 25.36763532202481 0.3204797631244896 25.6881150851493 25.04715555890032
0.4028828828828829 31.89000111327269 25.29615532417086 0.3205758092459471 25.61673113341681 24.97557951492492
0.4037737737737738 31.81962589219741 25.22555038911419 0.3206725515831172 25.54622294069731 24.90487783753107
0.4046646646646647 31.7501176987116 25.15581356371509 0.3207699833334525 25.47658354704854 24.83504358038163
0.4055555555555556 31.6814696755347 25.08693799978606 0.320868097718595 25.40780609750466 24.76606990206747
0.4064464464464465 31.61367506916597 25.0189169527167 0.3209668879839115 25.33988384070062 24.69795006473279
0.4073373373373373 31.54672722853152 24.95174378012411 0.3210663473980481 25.27281012752216 24.63067743272606
0.4082282282282282 31.48061960365739 24.88541194052814 0.3211664692524785 25.20657840978062 24.56424547127567
0.4091191191191191 31.41534574436558 24.81991499205112 0.3212672468610703 25.14118223891219 24.49864774519005
0.41001001001001 31.35089929899585 24.75524659114159 0.3213686735596504 25.07661526470124 24.43387791758194
0.4109009009009009 31.28727401314947 24.69140049132175 0.3214707427055783 25.01287123402733 24.36992974861617
0.4117917917917918 31.2244637284575 24.62837054195786 0.3215734476773312 24.94994398963519 24.30679709428053
0.4126826826826827 31.16246238137125 24.56615068705371 0.3216767818740847 24.88782746892779 24.24447390517962
0.4135735735735735 31.10126400197549 24.50473496406616 0.321780738715309 24.82651570278147 24.18295422535085
0.4144644644644644 31.04086271282313 24.44411750274286 0.3218853116403678 24.76600281438322 24.12223219110249
0.4153553553553553 30.98125272779229 24.38429252398157 0.3219904941081219 24.7062830180897 24.06230202987345
0.4162462462462462 30.92242835096413 24.32525433871053 0.3220962795965403 24.64735061830707 24.00315805911399
0.4171371371371371 30.86438397552175 24.26699734678982 0.3222026616023179 24.58920000839214 23.9447946851875
0.418028028028028 30.8071140826693 24.20951603593326 0.3223096336404955 24.53182566957376 23.88720640229277
0.4189189189189189 30.75061324057185 24.15280498065026 0.3224171892440892 24.47522216989435 23.83038779140617
0.4198098098098098 30.69487610331485 24.09685884120772 0.3225253219637235 24.41938416317144 23.774333519244
0.4207007007007007 30.63989740988267 24.04167236261113 0.3226340253672685 24.3643063879784 23.71903833724386
0.4215915915915916 30.585671983157 23.98724037360507 0.3227432930394895 24.30998366664456 23.66449708056558
0.4224824824824825 30.53219472893386 23.93355778569232 0.3228531185816894 24.25641090427401 23.61070466711062
0.4233733733733734 30.47946063495871 23.8806195921716 0.3229634956113688 24.20358308778297 23.55765609656023
0.4242642642642643 30.42746476998057 23.82842086719351 0.3230744177618828 24.15149528495539 23.50534644943162
0.4251551551551552 30.37620228282351 23.77695676483417 0.3231858786821101 24.10014264351629 23.45377088615206
0.4260460460460461 30.32566840147575 23.72622251818679 0.3232978720361194 24.04952039022291 23.40292464615067
0.426936936936937 30.27585843219659 23.67621343847032 0.323410391502846 23.99962382997316 23.35280304696747
0.4278278278278279 30.22676775864008 23.62692491415514 0.3235234307757758 23.95044834493092 23.30340148337936
0.4287187187187187 30.17839184099534 23.5783524101057 0.3236369835626228 23.90198939366832 23.25471542654308
0.4296096096096096 30.13072621514381 23.53049146673943 0.3237510435850242 23.85424251032445 23.20674042315441
0.4305005005005005 30.0837664918324 23.48333769920204 0.3238656045782348 23.80720330378027 23.1594720946238
0.4313913913913914 30.03750835586288 23.4368867965587 0.3239806602908252 23.76086745684952 23.11290613626787
0.4322822822822823 29.99194756529686 23.39113452100108 0.3240962044843864 23.71523072548547 23.06703831651669
0.4331731731731732 29.94707995067663 23.34607670706961 0.3242122309332371 23.67028893800285 23.02186447613637
0.4340640640640641 29.90290141426046 23.30170926089137 0.3243287334241365 23.62603799431551 22.97738052746724
0.434954954954955 29.85940792927416 23.25802815943264 0.3244457057560052 23.58247386518864 22.93358245367663
0.4358458458458458 29.81659553917625 23.21502944976628 0.3245631417396418 23.53959259150592 22.89046630802664
0.4367367367367367 29.77446035693855 23.172709248354 0.3246810351974538 23.49739028355145 22.84802821315655
0.4376276276276276 29.73299856434061 23.13106374034247 0.3247993799631828 23.45586312030565 22.80626436037929
0.4385185185185185 29.69220641127869 23.09008917887396 0.3249181698816451 23.4150073487556 22.76517100899231
0.4394094094094094 29.65208021508842 23.04978188441061 0.3250373988084667 23.37481928321908 22.72474448560215
0.4403003003003003 29.61261635988115 23.01013824407267 0.3251570606098242 23.3352953046825 22.68498118346285
0.4411911911911912 29.57381129589414 22.97115471099007 0.3252771491621995 23.29643186015227 22.64587756182787
0.4420820820820821 29.53566153885407 22.93282780366726 0.3253976583521204 23.25822546201938 22.60743014531514
0.442972972972973 29.49816366935297 22.89515410536144 0.3255185820759233 23.22067268743736 22.56963552328552
0.4438638638638638 29.46131433223842 22.85813026347352 0.3256399142395099 23.18377017771303 22.53249034923401
0.4447547547547547 29.42511023601519 22.82175298895178 0.3257616487581073 23.14751463770989 22.49599134019367
0.4456456456456456 29.38954815226069 22.78601905570841 0.3258837795560385 23.11190283526445 22.46013527615237
0.4465365365365365 29.35462491505175 22.75092530004815 0.3260063005664885 23.07693160061464 22.42491899948166
0.4474274274274274 29.32033742040438 22.71646862010935 0.3261292057312816 23.04259782584063 22.39033941437807
0.4483183183183183 29.2866826257258 22.6826459753171 0.3262524890006581 23.00889846431776 22.35639348631644
0.4492092092092092 29.25365754927754 22.6494543858481 0.3263761443330521 22.97583053018115 22.32307824151505
0.4501001001001001 29.22125926965101 22.61689093210763 0.3265001656948837 22.94339109780251 22.29039076641275
0.450990990990991 29.18948492525455 22.5849527542178 0.3266245470603381 22.91157730127814 22.25832820715746
0.4518818818818819 29.1583317138122 22.55363705151736 0.3267492824111636 22.88038633392852 22.22688776910619
0.4527727727727728 29.12779689187296 22.52294108207295 0.3268743657364675 22.84981544780942 22.19606671633649
0.4536636636636637 29.09787777433236 22.49286216220136 0.3269997910325091 22.81986195323387 22.16586237116885
0.4545545545545546 29.06857173396426 22.46339766600291 0.327125552302507 22.79052321830542 22.1362721137004
0.4554454454454455 29.03987620096386 22.43454502490567 0.3272516435564397 22.76179666846211 22.10729338134923
0.4563363363363364 29.01178866250175 22.40630172722051 0.3273780588108608 22.73367978603137 22.07892366840965
0.4572272272272273 28.98430666228794 22.3786653177067 0.3275047920887017 22.7061701097954 22.051160525618
0.4581181181181181 28.95742780014719 22.3516333971482 0.3276318374190964 22.6792652345673 22.0240015597291
0.459009009009009 28.93114973160421 22.32520362194007 0.3277591888371894 22.65296281077726 21.99744443310288
0.4598998998998999 28.90547016747937 22.29937370368537 0.3278868403839673 22.62726054406933 21.9714868633014
0.4607907907907908 28.88038687349452 22.27414140880219 0.3280147861060754 22.60215619490827 21.94612662269612
0.4616816816816817 28.85589766988912 22.24950455814065 0.3281430200556459 22.57764757819629 21.921361538085
0.4625725725725726 28.83200043104575 22.22546102660983 0.3282715362901332 22.55373256289997 21.8971894903197
0.4634634634634635 28.80869308512613 22.20200874281469 0.3284003288721405 22.53040907168683 21.87360841394255
0.4643543543543543 28.78597361371651 22.17914568870249 0.328529391869262 22.50767508057175 21.85061629683323
0.4652452452452452 28.7638400514826 22.15686989921902 0.3286587193539157 22.48552861857293 21.8282111798651
0.4661361361361361 28.74229048583472 22.13517946197424 0.3287883054031915 22.46396776737743 21.80639115657105
0.467027027027027 28.72132305660112 22.11407251691753 0.328918144098692 22.44299066101622 21.78515437281884
0.4679179179179179 28.70093595571213 22.093547256022 0.3290482295263797 22.42259548554838 21.76449902649562
0.4688088088088088 28.68112742689279 22.07360192297837 0.329178555776431 22.4027804787548 21.74442336720194
0.4696996996996997 28.66189576536456 22.05423481289777 0.3293091169430835 22.38354392984085 21.72492569595468
0.4705905905905906 28.64323931755635 22.03544427202382 0.3294399071244956 22.36488417914832 21.70600436489933
0.4714814814814815 28.62515648082487 22.01722869745358 0.3295709204226037 22.34679961787618 21.68765777703097
0.4723723723723724 28.6076457031834 21.99958653686744 0.3297021509429834 22.32928868781042 21.66988438592445
0.4732632632632633 28.59070548303969 21.98251628826802 0.3298335927947094 22.31234988106273 21.65268269547331
0.4741541541541541 28.57433436894265 21.96601649972764 0.3299652400902279 22.29598173981787 21.63605125963742
0.475045045045045 28.55853095933774 21.95008576914464 0.3300970869452179 22.28018285608985 21.61998868219942
0.4759359359359359 28.5432939023309 21.93472274400824 0.3302291274784666 22.26495187148671 21.60449361652977
0.4768268268268268 28.52862189546166 21.91992612117215 0.3303613558117403 22.25028747698389 21.58956476536041
0.4777177177177177 28.51451368548353 21.90569464663648 0.3304937660696622 22.23618841270614 21.57520088056681
0.4786086086086086 28.50096806815425 21.89202711533822 0.3306263523795885 22.22265346771781 21.56140076295863
0.4794994994994995 28.48798388803357 21.8789223709502 0.3307591088714885 22.20968147982169 21.54816326207871
0.4803903903903904 28.47556003828994 21.86637930568815 0.3308920296778286 22.19727133536598 21.53548727601032
0.4812812812812813 28.46369546051467 21.85439686012635 0.3310251089334567 22.18542196905981 21.5233717511929
0.4821721721721722 28.45238914454534 21.84297402302123 0.3311583407754875 22.17413236379672 21.51181568224574
0.4830630630630631 28.44164012829695 21.83210983114335 0.3312917193431967 22.16340155048654 21.50081811180015
0.483953953953954 28.43144749760093 21.82180336911751 0.331425238777907 22.15322860789541 21.4903781303396
0.4848448448448449 28.42181038605267 21.81205376927081 0.3315588932228832 22.1436126624937 21.48049487604793
0.4857357357357358 28.41272797486739 21.80286021148901 0.3316926768232312 22.13455288831224 21.47116753466578
0.4866266266266266 28.40419949274291 21.7942219230806 0.3318265837257912 22.12604850680639 21.4623953393548
0.4875175175175175 28.39622421573188 21.78613817864917 0.3319606080790415 22.11809878672821 21.45417757057013
0.4884084084084084 28.38880146712079 21.77860829997351 0.3320947440329985 22.11070304400651 21.44651355594051
0.4892992992992993 28.38193061731764 21.77163165589567 0.3322289857391196 22.1038606416348 21.43940267015655
0.4901901901901902 28.37561108374692 21.76520766221694 0.3323633273502105 22.09757098956715 21.43284433486673
0.4910810810810811 28.36984233075313 21.75933578160168 0.332497763020335 22.09183354462201 21.42683801858134
0.491971971971972 28.36462386951145 21.75401552348896 0.3326322869047216 22.08664781039368 21.42138323658423
0.4928628628628628 28.3599552579468 21.74924644401194 0.3327668931596759 22.08201333717162 21.41647955085227
0.4937537537537537 28.35583610066012 21.74502814592524 0.3329015759424935 22.07792972186773 21.41212656998274
0.4946446446446446 28.35226604886298 21.74136027853972 0.3330363294113797 22.0743966079511 21.40832394912835
0.4955355355355355 28.34924480031969 21.73824253766541 0.33317114772536 22.07141368539077 21.40507138994005
0.4964264264264264 28.346772099297 21.73567466556183 0.3333060250442038 22.06898069060603 21.40236864051762
0.4973173173173173 28.34484773652193 21.73365645089624 0.3334409555283437 22.06709740642458 21.4002154953679
0.4982082082082082 28.3434715491467 21.73218772870944 0.3335759333387973 22.06576366204824 21.39861179537065
0.4990990990990991 28.34264342072195 21.73126838038947 0.3337109526370918 22.06497933302656 21.39755742775238
0.49998998998999 28.34236328117764 21.73089833365271 0.3338460075851912 22.0647443412379 21.39705232606752
0.5008808808808809 28.34263110681101 21.7310775625329 0.3339810923454201 22.06505865487832 21.39709647018748
0.5017717717717718 28.34344692028277 21.73180608737774 0.3341162010803973 22.06592228845814 21.39768988629734
0.5026626626626627 28.34481079062123 21.73308397485322 0.3342513279529616 22.06733530280618 21.39883264690026
0.5035535535535536 28.34672283323314 21.7349113379555 0.3343864671261089 22.06929780508161 21.40052487082939
0.5044444444444444 28.34918320992325 21.73728833603063 0.3345216127629213 22.07180994879355 21.40276672326771
0.5053353353353353 28.35219212892109 21.74021517480186 0.3346567590265079 22.07487193382837 21.40555841577535
0.5062262262262262 28.35574984491543 21.74369210640469 0.334791900079933 22.07848400648462 21.40890020632476
0.507117117117117 28.35985665909642 21.74771942942959 0.3349270300861659 22.08264645951576 21.41279239934342
0.5080080080080079 28.36451291920563 21.75229748897248 0.3350621432080093 22.08735963218049 21.41723534576447
0.5088988988988988 28.36971901959416 21.75742667669285 0.335197233608046 22.0926239103009 21.42222944308481
0.5097897897897897 28.37547540128731 21.76310743087973 0.3353322954485844 22.09843972632832 21.42777513543115
0.5106806806806807 28.38178255205847 21.76934023652539 0.3354673228915929 22.10480755941698 21.4338729136338
0.5115715715715716 28.38864100650998 21.77612562540672 0.3356023100986561 22.11172793550538 21.44052331530807
0.5124624624624624 28.39605134616174 21.78346417617466 0.3357372512309134 22.11920142740557 21.44772692494374
0.5133533533533533 28.40401419954818 21.79135651445113 0.3358721404490083 22.12722865490014 21.45548437400212
0.5142442442442442 28.41253024232264 21.79980331293412 0.3360069719130414 22.13581028484716 21.46379634102108
0.5151351351351351 28.42160019736987 21.80880529151045 0.336141739782516 22.14494703129296 21.47266355172793
0.516026026026026 28.43122483492626 21.8183632173766 0.3362764382162929 22.15463965559289 21.4820867791603
0.5169169169169169 28.44140497270834 21.82847790516733 0.3364110613725407 22.16488896653987 21.49206684379478
0.5178078078078078 28.45214147604898 21.83915021709241 0.3365456034086919 22.1756958205011 21.50260461368372
0.5186986986986987 28.46343525804161 21.8503810630814 0.3366800584813964 22.18706112156279 21.5137010046
0.5195895895895896 28.475287279693 21.8621714009363 0.3368144207464788 22.19898582168278 21.52535698018983
0.5204804804804805 28.48769855008326 21.87452223649246 0.3369486843588965 22.21147092085136 21.53757355213357
0.5213713713713714 28.50067012653475 21.88743462378766 0.3370828434726946 22.22451746726036 21.55035178031497
0.5222622622622622 28.51420311478914 21.90090966523919 0.3372168922409704 22.23812655748016 21.56369277299822
0.5231531531531531 28.52829866919218 21.91494851182946 0.337350824815831 22.25229933664529 21.57759768701363
0.524044044044044 28.54295799288726 21.92955236329963 0.3374846353483553 22.26703699864799 21.59206772795127
0.5249349349349349 28.55818233801719 21.94472246835167 0.3376183179885551 22.28234078634022 21.60710415036312
0.5258258258258258 28.57397300593449 21.96046012485903 0.3377518668853455 22.29821199174437 21.62270825797368
0.5267167167167167 28.59033134741958 21.97676668008532 0.3378852761865006 22.31465195627182 21.63888140389882
0.5276076076076076 28.60725876290866 21.99364353091202 0.3380185400386229 22.33166207095065 21.6556249908734
0.5284984984984985 28.62475670272882 22.01109212407441 0.338151652587113 22.34924377666152 21.6729404714873
0.5293893893893894 28.64282666734276 22.02911395640627 0.3382846079761319 22.36739856438241 21.69082934843014
0.5302802802802803 28.66147020760195 22.04771057509332 0.3384174003485722 22.38612797544189 21.70929317474475
0.5311711711711712 28.68068892500846 22.0668835779354 0.3385500238460267 22.40543360178143 21.72833355408938
0.5320620620620621 28.70048447198569 22.08663461361758 0.3386824726087577 22.42531708622633 21.74795214100882
0.532952952952953 28.72085855215841 22.10696538199005 0.3388147407756701 22.44578012276573 21.76815064121438
0.5338438438438439 28.74181292064126 22.12787763435724 0.3389468224842809 22.46682445684152 21.78893081187296
0.5347347347347348 28.76334938433651 22.14937317377587 0.3390787118706932 22.48845188564657 21.81029446190518
0.5356256256256257 28.78546980224152 22.17145385536215 0.3392104030695655 22.51066425843172 21.83224345229259
0.5365165165165166 28.80817608576471 22.19412158660849 0.3393418902140939 22.53346347682258 21.8547796963944
0.5374074074074074 28.83147019905133 22.21737832770923 0.3394731674359802 22.55685149514521 21.87790516027325
0.5382982982982983 28.85535415931863 22.24122609189604 0.3396042288654088 22.58083032076145 21.90162186303063
0.5391891891891892 28.87983003720051 22.2656669457828 0.3397350686310243 22.60540201441383 21.92593187715178
0.5400800800800801 28.90489995710176 22.29070300972012 0.3398656808599081 22.63056869058002 21.95083732886021
0.540970970970971 28.93056609756232 22.31633645815947 0.3399960596775561 22.65633251783703 21.97634039848192
0.5418618618618619 28.95683069163098 22.34256952002741 0.3401261992078563 22.68269571923527 22.00244332081956
0.5427527527527527 28.9836960272492 22.36940447910952 0.3402560935730692 22.70966057268259 22.02914838553645
0.5436436436436436 29.01116444764551 22.39684367444454 0.3403857368938061 22.73722941133835 22.05645793755073
0.5445345345345345 29.03923835173882 22.4248895007285 0.340515123289011 22.76540462401752 22.08437437743949
0.5454254254254254 29.06792019455344 22.45354440872937 0.3406442468759395 22.79418865560531 22.11290016185344
0.5463163163163163 29.09721248764363 22.48281090571194 0.3407731017701437 22.82358400748208 22.14203780394179
0.5472072072072072 29.12711779952888 22.5126915558732 0.3409016820854487 22.85359323795865 22.17178987378776
0.5480980980980981 29.15763875613993 22.5431889807885 0.3410299819339417 22.88421896272244 22.20215899885456
0.548988988988989 29.18877804127576 22.57430585986844 0.3411579954259525 22.91546385529439 22.23314786444249
0.5498798798798799 29.22053839707062 22.60604493082656 0.3412857166700382 22.9473306474966 22.26475921415652
0.5507707707707707 29.25292262447356 22.63840899015815 0.3414131397729596 22.97982212993111 22.29699585038519
0.5516616616616616 29.28593358373772 22.67140089363035 0.3415402588396849 23.01294115247003 22.32986063479066
0.5525525525525525 29.31957419492179 22.70502355678336 0.3416670679733548 23.04669062475671 22.36335648881001
0.5534434434434434 29.35384743840283 22.73927995544322 0.3417935612752817 23.0810735167185 22.39748639416794
0.5543343343343343 29.38875635540045 22.77417312624629 0.3419197328449294 23.11609285909121 22.43225339340136
0.5552252252252252 29.42430404851298 22.80970616717532 0.3420455767799055 23.15175174395522 22.46766059039541
0.5561161161161161 29.46049368226542 22.84588223810762 0.3421710871759452 23.18805332528357 22.50371115093168
0.557007007007007 29.49732848366985 22.88270456137523 0.3422962581268976 23.22500081950213 22.54040830324833
0.5578978978978979 29.53481174279768 22.92017642233728 0.3424210837247221 23.262597506062 22.57775533861256
0.5587887887887888 29.5729468133643 22.95830116996496 0.3425455580594691 23.30084672802443 22.61575561190549
0.5596796796796797 29.61173711332703 22.99708221743892 0.3426696752192732 23.3397518926582 22.65441254221965
0.5605705705705706 29.65118612549485 23.03652304275948 0.3427934292903423 23.37931647204982 22.69372961346914
0.5614614614614615 29.69129739815192 23.07662718936986 0.3429168143569525 23.41954400372681 22.7337103750129
0.5623523523523524 29.73207454569363 23.11739826679242 0.3430398245014288 23.46043809129385 22.774358442291
0.5632432432432433 29.77352124927666 23.15883995127843 0.3431624538041479 23.50200240508257 22.81567749747428
0.5641341341341342 29.81564125748196 23.20095598647113 0.3432846963435229 23.54424068281465 22.8576712901276
0.5650250250250251 29.85843838699154 23.24375018408265 0.3434065461959998 23.58715673027865 22.90034363788665
0.5659159159159159 29.90191652327967 23.2872264245849 0.3435279974360456 23.63075442202094 22.94369842714885
0.5668068068068068 29.94607962131803 23.33138865791449 0.3436490441361472 23.67503770205064 22.98773961377834
0.5676976976976977 29.99093170629452 23.37624090419202 0.3437696803667998 23.72001058455882 23.03247122382522
0.5685885885885886 30.03647687434773 23.42178725445599 0.343889900196507 23.7656771546525 23.07789735425948
0.5694794794794795 30.08271929331561 23.46803187141142 0.3440096976917695 23.81204156910319 23.12402217371965
0.5703703703703704 30.12966320349925 23.51497899019371 0.3441290669170856 23.8591080571108 23.17084992327663
0.5712612612612613 30.17731291844191 23.56263291914734 0.3442480019349435 23.90688092108228 23.21838491721239
0.5721521521521522 30.22567282572359 23.61099804062054 0.344366496805819 23.95536453742636 23.26663154381473
0.573043043043043 30.27474738777158 23.66007881177533 0.3444845455881727 24.0045633573635 23.31559426618715
0.5739339339339339 30.32454114268646 23.70987976541378 0.3446021423384466 24.05448190775223 23.36527762307534
0.5748248248248248 30.37505870508515 23.76040551082042 0.3447192811110624 24.10512479193148 23.41568622970936
0.5757157157157157 30.42630476695942 23.81166073462107 0.3448359559584198 24.15649669057949 23.46682477866265
0.5766066066066066 30.47828409855236 23.86365020165876 0.3449521609308965 24.20860236258966 23.51869804072787
0.5774974974974975 30.53100154925106 23.91637875588633 0.3450678900768439 24.26144664596318 23.57131086580949
0.5783883883883884 30.58446204849698 23.96985132127654 0.3451831374425942 24.31503445871914 23.62466818383395
0.5792792792792792 30.63867060671397 24.02407290274985 0.3452978970724558 24.36937079982231 23.67877500567739
0.5801701701701701 30.69363231625392 24.07904858712 0.3454121630087172 24.42446075012871 23.73363642411128
0.581061061061061 30.74935235236125 24.1347835440579 0.3455259292916468 24.48030947334954 23.78925761476625
0.5819519519519519 30.80583597415517 24.1912830270739 0.3456391899594989 24.5369222170334 23.8456438371144
0.5828428428428428 30.86308852563141 24.24855237451913 0.3457519390485156 24.59430431356765 23.90280043547062
0.5837337337337337 30.92111543668269 24.30659701060569 0.3458641705929321 24.65246118119862 23.96073284001276
0.5846246246246246 30.97992222413899 24.3654224464466 0.3459758786249804 24.71139832507158 24.01944656782162
0.5855155155155155 31.03951449282756 24.42503428111542 0.3460870571748961 24.77112133829032 24.07894722394053
0.5864064064064064 31.0998979366529 24.48543820272602 0.3461977002709252 24.83163590299695 24.1392405024551
0.5872972972972973 31.16107833969765 24.54663998953299 0.3463078019393326 24.89294779147233 24.20033218759366
0.5881881881881882 31.22306157734405 24.60864551105276 0.3464173562044082 24.95506286725717 24.26222815484835
0.5890790790790791 31.28585361741684 24.67146072920609 0.346526357088478 25.01798708629457 24.32493437211761
0.58996996996997 31.34946052134748 24.73509169948204 0.3466347986119149 25.08172649809396 24.38845690087012
0.5908608608608609 31.41388844536105 24.79954457212412 0.346742674793151 25.14628724691728 24.45280189733097
0.5917517517517518 31.47914364168467 24.86482559333867 0.3468499796486857 25.21167557298736 24.51797561368999
0.5926426426426427 31.54523245977947 24.93094110652606 0.3469567071931066 25.27789781371916 24.58398439933295
0.5935335335335336 31.61216134759542 24.99789755353516 0.3470628514390963 25.34496040497425 24.65083470209606
0.5944244244244244 31.67993685284989 25.06570147594138 0.3471684063974548 25.41286988233883 24.71853306954392
0.5953153153153153 31.74856562433 25.13435951634867 0.3472733660771141 25.48163288242578 24.78708615027155
0.5962062062062062 31.81805441322033 25.20387841971629 0.3473777244851584 25.55125614420145 24.85650069523113
0.5970970970970971 31.88841007445414 25.27426503471012 0.3474814756268401 25.62174651033696 24.92678355908328
0.597987987987988 31.95963956809164 25.34552631507973 0.3475846135056064 25.69311092858533 24.99794170157412
0.5988788788788789 32.03174996072278 25.41766932106101 0.34768713212312 25.76535645318413 25.06998218893789
0.5997697697697698 32.10474842689752 25.49070122080544 0.3477890254792832 25.83849024628473 25.14291219532616
0.6006606606606607 32.17864225058171 25.5646292918359 0.3478902875722666 25.91251957940817 25.21673900426363
0.6015515515515516 32.25343882664158 25.63946092253 0.3479909123985321 25.98745183492853 25.29147001013147
0.6024424424424425 32.32914566235544 25.71520361363127 0.3480908939528676 26.06329450758414 25.3671127196784
0.6033333333333333 32.40577037895368 25.79186497978858 0.3481902262284188 26.140055206017 25.44367475356017
0.6042242242242242 32.48332071318807 25.86945275112463 0.3482889032167163 26.21774165434134 25.52116384790791
0.6051151151151151 32.56180451893047 25.94797477483372 0.3483869189077216 26.29636169374145 25.599587855926
0.606006006006006 32.64122976880102 26.02743901680975 0.3484842672898547 26.37592328409961 25.6789547495199
0.6068968968968969 32.72160455582802 26.10785356330467 0.3485809423500403 26.45643450565471 25.75927262095463
0.6077877877877877 32.80293709513802 26.18922662261808 0.3486769380737509 26.53790356069183 25.84054968454433
0.6086786786786786 32.88523572567822 26.2715665268188 0.3487722484450454 26.62033877526385 25.92279427837376
0.6095695695695695 32.96850891197118 26.35488173349861 0.3488668674466248 26.70374860094523 26.00601486605198
0.6104604604604604 33.05276524590264 26.4391808275592 0.3489607890598768 26.78814161661908 26.09022003849932
0.6113513513513513 33.13801344854289 26.52447252303264 0.349054007264928 26.87352653029757 26.17541851576771
0.6122422422422422 33.22426237200256 26.61076566493631 0.3491465160407048 26.95991218097702 26.26161914889561
0.6131331331331331 33.31152100132365 26.69806923116275 0.349238309364987 27.04730754052774 26.34883092179777
0.614024024024024 33.39979845640586 26.78639233440518 0.3493293812144733 27.13572171561965 26.4370629531907
0.6149149149149149 33.48910399396976 26.87574422411953 0.3494197255648449 27.22516394968437 26.52632449855468
0.6158058058058058 33.57944700955685 26.9661342885234 0.3495093363908365 27.31564362491424 26.61662495213256
0.6166966966966967 33.67083703956752 27.05757205663308 0.3495982076663023 27.40717026429938 26.70797384896677
0.6175875875875876 33.76328376333782 27.15006720033901 0.3496863333642997 27.49975353370331 26.80038086697471
0.6184784784784785 33.85679700525552 27.24362953652074 0.3497737074571659 27.5934032439779 26.89385582906357
0.6193693693693694 33.95138673691635 27.33826902920191 0.3498603239166025 27.68812935311851 26.98840870528531
0.6202602602602603 34.04706307932123 27.43399579174643 0.3499461767137618 27.78394196846019 27.08404961503267
0.6211511511511512 34.14383630511546 27.53082008909626 0.3500312598193412 27.8808513489156 27.18078882927691
0.6220420420420421 34.24171684087061 27.62875234005194 0.3501155672036801 27.97886790725562 27.27863677284826
0.6229329329329329 34.34071526940993 27.72780311959665 0.3501990928368627 28.07800221243351 27.37760402675979
0.6238238238238238 34.44084233217788 27.82798316126466 0.3502818306888256 28.17826499195349 27.47770133057584
0.6247147147147147 34.54210893165585 27.92930335955506 0.3503637747294648 28.27966713428453 27.57893958482559
0.6256056056056056 34.64452613382307 28.03177477239183 0.3504449189287607 28.38221969132059 27.68132985346307
0.6264964964964965 34.74810517066588 28.13540862363102 0.3505252572568936 28.48593388088792 27.78488336637413
0.6273873873873874 34.85285744273423 28.24021630561618 0.3506047836843806 28.59082108930056 27.88961152193179
0.6282782782782783 34.95879452174812 28.34620938178288 0.3506834921822051 28.69689287396509 27.99552588960068
0.6291691691691692 35.06592815325389 28.4533995893135 0.3507613767219593 28.80416096603546 28.10263821259154
0.6300600600600601 35.17427025933196 28.56179884184327 0.3508384312759949 28.91263727311926 28.21096041056727
0.630950950950951 35.283832941357 28.67141923221848 0.3509146498175714 29.02233388203605 28.32050458240091
0.6318418418418419 35.39462848281092 28.78227303530833 0.3509900263210261 29.13326306162936 28.43128300898731
0.6327327327327328 35.5066693521519 28.89437271087115 0.3510645547619391 29.24543726563309 28.54330815610921
0.6336236236236236 35.61996820573727 29.00773090647622 0.3511382291173091 29.35886913559353 28.65659267735891
0.6345145145145145 35.73453789080488 29.12236046048282 0.35121104336574 29.47357150384856 28.77114941711708
0.6354054054054054 35.85039144851157 29.23827440507684 0.3512829914876349 29.58955739656447 28.8869914135892
0.6362962962962962 35.96754211703185 29.35548596936712 0.3513540674653967 29.70684003683252 29.00413190190172
0.6371871871871871 36.08600333471635 29.47400858254212 0.3514242652836372 29.82543284782575 29.12258431725848
0.638078078078078 36.20578874331256 29.59385587708849 0.3514935789294021 29.94534945601789 29.24236229815909
0.6389689689689689 36.32691219124928 29.71504169207297 0.3515620023923952 30.06660369446537 29.36347968968058
0.6398598598598598 36.44938773698485 29.83758007648868 0.3516295296652226 30.18920960615391 29.48595054682346
0.6407507507507507 36.57322965242221 29.96148529266732 0.3516961547436384 30.31318144741095 29.60978913792368
0.6416416416416416 36.69845242639027 30.08677181975904 0.3517618716268087 30.43853369138585 29.73500994813223
0.6425325325325325 36.82507076819583 30.21345435728076 0.3518266743175831 30.56528103159834 29.86162768296317
0.6434234234234234 36.95309961124445 30.34154782873507 0.3518905568227787 30.69343838555784 29.98965727191229
0.6443143143143143 37.0825541167337 30.47106738530101 0.3519535131534748 30.82302089845448 30.11911387214753
0.6452052052052052 37.21344967742048 30.60202840959813 0.3520155373253213 30.95404394692345 30.25001287227281
0.6460960960960961 37.34580192146252 30.7344465195258 0.3520766233588603 31.08652314288466 30.38236989616694
0.646986986986987 37.47962671633764 30.86833757217906 0.352136765279866 31.22047433745892 30.51620080689919
0.6478778778778779 37.61494017284074 31.00371766784299 0.3521959571196813 31.35591362496267 30.65152171072331
0.6487687687687688 37.7517586491614 31.14060315406724 0.3522541929155921 31.49285734698283 30.78834896115165
0.6496596596596597 37.89009875504343 31.27901062982245 0.3523114667112017 31.63132209653365 30.92669916311125
0.6505505505505506 38.02997735602808 31.41895694974029 0.3523677725568282 31.77132472229712 31.06658917718346
0.6514414414414414 38.17141157778354 31.56045922843938 0.3524231045099074 31.91288233294929 31.20803612392947
0.6523323323323323 38.31441881052098 31.70353484493853 0.352477456635426 32.05601230157396 31.3510573883031
0.6532232232232232 38.45901671350156 31.84820144715967 0.3525308230063647 32.20073227016604 31.49567062415331
0.6541141141141141 38.60522321963374 31.99447695652212 0.3525831977041572 32.34706015422628 31.64189375881796
0.655005005005005 38.7530565401655 32.14237957263059 0.3526345748191771 32.49501414744977 31.78974499781141
0.6558958958958959 38.90253516947131 32.29192777805883 0.352684948451234 32.64461272651007 31.9392428296076
0.6567867867867868 39.05367788993769 32.44314034323119 0.3527343127100948 32.79587465594129 32.09040603052109
0.6576776776776777 39.20650377694912 32.59603633140434 0.3527826617160257 32.94881899312037 32.24325366968831
0.6585685685685686 39.36103220397593 32.75063510375129 0.352829989600358 33.10346509335165 32.39780511415093
0.6594594594594595 39.51728284776743 32.90695632455021 0.3528762905060669 33.25983261505628 32.55408003404414
0.6603503503503504 39.67527569365252 33.06501996648059 0.3529215585883846 33.41794152506898 32.71209840789221
0.6612412412412413 39.83503104094938 33.22484631602872 0.3529657880154344 33.57781210404415 32.87188052801329
0.6621321321321322 39.996569508488 33.38645597900558 0.3530089729688809 33.73946495197445 33.0334470060367
0.6630230230230231 40.15991204024784 33.54986988617938 0.353051107644626 33.902920993824 33.19681877853476
0.6639139139139139 40.32507991111204 33.71510929902555 0.3530921862535016 34.06820148527905 33.36201711277205
0.6648048048048047 40.49209473274325 33.88219581559709 0.3531322030220209 34.23532801861911 33.52906361257507
0.6656956956956956 40.66097845958128 34.05115137651747 0.3531711521931408 34.40432252871061 33.69798022432433
0.6665865865865865 40.83175339496799 34.22199827109988 0.3532090280270547 34.57520729912693 33.86878924307283
0.6674774774774774 41.00444219740024 34.39475914359498 0.3532458248020231 34.74800496839701 34.04151331879296
0.6683683683683683 41.17906788691525 34.5694569995707 0.3532815368152287 34.92273853638593 34.21617546275547
0.6692592592592592 41.35565385161105 34.74611521242684 0.3533161583836683 35.09943137081051 34.39279905404317
0.6701501501501501 41.53422385430534 34.9247575300481 0.3533496838450846 35.27810721389319 34.57140784620302
0.671041041041041 41.71480203933569 35.10540808159826 0.3533821075589136 35.45879018915718 34.75202597403935
0.6719319319319319 41.89741293950538 35.28809138445958 0.3534134239072956 35.64150480836688 34.93467796055228
0.6728228228228228 42.08208148317684 35.47283235131999 0.3534436272961052 35.8262759786161 35.11938872402388
0.6737137137137137 42.26883300151794 35.6596562974129 0.3534727121560242 36.01312900956893 35.30618358525687
0.6746046046046046 42.45769323590347 35.84858894791157 0.3535006729436567 36.20208962085523 35.49508827496791
0.6754954954954955 42.64868834547631 36.03965644548365 0.3535275041426891 36.39318394962634 35.68612894134096
0.6763863863863864 42.84184491487218 36.23288535800824 0.3535532002650944 36.58643855827334 35.87933215774314
0.6772772772772773 43.03718996211072 36.42830268646027 0.3535777558523657 36.78188044231263 36.07472493060791
0.6781681681681682 43.2347509466592 36.62593587296598 0.3536011654768226 36.9795370384428 36.27233470748915
0.6790590590590591 43.4345557776708 36.82581280903369 0.3536234237429436 37.17943623277664 36.47218938529075
0.6799499499499499 43.63663282240324 37.02796184396426 0.3536445252887614 37.38160636925302 36.67431731867549
0.6808408408408408 43.84101091482135 37.23241179344549 0.3536644647873016 37.58607625823279 36.87874732865819
0.6817317317317317 44.04771936438847 37.43919194833504 0.3536832369480836 37.79287518528313 37.08550871138696
0.6826226226226226 44.25678796505186 37.64833208363656 0.3537008365186679 38.00203292015523 37.29463124711789
0.6835135135135135 44.46824700442524 37.85986246767397 0.3537172582862704 38.21357972596024 37.5061452093877
0.6844044044044044 44.68212727317555 38.07381387146839 0.3537324970794257 38.42754636854782 37.72008137438896
0.6852952952952953 44.89846007461737 38.29021757832317 0.3537465477697204 38.6439641260929 37.93647103055345
0.6861861861861862 45.1172772345208 38.509105393622 0.3537594052735898 38.86286479889559 38.15534598834841
0.6870770770770771 45.33861111113841 38.73050965484554 0.3537710645541702 39.08428071939971 38.37673859029137
0.687967967967968 45.56249460545625 38.95446324181204 0.3537815206232379 39.30824476243528 38.60068172118881
0.6888588588588589 45.78896117167444 39.18099958714748 0.3537907685431954 39.53479035569067 38.82720881860428
0.6897497497497498 46.01804482792441 39.41015268699119 0.3537988034291524 39.76395149042034 39.05635388356204
0.6906406406406407 46.24978016722673 39.64195711194297 0.3538056204510746 39.99576273239405 39.2881514914919
0.6915315315315316 46.48420236869769 39.87644801825744 0.3538112148359981 40.23025923309344 39.52263680342144
0.6924224224224225 46.72134720900957 40.11366115929249 0.3538155818703528 40.46747674116284 39.75984557742214
0.6933133133133134 46.96125107411169 40.35363289721795 0.3538187169023402 40.70745161412029 39.99981418031561
0.6942042042042043 47.20395097121914 40.59640021499116 0.3538206153444171 40.95022083033557 40.24257959964674
0.695095095095095 47.44948454107486 40.84200072860661 0.3538212726758653 41.19582200128248 40.48817945593075
0.6959859859859859 47.69789007049456 41.09047269962635 0.3538206844454467 41.4442933840718 40.73665201518091
0.6968768768768768 47.94920650519853 41.34185504799864 0.3538188462741645 41.6956738942728 40.98803620172447
0.6977677677677677 48.20347346294073 41.59618736517223 0.3538157538581195 41.95000311903036 41.24237161131411
0.6986586586586586 48.46073124694124 41.8535099275142 0.3538114029714727 42.20732133048567 41.49969852454272
0.6995495495495495 48.72102085963077 42.11386371003887 0.3538057894695068 42.46766949950837 41.76005792056937
0.7004404404404404 48.9843840167143 42.37729040045634 0.3537989092918085 42.73108930974815 42.02349149116453
0.7013313313313313 49.25086316156425 42.64383241354867 0.3537907584655594 42.99762317201423 42.29004165508312
0.7022222222222222 49.52050147994951 42.9135329058829 0.3537813331089454 43.26731423899184 42.55975157277395
0.7031131131131131 49.79334291511103 43.18643579086907 0.3537706294346923 43.54020642030376 42.83266516143438
0.704004004004004 50.06943218319219 43.46258575417291 0.3537586437537253 43.81634439792664 43.10882711041918
0.7048948948948949 50.3488147890337 43.74202826949265 0.3537453724789584 44.09577364197161 43.38828289701369
0.7057857857857858 50.63153704234273 44.02480961470935 0.3537308121292275 44.37854042683858 43.67107880258013
0.7066766766766767 50.91764607424677 44.31097688842087 0.3537149593333502 44.66469184775422 43.95726192908752
0.7075675675675676 51.20718985424084 44.6005780268699 0.3536978108343515 44.95427583770425 44.24688021603554
0.7084584584584585 51.50021720754155 44.89366182127659 0.3536793634938248 45.24734118477042 44.53998245778277
0.7093493493493493 51.7967778328556 45.19027793558664 0.3536596142964424 45.54393754988308 44.8366183212902
0.7102402402402402 52.09692232057721 45.49047692464617 0.3536385603546649 45.84411548500084 45.13683836429151
0.7111311311311311 52.4007021714235 45.79431025281494 0.3536161989135644 46.1479264517285 45.44069405390137
0.712022022022022 52.70816981552161 46.10183031302991 0.3535925273558692 46.45542284038579 45.74823778567404
0.7129129129129129 53.01937863195847 46.4130904463314 0.3535675432071571 46.76665798953855 46.05952290312424
0.7138038038038038 53.33438296880753 46.72814496186463 0.3535412441412522 47.08168620600588 46.37460371772337
0.7146946946946947 53.65323816364368 47.04704915736963 0.3535136279858049 47.40056278535543 46.69353552938382
0.7155855855855856 53.97600056456183 47.36985934017311 0.3534846927280719 47.72334403290119 47.01637464744504
0.7164764764764765 54.30272755171116 47.69663284869592 0.3534544365209108 48.05008728521683 47.34317841217501
0.7173673673673674 54.63347755936145 48.027428074491 0.3534228576889812 48.38085093217998 47.67400521680202
0.7182582582582583 54.96831009851382 48.36230448482576 0.3533899547351617 48.71569443956092 48.00891453009059
0.7191491491491492 55.3072857800739 48.70132264582512 0.3533557263472197 49.05467837217234 48.3479669194779
0.7200400400400401 55.65046633860089 49.04454424618993 0.3533201714046824 49.39786441759461 48.69122407478525
0.720930930930931 55.9979146566498 49.39203212150779 0.3532832889859909 49.74531541049378 49.0387488325218
0.7218218218218219 56.3496947897242 49.74385027917256 0.3532450783758837 50.09709535754844 49.39060520079667
0.7227127127127128 56.70587199185467 50.10006392392975 0.3532055390730529 50.4532694630028 49.74685838485669
0.7236036036036037 57.06651274182348 50.46073948406599 0.3531646707980799 50.81390415486407 50.10757481326791
0.7244944944944945 57.43168477005196 50.82594463826041 0.3531224735016414 51.17906711176205 50.47282216475877
0.7253853853853853 57.8014570861699 51.19574834311734 0.3530789473730225 51.54882729049036 50.84266939574432
0.7262762762762762 58.17590000728752 51.57022086139982 0.3530340928489185 51.92325495424873 51.2171867685509
0.7271671671671671 58.5550851869889 51.94943379098326 0.3529879106225698 52.30242170160583 51.5964458803607
0.728058058058058 58.93908564506838 52.3334600945518 0.3529404016532066 52.68640049620501 51.9805196928986
0.7289489489489489 59.32797579803215 52.72237413005691 0.3528915671758426 53.07526569723275 52.36948256288106
0.7298398398398398 59.72183149038567 53.11625168196198 0.3528414087114173 53.4690930906734 52.76341027325056
0.7307307307307307 60.12073002673127 53.51516999329488 0.35278992807729 53.86795992137217 53.16238006521758
0.7316216216216216 60.52475020469925 53.91920779853258 0.352737127398134 54.27194492593072 53.56647067113445
0.7325125125125125 60.9339723487366 54.32844535734235 0.3526830091171951 54.68112836645954 53.97576234822515
0.7334034034034034 61.34847834477889 54.74296448920394 0.3526275760079714 55.09559206521191 54.39033691319597
0.7342942942942943 61.7683516758322 55.16284860894039 0.3525708311863058 55.5154194401267 54.81027777775409
0.7351851851851852 62.19367745849033 55.58818276318283 0.3525127781229124 55.94069554130574 55.23566998505991
0.7360760760760761 62.62454248041697 56.01905366779792 0.3524534206563509 56.37150708845427 55.66660024714157
0.736966966966967 63.06103523882058 56.45554974630662 0.3523927630064853 56.80794250931311 56.10315698330014
0.7378578578578578 63.50324597995244 56.89776116932395 0.3523308097883905 57.25009197911234 56.54543035953556
0.7387487487487487 63.951266739658 57.34577989505027 0.3522675660267988 57.69804746107707 56.99351232902347
0.7396396396396396 64.40519138501361 57.7996997108461 0.3522030371710512 58.15190274801715 57.44749667367505
0.7405305305305305 64.86511565708189 58.25961627592297 0.3521372291105688 58.61175350503353 57.9074790468124
0.7414214214214214 65.33113721481925 58.72562716518493 0.352070148190926 59.07769731337586 58.37355701699401
0.7423123123123123 65.8033556801708 59.19783191425478 0.3520018012304592 59.54983371548524 58.84583011302433
0.7432032032032032 66.28187268438947 59.67633206572232 0.351932195537516 60.02826426125984 59.32439987018481
0.7440940940940941 66.76679191561612 60.16123121665114 0.3518613389282912 60.51309255557943 59.80936987772284
0.744984984984985 67.2582191677606 60.65263506738386 0.3517892397453505 61.00442430712921 60.3008458276385
0.7458758758758759 67.75626239072268 61.15065147168492 0.3517159068767881 61.50236737856171 60.79893556480813
0.7467667667667668 68.26103174199619 61.65539048826346 0.3516413497760978 62.00703183803955 61.30374913848736
0.7476576576576577 68.77263963969727 62.16696443371821 0.3515655784827817 62.51853001220099 61.81539885523542
0.7485485485485486 69.29120081706415 62.68548793694985 0.3514886036436846 63.03697654059354 62.33399933330617
0.7494394394394395 69.81683237847123 63.21107799508611 0.351410436535104 63.56248843162122 62.85966755855101
0.7503303303303304 70.34965385700833 63.74385403096805 0.3513310890857533 64.0951851200538 63.3925229418823
0.7512212212212213 70.88978727367254 64.28393795224584 0.3512505739004918 64.63518852614632 63.93268737834534
0.7521121121121122 71.43735719822462 64.83145421213611 0.3511689042849964 65.1826231164211 64.48028530785112
0.753003003003003 71.99249081176316 65.38652987189317 0.3510860942712832 65.73761596616446 65.03544377762189
0.7538938938938939 72.55531797107081 65.94929466504885 0.3510021586441928 66.30029682369305 65.59829250640466
0.7547847847847848 73.12597127478968 66.51988106347811 0.3509171129688542 66.87079817644697 66.16896395050925
0.7556756756756756 73.70458613148519 67.09842434534876 0.3508309736191355 67.4492553189679 66.74759337172962
0.7565665665665665 74.29130082965884 67.68506266501652 0.3507437578071656 68.03580642282368 67.33431890720935
0.7574574574574574 74.88625660977341 68.27993712492771 0.3506554836139438 68.63059260854166 67.92928164131376
0.7583483483483483 75.48959773835595 68.88319184959627 0.3505661700210689 69.23375801961734 68.5326256795752
0.7592392392392392 76.10147158424689 69.49497406172162 0.3504758369436583 69.84544989866528 69.14449822477796
0.7601301301301301 76.72202869706477 70.11543416051802 0.3503845052644778 70.46581866578249 69.76504965525355
0.761021021021021 77.35142288796045 70.74472580232856 0.3502921968693586 71.09501799919792 70.3944336054592
0.7619119119119119 77.98981131273672 71.38300598359864 0.3501989346839021 71.73320491828254 71.03280704891473
0.7628028028028028 78.63735455740962 72.03043512628727 0.3501047427115923 72.38053986899887 71.68033038357568
0.7636936936936937 79.29421672629609 72.68717716579833 0.3500096460733063 73.03718681187163 72.33716751972503
0.7645845845845846 79.96056553270952 73.3533996415142 0.3499136710483145 73.70331331256251 73.00348597046589
0.7654754754754755 80.63657239235194 74.02927379002081 0.3498168451168132 74.37909063513763 73.67945694490399
0.7663663663663663 81.32241251949425 74.71497464111351 0.3497191970040658 75.06469383811758 74.36525544410945
0.7672572572572572 82.01826502603727 75.41068111667865 0.3496207567262102 75.76030187340486 75.06106035995244
0.7681481481481481 82.72431302355282 76.11657613254749 0.3495215556377688 76.46609768818526 75.76705457690973
0.769039039039039 83.44074372840547 76.83284670342456 0.3494216264809883 77.18226832990555 76.48342507694358
0.7699299299299299 84.16774857006057 77.55968405099551 0.3493210034370392 77.90900505443255 77.21036304755847
0.7708208208208208 84.90552330268859 78.29728371532235 0.3492197221791456 78.64650343750149 77.94806399314321
0.7717117117117117 85.65426812017817 79.04584566964193 0.3491178199277545 79.39496348956969 78.69672784971418
0.7726026026026026 86.41418777467726 79.80557443868216 0.3490153355078124 80.15458977418997 79.45655910317434
0.7734934934934935 87.18549169878389 80.57667922062141 0.3489123094082185 80.92559153002964 80.22776691121319
0.7743843843843844 87.96839413151442 81.35937401281537 0.3488087838435673 81.70818279665893 81.0105652289718
0.7752752752752753 88.76311424818141 82.1538777414256 0.3487048028182516 82.50258254424385 81.80517293860736
0.7761661661661662 89.56987629431929 82.96041439508507 0.3486004121930504 83.30901480727812 82.61181398289202
0.7770570570570571 90.38890972379895 83.77921316274437 0.3484956597542903 84.12770882249866 83.43071750299008
0.777947947947948 91.22044934128212 84.61050857584615 0.3483905952856521 84.9588991711318 84.2621179805605
0.7788388388388389 92.06473544916824 85.45454065498265 0.3482852706427954 85.80282592562544 85.10625538433986
0.7797297297297298 92.92201399919527 86.31155506119485 0.3481797398308766 86.65973480102573 85.96337532136397
0.7806206206206207 93.79253674886098 87.18180325208182 0.348074059085078 87.5298773111669 86.83372919299674
0.7815115115115115 94.67656142283927 88.06554264289161 0.3479682869543171 88.41351092984593 87.7175743559373
0.7824024024024024 95.57435187957049 88.96303677277554 0.347862484388194 89.31089925716373 88.61517428838735
0.7832932932932933 96.4861782832164 89.87455547639205 0.3477567148273987 90.22231219121944 89.52679876156465
0.7841841841841842 97.41231728117263 90.80037506105612 0.3476510442976464 91.14802610535376 90.45272401675847
0.7850750750750751 98.35305218734477 91.74077848963724 0.3475455415073616 92.08832403114459 91.39323294812988
0.7859659659659659 99.3086731713983 92.69605556941613 0.3474402779491972 93.04349584736534 92.34861529146693
0.7868568568568568 100.2794774542041 93.66650314712334 0.3473353280056363 94.01383847512898 93.31916781911769
0.7877477477477477 101.2657695097089 94.65242531038419 0.3472307690587529 94.99965607944294 94.30519454132543
0.7886386386386386 102.2678612734705 95.65413359581414 0.3471266816044087 96.00126027741855 95.30700691420974
0.7895295295295295 103.2860723581065 96.67194720400897 0.3470231493709962 97.01897035337997 96.32492405463798
0.7904204204204204 104.3207302759174 97.70619322169063 0.346920259442988 98.05311348113361 97.35927296224764
0.7913113113113113 105.3721706689534 98.75720685127914 0.3468181023894598 99.1040249536686 98.41038874888967
0.7922022022022022 106.4407375468085 99.82533164817083 0.3467167723978187 100.1720484205686 99.47861487577302
0.7930930930930931 107.5267835324347 100.9109197660166 0.3466163674129575 101.2575361334296 100.5643033986036
0.793983983983984 108.630670116284 102.0143322103058 0.3465169892821232 102.3608491995879 101.6678152210237
0.7948748748748748 109.752767919098 103.1359391005755 0.3464187439056257 103.4823578444811 102.7895203566698
0.7957657657657657 110.8934569636773 104.2761199415755 0.3463217413938423 104.6224416829693 103.9297982001816
0.7966566566566566 112.0531269559795 105.435263903739 0.3462260962305874 105.7814899999696 105.0890378075084
0.7975475475475475 113.2321775759102 106.6137701133173 0.3461319274432952 106.9599020407606 106.267638185874
0.7984384384384384 114.4310187781828 107.8120479525598 0.3460393587802234 108.15808731134 107.4660085937796
0.7993293293293293 115.6500711036446 109.0305173703296 0.3459485188950718 109.3764658892247 108.6845688514346
0.8002202202202202 116.8897660014814 110.2696092035705 0.3458595415392626 110.6154687451097 109.9237496620312
0.8011111111111111 118.1505461627315 111.5297655100503 0.3457725657623365 111.8755380758126 111.1839929442879
0.802002002002002 119.4328658655588 112.8114399128333 0.3456877361207061 113.157127648954 112.4657521767125
0.8028928928928929 120.7371913327551 114.1150979569473 0.3456052028953495 114.4607031598427 113.7694927540519
0.8037837837837838 122.0640011019645 115.4412174787371 0.3455251223185802 115.7867426010556 115.0956923564185
0.8046746746746747 123.4137864091388 116.7902889884136 0.3454476568106212 117.1357366452242 116.444841331603
0.8055655655655656 124.7870515857655 118.1628160663365 0.3453729752261528 118.5081890415627 117.8174430911104
0.8064564564564565 126.1843144704245 119.5593157735851 0.3453012531115698 119.9046170266966 119.2140145204735
0.8073473473473474 127.6061068352629 120.9803190774055 0.3452326729732257 121.3255517503787 120.6350864044322
0.8082382382382383 129.0529748279988 122.4263712921428 0.3451674245573301 122.7715387167001 122.0812038675855
0.8091291291291292 130.5254794300964 123.8980325362985 0.3451057051419898 124.2431382414405 123.5529268311565
0.81002002002002 132.024196931783 125.3958782063813 0.3450477198420087 125.7409259262233 125.0508304865393
0.8109109109109109 133.5497194246095 126.9204994682512 0.3449936819270298 127.2654931501783 126.5755057863242
0.8118018018018018 135.10265531229 128.4725037666888 0.3449438131536776 128.8174475798425 128.1275599535351
0.8126926926926927 136.6836298405879 130.0525153539573 0.3448983441123964 130.3974136980697 129.7076170098449
0.8135835835835836 138.2932856470565 131.661175838159 0.3448575145896847 132.0060333527487 131.3163183235693
0.8144744744744745 139.9322833314751 133.2991447522273 0.3448215739464807 133.6439663261738 132.9543231782808
0.8153653653653654 141.6013020478649 134.967100144435 0.3447907815135154 135.3118909259485 134.6223093629215
0.8162562562562562 143.3010401190121 136.6657391913412 0.3447654070044647 137.0105045983456 136.3209737843367
0.8171471471471471 145.0322156744663 138.3957788341444 0.3447457309477738 138.7405245650922 138.0510331031966
0.818038038038038 146.7955673130312 140.1579564394552 0.3447320451381292 140.5026884845933 139.8132243943171
0.8189289289289289 148.5918547908171 141.95303048555 0.3447246531085331 142.2977551386585 141.6083058324415
0.8198198198198198 150.421859735969 143.7817812752233 0.344723870624055 144.1265051458473 143.4370574045992
0.8207107107107107 152.286386391248 145.6450116764044 0.3447300261983391 145.9897417026028 145.3002816502061
0.8216016016016016 154.1862623856928 147.5435478917681 0.344743461634078 147.8882913534022 147.198804430134
0.8224924924924925 156.1223395366569 149.4782402586232 0.3447645325886385 149.8230047912118 149.1334757260346
0.8233833833833833 158.0954946835736 151.4499640804343 0.3447936091661632 151.7947576896005 151.1051704712682
0.8242742742742742 160.1066305548763 153.4596204913917 0.3448310765375852 153.8044515679293 153.1147894148541
0.8251651651651651 162.1566766695661 155.508137355523 0.3448773355899356 155.8530146911129 155.163260019933
0.826056056056056 164.2465902750014 157.5964702019078 0.3449328036065397 157.9414030055144 157.2515373983013
0.8269469469469469 166.3773573225549 159.7256031976447 0.3449979149797154 160.0706011126244 159.3806052826649
0.8278378378378378 168.5499934828783 161.8965501602943 0.3450731219578046 162.2416232822521 161.5514770383365
0.8287287287287287 170.7655452025927 164.1103556116196 0.3451588954281937 164.4555145070478 163.7651967161914
0.8296196196196196 173.0250908043292 166.3680958745316 0.3452557257384769 166.71335160027 166.0228401487931
0.8305105105105105 175.3297416321288 168.6708802152519 0.3453641235577154 169.0162443388096 168.3255160916942
0.8314014014014014 177.6806432443315 171.0198520328055 0.345484620779951 171.3653366535854 170.6743674120255
0.8322922922922923 180.0789766561827 173.4161900980693 0.34561777147247 173.7618078695417 173.0705723265968
0.8331831831831832 182.5259596345097 175.8611098447192 0.3457641528710712 176.2068739975903 175.5153456918481
0.8340740740740741 185.0228480469446 178.3558647145416 0.3459243664251141 178.7017890809667 178.0099403481165
0.834964964964965 187.5709372682993 180.9017475597069 0.3460990388950965 181.247846598602 180.5556485208118
0.8358558558558559 190.1715636468407 183.5000921047418 0.3462888235056286 183.8463809282474 183.1538032812362
0.8367467467467468 192.8261060333593 186.1522744710841 0.346494401157072 186.4987688722412 185.805780069927
0.8376376376376377 195.5359873760847 188.8597147672598 0.3467164816991001 189.2064312489589 188.5129982855607
0.8385285285285285 198.3026763846629 191.6238787478868 0.3469558052696888 191.9708345531565 191.2769229426171
0.8394194194194194 201.12768926659 194.4462795448888 0.347213143703418 194.7934926885922 194.0990664011854
0.8403103103103103 204.0125915396829 197.3284794744804 0.3474893020129771 197.6759687764933 196.9809901724674
0.8412012012012012 206.9589999243654 200.2720919236935 0.3477851199482065 200.6198770436417 199.9243068037453
0.8420920920920921 209.9685843197549 203.2787833204128 0.3481014736371114 203.6268847940499 202.9306818467757
0.842982982982983 213.0430698677673 206.3502751911196 0.3484392773138418 206.6987144684334 206.0018359138057
0.8438738738738739 216.1842391096843 209.4883463107722 0.3487994851385437 209.8371457959107 209.1395468256336
0.8447647647647648 219.3939342398851 212.6948349495088 0.3491830931147028 213.0440180426235 212.3456518563941
0.8456556556556557 222.6740594617127 215.9716412211199 0.3495911411098022 216.3212323622297 215.62205008001
0.8465465465465465 226.026583450724 219.3207295385199 0.3500247149853405 219.6707542535052 218.9707048235345
0.8474374374374374 229.4535419308863 222.7441311817597 0.3504849488429119 223.0946161306026 222.3936462329168
0.8483283283283283 232.9570403695879 226.2439469844238 0.3509730273934273 226.5949200118172 225.8929739570303
0.8492192192192192 236.5392567976931 229.8223501446151 0.3514901884568002 230.1738403330719 229.4708599561583
0.8501101101101101 240.2024447612216 233.481589167085 0.3520377256002034 233.8336268926853 233.1295514414848
0.851001001001001 243.9489364116258 237.2239909434521 0.3526169909233268 237.5766079343755 236.8713739525288
0.8518918918918919 247.7811457420578 241.0519639778672 0.3532293979997331 241.405193375867 240.6987345798675
0.8527827827827827 251.7015719774503 244.968001765926 0.3538764249839765 245.32187819091 244.6141253409421
0.8536736736736736 255.7128031267132 248.9746863350883 0.3545596178946772 249.329245952983 248.6201267171937
0.8545645645645645 259.8175197058492 253.0746919553753 0.3552805940847221 253.42997254946 252.7194113612906
0.8554554554554554 264.0184986413205 257.2707890296378 0.3560410459100332 257.6268300755478 256.9147479837278
0.8563463463463463 268.3186173635789 261.5658481732642 0.3568427446097291 261.9226909178739 261.2090054286545
0.8572372372372372 272.7208581012763 265.9628444938058 0.3576875444106125 266.3205320382165 265.6051569493952
0.8581281281281281 277.2283123873253 270.464862081636 0.3585773868704694 270.8234394685065 270.1062846947655
0.859019019019019 281.8441857886792 275.0750987234689 0.3595143054752559 275.4346130289442 274.7155844179936
0.8599099099099099 286.5718028724443 279.796870851291 0.3605004305062291 280.1573712817972 279.4363704207847
0.8608008008008008 291.4146124217305 284.6336187400586 0.3615379941943804 284.995156734253 284.2720807458642
0.8616916916916917 296.3761929155079 289.5889119683672 0.362629336180491 289.9515413045477 289.2262826321867
0.8625825825825826 301.4602582876402 294.666455157194 0.3637769093004686 295.0302320664944 294.3026782478935
0.8634734734734735 306.6706639812507 299.8700940028072 0.3649832857169098 300.2350772885241 299.5051107170903
0.8643643643643644 312.0114133156219 305.2038216209594 0.3662511634190415 305.5700727843785 304.8375704575404
0.8652552552552553 317.4866641839491 310.6717852206144 0.3675833731152481 311.0393685937296 310.3042018474992
0.8661461461461462 323.1007361014835 316.2782931266473 0.3689828855431316 316.6472760121904 315.9093102411042
0.8670370370370371 328.8581176248771 322.0278221722493 0.3704528192246683 322.398274991474 321.6573693530246
0.8679279279279279 334.7634741649441 327.9250254831426 0.3719964486951338 328.2970219318377 327.5530290344474
0.8688188188188188 340.8216562165325 333.9747406772026 0.3736172132367747 334.3483578904394 333.6011234639658
0.8697097097097097 347.0377080308039 340.1819985046669 0.37531872615031 340.5573172308172 339.8066797785166
0.8706006006006006 353.4168767569448 346.5520319558334 0.3771047845992953 346.9291367404327 346.1749271712341
0.8714914914914915 359.9646220821706 353.0902858649791 0.3789793800650566 353.4692652450442 352.7113064849141
0.8723823823823824 366.686626400888 359.8024270412293 0.3809467094523151 360.1833737506816 359.421480331777
0.8732732732732733 373.5888055460182 366.6943549592194 0.3830111868882267 367.0773661461076 366.3113437723312
0.8741641641641642 380.6773201177904 373.7722130447046 0.3851774562610022 374.1573905009656 373.3870355884437
0.8750550550550551 387.9585874478071 381.0424005927455 0.38745040454631 381.4298509972919 380.6549501881992
0.875945945945946 395.4392942388637 388.5115853587571 0.3898351759747059 388.9014205347318 388.1217501827824
0.8768368368368368 403.1264099238923 396.1867168655995 0.3923371870949943 396.5790540526945 395.7943796785045
0.8777277277277277 411.0272007905424 404.0750404729963 0.3949621427941177 404.4700026157904 403.6800783302022
0.8786186186186186 419.1492449212489 412.1841122589038 0.3977160533370072 412.5818283122409 411.7863962055668
0.8795095095095095 427.5004480023225 420.5218147661112 0.4006052524951886 420.9224200186064 420.121209513616
0.8804004004004004 436.089060059511 429.0963736712469 0.4036364168373133 429.5000100880841 428.6927372544096
0.8812912912912912 444.9236931817472 437.9163754376125 0.4068165862605301 438.323192023873 437.509558851352
0.8821821821821821 454.0133402994201 446.9907860178687 0.4101531858464906 447.4009392037152 446.5806328320222
0.883073073073073 463.3673950884948 456.3289706775475 0.4136540491332244 456.7426247266808 455.9153166284143
0.8839639639639639 472.9956730772224 465.9407150157701 0.4173274428998268 466.35804245867 465.5233875728703
0.8848548548548548 482.9084340380552 475.8362472653739 0.4211820935680191 476.2574293589419 475.4150651718059
0.8857457457457457 493.116405753745 486.0262619610059 0.4252272153343214 486.4514891763402 485.6010347456716
0.8866366366366366 503.6308092535238 496.5219450705991 0.4294725401528802 496.9514176107519 496.0924725304462
0.8875275275275275 514.463385622773 507.335000693136 0.4339283497004759 507.7689290428364 506.9010723434355
0.8884184184184184 525.626424497754 518.4776794337189 0.4386055094645857 518.9162849431834 518.0390739242544
0.8893093093093093 537.1327943658539 529.9628085757997 0.4435155051071494 530.4063240809069 529.5192930706926
0.8902002002002002 548.9959748014653 541.8038241800419 0.4486704812692121 542.2524946613112 541.3551536987727
0.8910910910910911 561.2300907781533 554.0148052497553 0.4540832829953066 554.4688885327506 553.5607219667601
0.891981981981982 573.8499492092258 566.6105101142615 0.4597674999715223 567.0702776142331 566.1507426142899
0.8928728728728729 586.8710778813524 579.6064151939913 0.465737513788327 580.0721527077797 579.140677680203
0.8937637637637638 600.3097669595252 593.018756324709 0.4720085484567387 593.4907648731657 592.5467477762522
0.8946546546546547 614.1831132565837 606.8645728330862 0.4785967244279145 607.3431695575141 606.3859761086583
0.8955455455455456 628.5090674768179 621.1617545720736 0.4855191163874542 621.647273688461 620.6762354556862
0.8964364364364364 643.3064846610159 635.9290921422546 0.49279381512141 636.421885957376 635.4362983271332
0.8973273273273273 658.595178079833 651.1863305447771 0.5004399937776101 651.6867705385547 650.6858905509995
0.8982182182182182 674.3959768437534 666.9542265327389 0.5084779788768903 667.4627045116157 666.445748553862
0.8991091091091091 690.7307875213542 683.2546099512044 0.5169293264613652 683.7715392776657 682.7376806247431
0.9 707.6226600833163 700.1104493816296 0.5258169038047378 700.6362662854343 699.5846324778248
0.90002002002002 708.0088380445908 700.613906095614 0.4678092304365292 701.0817153260505 700.1460968651775
0.9009109109109109 725.4953885767865 718.0780455087181 0.4705638082023038 718.5486093169204 717.6074817005158
0.9018018018018018 743.5894083246109 736.1489971260535 0.4733798661195023 736.622376992173 735.6756172599339
0.9026926926926927 762.3178535426327 754.8536940420058 0.4762593097906474 755.3299533517965 754.3774347322152
0.9035835835835836 781.7091403466376 774.2205282068354 0.4792041227630034 774.6997323295984 773.7413240840724
0.9044744744744745 801.7932382908272 794.2794439511506 0.4822163704727562 794.7616603216234 793.7972275806778
0.9053653653653654 822.6017708904876 815.0620384525707 0.48529820442732 815.547336656998 814.5767402481434
0.9062562562562563 844.1681236772289 836.6016697314622 0.4884518666428425 837.090121598105 836.1132178648193
0.9071471471471472 866.5275604297075 858.9335728183999 0.4916796943548412 859.4252525127547 858.441893124045
0.9080380380380381 889.7173482844216 882.0949847976758 0.4949841250217584 882.5899689226976 881.600000672654
0.908928928928929 913.7768924994813 906.125279499445 0.4983677016425725 906.6236472010876 905.6269117978024
0.9098198198198199 938.747881719875 931.0661126887245 0.5018330784113721 931.5679457671358 930.5642796103132


==> plot_data/thermal_epsilon_histogram_z0.500.dat <==
BinLeft BinRight BinCenter Count
20.93047331043197 21.00040210926171 20.96543770984684 1
21.00040210926171 21.07033090809145 21.03536650867658 2
21.07033090809145 21.14025970692119 21.10529530750632 3
21.14025970692119 21.21018850575092 21.17522410633605 4
21.21018850575092 21.28011730458066 21.24515290516579 6
21.28011730458066 21.35004610341039 21.31508170399552 4
21.35004610341039 21.41997490224013 21.38501050282526 2
21.41997490224013 21.48990370106987 21.454939301655 4
21.48990370106987 21.5598324998996 21.52486810048473 4
21.5598324998996 21.62976129872934 21.59479689931447 2
21.62976129872934 21.69969009755908 21.66472569814421 4
21.69969009755908 21.76961889638881 21.73465449697395 6
21.76961889638881 21.83954769521855 21.80458329580368 14
21.83954769521855 21.90947649404828 21.87451209463342 4
21.90947649404828 21.97940529287802 21.94444089346315 16
21.97940529287802 22.04933409170776 22.01436969229289 7
22.04933409170776 22.1192628905375 22.08429849112263 8
22.1192628905375 22.18919168936723 22.15422728995237 6
22.18919168936723 22.25912048819697 22.2241560887821 1
22.25912048819697 22.32904928702671 22.29408488761184 2


==> plot_data/thermal_epsilon_mc_comparison.dat <==
z MC_Mean MC_Std MC_Mean_plus_Std MC_Mean_minus_Std
0.1 619.9595951115875 52.02853423332137 671.9881293449089 567.9310608782662
0.125 323.5949978643595 50.43272773637258 374.027725600732 273.1622701279869
0.15 195.5017401644523 48.19311671735704 243.6948568818093 147.3086234470952
0.175 130.9662617287365 46.33262564905114 177.2988873777877 84.63363607968536
0.2 93.24809654211066 44.77774205827192 138.0258386003826 48.47035448383874
0.225 70.92447908643257 48.09384105217471 119.0183201386073 22.83063803425786
0.25 53.88183694655072 46.89189358490307 100.7737305314538 6.989943361647647
0.275 41.70363062087966 45.66386185324158 87.36749247412124 -3.960231232361927
0.3 34.92389653597422 44.70612302565143 79.63001956162564 -9.782226489677214
0.325 31.20591436444798 45.0668981813272 76.2728125457752 -13.86098381687922
0.35 27.27731398881742 47.14688173481201 74.42419572362944 -19.86956774599459
0.375 29.08326530295201 47.69735104532662 76.78061634827864 -18.61408574237461
0.4 23.47120448235216 46.16774876363029 69.63895324598244 -22.69654428127813
0.425 18.12304298051322 46.95671561722642 65.07975859773964 -28.83367263671321
0.45 17.99282913444998 46.07000223250171 64.0628313669517 -28.07717309805173
0.475 16.96377959249313 48.88934205855502 65.85312165104816 -31.92556246606189
0.5 16.37863413853428 68.11811077762982 84.4967449161641 -51.73947663909554
0.525 16.96377959249313 48.88934205855502 65.85312165104816 -31.92556246606189
0.55 17.99282913444998 46.07000223250171 64.0628313669517 -28.07717309805173
0.575 18.12304298051322 46.95671561722642 65.07975859773964 -28.83367263671321
0.6 23.47120448235216 46.16774876363029 69.63895324598244 -22.69654428127813
0.625 29.08326530295201 47.69735104532662 76.78061634827864 -18.61408574237461
0.65 27.27731398881742 47.14688173481201 74.42419572362944 -19.86956774599459
0.675 31.20591436444798 45.0668981813272 76.2728125457752 -13.86098381687922
0.7 34.92389653597422 44.70612302565143 79.63001956162564 -9.782226489677214
0.725 41.70363062087966 45.66386185324158 87.36749247412124 -3.960231232361927
0.75 53.88183694655072 46.89189358490307 100.7737305314538 6.989943361647647
0.775 70.92447908643257 48.09384105217471 119.0183201386073 22.83063803425786
0.8 93.24809654211066 44.77774205827192 138.0258386003826 48.47035448383874
0.825 130.9662617287365 46.33262564905114 177.2988873777877 84.63363607968536
0.85 195.5017401644523 48.19311671735704 243.6948568818093 147.3086234470952
0.875 323.5949978643595 50.43272773637258 374.027725600732 273.1622701279869
0.9 619.9595951115875 52.02853423332137 671.9881293449089 567.9310608782662


==> plot_data/thermal_epsilon_percentage_error.dat <==
z PctError PctStd PctError_plus_PctStd PctError_minus_PctStd
0.09018018018018018 -0.8182994796299007 0.05345770554410908 -0.7648417740857916 -0.8717571851740098
0.09107107107107107 -0.8373611833307119 0.05453931979822475 -0.7828218635324871 -0.8919005031289367
0.09196196196196195 -0.8567174172160951 0.05563386236945934 -0.8010835548466357 -0.9123512795855544
0.09285285285285284 -0.8763700034586087 0.05674137982535943 -0.8196286236332493 -0.9331113832839681
0.09374374374374374 -0.8963207367753918 0.05786191789795703 -0.8384588188774348 -0.9541826546733488
0.09463463463463463 -0.9165713842014864 0.05899552147839072 -0.8575758627230957 -0.9755669056798771
0.09552552552552553 -0.9371236848658924 0.06014223461159275 -0.8769814502542996 -0.9972659194774851
0.09641641641641641 -0.9579793497721486 0.06130210049104802 -0.8966772492811006 -1.019281450263197
0.0973073073073073 -0.9791400615818695 0.06247516145363537 -0.9166649001282341 -1.041615223035505
0.09819819819819819 -1.000607474401964 0.06366145897452728 -0.9369460154274372 -1.064268933376492
0.09908908908908909 -1.022383213574804 0.0648610336621732 -0.9575221799126309 -1.087244247236977
0.09997997997997997 -1.044468875473427 0.06607392525332662 -0.9783949502201008 -1.110542800726754
0.1008708708708709 -1.066866027297953 0.06730017260817632 -0.9995658546897765 -1.134166199906129
0.1017617617617618 -1.089576206877533 0.06853981370550125 -1.021036393172031 -1.158116020583034
0.1026526526526527 -1.112600922474384 0.06979288563791497 -1.042808036836469 -1.1823938081123
0.1035435435435435 -1.135941652591821 0.0710594246071717 -1.064882227984649 -1.207001077198993
0.1044344344344344 -1.159599845785543 0.07233946591952545 -1.087260379866017 -1.231939311705069
0.1053253253253253 -1.183576920478407 0.0736330439811619 -1.109943876497245 -1.257209964459569
0.1062162162162162 -1.207874264778808 0.07494019229369356 -1.132934072485114 -1.282814457072502
0.1071071071071071 -1.232493236301885 0.07626094344969331 -1.156232292852191 -1.308754179751578
0.107997997997998 -1.257435161995188 0.07759532912833748 -1.179839832866851 -1.335030491123526
0.1088888888888889 -1.282701337966422 0.07894338009106523 -1.203757957875357 -1.361644718057488
0.1097797797797798 -1.30829302931619 0.08030512617732881 -1.227987903138861 -1.388598155493519
0.1106706706706707 -1.334211469972994 0.081680596300392 -1.252530873672602 -1.415892066273386
0.1115615615615616 -1.360457862532098 0.08306981844320389 -1.277388044088894 -1.443527680975302
0.1124524524524524 -1.387033378097915 0.08447281965432688 -1.302560558443588 -1.471506197752242
0.1133433433433433 -1.413939156130195 0.0858896260439404 -1.328049530086254 -1.499828782174135
0.1142342342342342 -1.441176304293271 0.08732026277989575 -1.353856041513375 -1.528496567073166
0.1151251251251251 -1.468745898309061 0.08876475408385348 -1.379981144225207 -1.557510652392914
0.116016016016016 -1.49664898181322 0.09022312322747389 -1.406425858585746 -1.586872105040694
0.1169069069069069 -1.524886566215823 0.09169539252867483 -1.433191173687148 -1.616581958744498
0.1177977977977978 -1.553459630564838 0.09318158334798168 -1.460278047216856 -1.64664121391282
0.1186886886886887 -1.58236912141308 0.09468171608490665 -1.487687405328173 -1.677050837497987
0.1195795795795796 -1.611615952689533 0.09619581017444059 -1.515420142515092 -1.707811762863973
0.1204704704704705 -1.641201005573956 0.09772388408357841 -1.543477121490378 -1.738924889657534
0.1213613613613614 -1.671125128374694 0.09926595530794258 -1.571859173066751 -1.770391083682636
0.1222522522522522 -1.701389136411185 0.1008220403684766 -1.600567096042709 -1.802211176779662
0.1231431431431431 -1.731993811899306 0.1023921548081977 -1.629601657091108 -1.834385966707504
0.124034034034034 -1.762939903840912 0.103976313189037 -1.658963590651875 -1.866916217029949
0.1249249249249249 -1.794228127917007 0.1055745290887582 -1.688653598828249 -1.899802657005765
0.1258158158158158 -1.825859166384529 0.1071868150979445 -1.718672351286585 -1.933045981482474
0.1267067067067067 -1.857833667977607 0.1088131828170658 -1.749020485160542 -1.966646850794673
0.1275975975975976 -1.890152247811537 0.1104536428536366 -1.779698604957901 -2.000605890665174
0.1284884884884885 -1.922815487291661 0.1121082048194404 -1.81070728247222 -2.034923692111101
0.1293793793793794 -1.955823934025735 0.1137768773278363 -1.842047056697899 -2.069600811353572
0.1302702702702703 -1.989178101739773 0.1154596679911622 -1.873718433748611 -2.104637769730935
0.1311611611611612 -2.022878470198821 0.1171565834182056 -1.905721886780616 -2.140035053617027
0.1320520520520521 -2.05692548513003 0.1188676292117722 -1.938057855918258 -2.175793114341802
0.132942942942943 -2.091319558152001 0.1205928099663229 -1.970726748185679 -2.211912368118324
0.1338338338338338 -2.126061066705806 0.1223321292657251 -2.00372893744008 -2.248393195971531
0.1347247247247247 -2.161150353991636 0.1240855896810582 -2.037064764310577 -2.285235943672694
0.1356156156156156 -2.196587728908185 0.1258531927685408 -2.070734536139644 -2.322440921676726
0.1365065065065065 -2.232373465997429 0.1276349390675245 -2.104738526929904 -2.360008405064954
0.1373973973973974 -2.268507805392441 0.1294308280985846 -2.139076977293856 -2.397938633491025
0.1382882882882883 -2.304990952769561 0.1312408583617111 -2.17375009440785 -2.436231811131272
0.1391791791791792 -2.341823079305157 0.1330650273345824 -2.208758051970575 -2.474888106639739
0.1400700700700701 -2.37900432163518 0.1349033314709368 -2.244100990164243 -2.513907653106117
0.140960960960961 -2.41653478182092 0.1367557661990364 -2.279779015621884 -2.553290548019957
0.1418518518518519 -2.454414527316423 0.1386223259202296 -2.315792201396193 -2.593036853236653
0.1427427427427428 -2.492643590942581 0.1405030040076136 -2.352140586934968 -2.633146594950195
0.1436336336336336 -2.531221970863307 0.1423977928047855 -2.388824178058521 -2.673619763668093
0.1445245245245245 -2.570149630567229 0.1443066836246892 -2.42584294694254 -2.714456314191918
0.1454154154154154 -2.609426498852781 0.1462296667485777 -2.463196832104204 -2.755656165601359
0.1463063063063063 -2.649052469818235 0.1481667314250581 -2.500885738393177 -2.797219201243293
0.1471971971971972 -2.689027402855324 0.1501178658692481 -2.538909536986076 -2.839145268724573
0.1480880880880881 -2.729351122647365 0.1520830572620266 -2.577268065385339 -2.881434179909391
0.148978978978979 -2.770023419171797 0.1540622917493852 -2.615961127422412 -2.924085710921183
0.1498698698698699 -2.811044047706481 0.1560555544418928 -2.654988493264589 -2.967099602148374
0.1507607607607608 -2.852412728840866 0.1580628294142537 -2.694349899426612 -3.01047555825512
0.1516516516516516 -2.894129148491059 0.1600840997049655 -2.734045048786094 -3.054213248196025
0.1525425425425425 -2.936192957919096 0.1621193473161009 -2.774073610602995 -3.098312305235197
0.1534334334334334 -2.978603773756964 0.1641685532131699 -2.814435220543793 -3.142772326970134
0.1543243243243243 -3.021361178034164 0.1662316973251022 -2.855129480709062 -3.187592875359266
0.1552152152152152 -3.064464718210292 0.1683087585443317 -2.89615595966596 -3.232773476754624
0.1561061061061061 -3.107913907211599 0.1703997147269944 -2.937514192484604 -3.278313621938593
0.156996996996997 -3.151708223471749 0.1725045426932093 -2.979203680778539 -3.324212766164958
0.1578878878878879 -3.195847110977015 0.174623218227507 -3.021223892749508 -3.370470329204522
0.1587787787787788 -3.240329979315657 0.1767557160793216 -3.063574263236336 -3.417085695394979
0.1596696696696697 -3.285156203731936 0.1789020099636225 -3.106254193768313 -3.464058213695559
0.1605605605605606 -3.330325125183985 0.1810620725616383 -3.149263052622346 -3.511387197745623
0.1614514514514515 -3.375836050405937 0.1832358755216979 -3.192600174884239 -3.559071925927635
0.1623423423423423 -3.421688251974995 0.1854233894601751 -3.23626486251482 -3.60711164143517
0.1632332332332332 -3.467880968381717 0.1876245839625397 -3.280256384419177 -3.655505552344256
0.1641241241241241 -3.514413404105862 0.1898394275845215 -3.324573976521341 -3.704252831690384
0.165015015015015 -3.56128472969528 0.1920678878533915 -3.369216841841889 -3.753352617548672
0.1659059059059059 -3.608494081849696 0.1943099312693304 -3.414184150580365 -3.802804013119026
0.1667967967967968 -3.656040563509136 0.1965655233069345 -3.459475040202202 -3.852606086816071
0.1676876876876877 -3.703923243945139 0.1988346284168024 -3.505088615528337 -3.902757872361941
0.1685785785785786 -3.752141158858061 0.2011172100272583 -3.551023948830803 -3.953258368885319
0.1694694694694695 -3.800693310477229 0.2034132305461576 -3.597280079931072 -4.004106541023386
0.1703603603603604 -3.849578667665417 0.2057226513628301 -3.643856016302587 -4.055301319028247
0.1712512512512513 -3.898796166028936 0.208045432850109 -3.690750733178827 -4.106841598879045
0.1721421421421422 -3.948344708029242 0.2103815343664758 -3.737963173662766 -4.158726242395717
0.1730330330330331 -3.998223163101657 0.2127309142583267 -3.785492248843331 -4.210954077359984
0.1739239239239239 -4.048430367775826 0.2150935298623232 -3.833336837913502 -4.263523897638149
0.1748148148148148 -4.098965125801644 0.2174693375078773 -3.881495788293766 -4.316434463309521
0.1757057057057057 -4.149826208278875 0.2198582925197265 -3.929967915759149 -4.369684500798601
0.1765965965965966 -4.201012353790925 0.2222603492206257 -3.978752004570299 -4.42327270301155
0.1774874874874875 -4.252522268542196 0.2246754609341373 -4.027846807608058 -4.477197729476333
0.1783783783783784 -4.304354626500478 0.2271035799875426 -4.077251046512935 -4.531458206488021
0.1792692692692693 -4.356508069542085 0.2295446577148494 -4.126963411827235 -4.586052727256934
0.1801601601601602 -4.408981207602257 0.2319986444599122 -4.176982563142345 -4.640979852062169
0.1810510510510511 -4.461772618828414 0.2344654895796431 -4.227307129248771 -4.696238108408057
0.1819419419419419 -4.514880849737695 0.236945141447359 -4.277935708290336 -4.751825991185054
0.1828328328328328 -4.568304415379075 0.2394375474561954 -4.328866867922879 -4.80774196283527
0.1837237237237237 -4.622041799498215 0.2419426540226623 -4.380099145475552 -4.863984453520877
0.1846146146146146 -4.676091454706822 0.2444604065902676 -4.431631048116555 -4.920551861297089
0.1855055055055055 -4.730451802655812 0.2469907496332777 -4.483461053022534 -4.977442552289089
0.1863963963963964 -4.785121234212089 0.2495336266605496 -4.535587607551539 -5.034654860872639
0.1872872872872873 -4.840098109639042 0.2520889802194968 -4.588009129419545 -5.092187089858539
0.1881781781781782 -4.895380758780776 0.2546567519001212 -4.640724006880655 -5.150037510680898
0.1890690690690691 -4.950967481249917 0.2572368823391763 -4.69373059891074 -5.208204363589093
0.18995995995996 -5.006856546619487 0.2598293112244097 -4.747027235395078 -5.266685857843897
0.1908508508508509 -5.063046194618146 0.2624339772989204 -4.800612217319226 -5.325480171917067
0.1917417417417417 -5.119534635328208 0.2650508183655951 -4.854483816962612 -5.384585453693803
0.1926326326326326 -5.176320049388607 0.2676797712916594 -4.908640278096948 -5.443999820680267
0.1935235235235235 -5.233400588200229 0.2703207720133193 -4.963079816186911 -5.503721360213548
0.1944144144144144 -5.290774374135421 0.2729737555404873 -5.017800618594934 -5.563748129675909
0.1953053053053053 -5.34843950075016 0.2756386559616263 -5.072800844788533 -5.624078156711786
0.1961961961961962 -5.40639403300025 0.2783154064486653 -5.128078626551585 -5.684709439448915
0.1970870870870871 -5.464636007460252 0.281003939262011 -5.183632068198241 -5.745639946722264
0.197977977977978 -5.523163432546518 0.2837041857556691 -5.239459246790849 -5.806867618302187
0.1988688688688689 -5.58197428874257 0.286416076382431 -5.295558212360139 -5.868390365125001
0.1997597597597598 -5.641066528828077 0.2891395406991691 -5.351926988128907 -5.930206069527246
0.2006506506506507 -5.700438078110729 0.2918745073722067 -5.408563570738522 -5.992312585482935
0.2015415415415416 -5.76008683466201 0.2946209041827859 -5.465465930479224 -6.054707738844796
0.2024324324324324 -5.820010669554547 0.2973786580326158 -5.522632011521931 -6.117389327587163
0.2033233233233233 -5.880207427103966 0.3001476949495074 -5.580059732154458 -6.180355122053474
0.2042142142142142 -5.940674925112824 0.3029279400930944 -5.63774698501973 -6.243602865205919
0.2051051051051051 -6.001410955117374 0.3057193177606304 -5.695691637356744 -6.307130272878005
0.205995995995996 -6.062413282637739 0.3085217513928721 -5.753891531244867 -6.370935034030611
0.2068868868868869 -6.123679647430857 0.3113351635800444 -5.812344483850812 -6.435014811010901
0.2077777777777778 -6.185207763745028 0.3141594760678826 -5.871048287677145 -6.499367239812911
0.2086686686686687 -6.246995320579001 0.3169946097637493 -5.930000710815252 -6.56398993034275
0.2095595595595596 -6.309039981941845 0.3198404847428281 -5.989199497199016 -6.628880466684673
0.2104504504504505 -6.37133938711706 0.3226970202544014 -6.048642366862659 -6.694036407371462
0.2113413413413414 -6.433891150927914 0.3255641347281891 -6.108327016199724 -6.759455285656103
0.2122322322322322 -6.496692864005997 0.3284417457807696 -6.168251118225228 -6.825134609786766
0.2131231231231231 -6.559742093062018 0.3313297702220684 -6.22841232283995 -6.891071863284087
0.214014014014014 -6.623036381158694 0.3342281240619079 -6.288808257096786 -6.957264505220602
0.2149049049049049 -6.686573247986388 0.3371367225166423 -6.349436525469746 -7.02370997050303
0.2157957957957958 -6.750350190141013 0.3400554800158491 -6.410294710125164 -7.090405670156862
0.2166866866866867 -6.814364681403445 0.3429843102090801 -6.471380371194365 -7.157348991612525
0.2175775775775776 -6.878614173022053 0.3459231259727004 -6.532691047049353 -7.224537298994754
0.2184684684684685 -6.9430960939964 0.3488718394167519 -6.594224254579648 -7.291967933413152
0.2193593593593594 -7.007807851363867 0.3518303618919211 -6.655977489471946 -7.359638213255788
0.2202502502502502 -7.072746830487199 0.3547986039965211 -6.717948226490678 -7.42754543448372
0.2211411411411411 -7.137910395345207 0.3577764755835797 -6.780133919761627 -7.495686870928787
0.222032032032032 -7.203295888824019 0.3607638857679475 -6.842532003056072 -7.564059774591967
0.2229229229229229 -7.268900633011305 0.3637607429334724 -6.905139890077833 -7.632661375944777
0.2238138138138138 -7.334721929491221 0.3667669547402337 -6.967954974750987 -7.701488884231455
0.2247047047047047 -7.400757059641991 0.3697824281318233 -7.030974631510168 -7.770539487773815
0.2255955955955956 -7.467003284934086 0.3728070693426746 -7.094196215591412 -7.839810354276761
0.2264864864864865 -7.533457847230932 0.3758407839054486 -7.157617063325484 -7.90929863113638
0.2273773773773774 -7.600117969090427 0.3788834766584621 -7.221234492431964 -7.979001445748889
0.2282682682682683 -7.666980854068279 0.3819350517531555 -7.285045802315123 -8.048915905821435
0.2291591591591592 -7.734043687022436 0.3849954126616231 -7.349048274360813 -8.119039099684059
0.2300500500500501 -7.801303634418813 0.3880644621841683 -7.413239172234645 -8.189368096602982
0.2309409409409409 -7.868757844639006 0.3911421024569092 -7.477615742182097 -8.259899947095915
0.2318318318318318 -7.936403448287995 0.3942282349594184 -7.542175213328577 -8.330631683247415
0.2327227227227227 -8.004237558503991 0.3973227605224134 -7.606914797981577 -8.401560319026405
0.2336136136136136 -8.072257271268626 0.4004255793354667 -7.671831691933159 -8.472682850604093
0.2345045045045045 -8.14045966571898 0.4035365909547557 -7.736923074764224 -8.543996256673736
0.2353953953953954 -8.208841804459505 0.4066556943108665 -7.802186110148638 -8.615497498770372
0.2362862862862863 -8.27740073387584 0.4097827877165874 -7.867617946159253 -8.687183521592427
0.2371771771771772 -8.346133484448917 0.4129177688747787 -7.933215715574137 -8.759051253323696
0.2380680680680681 -8.415037071069799 0.4160605348862382 -7.998976536183561 -8.831097605956037
0.238958958958959 -8.484108493355231 0.4192109822576125 -8.06489751109762 -8.903319475612843
0.2398498498498499 -8.553344735964847 0.4223690069093255 -8.130975729055521 -8.975713742874174
0.2407407407407408 -8.62274276891667 0.4255345041835242 -8.197208264733145 -9.048277273100194
0.2416316316316316 -8.692299547905634 0.4287073688520682 -8.263592179053566 -9.121006916757702
0.2425225225225225 -8.7620120146213 0.4318874951245201 -8.330124519496779 -9.193899509745821
0.2434134134134134 -8.83187709706597 0.4350747766561569 -8.396802320409813 -9.266951873722126
0.2443043043043043 -8.90189170987323 0.4382691065560192 -8.46362260331721 -9.340160816429249
0.2451951951951952 -8.972052754627489 0.4414703773949502 -8.530582377232539 -9.413523132022439
0.2460860860860861 -9.042357120182361 0.4446784812136555 -8.597678638968706 -9.487035601396016
0.246976976976977 -9.11280168298088 0.4478933095307983 -8.664908373450082 -9.560694992511678
0.2478678678678679 -9.183383307373997 0.4511147533510783 -8.732268554022919 -9.634498060725075
0.2487587587587588 -9.254098845941272 0.4543427031733261 -8.799756142767945 -9.708441549114598
0.2496496496496496 -9.324945139808946 0.457577048998628 -8.867368090810318 -9.782522188807574
0.2505405405405405 -9.395919018970993 0.4608176803384229 -8.93510133863257 -9.856736699309415
0.2514314314314314 -9.46701730260701 0.4640644862226331 -9.002952816384377 -9.931081788829642
0.2523223223223223 -9.538236799402458 0.4673173552077913 -9.070919444194667 -10.00555415461025
0.2532132132132132 -9.609574307866906 0.4705761753851551 -9.138998132481751 -10.08015048325206
0.2541041041041041 -9.681026616652879 0.4738408343888482 -9.20718578226403 -10.15486745104173
0.254994994994995 -9.752590504874423 0.4771112194039834 -9.275479285470439 -10.22970172427841
0.2558858858858859 -9.824262742424466 0.4803872171747813 -9.343875525249684 -10.30464995959925
0.2567767767767768 -9.896040090292601 0.4836687140127089 -9.412371376279893 -10.37970880430531
0.2576676676676676 -9.967919300882169 0.4869555958045722 -9.480963705077597 -10.45487489668674
0.2585585585585585 -10.03989711832627 0.4902477480206545 -9.549649370305618 -10.53014486634693
0.2594494494494494 -10.11197027880359 0.4935450557227987 -9.618425223080797 -10.60551533452639
0.2603403403403404 -10.18413551085367 0.4968474035725151 -9.687288107281153 -10.68098291442618
0.2612312312312312 -10.25638953569126 0.5001546758390557 -9.756234859852201 -10.75654421153031
0.2621221221221221 -10.3287290675194 0.5034667564074945 -9.825262311111901 -10.83219582392689
0.263013013013013 -10.40115081384317 0.5067835287867858 -9.894367285056388 -10.90793434262996
0.2639039039039039 -10.47365147578052 0.5101048761178011 -9.963546599662719 -10.98375635189832
0.2647947947947948 -10.54622774837406 0.5134306811813645 -10.03279706719269 -11.05965842955542
0.2656856856856857 -10.6188763209005 0.5167608264062612 -10.10211549449424 -11.13563714730677
0.2665765765765766 -10.69159387718012 0.5200951938772425 -10.17149868330287 -11.21168907105736
0.2674674674674675 -10.76437709588435 0.5234336653429793 -10.24094343054137 -11.28781076122733
0.2683583583583584 -10.83722265084218 0.5267761222240278 -10.31044652861815 -11.36399877306621
0.2692492492492493 -10.91012721134673 0.5301224456207616 -10.38000476572597 -11.44024965696749
0.2701401401401402 -10.98308744245888 0.5334725163212752 -10.4496149261376 -11.51655995878015
0.271031031031031 -11.05610000531077 0.5368262148092617 -10.51927379050151 -11.59292622012003
0.2719219219219219 -11.12916155740744 0.5401834212718829 -10.58897813613556 -11.66934497867932
0.2728128128128128 -11.20226875292753 0.5435440156075823 -10.65872473731995 -11.74581276853511
0.2737037037037037 -11.27541824302216 0.5469078774339052 -10.72851036558825 -11.82232612045607
0.2745945945945946 -11.348606676113 0.550274886095255 -10.79833179001774 -11.89888156220825
0.2754854854854855 -11.42183069818773 0.5536449206706494 -10.86818577751708 -11.97547561885838
0.2763763763763764 -11.49508695309562 0.5570178599814205 -10.9380690931142 -12.05210481307705
0.2772672672672672 -11.56837208284001 0.5603935825988974 -11.00797850024111 -12.12876566543891
0.2781581581581581 -11.64168272786997 0.563771966852057 -11.07791076101791 -12.20545469472203
0.279049049049049 -11.71501552737045 0.5671528908351237 -11.14786263653533 -12.28216841820557
0.2799399399399399 -11.78836711955 0.5705362324151514 -11.21783088713485 -12.35890335196515
0.2808308308308308 -11.86173414192759 0.5739218692395619 -11.28781227268803 -12.43565601116716
0.2817217217217217 -11.93511323161769 0.5773096787436414 -11.35780355287405 -12.51242291036133
0.2826126126126126 -12.00850102561204 0.5806995381580028 -11.42780148745404 -12.58920056377004
0.2835035035035035 -12.08189416106228 0.5840913245160181 -11.49780283654626 -12.6659854855783
0.2843943943943944 -12.15528927555798 0.587484914661185 -11.56780436089679 -12.74277419021916
0.2852852852852853 -12.22868300740484 0.5908801852544835 -11.63780282215036 -12.81956319265933
0.2861761761761762 -12.3020719958996 0.5942770127816633 -11.70779498311794 -12.89634900868126
0.2870670670670671 -12.37545288160366 0.5976752735605062 -11.77777760804315 -12.97312815516417
0.287957957957958 -12.44882230661492 0.6010748437480417 -11.84774746286688 -13.04989715036296
0.2888488488488489 -12.52217691483651 0.6044755993477042 -11.9177013154888 -13.12665251418421
0.2897397397397398 -12.59551335224504 0.6078774162164707 -11.98763593602857 -13.20339076846151
0.2906306306306307 -12.6688282671554 0.6112801700719195 -12.05754809708348 -13.28010843722732
0.2915215215215215 -12.74211831048396 0.6146837364992792 -12.12743457398468 -13.35680204698324
0.2924124124124124 -12.81538013601005 0.6180879909583959 -12.19729214505166 -13.43346812696845
0.2933033033033033 -12.8886104006349 0.621492808790675 -12.26711759184423 -13.51010320942558
0.2941941941941942 -12.96180576463733 0.6248980652259669 -12.33690769941137 -13.5867038298633
0.2950850850850851 -13.03496289192954 0.6283036353893967 -12.40665925654014 -13.66326652731893
0.295975975975976 -13.10807845030895 0.63170939430816 -12.47636905600079 -13.73978784461711
0.2968668668668669 -13.18114911170787 0.6351152169182482 -12.54603389478962 -13.81626432862612
0.2977577577577578 -13.25417155244152 0.6385209780711415 -12.61565057437038 -13.89269253051267
0.2986486486486487 -13.32714245345372 0.6419265525404245 -12.6852159009133 -13.96906900599414
0.2995395395395395 -13.40005850055879 0.645331815028396 -12.75472668553039 -14.04539031558718
0.3004304304304304 -13.47291638468406 0.6487366401725599 -12.8241797445115 -14.12165302485662
0.3013213213213213 -13.54571280210621 0.6521409025521273 -12.89357189955408 -14.19785370465833
0.3022122122122122 -13.61844445468936 0.6555444766944216 -12.96289997799494 -14.27398893138378
0.3031031031031031 -13.69110805011626 0.6589472370812509 -13.03216081303501 -14.35005528719751
0.303993993993994 -13.76370030212153 0.6623490581552139 -13.10135124396631 -14.42604936027674
0.3048848848848849 -13.83621793071918 0.6657498143259548 -13.17046811639323 -14.50196774504514
0.3057757757757758 -13.90865766242861 0.6691493799763808 -13.23950828245223 -14.57780704240499
0.3066666666666666 -13.98101623049931 0.6725476294687738 -13.30846860103054 -14.65356385996809
0.3075575575575575 -14.05329037513128 0.6759444371509138 -13.37734593798037 -14.7292348122822
0.3084484484484484 -14.12547684369392 0.6793396773620962 -13.44613716633182 -14.80481652105601
0.3093393393393393 -14.1975723909426 0.6827332244390996 -13.5148391665035 -14.8803056153817
0.3102302302302302 -14.26957377923181 0.6861249527221251 -13.58344882650969 -14.95569873195394
0.3111211211211211 -14.34147777872678 0.689514736560638 -13.65196304216614 -15.03099251528742
0.312012012012012 -14.41328116761206 0.6929024503191838 -13.72037871729288 -15.10618361793124
0.3129029029029029 -14.48498073229682 0.6962879683831391 -13.78869276391368 -15.18126870067996
0.3137937937937938 -14.55657326761931 0.6996711651643852 -13.85690210245493 -15.2562444327837
0.3146846846846847 -14.62805557704717 0.7030519151069574 -13.92500366194021 -15.33110749215413
0.3155755755755756 -14.69942447287581 0.7064300926926087 -13.9929943801832 -15.40585456556842
0.3164664664664665 -14.77067677642438 0.7098055724463266 -14.06087120397806 -15.48048234887071
0.3173573573573574 -14.84180931822846 0.7131782289417967 -14.12863108928666 -15.55498754717025
0.3182482482482483 -14.91281893823097 0.7165479368067943 -14.19627100142418 -15.62936687503777
0.3191391391391392 -14.98370248596973 0.7199145707285279 -14.2637879152412 -15.70361705669826
0.3200300300300301 -15.054456820763 0.7232780054589298 -14.33117881530407 -15.77773482622193
0.3209209209209209 -15.125078811892 0.7266381158198689 -14.39844069607213 -15.85171692771187
0.3218118118118118 -15.19556533878124 0.7299947767083277 -14.46557056207291 -15.92556011548957
0.3227027027027027 -15.26591329117573 0.7333478631015031 -14.53256542807423 -15.99926115427724
0.3235935935935936 -15.33611956931544 0.7366972500618648 -14.59942231925358 -16.07281681937731
0.3244844844844845 -15.40618108410846 0.7400428127421395 -14.66613827136632 -16.1462238968506
0.3253753753753754 -15.47609475729965 0.7433844263902468 -14.73271033090941 -16.2194791836899
0.3262662662662663 -15.54585752163808 0.7467219663541886 -14.79913555528389 -16.29257948799226
0.3271571571571572 -15.61546632104148 0.7500553080868504 -14.86541101295463 -16.36552162912833
0.328048048048048 -15.6849181107571 0.7533843271507732 -14.93153378360633 -16.43830243790788
0.3289389389389389 -15.75420985752246 0.7567088992228518 -14.99750095829961 -16.51091875674532
0.3298298298298298 -15.82333853971995 0.7600289000989972 -15.06330963962095 -16.58336743981894
0.3307207207207207 -15.89230114753222 0.763344205698705 -15.12895694183351 -16.65564535323092
0.3316116116116116 -15.9610946830928 0.766654692069601 -15.1944399910232 -16.7277493751624
0.3325025025025025 -16.02971616063462 0.7699602353919295 -15.2597559252427 -16.79967639602656
0.3333933933933934 -16.09816260663701 0.7732607119829514 -15.32490189465406 -16.87142331861996
0.3342842842842843 -16.16643105996828 0.7765559983013222 -15.38987506166696 -16.9429870582696
0.3351751751751752 -16.23451857202724 0.7798459709514118 -15.45467260107583 -17.01436454297865
0.3360660660660661 -16.30242220688135 0.7831305066875399 -15.51929170019381 -17.08555271356889
0.3369569569569569 -16.37013904140256 0.7864094824181885 -15.58372955898437 -17.15654852382075
0.3378478478478478 -16.43766616540078 0.7896827752101488 -15.64798339019064 -17.22734894061093
0.3387387387387387 -16.50500068175461 0.792950262292603 -15.71205041946201 -17.29795094404721
0.3396296296296296 -16.57213970653907 0.7962118210611699 -15.7759278854779 -17.36835152760024
0.3405205205205205 -16.63908036915229 0.7994673290818917 -15.8396130400704 -17.43854769823418
0.3414114114114114 -16.70581981243757 0.8027166640951491 -15.90310314834242 -17.50853647653272
0.3423023023023023 -16.77235519280492 0.8059597040195694 -15.96639548878535 -17.57831489682449
0.3431931931931932 -16.83868368034862 0.809196326955827 -16.02948735339279 -17.64788000730445
0.3440840840840841 -16.90480245896351 0.8124264111904296 -16.09237604777308 -17.71722887015394
0.344974974974975 -16.97070872645759 0.8156498351994452 -16.15505889125814 -17.78635856165703
0.3458658658658659 -17.03639969466398 0.8188664776521734 -16.21753321701181 -17.85526617231616
0.3467567567567568 -17.10187258954777 0.8220762174147689 -16.279796372133 -17.92394880696254
0.3476476476476477 -17.1671246513133 0.825278933553817 -16.34184571775948 -17.99240358486712
0.3485385385385386 -17.23215313450698 0.8284745053398556 -16.40367862916712 -18.06062763984683
0.3494294294294295 -17.29695530811882 0.8316628122508644 -16.46529249586796 -18.12861812036969
0.3503203203203203 -17.36152845568064 0.8348437339756759 -16.52668472170497 -18.19637218965632
0.3512112112112112 -17.42586987536365 0.8380171504173719 -16.58785272494627 -18.26388702578102
0.3521021021021021 -17.48997688007128 0.8411829416966131 -16.64879393837467 -18.33115982176789
0.352992992992993 -17.55384679753183 0.8443409881549261 -16.7095058093769 -18.39818778568675
0.3538838838838839 -17.61747697038748 0.8474911703579552 -16.76998580002952 -18.46496814074543
0.3547747747747748 -17.68086475628147 0.8506333690986524 -16.83023138718281 -18.53149812538012
0.3556656656656657 -17.74400752794377 0.8537674654004318 -16.89024006254334 -18.5977749933442
0.3565565565565565 -17.80690267327218 0.8568933405202914 -16.95000933275189 -18.66379601379247
0.3574474474474474 -17.86954759541446 0.8600108759518684 -17.0095367194626 -18.72955847136633
0.3583383383383383 -17.93193971284515 0.8631199534284703 -17.06881975941668 -18.79505966627362
0.3592292292292292 -17.99407645944252 0.8662204549260619 -17.12785600451646 -18.86029691436859
0.3601201201201201 -18.05595528456214 0.8693122626662014 -17.18664302189594 -18.92526754722834
0.361011011011011 -18.11757365310801 0.8723952591189444 -17.24517839398907 -18.98996891222696
0.3619019019019019 -18.1789290456028 0.8754693270057208 -17.30345971859708 -19.05439837260852
0.3627927927927928 -18.24001895825481 0.8785343493021391 -17.36148460895267 -19.11855330755695
0.3636836836836837 -18.30084090302381 0.8815902092407805 -17.41925069378303 -19.1824311122646
0.3645745745745746 -18.36139240768359 0.8846367903139584 -17.47675561736963 -19.24602919799755
0.3654654654654655 -18.42167101588344 0.8876739762764126 -17.53399703960703 -19.30934499215985
0.3663563563563564 -18.48167428720763 0.8907016511480015 -17.59097263605963 -19.37237593835563
0.3672472472472473 -18.5413997972325 0.8937196992163305 -17.64768009801617 -19.43511949644883
0.3681381381381381 -18.60084513758065 0.8967280050393747 -17.70411713254127 -19.49757314262002
0.369029029029029 -18.66000791597553 0.899726453448036 -17.76028146252749 -19.55973436942357
0.3699199199199199 -18.71888575629187 0.902714929548688 -17.81617082674319 -19.62160068584056
0.3708108108108108 -18.77747629860514 0.9056933187256961 -17.87178297987945 -19.68316961733084
0.3717017017017017 -18.83577719923937 0.9086615066438767 -17.92711569259549 -19.74443870588325
0.3725925925925926 -18.89378613081182 0.9116193792509546 -17.98216675156086 -19.80540551006277
0.3734834834834835 -18.95150078227785 0.91456682277998 -18.03693395949787 -19.86606760505783
0.3743743743743744 -19.00891885897163 0.9175037237517161 -18.09141513521992 -19.92642258272335
0.3752652652652653 -19.0660380826474 0.9204299689769905 -18.14560811367041 -19.98646805162439
0.3761561561561562 -19.12285619151646 0.9233454455590395 -18.19951074595742 -20.0462016370755
0.3770470470470471 -19.17937094028509 0.9262500408958041 -18.25312089938928 -20.10562098118089
0.377937937937938 -19.23558010018834 0.9291436426822216 -18.30643645750612 -20.16472374287056
0.3788288288288288 -19.29148145902336 0.932026138912471 -18.35945532011089 -20.22350759793583
0.3797197197197197 -19.34707282118127 0.9348974178822071 -18.41217540329906 -20.28197023906348
0.3806106106106106 -19.40235200767611 0.9377573681907729 -18.46459463948533 -20.34010937586688
0.3815015015015015 -19.45731685617372 0.9406058787433837 -18.51671097743034 -20.3979227349171
0.3823923923923924 -19.51196522101785 0.9434428387532898 -18.56852238226456 -20.45540805977114
0.3832832832832833 -19.5662949732553 0.9462681377439157 -18.62002683551138 -20.51256311099922
0.3841741741741742 -19.62030400065904 0.949081665550999 -18.67122233510804 -20.56938566621004
0.385065065065065 -19.67399020775004 0.9518833123246833 -18.72210689542536 -20.62587352007472
0.3859559559559559 -19.72735151581767 0.9546729685316054 -18.77267854728607 -20.68202448434927
0.3868468468468468 -19.78038586293888 0.9574505249569685 -18.82293533798191 -20.73783638789585
0.3877377377377377 -19.83309120399529 0.9602158727065874 -18.8728753312887 -20.79330707670188
0.3886286286286286 -19.88546551068851 0.9629689032089451 -18.92249660747957 -20.84843441389746
0.3895195195195195 -19.93750677155546 0.9657095082171963 -18.97179726333826 -20.90321627977265
0.3904104104104104 -19.98921299198146 0.9684375798111798 -19.02077541217028 -20.95765057179264
0.3913013013013013 -20.04058219421186 0.9711530103994156 -19.06942918381245 -21.01173520461128
0.3921921921921922 -20.09161241736207 0.9738556927210995 -19.11775672464097 -21.06546811008317
0.3930830830830831 -20.14230171742709 0.9765455198480532 -19.16575619757904 -21.11884723727514
0.393973973973974 -20.19264816728957 0.9792223851867036 -19.21342578210286 -21.17187055247627
0.3948648648648649 -20.24264985672568 0.98188618248003 -19.26076367424565 -21.22453603920571
0.3957557557557558 -20.29230489241161 0.984536805809496 -19.30776808660211 -21.27684169822111
0.3966466466466467 -20.34161139792601 0.9871741495970087 -19.354437248329 -21.32878554752302
0.3975375375375376 -20.39056751375461 0.9897981086068188 -19.40076940514779 -21.38036562236143
0.3984284284284284 -20.43917139729087 0.9924085779474595 -19.44676281934341 -21.43157997523833
0.3993193193193193 -20.48742122283766 0.9950054530736622 -19.492415769764 -21.48242667591132
0.4002102102102102 -20.53531518160542 0.9975886297882537 -19.53772655181717 -21.53290381139368
0.4011011011011011 -20.58285148171196 1.000158004244085 -19.58269347746787 -21.58300948595604
0.401991991991992 -20.63002834817923 1.002713472945916 -19.62731487523332 -21.63274182112515
0.4028828828828829 -20.67684402292935 1.005254932752331 -19.67158909017702 -21.68209895568168
0.4037737737737738 -20.7232967647812 1.007782280877634 -19.71551448390356 -21.73107904565883
0.4046646646646647 -20.76938484944296 1.01029541489375 -19.75908943454921 -21.77968026433672
0.4055555555555556 -20.81510656950715 1.012794232732133 -19.80231233677502 -21.82790080223929
0.4064464464464465 -20.86046023444261 1.015278632685647 -19.84518160175696 -21.87573886712826
0.4073373373373373 -20.90544417058506 1.01774851341051 -19.88769565717455 -21.92319268399557
0.4082282282282282 -20.95005672112953 1.020203773928153 -19.92985294720138 -21.97026049505768
0.4091191191191191 -20.9942962461184 1.022644313627172 -19.97165193249123 -22.01694055974557
0.41001001001001 -21.03816112243235 1.02507003226521 -20.01309109016714 -22.06323115469756
0.4109009009009009 -21.08164974377634 1.027480829970901 -20.05416891380544 -22.10913057374724
0.4117917917917918 -21.12476052066848 1.029876607245793 -20.09488391342269 -22.15463712791427
0.4126826826826827 -21.16749188042593 1.032257264966267 -20.13523461545967 -22.1997491453922
0.4135735735735735 -21.20984226715137 1.034622704385488 -20.17521956276588 -22.24446497153686
0.4144644644644644 -21.25181014171726 1.03697282713536 -20.2148373145819 -22.28878296885262
0.4153553553553553 -21.29339398175076 1.039307535228472 -20.25408644652228 -22.33270151697923
0.4162462462462462 -21.33459228161785 1.041626731060071 -20.29296555055778 -22.37621901267792
0.4171371371371371 -21.37540355240608 1.04393031741004 -20.33147323499604 -22.41933386981612
0.418028028028028 -21.41582632190643 1.046218197444896 -20.36960812446154 -22.46204451935133
0.4189189189189189 -21.45585913459622 1.048490274719781 -20.40736885987643 -22.504349409316
0.4198098098098098 -21.49550055162004 1.05074645318048 -20.44475409843956 -22.54624700480052
0.4207007007007007 -21.5347491507701 1.052986637165454 -20.48176251360465 -22.58773578793555
0.4215915915915916 -21.5736035264668 1.055210731407891 -20.51839279505892 -22.62881425787469
0.4224824824824825 -21.61206228973885 1.057418641037742 -20.55464364870111 -22.66948093077659
0.4233733733733734 -21.65012406820123 1.059610271583818 -20.59051379661741 -22.70973433978504
0.4242642642642643 -21.68778750603506 1.061785528975864 -20.62600197705919 -22.74957303501092
0.4251551551551552 -21.72505126396574 1.063944319546681 -20.66110694441905 -22.78899558351242
0.4260460460460461 -21.76191401923991 1.06608655003425 -20.69582746920566 -22.82800056927416
0.426936936936937 -21.79837446560371 1.068212127583865 -20.73016233801984 -22.86658659318758
0.4278278278278279 -21.83443131328003 1.070320959750316 -20.76411035352972 -22.90475227303035
0.4287187187187187 -21.87008328894427 1.072412954500058 -20.79767033444421 -22.94249624344433
0.4296096096096096 -21.90532913570161 1.074488020213418 -20.83084111548819 -22.97981715591503
0.4305005005005005 -21.94016761306252 1.076546065686831 -20.86362154737569 -23.01671367874935
0.4313913913913914 -21.97459749691869 1.078587000135079 -20.89601049678361 -23.05318449705377
0.4322822822822823 -22.00861757951812 1.080610733193573 -20.92800684632454 -23.08922831271169
0.4331731731731732 -22.04222666944154 1.082617174920628 -20.95960949452091 -23.12484384436216
0.4340640640640641 -22.07542359157506 1.084606235799803 -20.99081735577526 -23.16002982737487
0.434954954954955 -22.10820718708735 1.086577826742233 -21.02162936034512 -23.19478501382958
0.4358458458458458 -22.14057631340279 1.088531859088996 -21.05204445431379 -23.22910817249178
0.4367367367367367 -22.172529844176 1.090468244613512 -21.08206159956249 -23.26299808878951
0.4376276276276276 -22.20406666926616 1.092386895523956 -21.11167977374221 -23.29645356479012
0.4385185185185185 -22.23518569471111 1.094287724465716 -21.14089797024539 -23.32947341917682
0.4394094094094094 -22.2658858427013 1.09617064452386 -21.16971519817744 -23.36205648722516
0.4403003003003003 -22.29616605155308 1.098035569225634 -21.19813048232745 -23.39420162077871
0.4411911911911912 -22.32602527568283 1.099882412543016 -21.22614286313981 -23.42590768822585
0.4420820820820821 -22.35546248558138 1.101711088895236 -21.25375139668614 -23.45717357447662
0.442972972972973 -22.3844766677856 1.10352151315141 -21.28095515463419 -23.48799818093701
0.4438638638638638 -22.41306682485405 1.105313600633134 -21.30775322422092 -23.51838042548719
0.4447547547547547 -22.44123197533908 1.107087267117143 -21.33414470822193 -23.54831924245622
0.4456456456456456 -22.46897115376143 1.108842428837992 -21.36012872492343 -23.57781358259942
0.4465365365365365 -22.49628341058284 1.110579002490769 -21.38570440809207 -23.60686241307361
0.4474274274274274 -22.52316781217979 1.112296905233854 -21.41087090694594 -23.63546471741365
0.4483183183183183 -22.54962344081821 1.113996054691677 -21.43562738612653 -23.66361949550988
0.4492092092092092 -22.57564939462602 1.115676368957537 -21.45997302566849 -23.69132576358356
0.4501001001001001 -22.6012447875668 1.117337766596474 -21.48390702097032 -23.71858255416327
0.450990990990991 -22.62640874941426 1.118980166648109 -21.50742858276615 -23.74538891606237
0.4518818818818819 -22.65114042572683 1.120603488629576 -21.53053693709726 -23.77174391435641
0.4527727727727728 -22.67543897782001 1.122207652538492 -21.55323132528152 -23.7976466303585
0.4536636636636637 -22.69930358274228 1.123792578855906 -21.57551100388637 -23.82309616159818
0.4545545545545546 -22.72273343324858 1.125358188549345 -21.59737524469924 -23.84809162179793
0.4554454454454455 -22.74572773777511 1.126904403075857 -21.61882333469925 -23.87263214085097
0.4563363363363364 -22.76828572041459 1.128431144385119 -21.63985457602947 -23.89671686479971
0.4572272272272273 -22.79040662089036 1.129938334922549 -21.66046828596781 -23.92034495581291
0.4581181181181181 -22.81208969453224 1.131425897632493 -21.68066379689975 -23.94351559216473
0.459009009009009 -22.83333421225167 1.132893755961407 -21.70044045629026 -23.96622796821308
0.4598998998998999 -22.85413946051747 1.13434183386113 -21.71979762665634 -23.98848129437859
0.4607907907907908 -22.8745047413313 1.135770055792143 -21.73873468553915 -24.01027479712344
0.4616816816816817 -22.89442937220486 1.137178346726882 -21.75725102547798 -24.03160771893174
0.4625725725725726 -22.9139126861351 1.138566632153129 -21.77534605398197 -24.05247931828822
0.4634634634634635 -22.93295403158172 1.139934838077376 -21.79301919350434 -24.0728888696591
0.4643543543543543 -22.95155277244424 1.141282891028281 -21.81026988141596 -24.09283566347252
0.4652452452452452 -22.96970828803867 1.142610718060141 -21.82709756997853 -24.11231900609881
0.4661361361361361 -22.98741997307665 1.143918246756398 -21.84350172632025 -24.13133821983305
0.467027027027027 -23.00468723764111 1.145205405233223 -21.85948183240788 -24.14989264287433
0.4679179179179179 -23.02150950716682 1.146472122143082 -21.87503738502373 -24.1679816293099
0.4688088088088088 -23.03788622241849 1.147718326678391 -21.8901678957401 -24.18560454909688
0.4696996996996997 -23.05381683946943 1.148943948575186 -21.90487289089424 -24.20276078804461
0.4705905905905906 -23.06930082968096 1.150148918116853 -21.9191519115641 -24.21944974779781
0.4714814814814815 -23.08433767968307 1.15133316613788 -21.93300451354519 -24.23567084582095
0.4723723723723724 -23.09892689135421 1.152496624027663 -21.94643026732654 -24.25142351538187
0.4732632632632633 -23.11306798180172 1.153639223734336 -21.95942875806738 -24.26670720553606
0.4741541541541541 -23.12676048334327 1.154760897768685 -21.97199958557459 -24.28152138111196
0.475045045045045 -23.14000394348839 1.155861579208039 -21.98414236428035 -24.29586552269643
0.4759359359359359 -23.15279792491991 1.156941201700269 -21.99585672321964 -24.30973912662017
0.4768268268268268 -23.16514200547775 1.157999699467762 -22.00714230600999 -24.32314170494551
0.4777177177177177 -23.17703577813967 1.159037007311521 -22.01799877082815 -24.33607278545119
0.4786086086086086 -23.18847885100637 1.160053060615215 -22.02842579039115 -24.34853191162158
0.4794994994994995 -23.19947084728422 1.161047795349339 -22.03842305193488 -24.36051864263356
0.4803903903903904 -23.21001140527066 1.162021148075372 -22.04799025719529 -24.37203255334603
0.4812812812812813 -23.22010017833717 1.162973055950028 -22.05712712238715 -24.3830732342872
0.4821721721721722 -23.22973683491609 1.163903456729483 -22.0658333781866 -24.39364029164557
0.4830630630630631 -23.238921058486 1.164812288773707 -22.07410876971229 -24.4037333472597
0.483953953953954 -23.24765254755724 1.165699491050791 -22.08195305650645 -24.41335203860804
0.4848448448448449 -23.25593101565914 1.166565003141348 -22.08936601251779 -24.42249601880048
0.4857357357357358 -23.26375619132796 1.167408765242927 -22.09634742608504 -24.43116495657089
0.4866266266266266 -23.27112781809296 1.168230718174511 -22.10289709991845 -24.43935853626747
0.4875175175175175 -23.2780456544664 1.169030803381004 -22.10901485108539 -24.4470764578474
0.4884084084084084 -23.28450947393125 1.169808962937807 -22.11470051099344 -24.45431843686906
0.4892992992992993 -23.29051906493138 1.170565139555395 -22.11995392537598 -24.46108420448678
0.4901901901901902 -23.29607423086057 1.171299276583977 -22.12477495427659 -24.46737350744454
0.4910810810810811 -23.30117479005376 1.172011318018165 -22.1291634720356 -24.47318610807193
0.491971971971972 -23.3058205757775 1.172701208501697 -22.1331193672758 -24.4785217842792
0.4928628628628628 -23.31001143622204 1.173368893332195 -22.13664254288985 -24.48338032955424
0.4937537537537537 -23.31374723449252 1.174014318465974 -22.13973291602655 -24.4877615529585
0.4946446446446446 -23.3170278486025 1.174637430522897 -22.14239041807961 -24.4916652791254
0.4955355355355355 -23.31985317146694 1.175238176791231 -22.14461499467571 -24.49509134825817
0.4964264264264264 -23.32222311089566 1.175816505232601 -22.14640660566306 -24.49803961612826
0.4973173173173173 -23.32413758958834 1.176372364486932 -22.14776522510141 -24.50050995407527
0.4982082082082082 -23.32559654512853 1.176905703877477 -22.14869084125106 -24.50250224900601
0.4990990990990991 -23.32659992997954 1.177416473415843 -22.14918345656369 -24.50401640339538
0.49998998998999 -23.32714771148124 1.177904623807079 -22.14924308767416 -24.50505233528832
0.5008808808808809 -23.32723987184552 1.1783701064548 -22.14886976539072 -24.50560997830032
0.5017717717717718 -23.32687640815378 1.178812873466358 -22.14806353468742 -24.50568928162014
0.5026626626626627 -23.32605733235555 1.179232877658013 -22.14682445469753 -24.50529021001356
0.5035535535535536 -23.32478267126557 1.179630072560207 -22.14515259870536 -24.50441274382578
0.5044444444444444 -23.32305246656352 1.180004412422812 -22.14304805414071 -24.50305687898634
0.5053353353353353 -23.3208667747937 1.180355852220457 -22.14051092257324 -24.50122262701415
0.5062262262262262 -23.3182256673645 1.180684347657855 -22.13754131970665 -24.49891001502236
0.507117117117117 -23.31512923054915 1.180989855175231 -22.13413937537392 -24.49611908572438
0.5080080080080079 -23.31157756548681 1.181272331953701 -22.13030523353311 -24.49284989744051
0.5088988988988988 -23.30757078818576 1.181531735920736 -22.12603905226502 -24.4891025241065
0.5097897897897897 -23.30310902952342 1.18176802575569 -22.12134100376772 -24.48487705527911
0.5106806806806807 -23.29819243525104 1.181981160895273 -22.11621127435577 -24.48017359614632
0.5115715715715716 -23.29282116599699 1.182171101539158 -22.11065006445783 -24.47499226753615
0.5124624624624624 -23.28699539726991 1.182337808655549 -22.10465758861436 -24.46933320592546
0.5133533533533533 -23.28071531946437 1.182481243986813 -22.09823407547756 -24.46319656345119
0.5142442442442442 -23.27398113786558 1.18260137005515 -22.09137976781043 -24.45658250792073
0.5151351351351351 -23.26679307265525 1.182698150168274 -22.08409492248698 -24.44949122282353
0.516026026026026 -23.25915135891757 1.182771548425149 -22.07637981049243 -24.44192290734272
0.5169169169169169 -23.25105624664681 1.182821529721729 -22.06823471692508 -24.43387777636854
0.5178078078078078 -23.24250800075412 1.182848059756754 -22.05965994099737 -24.42535606051088
0.5186986986986987 -23.23350690107537 1.182851105037562 -22.0506557960378 -24.41635800611293
0.5195895895895896 -23.22405324238046 1.182830632885928 -22.04122260949453 -24.40688387526639
0.5204804804804805 -23.21414733438151 1.182786611443948 -22.03136072293756 -24.39693394582546
0.5213713713713714 -23.20378950174235 1.182719009679927 -22.02107049206242 -24.38650851142228
0.5222622622622622 -23.19298008408978 1.182627797394309 -22.01035228669547 -24.37560788148409
0.5231531531531531 -23.18171943602266 1.182512945225638 -21.99920649079702 -24.3642323812483
0.524044044044044 -23.17000792712391 1.182374424656528 -21.98763350246738 -24.35238235178044
0.5249349349349349 -23.15784594197215 1.182212208019665 -21.97563373395249 -24.34005814999182
0.5258258258258258 -23.14523388015349 1.182026268503852 -21.96320761164964 -24.32726014865734
0.5267167167167167 -23.13217215627397 1.181816580160049 -21.95035557611392 -24.31398873643402
0.5276076076076076 -23.11866119997367 1.181583117907431 -21.93707808206624 -24.3002443178811
0.5284984984984985 -23.10470145593909 1.181325857539522 -21.92337559839957 -24.28602731347862
0.5293893893893894 -23.0902933839178 1.181044775730282 -21.90924860818752 -24.27133815964808
0.5302802802802803 -23.07543745873319 1.180739850040257 -21.89469760869294 -24.25617730877345
0.5311711711711712 -23.06013417029907 1.180411058922731 -21.87972311137634 -24.2405452292218
0.5320620620620621 -23.04438402363498 1.180058381729908 -21.86432564190508 -24.22444240536489
0.532952952952953 -23.028187538883 1.179681798719098 -21.8485057401639 -24.20786933760209
0.5338438438438439 -23.01154525132319 1.179281291058931 -21.83226396026426 -24.19082654238212
0.5347347347347348 -22.9944577113901 1.178856840835592 -21.8156008705545 -24.17331455222569
0.5356256256256257 -22.97692548469136 1.178408431059031 -21.79851705363233 -24.15533391575039
0.5365165165165166 -22.95894915202388 1.177936045669259 -21.78101310635462 -24.13688519769314
0.5374074074074074 -22.9405293093924 1.177439669542589 -21.76308963984981 -24.11796897893499
0.5382982982982983 -22.92166656802791 1.176919288497924 -21.74474727952998 -24.09858585652583
0.5391891891891892 -22.90236155440634 1.176374889303042 -21.7259866651033 -24.07873644370938
0.5400800800800801 -22.88261491026741 1.175806459680914 -21.7068084505865 -24.05842136994833
0.540970970970971 -22.86242729263482 1.175213988315991 -21.68721330431883 -24.03764128095081
0.5418618618618619 -22.84179937383548 1.17459746486054 -21.66720190897494 -24.01639683869602
0.5427527527527527 -22.82073184151949 1.173956879940969 -21.64677496157852 -23.99468872146046
0.5436436436436436 -22.79922539868189 1.173292225164134 -21.62593317351776 -23.97251762384603
0.5445345345345345 -22.77728076368181 1.172603493123715 -21.60467727055809 -23.94988425680552
0.5454254254254254 -22.75489867026477 1.171890677406522 -21.58300799285825 -23.92678934767129
0.5463163163163163 -22.73207986758372 1.171153772598856 -21.56092609498487 -23.90323364018258
0.5472072072072072 -22.70882512022066 1.170392774292837 -21.53843234592782 -23.87921789451349
0.5480980980980981 -22.68513520820879 1.169607679092768 -21.51552752911602 -23.85474288730156
0.548988988988989 -22.66101092705496 1.16879848462146 -21.4922124424335 -23.82980941167641
0.5498798798798799 -22.63645308776094 1.167965189526598 -21.46848789823434 -23.80441827728754
0.5507707707707707 -22.61146251684806 1.167107793487024 -21.44435472336104 -23.77857031033509
0.5516616616616616 -22.5860400563784 1.166226297219153 -21.41981375915924 -23.75226635359755
0.5525525525525525 -22.56018656397843 1.165320702483231 -21.3948658614952 -23.72550726646166
0.5534434434434434 -22.53390291286296 1.164391012089688 -21.36951190077327 -23.69829392495265
0.5543343343343343 -22.50718999185781 1.163437229905438 -21.34375276195237 -23.67062722176325
0.5552252252252252 -22.48004870542366 1.162459360860198 -21.31758934456347 -23.64250806628386
0.5561161161161161 -22.45247997367963 1.161457410952773 -21.29102256272685 -23.6139373846324
0.557007007007007 -22.4244847324278 1.160431387257316 -21.26405334517048 -23.58491611968511
0.5578978978978979 -22.39606393317687 1.159381297929635 -21.23668263524723 -23.5554452311065
0.5587887887887888 -22.36721854316566 1.158307152213419 -21.20891139095225 -23.52552569537908
0.5596796796796797 -22.33794954538862 1.15720896044647 -21.18074058494215 -23.49515850583509
0.5605705705705706 -22.30825793861889 1.156086734066938 -21.15217120455195 -23.46434467268583
0.5614614614614615 -22.27814473743334 1.154940485619523 -21.12320425181382 -23.43308522305287
0.5623523523523524 -22.24761097223627 1.153770228761634 -21.09384074347464 -23.40138120099791
0.5632432432432433 -22.21665768928468 1.152575978269567 -21.06408171101511 -23.36923366755425
0.5641341341341342 -22.18528595071199 1.151357750044631 -21.03392820066736 -23.33664370075662
0.5650250250250251 -22.15349683455221 1.150115561119272 -21.00338127343294 -23.30361239567149
0.5659159159159159 -22.12129143476475 1.148849429663136 -20.97244200510161 -23.27014086442788
0.5668068068068068 -22.08867086125914 1.14755937498914 -20.94111148627 -23.23623023624828
0.5676976976976977 -22.05563623991785 1.146245417559499 -20.90939082235835 -23.20188165747735
0.5685885885885886 -22.02218871262141 1.144907578991735 -20.87728113362967 -23.16709629161314
0.5694794794794795 -21.98832943727255 1.14354588206462 -20.84478355520794 -23.13187531933717
0.5703703703703704 -21.95405958781945 1.142160350724128 -20.81189923709533 -23.09621993854358
0.5712612612612613 -21.91938035428005 1.140751010089329 -20.77862934419073 -23.06013136436938
0.5721521521521522 -21.88429294276494 1.139317886458248 -20.74497505630669 -23.02361082922318
0.573043043043043 -21.84879857550196 1.13786100731369 -20.71093756818827 -22.98665958281565
0.5739339339339339 -21.81289849085803 1.136380401329028 -20.676518089529 -22.94927889218706
0.5748248248248248 -21.77659394336365 1.134876098373935 -20.64171784498972 -22.91147004173758
0.5757157157157157 -21.73988620373427 1.133348129520101 -20.60653807421416 -22.87323433325437
0.5766066066066066 -21.70277655889354 1.131796527046878 -20.57098003184667 -22.83457308594042
0.5774974974974975 -21.66526631199556 1.130221324446883 -20.53504498754867 -22.79548763644244
0.5783883883883884 -21.62735678244665 1.128622556431584 -20.49873422601507 -22.75597933887824
0.5792792792792792 -21.58904930592725 1.127000258936788 -20.46204904699046 -22.71604956486404
0.5801701701701701 -21.5503452344125 1.125354469128123 -20.42499076528438 -22.67569970354063
0.581061061061061 -21.51124593619422 1.123685225406427 -20.38756071078779 -22.63493116160064
0.5819519519519519 -21.47175279590077 1.121992567413123 -20.34976022848765 -22.5937453633139
0.5828428428428428 -21.43186721451739 1.120276536035507 -20.31159067848188 -22.5521437505529
0.5837337337337337 -21.39159060940601 1.118537173412 -20.273053435994 -22.51012778281801
0.5846246246246246 -21.35092441432436 1.116774522937318 -20.23414989138704 -22.46769893726168
0.5855155155155155 -21.30987007944527 1.1149886292676 -20.19488145017767 -22.42485870871287
0.5864064064064064 -21.26842907137447 1.11317953832547 -20.155249533049 -22.38160860969995
0.5872972972972973 -21.22660287316885 1.111347297305029 -20.11525557586382 -22.33795017047387
0.5881881881881882 -21.18439298435364 1.109491954676777 -20.07490102967686 -22.29388493903042
0.5890790790790791 -21.1418009209393 1.107613560192478 -20.03418736074682 -22.24941448113178
0.58996996996997 -21.09882821543731 1.105712164889961 -19.99311605054735 -22.20454038032727
0.5908608608608609 -21.05547641687662 1.103787821097822 -19.9516885957788 -22.15926423797444
0.5917517517517518 -21.01174709081768 1.101840582440073 -19.90990650837761 -22.11358767325775
0.5926426426426427 -20.9676418193675 1.099870503840732 -19.86777131552676 -22.06751232320823
0.5935335335335336 -20.92316220119312 1.097877641528283 -19.82528455966484 -22.0210398427214
0.5944244244244244 -20.87830985153465 1.095862053040121 -19.78244779849452 -21.97417190457477
0.5953153153153153 -20.83308640221732 1.093823797226879 -19.73926260499044 -21.9269101994442
0.5962062062062062 -20.78749350166383 1.091762934256671 -19.69573056740716 -21.8792564359205
0.5970970970970971 -20.74153281490388 1.089679525619272 -19.65185328928461 -21.83121234052315
0.597987987987988 -20.6952060235855 1.087573634130196 -19.6076323894553 -21.78277965771569
0.5988788788788789 -20.64851482598337 1.085445323934698 -19.56306950204867 -21.73396014991807
0.5997697697697698 -20.60146093700829 1.083294660511664 -19.51816627649663 -21.68475559751996
0.6006606606606607 -20.5540460882132 1.081121710677453 -19.47292437753575 -21.63516779889066
0.6015515515515516 -20.50627202780122 1.078926542589589 -19.42734548521163 -21.5851985703908
0.6024424424424425 -20.45814052063104 1.076709225750404 -19.38143129488064 -21.53484974638145
0.6033333333333333 -20.40965334822152 1.074469831010576 -19.33518351721095 -21.4841231792321
0.6042242242242242 -20.36081230875588 1.072208430572533 -19.28860387818334 -21.43302073932841
0.6051151151151151 -20.31161921708502 1.069925097993816 -19.24169411909121 -21.38154431507884
0.606006006006006 -20.2620759047284 1.067619908190289 -19.19445599653811 -21.32969581291869
0.6068968968968969 -20.21218421987616 1.065292937439264 -19.1468912824369 -21.27747715731543
0.6077877877877877 -20.16194602738853 1.062944263382534 -19.099001764006 -21.22489029077107
0.6086786786786786 -20.11136320879458 1.060573965029263 -19.05078924376531 -21.17193717382384
0.6095695695695695 -20.06043766229021 1.058182122758812 -19.00225553953139 -21.11861978504902
0.6104604604604604 -20.00917130273477 1.055768818323409 -18.95340248441136 -21.06494012105818
0.6113513513513513 -19.9575660616465 1.053334134850731 -18.90423192679577 -21.01090019649723
0.6122422422422422 -19.90562388719669 1.050878156846377 -18.85474573035032 -20.95650204404307
0.6131331331331331 -19.85334674420332 1.048400970196197 -18.80494577400712 -20.90174771439952
0.614024024024024 -19.80073661412252 1.045902662168533 -18.75483395195399 -20.84663927629105
0.6149149149149149 -19.74779549503943 1.043383321416314 -18.70441217362312 -20.79117881645575
0.6158058058058058 -19.69452540165797 1.040843037979049 -18.65368236367892 -20.73536843963702
0.6166966966966967 -19.64092836528839 1.038281903284673 -18.60264646200371 -20.67921026857306
0.6175875875875876 -19.58700643383458 1.035700010151293 -18.55130642368329 -20.62270644398587
0.6184784784784785 -19.53276167177964 1.033097452788789 -18.49966421899085 -20.56585912456843
0.6193693693693694 -19.47819616016982 1.030474326800292 -18.44772183336953 -20.50867048697011
0.6202602602602603 -19.42331199659713 1.027830729183524 -18.39548126741361 -20.45114272578066
0.6211511511511512 -19.36811129518108 1.025166758332013 -18.34294453684907 -20.3932780535131
0.6220420420420421 -19.31259618654837 1.022482514036169 -18.2901136725122 -20.33507870058454
0.6229329329329329 -19.25676881781184 1.019778097484223 -18.23699072032762 -20.27654691529607
0.6238238238238238 -19.2006313525464 1.017053611263042 -18.18357774128336 -20.21768496380944
0.6247147147147147 -19.14418597076607 1.014309159358758 -18.12987681140731 -20.15849513012483
0.6256056056056056 -19.08743486889631 1.011544847157327 -18.07589002173898 -20.09897971605364
0.6264964964964965 -19.03038025974795 1.008760781444868 -18.02161947830309 -20.03914104119282
0.6273873873873874 -18.97302437248682 1.005957070407927 -17.96706730207889 -19.97898144289475
0.6282782782782783 -18.91536945260368 1.003133823633542 -17.91223562897014 -19.91850327623723
0.6291691691691692 -18.85741776188173 1.000291152109176 -17.85712660977255 -19.8577089139909
0.6300600600600601 -18.79917157836235 0.9974291682225169 -17.80174241013983 -19.79660074658487
0.630950950950951 -18.74063319631001 0.9945479857610827 -17.74608521054892 -19.73518118207109
0.6318418418418419 -18.68180492617353 0.9916477199117408 -17.69015720626179 -19.67345264608527
0.6327327327327328 -18.62268909454897 0.9887284872599931 -17.63396060728897 -19.61141758180896
0.6336236236236236 -18.56328804413707 0.9857904057891651 -17.57749763834791 -19.54907844992623
0.6345145145145145 -18.50360413370138 0.982833594879403 -17.52077053882198 -19.48643772858079
0.6354054054054054 -18.44363973802372 0.9798581753065331 -17.46378156271718 -19.42349791333025
0.6362962962962962 -18.38339724785835 0.976864269240735 -17.40653297861762 -19.36026151709909
0.6371871871871871 -18.32287906988358 0.9738520002450683 -17.34902706963851 -19.29673107012864
0.638078078078078 -18.26208762665151 0.9708214932738491 -17.29126613337766 -19.23290911992536
0.6389689689689689 -18.20102535653725 0.9677728746708132 -17.23325248186644 -19.16879823120807
0.6398598598598598 -18.13969471368439 0.9647062721671658 -17.17498844151723 -19.10440098585156
0.6407507507507507 -18.07809816795056 0.9616218148794141 -17.11647635307115 -19.03971998282998
0.6416416416416416 -18.01623820484782 0.9585196333070786 -17.05771857154074 -18.9747578381549
0.6425325325325325 -17.95411732548585 0.9553998593301823 -16.99871746615567 -18.90951718481603
0.6434234234234234 -17.89173804650898 0.9522626262066036 -16.93947542030238 -18.84400067271559
0.6443143143143143 -17.82910290003251 0.9491080685692411 -16.87999483146327 -18.77821096860175
0.6452052052052052 -17.76621443357851 0.9459363224229899 -16.82027811115552 -18.7121507560015
0.6460960960960961 -17.70307521000694 0.9427475251415685 -16.76032768486537 -18.64582273514851
0.646986986986987 -17.63968780744733 0.9395418154641522 -16.70014599198318 -18.57922962291148
0.6478778778778779 -17.57605481922653 0.9363193334917987 -16.63973548573473 -18.51237415271833
0.6487687687687688 -17.51217885379496 0.9330802206837506 -16.57909863311121 -18.44525907447871
0.6496596596596597 -17.44806253465094 0.9298246198535091 -16.51823791479743 -18.37788715450445
0.6505505505505506 -17.38370850026259 0.9265526751647536 -16.45715582509783 -18.31026117542734
0.6514414414414414 -17.31911940398835 0.9232645321270331 -16.39585487186131 -18.24238393611538
0.6523323323323323 -17.25429791399349 0.9199603375913328 -16.33433757640216 -18.17425825158483
0.6532232232232232 -17.18924671316694 0.9166402397454014 -16.27260647342154 -18.10588695291234
0.6541141141141141 -17.12396849903343 0.9133043881089163 -16.21066411092452 -18.03727288714235
0.655005005005005 -17.05846598366582 0.9099529335284559 -16.14851305013736 -17.96841891719427
0.6558958958958959 -16.99274189359293 0.9065860281722795 -16.08615586542065 -17.89932792176521
0.6567867867867868 -16.92679896970657 0.9032038255249142 -16.02359514418166 -17.83000279523149
0.6576776776776777 -16.86063996716612 0.8998064803815509 -15.96083348678457 -17.76044644754767
0.6585685685685686 -16.79426765530024 0.8963941488422602 -15.89787350645797 -17.69066180414249
0.6594594594594595 -16.72768481750683 0.8929669883059862 -15.83471782920085 -17.62065180581282
0.6603503503503504 -16.66089425115065 0.8895251574643678 -15.77136909368629 -17.55041940861502
0.6612412412412413 -16.59389876745813 0.8860688162953725 -15.70782995116276 -17.47996758375351
0.6621321321321322 -16.52670119141003 0.8825981260567008 -15.64410306535333 -17.40929931746673
0.6630230230230231 -16.45930436163292 0.8791132492790371 -15.58019111235389 -17.33841761091196
0.6639139139139139 -16.39171113028604 0.8756143497590515 -15.51609678052699 -17.26732548004509
0.6648048048048047 -16.32392436294777 0.8721015925522529 -15.45182277039552 -17.19602595550002
0.6656956956956956 -16.25594693849844 0.8685751439656272 -15.38737179453281 -17.12452208246407
0.6665865865865865 -16.18778174900195 0.8650351715500499 -15.3227465774519 -17.052816920552
0.6674774774774774 -16.11943169958383 0.8614818440925396 -15.25794985549129 -16.98091354367637
0.6683683683683683 -16.05089970830732 0.8579153316082823 -15.19298437669903 -16.9088150399156
0.6692592592592592 -15.98218870604735 0.854335805332466 -15.12785290071488 -16.83652451137981
0.6701501501501501 -15.91330163636153 0.8507434377119274 -15.06255819864961 -16.76404507407346
0.671041041041041 -15.84424145535915 0.8471384023965544 -14.9971030529626 -16.69137985775571
0.6719319319319319 -15.77501113156756 0.8435208742305411 -14.93149025733702 -16.61853200579811
0.6728228228228228 -15.70561364579608 0.839891029243412 -14.86572261655267 -16.5455046750395
0.6737137137137137 -15.63605199099699 0.836249044640836 -14.79980294635616 -16.47230103563783
0.6746046046046046 -15.56632917212526 0.8325950987952548 -14.73373407333001 -16.39892427092052
0.6754954954954955 -15.49644820599429 0.8289293712363075 -14.66751883475798 -16.32537757723059
0.6763863863863864 -15.42641212113088 0.8252520426410522 -14.60116007848983 -16.25166416377193
0.6772772772772773 -15.35622395762552 0.8215632948239652 -14.53466066280156 -16.17778725244949
0.6781681681681682 -15.28588676698251 0.817863310726775 -14.46802345625573 -16.10375007770928
0.6790590590590591 -15.215403611966 0.8141522744080584 -14.40125133755794 -16.02955588637406
0.6799499499499499 -15.14477756644428 0.8104303710326584 -14.33434719541162 -15.95520793747694
0.6808408408408408 -15.07401171523097 0.8066977868608822 -14.26731392837009 -15.88070950209186
0.6817317317317317 -15.00310915392424 0.8029547092375185 -14.20015444468672 -15.80606386316176
0.6826226226226226 -14.93207298874418 0.7992013265806229 -14.13287166216356 -15.73127431532481
0.6835135135135135 -14.86090633636546 0.795437828370141 -14.06546850799532 -15.6563441647356
0.6844044044044044 -14.78961232374984 0.7916644051362912 -13.99794791861355 -15.58127672888613
0.6852952952952953 -14.7181940879751 0.7878812484477733 -13.93031283952733 -15.50607533642288
0.6861861861861862 -14.64665477606139 0.7840885508997785 -13.86256622516161 -15.43074332696117
0.6870770770770771 -14.57499754479565 0.7802865061017688 -13.79471103869388 -15.35528405089742
0.687967967967968 -14.50322556055321 0.7764753086651042 -13.72675025188811 -15.27970086921832
0.6888588588588589 -14.43134199911643 0.7726551541904257 -13.658686844926 -15.20399715330686
0.6897497497497498 -14.35935004549227 0.768826239254872 -13.5905238062374 -15.12817628474714
0.6906406406406407 -14.28725289372545 0.7649887613991003 -13.52226413232635 -15.05224165512455
0.6915315315315316 -14.21505374671093 0.7611429191140716 -13.45391082759686 -14.976196665825
0.6924224224224225 -14.14275581600284 0.7572889118277059 -13.38546690417513 -14.90004472783054
0.6933133133133134 -14.0703623216212 0.7534269398912792 -13.31693538172992 -14.82378926151248
0.6942042042042043 -13.997876491857 0.7495572045656644 -13.24831928729133 -14.74743369642266
0.695095095095095 -13.92530156307272 0.7456799080073849 -13.17962165506533 -14.67098147108011
0.6959859859859859 -13.85264077950376 0.741795253254434 -13.11084552624933 -14.5944360327582
0.6968768768768768 -13.77989739305393 0.7379034442119587 -13.04199394884197 -14.51780083726589
0.6977677677677677 -13.7070746630909 0.7340046856377194 -12.97306997745318 -14.44107934872862
0.6986586586586586 -13.6341758562384 0.7300991831273794 -12.90407667311102 -14.36427503936578
0.6995495495495495 -13.56120424616647 0.7261871430995875 -12.83501710306688 -14.28739138926606
0.7004404404404404 -13.48816311337815 0.7222687727809057 -12.76589434059725 -14.21043188615906
0.7013313313313313 -13.41505574499608 0.7183442801905254 -12.69671146480555 -14.1334000251866
0.7022222222222222 -13.34188543454417 0.7144138741248186 -12.62747156041935 -14.05629930866899
0.7031131131131131 -13.26865548172893 0.7104777641417036 -12.55817771758723 -13.97913324587063
0.704004004004004 -13.1953691922177 0.7065361605448336 -12.48883303167287 -13.90190535276254
0.7048948948948949 -13.12202987741442 0.7025892743675993 -12.41944060304682 -13.82461915178202
0.7057857857857858 -13.04864085423325 0.6986373173569773 -12.35000353687627 -13.74727817159022
0.7066766766766767 -12.97520544487117 0.694680501957165 -12.28052494291401 -13.66988594682834
0.7075675675675676 -12.90172697657573 0.6907190412931031 -12.21100793528263 -13.59244601786884
0.7084584584584585 -12.82820878141367 0.6867531491537728 -12.14145563225989 -13.51496193056744
0.7093493493493493 -12.75465419603447 0.6827830399753358 -12.07187115605913 -13.4374372360098
0.7102402402402402 -12.68106656143413 0.6788089288241601 -12.00225763260997 -13.3598754902583
0.7111311311311311 -12.60744922271543 0.67483103137959 -11.93261819133584 -13.28228025409502
0.712022022022022 -12.53380552884658 0.6708495639166406 -11.86295596492994 -13.20465509276322
0.7129129129129129 -12.4601388324174 0.6668647432884801 -11.79327408912892 -13.12700357570588
0.7138038038038038 -12.38645248939421 0.6628767869087747 -11.72357570248544 -13.04932927630299
0.7146946946946947 -12.31274985887154 0.6588859127338779 -11.65386394613767 -12.97163577160542
0.7155855855855856 -12.23903430282311 0.654892339244849 -11.58414196357826 -12.89392664206795
0.7164764764764765 -12.16530918584968 0.6508962854293547 -11.51441290042033 -12.81620547127904
0.7173673673673674 -12.09157787492607 0.64689797076339 -11.44467990416268 -12.73847584568946
0.7182582582582583 -12.01784373914502 0.6428976151928606 -11.37494612395216 -12.66074135433788
0.7191491491491492 -11.94411014946022 0.6388954391150518 -11.30521471034517 -12.58300558857527
0.7200400400400401 -11.87038047842716 0.6348916633598963 -11.23548881506726 -12.50527214178706
0.720930930930931 -11.7966580999415 0.6308865091711737 -11.16577159077033 -12.42754460911268
0.7218218218218219 -11.72294638897719 0.6268801981875165 -11.09606619078967 -12.34982658716471
0.7227127127127128 -11.64924872132078 0.6228729524233184 -11.02637576889746 -12.27212167374409
0.7236036036036037 -11.57556847330569 0.6188649942495068 -10.95670347905618 -12.19443346755519
0.7244944944944945 -11.5019090215444 0.6148565463741696 -10.88705247517023 -12.11676556791857
0.7253853853853853 -11.42827374265814 0.6108478318230898 -10.81742591083505 -12.03912157448123
0.7262762762762762 -11.35466601300578 0.6068390739201197 -10.74782693908566 -11.9615050869259
0.7271671671671671 -11.28108920841162 0.6028304962674782 -10.67825871214414 -11.88391970467909
0.728058058058058 -11.20754670388968 0.5988223227259011 -10.60872438116378 -11.80636902661558
0.7289489489489489 -11.1340418733692 0.5948147773946936 -10.5392270959745 -11.72885665076389
0.7298398398398398 -11.06057808941625 0.5908080845916782 -10.46977000482457 -11.65138617400793
0.7307307307307307 -10.98715872295527 0.5868024688330137 -10.40035625412225 -11.57396119178828
0.7316216216216216 -10.91378714298899 0.5827981548129493 -10.33098898817604 -11.49658529780194
0.7325125125125125 -10.84046671631643 0.5787953673834423 -10.26167134893299 -11.41926208369988
0.7334034034034034 -10.76720080725053 0.5747943315337046 -10.19240647571682 -11.34199513878423
0.7342942942942943 -10.69399277733407 0.5707952723696438 -10.12319750496443 -11.26478804970372
0.7351851851851852 -10.620845985054 0.5667984150932198 -10.05404756996078 -11.18764440014722
0.7360760760760761 -10.5477637855552 0.5628039849817107 -9.984959800573485 -11.11056777053691
0.736966966966967 -10.47474953035278 0.5588122073669213 -9.915937322985855 -11.0335617377197
0.7378578578578578 -10.40180656704351 0.554823307614258 -9.846983259429257 -10.95662987465777
0.7387487487487487 -10.32893823901612 0.5508375111017898 -9.778100727914328 -10.87977575011791
0.7396396396396396 -10.25614788516029 0.5468550431992117 -9.709292841961078 -10.8030029283595
0.7405305305305305 -10.18343883957562 0.5428761292467116 -9.640562710328906 -10.72631496882233
0.7414214214214214 -10.11081443127852 0.538900994533836 -9.571913436744687 -10.64971542581236
0.7423123123123123 -10.03827798390914 0.5349298642782309 -9.503348119630912 -10.57320784818737
0.7432032032032032 -9.965832815437135 0.5309629636043794 -9.434869851832756 -10.49679577904151
0.7440940940940941 -9.893482237866827 0.5270005175222358 -9.366481720344591 -10.42048275538906
0.744984984984985 -9.82122955694172 0.5230427509058645 -9.298186806035856 -10.34427230784758
0.7458758758758759 -9.749078071848029 0.5190898884719853 -9.229988183376044 -10.26816796032001
0.7467667667667668 -9.67703107491818 0.5151421547584927 -9.161888920159686 -10.19217322967667
0.7476576576576577 -9.605091851332851 0.5111997741029696 -9.093892077229881 -10.11629162543582
0.7485485485485486 -9.533263678824175 0.5072629706211188 -9.026000708203057 -10.04052664944529
0.7494394394394395 -9.461549827376691 0.5033319681851753 -8.958217859191516 -9.964881795561867
0.7503303303303304 -9.389953558928852 0.4994069904023461 -8.890546568526506 -9.889360549331197
0.7512212212212213 -9.318478127074339 0.4954882605931324 -8.822989866481207 -9.813966387667472
0.7521121121121122 -9.24712677676251 0.4915760017697348 -8.755550774992775 -9.738702778532245
0.753003003003003 -9.175902743999256 0.4876704366143667 -8.688232307384888 -9.663573180613623
0.7538938938938939 -9.104809255547471 0.4837717874575976 -8.621037468089874 -9.588581043005068
0.7547847847847848 -9.033849528627089 0.4798802762566978 -8.553969252370392 -9.513729804883786
0.7556756756756756 -8.963026770615567 0.475996124573946 -8.487030646041621 -9.439022895189513
0.7565665665665665 -8.892344178747985 0.4721195535549708 -8.420224625193015 -9.364463732302955
0.7574574574574574 -8.821804939817898 0.4682507839070963 -8.353554155910802 -9.290055723724995
0.7583483483483483 -8.751412229877328 0.4643900358776818 -8.287022193999647 -9.215802265755009
0.7592392392392392 -8.681169213937812 0.4605375292324929 -8.220631684705319 -9.141706743170305
0.7601301301301301 -8.611079045671151 0.4566934832340829 -8.154385562437067 -9.067772528905234
0.761021021021021 -8.541144867110399 0.4528581166202189 -8.08828675049018 -8.994002983730617
0.7619119119119119 -8.471369808352271 0.4490316475822916 -8.02233816076998 -8.920401455934563
0.7628028028028028 -8.401756987258432 0.4452142937438167 -7.956542693514615 -8.846971281002249
0.7636936936936937 -8.332309509158291 0.4414062721389286 -7.890903237019362 -8.77371578129722
0.7645845845845846 -8.263030466552323 0.4376077991909337 -7.825422667361389 -8.700638265743256
0.7654754754754755 -8.193922938815048 0.4338190906909033 -7.760103848124144 -8.627742029505951
0.7663663663663663 -8.12498999190024 0.4300403617763217 -7.694949630123918 -8.55503035367656
0.7672572572572572 -8.05623467804519 0.4262718269097995 -7.629962851135391 -8.482506504954989
0.7681481481481481 -7.98766003547713 0.4225136998578095 -7.56514633561932 -8.41017373533494
0.769039039039039 -7.91926908811983 0.4187661936695273 -7.500502894450303 -8.338035281789358
0.7699299299299299 -7.851064845300636 0.4150295206557262 -7.43603532464491 -8.266094365956363
0.7708208208208208 -7.783050301460174 0.4113038923677269 -7.371746409092447 -8.1943541938279
0.7717117117117117 -7.715228435860567 0.4075895195764452 -7.307638916284121 -8.122817955437013
0.7726026026026026 -7.647602212297463 0.4038866122515215 -7.243715600045942 -8.051488824548985
0.7734934934934935 -7.580174578810868 0.4001953795405221 -7.179979199270346 -7.98036995835139
0.7743843843843844 -7.512948467398916 0.3965160297482429 -7.116432437650673 -7.909464497147159
0.7752752752752753 -7.445926793731459 0.3928487703160954 -7.053078023415364 -7.838775564047554
0.7761661661661662 -7.379112456866713 0.3891938078016073 -6.989918649065105 -7.76830626466832
0.7770570570570571 -7.312508338967471 0.3855513478580361 -6.926956991109435 -7.698059686825507
0.777947947947948 -7.246117305020349 0.3819215952140534 -6.864195709806296 -7.628038900234403
0.7788388388388389 -7.179942202555157 0.3783047536535792 -6.801637448901578 -7.558246956208737
0.7797297297297298 -7.11398586136722 0.3747010259957257 -6.739284835371494 -7.488686887362945
0.7806206206206207 -7.048251093240042 0.3711106140748507 -6.677140479165192 -7.419361707314892
0.7815115115115115 -6.98274069167118 0.3675337187207721 -6.615206972950407 -7.350274410391952
0.7824024024024024 -6.917457431597976 0.3639705397390735 -6.553486891858903 -7.281427971337049
0.7832932932932933 -6.852404069127108 0.3604212758915857 -6.491982793235523 -7.212825345018694
0.7841841841841842 -6.787583341264424 0.3568861248769806 -6.430697216387443 -7.144469466141405
0.7850750750750751 -6.722997965647625 0.353365283311544 -6.369632682336081 -7.076363248959169
0.7859659659659659 -6.658650640281289 0.3498589467100672 -6.308791693571222 -7.008509586991356
0.7868568568568568 -6.594544043272283 0.3463673094669428 -6.24817673380534 -6.940911352739225
0.7877477477477477 -6.530680832569658 0.3428905648373728 -6.187790267732285 -6.873571397407031
0.7886386386386386 -6.467063645704717 0.3394289049187905 -6.127634740785926 -6.806492550623507
0.7895295295295295 -6.403695099534331 0.3359825206324245 -6.067712578901906 -6.739677620166756
0.7904204204204204 -6.340577789986723 0.3325516017050689 -6.008026188281654 -6.673129391691791
0.7913113113113113 -6.277714291809018 0.3291363366510256 -5.948577955157993 -6.606850628460044
0.7922022022022022 -6.21510715831751 0.3257369127542415 -5.889370245563269 -6.540844071071751
0.7930930930930931 -6.152758921150537 0.3223535160506342 -5.830405405099903 -6.475112437201171
0.793983983983984 -6.090672090023725 0.318986331310663 -5.771685758713062 -6.409658421334388
0.7948748748748748 -6.028849152487886 0.31563554202203 -5.713213610465855 -6.344484694509916
0.7957657657657657 -5.967292573690148 0.3123013303727006 -5.654991243317448 -6.279593904062849
0.7966566566566566 -5.906004796135963 0.3089838772340587 -5.597020918901904 -6.214988673370021
0.7975475475475475 -5.844988239456834 0.3056833621443432 -5.539304877312491 -6.150671601601177
0.7984384384384384 -5.784245300178156 0.3023999632922945 -5.481845336885862 -6.086645263470451
0.7993293293293293 -5.72377835149153 0.2991338575010781 -5.424644493990452 -6.022912208992609
0.8002202202202202 -5.66358974302942 0.2958852202124173 -5.367704522817003 -5.959474963241838
0.8011111111111111 -5.603681800642975 0.2926542254710324 -5.311027575171942 -5.896336026114008
0.802002002002002 -5.544056826183017 0.2894410459092845 -5.254615780273732 -5.833497872092301
0.8028928928928929 -5.484717097283768 0.2862458527321973 -5.198471244551571 -5.770962950015964
0.8037837837837838 -5.425664867150445 0.2830688157026334 -5.142596051447812 -5.708733682853079
0.8046746746746747 -5.36690236434941 0.2799101031268908 -5.086992261222519 -5.646812467476301
0.8055655655655656 -5.308431792601591 0.2767698818404887 -5.031661910761103 -5.58520167444208
0.8064564564564565 -5.250255330580107 0.273648317194371 -4.976607013385737 -5.523903647774478
0.8073473473473474 -5.192375131709942 0.2705455730413551 -4.921829558668587 -5.462920704751297
0.8082382382382383 -5.134793323972478 0.2674618117229516 -4.867331512249526 -5.40225513569543
0.8091291291291292 -5.077512009712406 0.264397194056516 -4.813114815655889 -5.341909203768922
0.81002002002002 -5.020533265448681 0.2613518793227693 -4.759181386125912 -5.281885144771451
0.8109109109109109 -4.963859141688856 0.2583260252536757 -4.705533116435181 -5.222185166942532
0.8118018018018018 -4.907491662747593 0.2553197880207013 -4.652171874726892 -5.162811450768294
0.8126926926926927 -4.85143282656774 0.2523333222234779 -4.599099504344262 -5.103766148791219
0.8135835835835836 -4.795684604546567 0.2493667808788697 -4.546317823667698 -5.045051385425436
0.8144744744744745 -4.740248941364751 0.2464203154104609 -4.49382862595429 -4.986669256775212
0.8153653653653654 -4.685127754819227 0.2434940756384904 -4.441633679180737 -4.928621830457717
0.8162562562562562 -4.630322935660696 0.24058820977024 -4.389734725890456 -4.870911145430936
0.8171471471471471 -4.575836347434547 0.237702864390886 -4.338133483043661 -4.813539211825432
0.818038038038038 -4.521669826325058 0.2348381844548564 -4.286831641870202 -4.756508010779915
0.8189289289289289 -4.467825181005373 0.2319943132776864 -4.235830867727686 -4.69981949428306
0.8198198198198198 -4.414304192489586 0.2291713925284121 -4.185132799961174 -4.643475585017999
0.8207107107107107 -4.361108613990486 0.2263695622225041 -4.134739051767982 -4.58747817621299
0.8216016016016016 -4.308240170780001 0.2235889607153921 -4.084651210064609 -4.531829131495393
0.8224924924924925 -4.255700560055805 0.2208297246965666 -4.034870835359238 -4.476530284752372
0.8233833833833833 -4.203491450809664 0.2180919891842989 -3.985399461625365 -4.421583439993963
0.8242742742742742 -4.151614483702673 0.2153758875210324 -3.93623859618164 -4.366990371223705
0.8251651651651651 -4.100071270941942 0.212681551369425 -3.887389719572516 -4.312752822311366
0.826056056056056 -4.048863396164965 0.210009110709094 -3.838854285455871 -4.258872506874058
0.8269469469469469 -3.997992414325041 0.2073586938340833 -3.790633720490958 -4.205351108159125
0.8278378378378378 -3.947459851583941 0.2047304273511337 -3.742729424232807 -4.152190278935075
0.8287287287287287 -3.897267205206715 0.2021244361786824 -3.695142769028032 -4.099391641385397
0.8296196196196196 -3.847415943463295 0.1995408435467432 -3.647875099916552 -4.046956787010038
0.8305105105105105 -3.797907505532224 0.1969797709976367 -3.600927734534587 -3.994887276529861
0.8314014014014014 -3.748743301411115 0.1944413383875865 -3.554301963023529 -3.943184639798702
0.8322922922922923 -3.699924711830428 0.1919256638893187 -3.50799904794111 -3.891850375719747
0.8331831831831832 -3.651453088172343 0.1894328639955817 -3.462020224176761 -3.840885952167925
0.8340740740740741 -3.603329752394377 0.1869630535237168 -3.41636669887066 -3.790292805918093
0.834964964964965 -3.555555996957481 0.1845163456213051 -3.371039651336176 -3.740072342578786
0.8358558558558559 -3.508133084759303 0.1820928517728899 -3.326040232986413 -3.690225936532193
0.8367467467467468 -3.461062249071487 0.1796926818078917 -3.281369567263595 -3.640754930879379
0.8376376376376377 -3.41434469348299 0.1773159439097223 -3.237028749573267 -3.591660637392712
0.8385285285285285 -3.367981591847364 0.1749627446261351 -3.193018847221229 -3.5429443364735
0.8394194194194194 -3.321974088234618 0.172633188880918 -3.1493408993537 -3.494607277115536
0.8403103103103103 -3.276323296889468 0.170327379986929 -3.105995916902539 -3.446650676876397
0.8412012012012012 -3.231030302193048 0.1680454196605642 -3.062984882532484 -3.399075721853613
0.8420920920920921 -3.186096158630249 0.1657874080376701 -3.020308750592579 -3.35188356666792
0.842982982982983 -3.141521890762209 0.16355344369104 -2.977968447071169 -3.305075334453249
0.8438738738738739 -3.097308493203749 0.1613436236494442 -2.935964869554305 -3.258652116853193
0.8447647647647648 -3.05345693060568 0.1591580434183319 -2.894298887187348 -3.212614974024012
0.8456556556556557 -3.009968137642563 0.1569967970022624 -2.852971340640301 -3.166964934644825
0.8465465465465465 -2.966843019005362 0.154859976929063 -2.811983042076299 -3.121702995934425
0.8474374374374374 -2.924082449399521 0.1527476742758155 -2.771334775123706 -3.076830123675337
0.8483283283283283 -2.88168727354785 0.1506599786967615 -2.731027294851089 -3.032347252244612
0.8492192192192192 -2.839658306199408 0.1485969784531039 -2.691061327746304 -2.988255284652512
0.8501101101101101 -2.797996332142881 0.1465587604448215 -2.65143757169806 -2.944555092587703
0.851001001001001 -2.756702106225368 0.1445454102445196 -2.612156695980849 -2.901247516469888
0.8518918918918919 -2.715776353377481 0.1425570121333799 -2.5732193412441 -2.858333365510861
0.8527827827827827 -2.675219768642335 0.1405936491392592 -2.534626119503076 -2.815813417781595
0.8536736736736736 -2.635033017211092 0.1386554030769365 -2.496377614134155 -2.773688420288028
0.8545645645645645 -2.595216734463409 0.1367423545906184 -2.45847437987279 -2.731959089054027
0.8554554554554554 -2.555771526013305 0.1348545831986299 -2.420916942814675 -2.690626109211935
0.8563463463463463 -2.516697967761417 0.1329921673404413 -2.383705800420976 -2.649690135101859
0.8572372372372372 -2.477996605951138 0.1311551844258951 -2.346841421525243 -2.609151790377033
0.8581281281281281 -2.439667957232242 0.1293437108867468 -2.310324246345495 -2.569011668118988
0.859019019019019 -2.401712508728367 0.127557822230476 -2.274154686497891 -2.529270330958843
0.8599099099099099 -2.364130718111466 0.1257975930963072 -2.238333125015159 -2.489928311207773
0.8608008008008008 -2.326923013681439 0.1240630973134486 -2.202859916367991 -2.450986110994888
0.8616916916916917 -2.290089794451097 0.1223544079614623 -2.167735386489635 -2.41244420241256
0.8625825825825826 -2.253631430237756 0.1206715974327099 -2.132959832805046 -2.374303027670466
0.8634734734734735 -2.21754826175981 0.1190147374967774 -2.098533524263032 -2.336562999256587
0.8643643643643644 -2.181840600739846 0.1173838993667043 -2.064456701373142 -2.299224500106551
0.8652552552552553 -2.146508730012742 0.1157791537669983 -2.030729576245744 -2.262287883779741
0.8661461461461462 -2.111552903640956 0.1142005710031056 -1.997352332637851 -2.225753474644062
0.8670370370370371 -2.076973347034423 0.1126482210322804 -1.964325126002142 -2.189621568066703
0.8679279279279279 -2.042770257077704 0.1111221735355287 -1.931648083542175 -2.153892430613233
0.8688188188188188 -2.008943802262335 0.1096224979903878 -1.899321304271947 -2.118566300252723
0.8697097097097097 -1.975494122825525 0.1081492637442718 -1.867344859081253 -2.083643386569797
0.8706006006006006 -1.942421330895445 0.1067025400879883 -1.835718790807456 -2.049123870983433
0.8714914914914915 -1.909725510642621 0.1052823963290885 -1.804443114313532 -2.015007906971709
0.8723823823823824 -1.877406718436586 0.1038889018646229 -1.773517816571963 -1.981295620301209
0.8732732732732733 -1.845464983010465 0.1025221262528028 -1.742942856757663 -1.947987109263268
0.8741641641641642 -1.813900305631338 0.1011821392831649 -1.712718166348173 -1.915082444914503
0.8750550550550551 -1.782712660276413 0.09986901104449311 -1.68284364923192 -1.882581671320906
0.875945945945946 -1.751901993817017 0.0985828119901578 -1.653319181826859 -1.850484805807175
0.8768368368368368 -1.721468226207979 0.09732361299996821 -1.62414461320801 -1.818791839207947
0.8777277277277277 -1.691411250684812 0.09609148543806194 -1.595319765246751 -1.787502736122874
0.8786186186186186 -1.661730933966885 0.09488650120596813 -1.566844432760917 -1.756617435172853
0.8795095095095095 -1.6324271164678 0.09370873279014956 -1.53871838367765 -1.726135849257949
0.8804004004004004 -1.603499612512621 0.0925582533031741 -1.510941359209447 -1.696057865815795
0.8812912912912912 -1.574948210562541 0.09143513651774648 -1.483513074044794 -1.666383347080287
0.8821821821821821 -1.546772673446134 0.09033945689260939 -1.456433216553525 -1.637112130338744
0.883073073073073 -1.518972738598285 0.08927128958959747 -1.429701449008687 -1.608244028187882
0.8839639639639639 -1.491548118306036 0.0882307104808743 -1.403317407825162 -1.579778828786911
0.8848548548548548 -1.464498499962823 0.08721779614535127 -1.377280703817472 -1.551716296108175
0.8857457457457457 -1.437823546329096 0.08623262385366136 -1.351590922475435 -1.524056170182757
0.8866366366366366 -1.411522895801658 0.08527527154056358 -1.326247624261094 -1.496798167342221
0.8875275275275275 -1.385596162690551 0.08434581776411414 -1.301250344926437 -1.469941980454665
0.8884184184184184 -1.360042937503734 0.08344434165076112 -1.276598595852972 -1.443487279154495
0.8893093093093093 -1.334862787240379 0.0825709228256617 -1.252291864414717 -1.417433710066041
0.8902002002002002 -1.310055255691862 0.08172564132760095 -1.228329614364261 -1.391780897019463
0.8910910910910911 -1.285619863752121 0.08090857750797251 -1.204711286244148 -1.366528441260093
0.891981981981982 -1.261556109735712 0.08011981191339115 -1.181436297822321 -1.341675921649103
0.8928728728728729 -1.237863469705661 0.07935942515171707 -1.158504044553944 -1.317222894857379
0.8937637637637638 -1.214541397809337 0.07862749774127248 -1.135913900068064 -1.293168895550609
0.8946546546546547 -1.191589326624831 0.07792410994340931 -1.113665216681422 -1.269513436568241
0.8955455455455456 -1.169006667515626 0.07724934157857034 -1.091757325937055 -1.246256009094196
0.8964364364364364 -1.146792810995644 0.07660327182634928 -1.070189539169295 -1.223396082821993
0.8973273273273273 -1.124947127104202 0.07598597901015124 -1.048961148094051 -1.200933106114353
0.8982182182182182 -1.103468965791095 0.07539754036739997 -1.028071425423695 -1.178866506158495
0.8991091091091091 -1.082357657312126 0.07483803180633297 -1.007519625505793 -1.157195689118459
0.9 -1.061612512635229 0.07430752765080015 -0.987304984984429 -1.135920040286029
0.90002002002002 -1.044468875473427 0.06607392525332662 -0.9783949502201008 -1.110542800726754
0.9009109109109109 -1.022383213574804 0.0648610336621732 -0.9575221799126309 -1.087244247236977
0.9018018018018018 -1.000607474401964 0.06366145897452728 -0.9369460154274372 -1.064268933376492
0.9026926926926927 -0.9791400615818695 0.06247516145363537 -0.9166649001282341 -1.041615223035505
0.9035835835835836 -0.9579793497721486 0.06130210049104802 -0.8966772492811006 -1.019281450263197
0.9044744744744745 -0.9371236848658924 0.06014223461159275 -0.8769814502542996 -0.9972659194774851
0.9053653653653654 -0.9165713842014864 0.05899552147839072 -0.8575758627230957 -0.9755669056798771
0.9062562562562563 -0.8963207367753918 0.05786191789795703 -0.8384588188774348 -0.9541826546733488
0.9071471471471472 -0.8763700034586087 0.05674137982535943 -0.8196286236332493 -0.9331113832839681
0.9080380380380381 -0.8567174172160951 0.05563386236945934 -0.8010835548466357 -0.9123512795855544
0.908928928928929 -0.8373611833307119 0.05453931979822475 -0.7828218635324871 -0.8919005031289367
0.9098198198198199 -0.8182994796299007 0.05345770554410908 -0.7648417740857916 -0.8717571851740098


==> plot_data/thermal_sigma_ensemble_comparison.dat <==
z Exact Mean Std Mean_plus_Std Mean_minus_Std
0.09018018018018018 12.42242242286579 12.42330489311099 0.000225304029911701 12.4235301971409 12.42307958908108
0.09107107107107107 12.30125253229369 12.30229779353929 0.0002302986588796569 12.30252809219816 12.30206749488041
0.09196196196196195 12.18249841318848 12.18370667961751 0.0002353135560956239 12.1839419931736 12.18347136606141
0.09285285285285284 12.06608971547982 12.06746118775761 0.0002403481884619181 12.06770153594607 12.06722083956915
0.09374374374374374 11.95195878877267 11.95349365436828 0.0002454020430511408 11.95373905641133 11.95324825232523
0.09463463463463463 11.84004055432197 11.84173898783753 0.0002504746256650832 11.84198946246319 11.84148851321186
0.09552552552552553 11.73027238424338 11.7321345477221 0.0002555654595307744 11.73239011318164 11.73187898226257
0.09641641641641641 11.62259398745108 11.62462003067489 0.000260674084116089 11.62488070475901 11.62435935659078
0.0973073073073073 11.5169473018896 11.51913736267639 0.0002658000540521791 11.51940316273044 11.51887156262234
0.09819819819819819 11.41327639268378 11.41563059716798 0.0002709429381544831 11.41590154010614 11.41535965422983
0.09908908908908909 11.31152735580686 11.3140458187134 0.000276102318524793 11.31432192103193 11.31376971639488
0.09997997997997997 11.2116482269316 11.21433105184208 0.0002812777897362008 11.21461232963182 11.21404977405235
0.1008708708708709 11.1135888951405 11.11643617475216 0.0002864689580813505 11.11672264371024 11.11614970579408
0.1017617617617618 11.01730102119932 11.02031283757399 0.0002916754408851131 11.02060451301487 11.02002116213311
0.1026526526526527 10.92273796010505 10.92591438491552 0.0002968968658740837 10.9262112817814 10.92561748804965
0.1035435435435435 10.82985468766638 10.83319578243043 0.0003021328705927322 10.83349791530102 10.83289364955983
0.1044344344344344 10.73860773085843 10.74211354716753 0.0003073831018696105 10.7424209302694 10.74180616406566
0.1053253253253253 10.6489551017321 10.65262568147645 0.0003126472153220487 10.65293832869177 10.65231303426113
0.1062162162162162 10.560856234676 10.56469161025957 0.0003179248748963328 10.56500953513446 10.56437368538467
0.1071071071071071 10.47427192682311 10.47827212137467 0.0003232157524468147 10.47859533712712 10.47794890562222
0.107997997997998 10.38916428142518 10.39332930900508 0.0003285195273408488 10.39365782853242 10.39300078947774
0.1088888888888889 10.30549665403011 10.30982651982672 0.0003338358860936001 10.31016035571282 10.30949268394063
0.1097797797797798 10.22323360128931 10.22772830181237 0.0003391645220298727 10.2280674663344 10.22738913729034
0.1106706706706707 10.14234083225455 10.14700035552348 0.000344505134966315 10.14734486065845 10.14665585038851
0.1115615615615616 10.06278516201829 10.06760948775022 0.0003498574309181505 10.06795934518114 10.0672596303193
0.1124524524524524 9.984534467587707 9.989523567368467 0.0003552211218218732 9.989878788490289 9.989168346246645
0.1133433433433433 9.907557645826031 9.912711483291316 0.0003605959252796904 9.913072079216596 9.912350887366037
0.1142342342342342 9.831824573406109 9.837143104400207 0.0003659815643171057 9.837509085964523 9.83677712283589
0.1151251251251251 9.757306068593067 9.762789241347678 0.0003713777671578185 9.763160619114835 9.76241786358052
0.116016016016016 9.683973854850819 9.68962161013096 0.000376784267011645 9.689998394397971 9.689244825863948
0.1169069069069069 9.611800526070169 9.617612797341092 0.0003822008018753925 9.617994998142967 9.617230596539217
0.1177977977977978 9.540759513425172 9.546736226998618 0.0003876271143459939 9.547123854112964 9.546348599884272
0.1186886886886887 9.470825053707401 9.476966128892053 0.0003930629514429037 9.477359191843496 9.476573065940611
0.1195795795795796 9.401972159095877 9.408277508340278 0.0003985080644439663 9.408676016404723 9.407879000275834
0.1204704704704705 9.334176588267795 9.340646117304805 0.000403962208727214 9.341050079513533 9.340242155096078
0.1213613613613614 9.267414818801925 9.274048426782143 0.0004094251436229168 9.274457851925765 9.27363900163852
0.1222522522522522 9.201664020782303 9.208461600410747 0.0004148966322749594 9.208876497043022 9.208046703778471
0.1231431431431431 9.136902031565128 9.14386346923059 0.0004203764415063893 9.144283845672096 9.143443092789084
0.124034034034034 9.073107331634688 9.080232507537158 0.0004258643416959978 9.080658371878854 9.079806643195461
0.1249249249249249 9.010259021498385 9.017547809774957 0.0004313601066576468 9.017979169881615 9.017116449668299
0.1258158158158158 8.948336799572388 8.955789068418751 0.0004368635135288446 8.956225931932281 8.955352204905221
0.1267067067067067 8.887320941009619 8.894936552793631 0.0004423743426627106 8.895378927136294 8.894494178450968
0.1275975975975976 8.827192277403199 8.834971088787794 0.0004478923775264048 8.83541898116532 8.834523196410268
0.1284884884884885 8.767932177363292 8.775874039414525 0.0004534174046036918 8.776327456819129 8.775420622009921
0.1293793793793794 8.70952252788328 8.71762728618218 0.0004589492133039756 8.718086235395484 8.717168336968877
0.1302702702702703 8.651945716481308 8.660213211233311 0.0004644875958728267 8.660677698829183 8.659748723637438
0.1311611611611612 8.595184614079628 8.603614680216189 0.0004700323473092061 8.604084712563498 8.603144647868881
0.1320520520520521 8.539222558570827 8.54781502585395 0.0004755832652848604 8.548290609119235 8.547339442588665
0.132942942942943 8.484043339055745 8.49279803217841 0.00048114015006828 8.493279172328478 8.492316892028342
0.1338338338338338 8.429631180713045 8.438547919397548 0.0004867028044510433 8.439034622202 8.438061216593097
0.1347247247247247 8.375970730274517 8.385049329367002 0.0004922710336787009 8.38554160040068 8.384557058333323
0.1356156156156156 8.323047042070513 8.332287311637826 0.0004978446453834962 8.33278515628321 8.331789466992442
0.1365065065065065 8.270845564635948 8.280247310053904 0.0005034234495203366 8.280750733503424 8.279743886604383
0.1373973973973974 8.219352127828799 8.228915149874055 0.0005090072583053042 8.22942415713236 8.22840614261575
0.1382882882882883 8.168552930458603 8.178277025394962 0.0005145958861575829 8.178791621281119 8.177762429508805
0.1391791791791792 8.118434528391397 8.128319488052377 0.0005201891496415789 8.128839677202018 8.127799298902735
0.1400700700700701 8.06898382309906 8.079029434979306 0.0005257868674140035 8.07955522184672 8.078503648111893
0.140960960960961 8.020188050669312 8.030394098000649 0.0005313888601714356 8.03092548686082 8.029862709140478
0.1418518518518519 7.972034771213515 7.982401033045195 0.0005369949505998274 7.982938027995795 7.981864038094596
0.1427427427427428 7.924511858675857 7.93503810995657 0.0005426049633266913 7.935580714919896 7.934495504993243
0.1436336336336336 7.877607491031064 7.888293502685682 0.0005482187248748915 7.888841721410556 7.887745283960807
0.1445245245245245 7.831310140852523 7.84215567984817 0.0005538360636174787 7.842709515911787 7.841601843784552
0.1454154154154154 7.785608566197567 7.796613395631175 0.0005594568097358452 7.797172852440911 7.796053938821439
0.1463063063063063 7.740491801876516 7.751655681034278 0.0005650807951768145 7.752220761829455 7.751090600239102
0.1471971971971972 7.69594915099389 7.707271835430615 0.0005707078536140009 7.707842543284229 7.706701127577001
0.1480880880880881 7.651970176834467 7.663451418434419 0.0005763378204082769 7.664027756254828 7.66287508061401
0.148978978978979 7.608544695006003 7.620184242062197 0.0005819705325714759 7.620766212594768 7.619602271529626
0.1498698698698699 7.565662765909444 7.57746036317524 0.0005876058287300518 7.578047969003969 7.57687275734651
0.1507607607607608 7.523314687425909 7.53527007619174 0.0005932435490901369 7.53586331974083 7.534676832642649
0.1516516516516516 7.481490987908103 7.49360390605742 0.0005988835354043006 7.494202789592824 7.493005022522016
0.1525425425425425 7.440182419388272 7.452452601464002 0.0006045256309394889 7.453057127094942 7.451848075833063
0.1534334334334334 7.399379951041851 7.411807128305379 0.0006101696804450818 7.412417297985824 7.411196958624934
0.1543243243243243 7.359074762870932 7.371658663361951 0.0006158155301227314 7.372274478892074 7.371042847831829
0.1552152152152152 7.319258239609951 7.331998588203732 0.0006214630275970367 7.332620051231329 7.331377125176134
0.1561061061061061 7.279921964834521 7.292818483303572 0.0006271120218871901 7.293445595325459 7.292191371281684
0.156996996996997 7.241057715287496 7.254110122352059 0.0006327623633792397 7.254742884715438 7.25347735998868
0.1578878878878879 7.202657455381022 7.215865466766115 0.0006384139037995126 7.216503880669914 7.215227052862315
0.1587787787787788 7.164713331892429 7.178076660383603 0.0006440664961889277 7.178720726879792 7.177432593887414
0.1596696696696697 7.12721766884259 7.140736024336641 0.0006497199948771617 7.141385744331518 7.140086304341764
0.1605605605605606 7.090162962538045 7.103836052096713 0.0006553742554590503 7.104491426352172 7.103180677841254
0.1614514514514515 7.053541876785921 7.067369404684854 0.0006610291347707056 7.068030433819625 7.066708375550083
0.1623423423423423 7.017347238260697 7.031328906040468 0.0006666844908662778 7.031995590531334 7.030662221549601
0.1632332332332332 6.981572032030229 6.995707538542844 0.0006723401829962488 6.996379878725841 6.995035198359848
0.1641241241241241 6.946209397220166 6.960498438679423 0.0006779960715851626 6.961176434751008 6.959820442607838
0.165015015015015 6.91125262282555 6.925694892855218 0.0006836520182108214 6.926378544873429 6.925011240837008
0.1659059059059059 6.876695143661976 6.891290333338199 0.0006893078855840507 6.891979641223783 6.890601025452615
0.1667967967967968 6.842530536434403 6.857278334335347 0.0006949635375283578 6.857973297872875 6.856583370797819
0.1676876876876877 6.808752515949315 6.823652608194628 0.0007006188389611385 6.82435322703359 6.822951989355666
0.1685785785785786 6.775354931430307 6.790407001728169 0.0007062736558745197 6.791113275384044 6.789700728072294
0.1694694694694695 6.742331762964632 6.7575354926521 0.0007119278553167621 6.758247420507417 6.756823564796783
0.1703603603603604 6.709677118051836 6.725032186138828 0.0007175813053752288 6.725749767444204 6.724314604833453
0.1712512512512513 6.67738522826734 6.692891311477657 0.0007232338751580173 6.693614545352816 6.692168077602499
0.1721421421421422 6.645450446030814 6.661107218839653 0.0007288854347783203 6.661836104274432 6.660378333404875
0.1730330330330331 6.613867241464561 6.629674376143211 0.0007345358553367063 6.630408911998548 6.628939840287875
0.1739239239239239 6.582630199368232 6.598587366016471 0.0007401850089056597 6.599327551025376 6.597847181007565
0.1748148148148148 6.551734016263069 6.567840882853244 0.0007458327685140744 6.568586715621758 6.56709505008473
0.1757057057057057 6.521173497547267 6.537429729959094 0.0007514790081318489 6.538181208967226 6.536678250950962
0.1765965965965966 6.490943554727359 6.507348816784321 0.0007571236026549264 6.508105940386976 6.506591693181665
0.1774874874874875 6.461039202733026 6.477593156240801 0.0007627664278906526 6.478355922668692 6.47683038981291
0.1783783783783784 6.431455557325698 6.448157862099814 0.0007684073605444211 6.448926269460358 6.44738945473927
0.1792692692692693 6.402187832552045 6.419038146467864 0.0007740462782047878 6.419812192746069 6.418264100189659
0.1801601601601602 6.373231338324508 6.390229317337954 0.0007796830593308604 6.391009000397284 6.389449634278623
0.1810510510510511 6.344581478030179 6.36172677621357 0.0007853175832386038 6.362512093796808 6.360941458630331
0.1819419419419419 6.316233746221556 6.333526015802934 0.0007909497300884348 6.334316965533023 6.332735066072845
0.1828328328328328 6.288183726391566 6.305622617781106 0.0007965793808724921 6.306419197161978 6.304826038400233
0.1837237237237237 6.260427088795055 6.278012250617621 0.000802206417402023 6.278814457035023 6.27721004420022
0.1846146146146146 6.232959588336108 6.250690667467399 0.0008078307222965333 6.251498498189695 6.249882836745103
0.1855055055055055 6.20577706253485 6.223653704122874 0.000813452178970641 6.224467156301845 6.222840251943904
0.1863963963963964 6.17887542951884 6.196897277025183 0.0008190706716236327 6.197716347696807 6.196078206353559
0.1872872872872873 6.152250686111948 6.170417381332498 0.0008246860852283324 6.171242067417726 6.169592695247269
0.1881781781781782 6.125898905946251 6.144210089043586 0.000830298305519466 6.145040387349106 6.143379790738067
0.1890690690690691 6.099816237641782 6.118271547174796 0.0008359072189839311 6.11910745439378 6.117435639955812
0.18995995995996 6.073998903036546 6.092597975988594 0.0008415127128494932 6.093439488701444 6.091756463275745
0.1908508508508509 6.048443195467854 6.067185667272141 0.0008471146750750493 6.068032781947216 6.066338552597066
0.1917417417417417 6.02314547809781 6.042030982664081 0.0008527129943407345 6.042883695658422 6.04117826966974
0.1926326326326326 5.998102182281052 6.017130352028127 0.000858307560037916 6.017988659588165 6.016272044468089
0.1935235235235235 5.973309805995243 5.992480271871826 0.000863898262259536 5.993344170134086 5.991616373609566
0.1944144144144144 5.948764912298465 5.968077303809098 0.0008694849917912497 5.968946788800889 5.967207818817307
0.1953053053053053 5.924464127831804 5.943918073065127 0.0008750676401016257 5.944793140705229 5.943043005425026
0.1961961961961962 5.900404141374004 5.91999926702228 0.0008806460993337894 5.920879913121613 5.919118620922946
0.1970870870870871 5.87658170241167 5.896317633805638 0.0008862202622959591 5.897203854067934 5.895431413543342
0.197977977977978 5.852993619787867 5.872869980907092 0.0008917900224537211 5.873761770929546 5.871978190884638
0.1988688688688689 5.829636760337081 5.849653173846571 0.000897355273920773 5.850550529120492 5.84875581857265
0.1997597597597598 5.806508047606698 5.826664134869354 0.0009029159114513028 5.827567050780806 5.825761218957902
0.2006506506506507 5.78360446056675 5.803899841678337 0.000908471830431427 5.804808313508769 5.802991369847906
0.2015415415415416 5.760923032403376 5.781357326200133 0.0009140229268715451 5.782271349127005 5.780443303273262
0.2024324324324324 5.738460849287875 5.759033673383964 0.0009195690973986111 5.759953242481362 5.758114104286566
0.2033233233233233 5.716215049235721 5.736926020032342 0.0009251102392483218 5.73785113027159 5.736000909793093
0.2042142142142142 5.694182820948726 5.715031553662568 0.0009306462502578866 5.715962199912826 5.71410090741231
0.2051051051051051 5.672361402715033 5.693347511398096 0.0009361770288583687 5.694283688426955 5.692411334369238
0.205995995995996 5.650748081329951 5.671871178888872 0.0009417024740680944 5.67281288136294 5.670929476414804
0.2068868868868869 5.629340191042004 5.650599889259712 0.000947222485484968 5.651547111745197 5.649652666774227
0.2077777777777778 5.608135112527087 5.629531022085965 0.000952736963279989 5.630483759049245 5.628578285122686
0.2086686686686687 5.587130271903838 5.608662002395595 0.0009582458081906162 5.609620248203785 5.607703756587404
0.2095595595595596 5.566323139740277 5.587990299696811 0.000963748921513674 5.588954048618325 5.587026550775297
0.2104504504504505 5.545711230126443 5.567513427030682 0.000969246205098984 5.568482673235781 5.566544180825582
0.2113413413413414 5.52529209973698 5.547228940047773 0.0009747375613433851 5.548203677609117 5.54625420248643
0.2122322322322322 5.505063346944866 5.527134436108255 0.0009802228931839786 5.528114659001439 5.52615421321507
0.2131231231231231 5.485022610924844 5.507227553404699 0.0009857021040923766 5.508213255508791 5.506241851300607
0.214014014014014 5.465167570827951 5.487505970106977 0.0009911750980679339 5.488497145205045 5.48651479500891
0.2149049049049049 5.445495944916814 5.46796740352853 0.0009966417796329825 5.468964045308163 5.466970761748898
0.2157957957957958 5.426005489775747 5.448609609313468 0.001002102053826116 5.449611711367295 5.447607507259642
0.2166866866866867 5.40669399950793 5.429430380643821 0.001007555826196559 5.430437936470017 5.428422824817625
0.2175775775775776 5.387559304959396 5.410427547466454 0.001013003002798998 5.411440550469253 5.409414544463655
0.2184684684684685 5.368599272977875 5.391598975738965 0.001018443490187709 5.392617419229153 5.390580532248777
0.2193593593593594 5.349811805670186 5.372942566694149 0.001023877195411306 5.37396644388956 5.371918689498737
0.2202502502502502 5.331194839676172 5.354456256122386 0.001029304026007463 5.355485560148394 5.353426952096378
0.2211411411411411 5.31274634548587 5.336138013671525 0.001034723889997442 5.337172737561523 5.335103289781528
0.222032032032032 5.294464326743885 5.31798584216375 0.001040136695881384 5.319025978859631 5.316945705467869
0.2229229229229229 5.276346819588206 5.299997776928899 0.001045542352632706 5.301043319281532 5.298952234576267
0.2238138138138138 5.258391892001562 5.282171885153857 0.001050940769693847 5.28322282592355 5.281120944384163
0.2247047047047047 5.2405976431683 5.264506265247544 0.001056331856970961 5.265562597104515 5.263449933390572
0.2255955955955956 5.222962202864103 5.246999046220983 0.001061715524828917 5.248060761745812 5.245937330696155
0.2264864864864865 5.205483730849892 5.229648387082221 0.001067091684087375 5.230715478766309 5.228581295398134
0.2273773773773774 5.188160416270613 5.212452476245463 0.001072460246015495 5.213524936491479 5.211380015999448
0.2282682682682683 5.170990477096829 5.195409530954204 0.001077821122327521 5.196487352076532 5.194331709831876
0.2291591591591592 5.153972159542377 5.178517796717911 0.001083174225178522 5.179600970943089 5.177434622492732
0.2300500500500501 5.13710373752874 5.161775546761861 0.001088519467160005 5.162864066229021 5.160687027294701
0.2309409409409409 5.120383512139668 5.145181081489832 0.001093856761295312 5.146274938251127 5.144087224728536
0.2318318318318318 5.103809811102501 5.128732727959258 0.001099186021035667 5.129831913980293 5.127633541938222
0.2327227227227227 5.087380988271555 5.112428839368548 0.001104507160256021 5.113533346528803 5.111324332208292
0.2336136136136136 5.071095423126842 5.096267794556173 0.001109820093250633 5.097377614649424 5.095157974462922
0.2345045045045045 5.054951520288576 5.080247997511327 0.001115124734729355 5.081363122246056 5.079132872776597
0.2353953953953954 5.038947709035689 5.06436787689572 0.001120420999813659 5.065488297895534 5.063247455895906
0.2362862862862863 5.023082442842188 5.0486258855763 0.001125708804032523 5.049751594380332 5.047500176772267
0.2371771771771772 5.007354198918492 5.033020500168576 0.001130988063318848 5.034151488231895 5.031889512105257
0.2380680680680681 4.991761477764221 5.017550220590293 0.001136258694005261 5.018686479284298 5.016413961896287
0.238958958958959 4.976302802733514 5.002213569625114 0.001141520612821121 5.003355090237935 5.001072049012294
0.2398498498498499 4.960976719610194 4.987009092496174 0.001146773736888087 4.988155866233062 4.985862318759286
0.2407407407407408 4.945781796185742 4.971935356449093 0.001152017983717067 4.97308737443281 4.970783338465376
0.2416316316316316 4.930716621859858 4.956990950344362 0.001157253271204432 4.958148203615566 4.955833697073158
0.2425225225225225 4.915779807237094 4.94217448425873 0.001162479517628398 4.943336963776358 4.941012004741101
0.2434134134134134 4.900969983734882 4.927484589095429 0.00116769664164617 4.928652285737075 4.926316892453783
0.2443043043043043 4.886285803206945 4.912919916202992 0.00117290456229 4.914092820765283 4.911747011640702
0.2451951951951952 4.871725937569835 4.898479137002457 0.001178103198963983 4.899657240201422 4.897301033803493
0.2460860860860861 4.857289078439315 4.884160942622715 0.001183292471441084 4.885344235094156 4.882977650151274
0.246976976976977 4.842973936765624 4.86996404354382 0.001188472299859366 4.871152515843679 4.86877557124396
0.2478678678678679 4.828779242498747 4.855887169248058 0.001193642604719421 4.857080811852778 4.854693526643339
0.2487587587587588 4.81470374423666 4.841929067878573 0.001198803306881121 4.843127871185454 4.840730264571692
0.2496496496496496 4.800746208894616 4.828088505905344 0.001203954327559918 4.829292460232904 4.826884551577785
0.2505405405405405 4.786905421377 4.814364267798369 0.001209095588325011 4.815573363386694 4.813155172210044
0.2514314314314314 4.773180184262173 4.80075515570785 0.001214227011095016 4.801969382718945 4.799540928696755
0.2523223223223223 4.75956931748383 4.787259989151188 0.001219348518136249 4.788479337669324 4.786040640633052
0.2532132132132132 4.746071658029855 4.773877604706671 0.001224460032058891 4.77510206473873 4.772653144674612
0.2541041041041041 4.732686059638752 4.76060685571364 0.001229561475814817 4.761836417189454 4.759377294237825
0.254994994994995 4.719411392506927 4.747446611978989 0.001234652772694341 4.748681264751684 4.746211959206295
0.2558858858858859 4.706246543004809 4.734395759489872 0.001239733846323919 4.735635493336196 4.733156025643548
0.2567767767767768 4.693190413391804 4.721453200132399 0.001244804620662847 4.722698004753062 4.720208395511736
0.2576676676676676 4.680241921538737 4.708617851416285 0.001249865020001111 4.709867716436286 4.707367986396284
0.2585585585585585 4.667400000672309 4.695888646205165 0.001254914968956412 4.697143561174121 4.694633731236209
0.2594494494494494 4.654663599089552 4.683264532452552 0.001259954392471881 4.684524486845024 4.68200457806008
0.2603403403403404 4.642031679917714 4.670744472943284 0.001264983215813323 4.672009456159097 4.66947948972747
0.2612312312312312 4.629503220852747 4.658327445040269 0.001270001364566302 4.659597446404836 4.657057443675703
0.2621221221221221 4.617077213910356 4.64601244043645 0.00127500876463482 4.647287449201085 4.644737431671815
0.263013013013013 4.604752665189352 4.633798464911882 0.001280005342237418 4.635078470254119 4.632518459569645
0.2639039039039039 4.592528594629485 4.621684538095733 0.001284991023905912 4.622969529119638 4.620399547071827
0.2647947947947948 4.580404035772517 4.609669693233174 0.001289965736482479 4.610959658969657 4.608379727496692
0.2656856856856857 4.568378035549884 4.597752976956977 0.001294929407117247 4.599047906364095 4.59645804754986
0.2665765765765766 4.556449654046119 4.585933449063741 0.001299881963266428 4.587233331027007 4.584633567100474
0.2674674674674675 4.544617964279603 4.574210182294624 0.001304823332689686 4.575515005627313 4.572905358961934
0.2683583583583584 4.532882051998008 4.562582262120517 0.001309753443447877 4.563892015563965 4.561272508677069
0.2692492492492493 4.521241015453711 4.551048786531477 0.001314672223900992 4.552363458755378 4.549734114307576
0.2701401401401402 4.509693965211028 4.539608865830395 0.001319579602706206 4.540928445433101 4.538289286227689
0.271031031031031 4.498240023934642 4.528261622430783 0.001324475508815092 4.529586097939598 4.526937146921968
0.2719219219219219 4.486878326197626 4.517006190658534 0.001329359871472179 4.518335550530006 4.515676830787061
0.2728128128128128 4.475608018282223 4.505841716557652 0.001334232620212338 4.507175949177864 4.50450748393744
0.2737037037037037 4.464428257992431 4.494767357699775 0.001339093684859247 4.496106451384635 4.493428264014915
0.2745945945945946 4.453338214470172 4.483782282997486 0.001343942995522853 4.485126225993009 4.482438340001964
0.2754854854854855 4.442337068003404 4.472885672521232 0.001348780482597636 4.47423445300383 4.471536892038634
0.2763763763763764 4.431424009854609 4.462076717319859 0.001353606076760862 4.46343032339662 4.460723111243098
0.2772672672672672 4.420598242084914 4.451354619244633 0.001358419708970025 4.452713038953603 4.449996199535662
0.2781581581581581 4.409858977374803 4.440718590776682 0.001363221310461688 4.442081812087144 4.43935536946622
0.279049049049049 4.399205438863355 4.430167854857752 0.001368010812748912 4.431535865670501 4.428799844045002
0.2799399399399399 4.388636859976323 4.419701644724282 0.001372788147619905 4.421074432871902 4.418328856576662
0.2808308308308308 4.378152484270053 4.409319203744617 0.001377553247135935 4.410696756991753 4.407941650497481
0.2817217217217217 4.367751565257251 4.399019785259381 0.001382306043629541 4.40040209130301 4.397637479215752
0.2826126126126126 4.35743336627089 4.388802652424881 0.001387046469702836 4.390189698894584 4.387415605955178
0.2835035035035035 4.347197160298613 4.378667078059519 0.001391774458225576 4.380058852517744 4.377275303601293
0.2843943943943944 4.337042229828697 4.368612344493091 0.001396489942333772 4.370008834435424 4.367215854550757
0.2852852852852853 4.326967866716338 4.35863774341899 0.00140119285542758 4.360038936274417 4.357236550563563
0.2861761761761762 4.316973372017046 4.348742575749154 0.001405883131169989 4.350148458880324 4.347336692617984
0.2870670670670671 4.307058055871472 4.338926151471765 0.001410560703484851 4.340336712175249 4.33751559076828
0.287957957957958 4.297221237341518 4.329187789511643 0.001415225506555203 4.330603015018198 4.327772564005087
0.2888488488488489 4.287462244292691 4.319526817593226 0.001419877474822306 4.320946695068048 4.318106940118404
0.2897397397397398 4.277780413243718 4.309942572106111 0.00142451654298286 4.311367088649094 4.308518055563129
0.2906306306306307 4.268175089238483 4.300434397973123 0.001429142645988832 4.301863540619112 4.299005255327134
0.2915215215215215 4.258645625733202 4.29100164852081 0.001433755719044812 4.292435404239855 4.289567892801765
0.2924124124124124 4.249191384432955 4.281643685352342 0.001438355697606829 4.283082041049949 4.280205329654735
0.2933033033033033 4.239811735226063 4.272359878222765 0.001442942517381272 4.273802820740147 4.270916935705384
0.2941941941941942 4.230506055987931 4.263149604916542 0.0014475161143226 4.264597121030865 4.261702088802219
0.2950850850850851 4.221273732519755 4.254012251127341 0.001452076424632548 4.255464327551974 4.252560174702709
0.295975975975976 4.21211415840412 4.244947210340043 0.001456623384758534 4.246403833724801 4.243490586955285
0.2968668668668669 4.20302673489465 4.235953883714864 0.001461156931391684 4.237415040646256 4.234492726783473
0.2977577577577578 4.194010870801634 4.22703167997364 0.001465677001466406 4.228497356975106 4.225566002972174
0.2986486486486487 4.185065982383378 4.21818001528812 0.001470183532158381 4.219650198820279 4.216709831755962
0.2995395395395395 4.176191493225573 4.209398313170341 0.001474676460882864 4.210872989631223 4.207923636709458
0.3004304304304304 4.167386834161483 4.200686004364912 0.001479155725294244 4.202165160090207 4.199206848639617
0.3013213213213213 4.158651443128434 4.192042526743307 0.001483621263284093 4.19352614800659 4.190558905480023
0.3022122122122122 4.149984765087702 4.183467325200001 0.001488073012979859 4.184955398212981 4.181979252187022
0.3031031031031031 4.141386251917865 4.174959851550514 0.001492510912743992 4.176452362463258 4.17346734063777
0.303993993993994 4.132855362318026 4.166519564431223 0.001496934901171907 4.168016499332395 4.165022629530051
0.3048848848848849 4.124391561702261 4.158145929201003 0.001501344917091765 4.159647274118094 4.156644584283911
0.3057757757757758 4.115994322110346 4.149838417844599 0.001505740899562228 4.151344158744161 4.148332676945037
0.3066666666666666 4.107663122102444 4.1415965088777 0.001510122787871879 4.143106631665572 4.140086386089828
0.3075575575575575 4.099397446678239 4.133419687253698 0.001514490521537685 4.134934177775236 4.131905196732161
0.3084484484484484 4.09119678717714 4.125307444272107 0.00151884404030403 4.126826288312412 4.123788600231803
0.3093393393393393 4.083060641194862 4.117259277488558 0.001523183284141477 4.118782460772699 4.115736094204417
0.3102302302302302 4.074988512487209 4.109274690626398 0.001527508193245387 4.110802198819643 4.107747182433153
0.3111211211211211 4.066979910888122 4.101353193489821 0.001531818708035169 4.102885012197857 4.099821374781786
0.312012012012012 4.05903435222428 4.093494301878537 0.001536114769152669 4.09503041664769 4.091958187109384
0.3129029029029029 4.051151358231678 4.085697537503879 0.001540396317461615 4.087237933821341 4.084157141186417
0.3137937937937938 4.043330456466101 4.077962427906419 0.001544663294046075 4.079507091200465 4.076417764612373
0.3146846846846847 4.03557118023825 4.070288506374982 0.001548915640209511 4.071837422015191 4.068739590734772
0.3155755755755756 4.027873068514772 4.062675311867046 0.001553153297473826 4.06422846516452 4.061122158569573
0.3164664664664665 4.02023566585811 4.055122388930553 0.001557376207578075 4.056679765138131 4.053565012722975
0.3173573573573574 4.012658522330653 4.047629287627021 0.001561584312477678 4.049190871939499 4.046067703314542
0.3182482482482483 4.005141193439066 4.040195563455997 0.001565777554343392 4.04176134101034 4.038629785901654
0.3191391391391392 3.997683240048175 4.0328207772808 0.001569955875560013 4.03439073315636 4.03125082140524
0.3200300300300301 3.990284228306834 4.02550449525553 0.001574119218725602 4.027078614474255 4.023930376036804
0.3209209209209209 3.982943729583624 4.018246288753308 0.001578267526650569 4.019824556279959 4.016668021226657
0.3218118118118118 3.975661320390095 4.011045734295744 0.001582400742356439 4.012628135038101 4.009463333553388
0.3227027027027027 3.968436582321559 4.003902413483607 0.001586518809075149 4.005488932292683 4.002315894674532
0.3235935935935936 3.96126910196417 3.996815912928644 0.001590621670248197 3.998406534598893 3.995225291258396
0.3244844844844845 3.954158470866346 3.989785824186573 0.001594709269525046 3.991380533456098 3.988191114917048
0.3253753753753754 3.947104285431884 3.982811743691183 0.001598781550763275 3.984410525241946 3.98121296214042
0.3262662662662663 3.940106146893029 3.975893272689548 0.001602838458026744 3.977496111147575 3.974290434231522
0.3271571571571572 3.933163661217797 3.969030017178334 0.001606879935585153 3.970636897113919 3.967423137242749
0.328048048048048 3.926276439059414 3.962221587841148 0.001610905927913097 3.963832493769061 3.960610681913235
0.3289389389389389 3.919444095698921 3.955467599986955 0.001614916379689094 3.957082516366644 3.953852683607266
0.3298298298298298 3.912666250975825 3.948767673489513 0.00161891123579486 3.950386584725308 3.947148762253718
0.3307207207207207 3.90594252922989 3.942121432727779 0.001622890441314475 3.943744323169094 3.940498542286464
0.3316116116116116 3.899272559250178 3.935528506527369 0.001626853941533498 3.937155360468902 3.933901652585835
0.3325025025025025 3.892655974205489 3.928988528102921 0.001630801681937943 3.930619329784859 3.927357726420984
0.3333933933933934 3.886092411603734 3.922501135001446 0.00163473360821401 3.92413586860966 3.920866401393232
0.3342842842842843 3.879581513220238 3.916065969046588 0.001638649666246759 3.917704618712835 3.914427319380342
0.3351751751751752 3.873122925049998 3.90968267628382 0.001642549802119572 3.91132522608594 3.9080401264817
0.3360660660660661 3.866716297256232 3.903350906926522 0.001646433962113378 3.904997340888635 3.901704472964408
0.3369569569569569 3.860361284114937 3.897070315302949 0.001650302092705797 3.898720617395655 3.895420013210243
0.3378478478478478 3.854057543958874 3.890840559804056 0.001654154140570511 3.892494713944626 3.889186405663486
0.3387387387387387 3.847804739132194 3.884661302832184 0.001657990052576399 3.88631929288476 3.883003312779607
0.3396296296296296 3.841602535937355 3.878532210750565 0.001661809775787066 3.880194020526352 3.876870400974778
0.3405205205205205 3.835450604587948 3.872452953833665 0.001665613257459708 3.874118567091124 3.870787340576205
0.3414114114114114 3.829348619152142 3.866423206218306 0.001669400445044721 3.868092606663351 3.864753805773261
0.3423023023023023 3.82329625751531 3.860442645855604 0.001673171286185024 3.862115817141789 3.858769474569419
0.3431931931931932 3.817293201329306 3.854510954463669 0.001676925728715124 3.856187880192384 3.852834028734954
0.3440840840840841 3.81133913595643 3.848627817481052 0.001680663720660759 3.850308481201712 3.846947153760391
0.344974974974975 3.805433750438745 3.842792924020974 0.001684385210237921 3.844477309231212 3.841108538810736
0.3458658658658659 3.799576737441413 3.837005966826254 0.001688090145852289 3.838694056972106 3.835317876680402
0.3467567567567568 3.7937677932171 3.831266642224985 0.001691778476098884 3.832958420701084 3.829574863748887
0.3476476476476477 3.788006617554935 3.825574650086899 0.001695450149761055 3.82727010023666 3.823879199937138
0.3485385385385386 3.782292913743291 3.81992969378044 0.00169910511580994 3.82162879889625 3.818230588664631
0.3494294294294295 3.776626388520747 3.814331480130515 0.001702743323403995 3.816034223453919 3.812628736807111
0.3503203203203203 3.771006752042744 3.808779719376917 0.001706364721888284 3.810486084098805 3.807073354655028
0.3512112112112112 3.765433717834291 3.803274125133417 0.001709969260793896 3.804984094394211 3.801564155872624
0.3521021021021021 3.759907002756762 3.797814414347481 0.001713556889837181 3.799527971237318 3.796100857457644
0.352992992992993 3.754426326958935 3.792400307260653 0.001717127558919773 3.794117434819573 3.790683179701734
0.3538838838838839 3.748991413842553 3.787031527369543 0.001720681218127047 3.78875220858767 3.785310846151416
0.3547747747747748 3.74360199002831 3.781707801387434 0.001724217817728701 3.783432019205163 3.779983583569706
0.3556656656656657 3.738257785311951 3.776428859206507 0.001727737308177139 3.778156596514683 3.77470112189833
0.3565565565565565 3.732958532627997 3.771194433860634 0.001731239640107584 3.772925673500742 3.769463194220527
0.3574474474474474 3.727703968015497 3.766004261488795 0.001734724764337477 3.767738986253132 3.764269536724457
0.3583383383383383 3.722493830582039 3.760858081299006 0.001738192631865647 3.762596273930872 3.75911988866714
0.3592292292292292 3.717327862465396 3.755755635532884 0.001741643193872193 3.757497278726756 3.754013992339011
0.3601201201201201 3.712205808799055 3.75069666943072 0.001745076401717663 3.752441745832438 3.748951593029003
0.361011011011011 3.707127417687275 3.7456809311971 0.001748492206942627 3.747429423404042 3.743932438990157
0.3619019019019019 3.702092440147354 3.740708171967074 0.001751890561267466 3.742460062528342 3.738956281405807
0.3627927927927928 3.697100630107457 3.735778145772864 0.00175527141659136 3.737533417189455 3.734022874356273
0.3636836836836837 3.692151744354518 3.730890609511049 0.001758634724992306 3.732649244236041 3.729131974786057
0.3645745745745746 3.687245542499568 3.726045322910307 0.001761980438726477 3.727807303349033 3.72428334247158
0.3654654654654655 3.682381786961322 3.72124204849961 0.001765308510227757 3.723007357009838 3.719476739989382
0.3663563563563564 3.677560242918581 3.716480551576972 0.001768618892107074 3.718249170469079 3.714711932684865
0.3672472472472473 3.672780678294089 3.711760600178615 0.001771911537152562 3.713532511715768 3.709988688641463
0.3681381381381381 3.668042863708393 3.707081965048656 0.001775186398328474 3.708857151446984 3.705306778650327
0.369029029029029 3.663346572466608 3.702444419609246 0.001778443428775109 3.704222863038021 3.700665976180471
0.3699199199199199 3.658691580516965 3.697847739931178 0.001781682581808237 3.699629422512986 3.696066057349369
0.3708108108108108 3.654077666428293 3.693291704704939 0.001784903810919019 3.695076608515858 3.69150680089402
0.3717017017017017 3.649504611355646 3.688776095212212 0.001788107069773158 3.690564202281985 3.686987988142439
0.3725925925925926 3.644972199019286 3.684300695297819 0.001791292312210707 3.68609198761003 3.682509402985608
0.3734834834834835 3.640480215672632 3.679865291342091 0.00179445949224598 3.681659750834337 3.678070831849845
0.3743743743743744 3.636028450074136 3.675469672233672 0.001797608564066366 3.677267280797738 3.673672063669605
0.3752652652652653 3.631616693465951 3.671113629342725 0.001800739482032965 3.672914368824758 3.669312889860692
0.3761561561561562 3.627244739541588 3.66679695649456 0.001803852200679569 3.668600808695239 3.66499310429388
0.3770470470470471 3.622912384425291 3.662519449943674 0.001806946674712475 3.664326396618387 3.660712503268962
0.377937937937938 3.618619426638283 3.658280908348164 0.001810022859010171 3.660090931207174 3.656470885489154
0.3788288288288288 3.61436566708619 3.65408113274457 0.001813080708622977 3.655894213453193 3.652268052035947
0.3797197197197197 3.610150909017598 3.649919926523051 0.001816120178772736 3.651736046701823 3.648103806344278
0.3806106106106106 3.605974958021193 3.645797095402999 0.001819141224852441 3.647616236627852 3.643977954178147
0.3815015015015015 3.601837621978682 3.64171244740899 0.001822143802425891 3.643534591211416 3.639890303606564
0.3823923923923924 3.597738711058426 3.637665792847099 0.001825127867227556 3.639490920714327 3.635840664979872
0.3832832832832833 3.593678037682373 3.63365694428161 0.001828093375162072 3.635485037656772 3.631828850906448
0.3841741741741742 3.589655416508712 3.629685716512041 0.001831040282304154 3.631516756794345 3.627854676229737
0.385065065065065 3.585670664408795 3.625751926550561 0.001833968544897904 3.627585895095459 3.623917958005663
0.3859559559559559 3.581723600439346 3.621855393599715 0.001836878119357158 3.623692271719072 3.620018515480357
0.3868468468468468 3.577814045828113 3.617995939030523 0.001839768962264599 3.619835707992787 3.616156170068258
0.3877377377377377 3.573941823942057 3.614173386360879 0.001842641030371856 3.616016027391251 3.612330745330508
0.3886286286286286 3.570106760281966 3.610387561234321 0.001845494280599228 3.61223305551492 3.608542066953722
0.3895195195195195 3.566308682446547 3.606638291399084 0.001848328670035081 3.608486620069119 3.604789962729049
0.3904104104104104 3.562547420114697 3.602925406687508 0.001851144155936253 3.604776550843444 3.601074262531571
0.3913013013013013 3.558822805039746 3.599248738995732 0.001853940695727163 3.601102679691459 3.597394798300004
0.3921921921921922 3.555134671004552 3.595608122263724 0.001856718246999817 3.597464840510724 3.593751404016724
0.3930830830830831 3.551482853822684 3.592003392455606 0.001859476767513814 3.59386286922312 3.590143915688092
0.393973973973974 3.547867191308235 3.588434387540275 0.001862216215195726 3.590296603755471 3.58657217132508
0.3948648648648649 3.544287523262724 3.584900947472323 0.001864936548139188 3.586765884020462 3.583036010924184
0.3957557557557558 3.540743691454374 3.581402914173265 0.001867637724604661 3.583270551897869 3.57953527644866
0.3966466466466467 3.53723553959292 3.577940131513027 0.001870319703018999 3.579810451216046 3.576069811810008
0.3975375375375376 3.533762913321553 3.57451244529175 0.001872982441975466 3.576385427733726 3.572639462849775
0.3984284284284284 3.530325660196468 3.571119703221856 0.001875625900233559 3.57299532912209 3.569244077321623
0.3993193193193193 3.526923629665596 3.56776175491038 0.001878250036718729 3.569640004947099 3.565883504873661
0.4002102102102102 3.523556673051715 3.564438451841588 0.001880854810522398 3.56631930665211 3.562557597031066
0.4011011011011011 3.520224643540466 3.561149647359885 0.001883440180901361 3.563033087540786 3.559266207178983
0.401991991991992 3.516927396157271 3.557895196652931 0.001886006107278206 3.559781202760209 3.556009190545653
0.4028828828828829 3.51366478775234 3.554674956735072 0.001888552549240645 3.556563509284313 3.552786404185832
0.4037737737737738 3.510436676986927 3.551488786430995 0.001891079466541736 3.553379865897536 3.549597706964453
0.4046646646646647 3.507242924316209 3.548336546359654 0.001893586819099646 3.550230133178753 3.546442959540554
0.4055555555555556 3.504083391974611 3.54521809891844 0.001896074566997334 3.547114173485437 3.543322024351443
0.4064464464464465 3.500957943953125 3.542133308267583 0.001898542670482617 3.544031850938065 3.5402347655971
0.4073373373373373 3.497866445994084 3.539082040314828 0.001900991089967966 3.540983031404796 3.537181049224861
0.4082282282282282 3.494808765570461 3.53606416270032 0.00190341978603067 3.53796758248635 3.534160742914289
0.4091191191191191 3.491784771870321 3.533079544781741 0.001905828719412184 3.534985373501153 3.531173716062329
0.41001001001001 3.488794335787489 3.530128057619677 0.00190821785101831 3.532036275470695 3.528219839768659
0.4109009009009009 3.485837329897414 3.527209573963221 0.001910587141919414 3.529120161105141 3.525298986821301
0.4117917917917918 3.482913628457588 3.52432396823578 0.001912936553349736 3.52623690478913 3.52241103168243
0.4126826826826827 3.480023107375352 3.521471116521147 0.001915266046707881 3.523386382567854 3.519555850474439
0.4135735735735735 3.477165644212768 3.51865089654974 0.001917575583556429 3.520568472133296 3.516733320966183
0.4144644644644644 3.474341118160268 3.515863187685107 0.001919865125621599 3.517783052810729 3.513943322559486
0.4153553553553553 3.471549410024579 3.513107870910622 0.001922134634793965 3.515030005545416 3.511185736275829
0.4162462462462462 3.468790402222645 3.510384828816397 0.00192438407312762 3.512309212889524 3.508460444743269
0.4171371371371371 3.46606397876559 3.507693945586401 0.001926613402840577 3.509620558989242 3.50576733218356
0.418028028028028 3.463370025238909 3.505035106985797 0.001928822586314678 3.506963929572112 3.503106284399483
0.4189189189189189 3.460708428803564 3.502408200348463 0.001931011586095264 3.504339211934558 3.500477188762368
0.4198098098098098 3.458079078169398 3.49981311456474 0.001933180364891602 3.501746294929631 3.497879934199848
0.4207007007007007 3.455481863597321 3.497249740069347 0.001935328885576231 3.499185068954923 3.495314411183771
0.4215915915915916 3.452916676874295 3.494717968829531 0.001937457111185798 3.496655425940717 3.492780511718345
0.4224824824824825 3.450383411305182 3.492217694333376 0.001939565004920268 3.494157259338297 3.490278129328456
0.4233733733733734 3.447881961714792 3.489748811578321 0.001941652530143277 3.491690464108464 3.487807159048178
0.4242642642642643 3.445412224411918 3.487311217059866 0.001943719650382202 3.489254936710248 3.485367497409484
0.4251551551551552 3.442974097201613 3.484904808760461 0.001945766329327866 3.486850575089789 3.482959042431133
0.4260460460460461 3.440567479358386 3.482529486138577 0.001947792530834756 3.484477278669412 3.480581693607742
0.426936936936937 3.43819227162539 3.480185150117978 0.001949798218921195 3.482134948336899 3.478235351899056
0.4278278278278279 3.435848376198159 3.477871703077136 0.001951783357769043 3.479823486434904 3.475919919719367
0.4287187187187187 3.433535696711154 3.475589048838868 0.001953747911723915 3.477542796750592 3.473635300927144
0.4296096096096096 3.431254138244846 3.47333709266012 0.001955691845295057 3.475292784505415 3.471381400814825
0.4305005005005005 3.429003607288848 3.471115741221916 0.001957615123155891 3.473073356345072 3.469158126098761
0.4313913913913914 3.426784011756141 3.468924902619529 0.001959517710143173 3.470884420329672 3.466965384909386
0.4322822822822823 3.424595260957851 3.466764486352756 0.001961399571257881 3.468725885924014 3.464803086781498
0.4331731731731732 3.422437265606611 3.464634403316408 0.001963260671665035 3.466597663988074 3.462671142644743
0.4340640640640641 3.420309937789355 3.462534565790952 0.001965100976693407 3.464499666767646 3.460569464814259
0.434954954954955 3.418213190982023 3.460464887433308 0.001966920451836246 3.462431807885144 3.458497966981471
0.4358458458458458 3.416146940015224 3.458425283267813 0.001968719062750687 3.460394002330564 3.456456564205062
0.4367367367367367 3.414111101084565 3.456415669677371 0.001970496775258335 3.458386166452629 3.454445172902113
0.4376276276276276 3.412105591735425 3.454435964394713 0.001972253555345103 3.456408217950058 3.452463710839368
0.4385185185185185 3.410130330849384 3.452486086493851 0.001973989369161424 3.454460075863012 3.45051209712469
0.4394094094094094 3.4081852386431 3.450565956381682 0.001975704183022423 3.452541660564704 3.44859025219866
0.4403003003003003 3.406270236657157 3.448675495789731 0.001977397963407733 3.450652893753139 3.446698097826324
0.4411911911911912 3.404385247747925 3.446814627766062 0.001979070676962088 3.448793698443024 3.4448355570891
0.4420820820820821 3.402530196078736 3.444983276667326 0.001980722290494886 3.446963998957821 3.443002554376831
0.442972972972973 3.400705007117267 3.443181368150974 0.001982352770980944 3.445163720921955 3.441199015379993
0.4438638638638638 3.398909607617995 3.441408829167602 0.001983962085560084 3.443392791253162 3.439424867082042
0.4447547547547547 3.397143925622295 3.439665587953454 0.001985550201537603 3.441651138154991 3.437680037751916
0.4456456456456456 3.395407890454564 3.437951574023047 0.001987117086384293 3.439938691109432 3.435964456936663
0.4465365365365365 3.393701432701732 3.436266718161981 0.001988662707736726 3.438255380869717 3.434278055454244
0.4474274274274274 3.392024484220144 3.434610952419853 0.001990187033397291 3.43660113945325 3.432620765386456
0.4483183183183183 3.390376978120315 3.432984210103312 0.001991690031334475 3.434975900134647 3.430992520071978
0.4492092092092092 3.388758848762741 3.431386425769292 0.001993171669682904 3.433379597438975 3.429393254099609
0.4501001001001001 3.387170031750458 3.429817535218326 0.001994631916743733 3.43181216713507 3.427822903301582
0.450990990990991 3.385610463923328 3.428277475488053 0.001996070740984687 3.430273546229037 3.426281404747068
0.4518818818818819 3.384080083354242 3.426766184846806 0.001997488111040157 3.428763672957846 3.424768696735765
0.4527727727727728 3.382578829333831 3.425283602787391 0.001998883995711818 3.427282486783103 3.423284718791679
0.4536636636636637 3.381106642377745 3.423829670020941 0.002000258363968286 3.425829928384909 3.421829411656972
0.4545545545545546 3.379663464208392 3.422404328470948 0.0020016111849459 3.424405939655894 3.420402717286002
0.4554454454454455 3.378249237758922 3.421007521267398 0.002002942427948494 3.423010463695347 3.419004578839449
0.4563363363363364 3.376863907155673 3.41963919274105 0.002004252062447942 3.421643444803498 3.417634940678602
0.4572272272272273 3.375507417725878 3.41829928841783 0.002005540058084174 3.420304828475914 3.416293748359746
0.4581181181181181 3.374179715983416 3.416987755013366 0.002006806384665526 3.418994561398032 3.414980948628701
0.459009009009009 3.372880749628294 3.415704540427649 0.002008051012169128 3.417712591439818 3.41369648941548
0.4598998998998999 3.371610467535547 3.414449593739793 0.002009273910740845 3.416458867650534 3.412440319829052
0.4607907907907908 3.370368819756287 3.413222865202963 0.002010475050695806 3.415233340253659 3.411212390152267
0.4616816816816817 3.36915575750978 3.41202430623939 0.002011654402518915 3.414035960641909 3.410012651836871
0.4625725725725726 3.367971233180498 3.410853869435521 0.002012811936864323 3.412866681372385 3.408841057498656
0.4634634634634635 3.366815200307109 3.409711508537295 0.002013947624556488 3.411725456161852 3.407697560912739
0.4643543543543543 3.365687613588186 3.40859717844553 0.002015061436590311 3.41061223988212 3.40658211700894
0.4652452452452452 3.364588428868885 3.407510835211444 0.002016153344131154 3.409526988555575 3.405494681867313
0.4661361361361361 3.363517603143492 3.406452436032284 0.002017223318515352 3.408469659350799 3.404435212713769
0.467027027027027 3.362475094545147 3.405421939247056 0.002018271331250727 3.407440210578307 3.403403667915805
0.4679179179179179 3.361460862340486 3.40441930433242 0.002019297354016476 3.406438601686436 3.402400006978403
0.4688088088088088 3.36047486693699 3.40344449189865 0.002020301358663991 3.405464793257314 3.401424190539986
0.4696996996996997 3.359517069865113 3.40249746368575 0.002021283317216713 3.404518747002967 3.400476180368533
0.4705905905905906 3.358587433786141 3.401578182559653 0.002022243201870831 3.403600425761524 3.399555939357782
0.4714814814814815 3.357685922478019 3.400686612508561 0.00202318098499554 3.402709793493556 3.398663431523565
0.4723723723723724 3.356812500838721 3.399822718639371 0.002024096639133493 3.401846815278505 3.397798622000237
0.4732632632632633 3.355967134883407 3.398986467174245 0.002024990137000773 3.401011457311246 3.396961477037244
0.4741541541541541 3.355149791735577 3.398177825447271 0.002025861451487911 3.400203686898759 3.396151963995782
0.475045045045045 3.354360439629161 3.397396761901243 0.002026710555659793 3.399423472456903 3.395370051345583
0.4759359359359359 3.353599047901874 3.396643246084546 0.002027537422756273 3.398670783507302 3.39461570866179
0.4768268268268268 3.352865586996138 3.395917248648166 0.002028342026192425 3.397945590674358 3.393888906621974
0.4777177177177177 3.352160028448758 3.395218741342791 0.002029124339558989 3.397247865682349 3.393189617003232
0.4786086086086086 3.351482344896269 3.394547697016039 0.002029884336623154 3.396577581352663 3.392517812679416
0.4794994994994995 3.350832510071463 3.393904089609784 0.002030621991328258 3.395934711601112 3.391873467618456
0.4803903903903904 3.35021049879105 3.393287894157589 0.002031337277794958 3.395319231435384 3.391256556879794
0.4812812812812813 3.349616286970438 3.392699086782267 0.002032030170321241 3.394731116952588 3.390667056611945
0.4821721721721722 3.349049851601904 3.392137644693515 0.002032700643382952 3.394170345336899 3.390104944050132
0.4830630630630631 3.348511170769029 3.391603546185691 0.00203334867163434 3.393636894857325 3.389570197514057
0.483953953953954 3.348000223633122 3.391096770635672 0.002033974229908507 3.393130744865581 3.389062796405763
0.4848448448448449 3.347516990436496 3.390617298500834 0.002034577293217788 3.392651875794051 3.388582721207616
0.4857357357357358 3.347061452503262 3.390165111317128 0.002035157836754461 3.392200269153883 3.388129953480374
0.4866266266266266 3.346633592227136 3.389740191697272 0.002035715835890793 3.391775907533163 3.387704475861382
0.4875175175175175 3.346233393084859 3.389342523329036 0.002036251266180249 3.391378774595216 3.387306272062856
0.4884084084084084 3.345860839616158 3.388972090973637 0.002036764103357216 3.391008855076994 3.38693532687028
0.4892992992992993 3.345515917441439 3.388628880464253 0.002037254323338108 3.390666134787591 3.386591626140915
0.4901901901901902 3.34519861324641 3.388312878704609 0.002037721902221725 3.390350600606831 3.386275156802387
0.4910810810810811 3.344908914785876 3.388024073667706 0.002038166816289454 3.390062240483995 3.385985906851416
0.491971971971972 3.344646810885251 3.387762454394624 0.002038589042006745 3.389801043436631 3.385723865352617
0.4928628628628628 3.344412291431276 3.387528010993445 0.002038988556022128 3.389566999549467 3.385489022437423
0.4937537537537537 3.344205347383038 3.387320734638262 0.002039365335169535 3.389360099973432 3.385281369303093
0.4946446446446446 3.344025970758288 3.387140617568335 0.002039719356467611 3.389180336924803 3.385100898211868
0.4955355355355355 3.343874154642627 3.386987653087276 0.002040050597120827 3.389027703684397 3.384947602490155
0.4964264264264264 3.34374989318129 3.386861835562416 0.002040359034519874 3.388902194596936 3.384821476527896
0.4973173173173173 3.343653181585836 3.386763160424227 0.002040644646242419 3.388803805070469 3.384722515777985
0.4982082082082082 3.343584016127615 3.386691624165847 0.002040907410053712 3.388732531575901 3.384650716755794
0.4990990990990991 3.34354239414381 3.386647224342743 0.00204114730390694 3.38868837164665 3.384606077038836
0.49998998998999 3.34352831402591 3.386629959572441 0.002041364305944397 3.388671323878385 3.384588595266497
0.5008808808808809 3.343541775235813 3.386639829534372 0.002041558394497499 3.38868138792887 3.384598271139875
0.5017717717717718 3.343582778287853 3.386676834969818 0.002041729548087885 3.388718564517906 3.38463510542173
0.5026626626626627 3.343651324765787 3.386740977681969 0.002041877745427822 3.388782855427396 3.384699099936541
0.5035535535535536 3.343747417309039 3.386832260536082 0.002042002965421114 3.388874263501503 3.384790257570661
0.5044444444444444 3.343871059624334 3.386950687459719 0.002042105187163513 3.388992792646882 3.384908582272556
0.5053353353353353 3.344022256475654 3.387096263443124 0.002042184389943596 3.389138447833068 3.385054079053181
0.5062262262262262 3.344201013690579 3.387268994539681 0.002042240553243505 3.389311235092924 3.385226753986438
0.507117117117117 3.344407338162938 3.387468887866467 0.002042273656739304 3.389511161523207 3.385426614209728
0.5080080080080079 3.344641237848982 3.387695951604939 0.002042283680302422 3.389738235285241 3.385653667924637
0.5088988988988988 3.344902721767951 3.387950195001689 0.002042270603999533 3.389992465605689 3.38590792439769
0.5097897897897897 3.345191800005729 3.388231628369331 0.00204223440809381 3.390273862777425 3.386189393961238
0.5106806806806807 3.345508483716245 3.388540263087467 0.002042175073045677 3.390582438160513 3.386498088014422
0.5115715715715716 3.3458527851203 3.388876111603785 0.00204209257951337 3.390918204183298 3.386834019024271
0.5124624624624624 3.346224717506558 3.389239187435216 0.00204198690835377 3.39128117434357 3.387197200526862
0.5133533533533533 3.346624295232935 3.38962950516926 0.002041858040623411 3.391671363209884 3.387587647128636
0.5142442442442442 3.347051533732582 3.39004708046535 0.002041705957579 3.392088786422928 3.388005374507771
0.5151351351351351 3.347506449507321 3.390491930056364 0.002041530640678238 3.392533460697042 3.388450399415686
0.516026026026026 3.347989060135177 3.390964071750221 0.002041332071580965 3.393005403821802 3.38892273967864
0.5169169169169169 3.348499384275648 3.391463524431594 0.002041110232149554 3.393504634663744 3.389422414199445
0.5178078078078078 3.349037441654175 3.39199030806373 0.002040865104450097 3.39403117316818 3.38994944295928
0.5186986986986987 3.349603253087089 3.392544443690349 0.002040596670753144 3.394585040361103 3.390503847019596
0.5195895895895896 3.350196840470275 3.39312595343768 0.002040304913534519 3.395166258351215 3.391085648524146
0.5204804804804805 3.350818226781662 3.3937348605166 0.002039989815476195 3.395774850332076 3.391694870701124
0.5213713713713714 3.351467436087908 3.394371189224862 0.002039651359467405 3.396410840584329 3.392331537865394
0.5222622622622622 3.352144493540109 3.395034964949442 0.002039289528605402 3.397074254478047 3.392995675420837
0.5231531531531531 3.352849425387063 3.395726214168993 0.002038904306196116 3.397765118475189 3.393687309862798
0.524044044044044 3.353582258966469 3.396444964456408 0.002038495675755616 3.398483460132164 3.394406468780653
0.5249349349349349 3.354343022713074 3.397191244481482 0.002038063621010589 3.399229308102493 3.395153180860472
0.5258258258258258 3.35513174616414 3.397965084013707 0.002037608125899665 3.400002692139607 3.395927475887808
0.5267167167167167 3.355948459954689 3.398766513925132 0.002037129174574134 3.400803643099706 3.396729384750557
0.5276076076076076 3.35679319582767 3.399595566193391 0.002036626751398951 3.401632192944791 3.397558939441992
0.5284984984984985 3.357665986632092 3.400452273904794 0.002036100840953792 3.402488374745747 3.39841617306384
0.5293893893893894 3.358566866330634 3.401336671257553 0.002035551428034262 3.403372222685587 3.399301119829519
0.5302802802802803 3.359495870000444 3.402248793565112 0.002034978497652626 3.404283772062765 3.40021381506746
0.5311711711711712 3.360453033834666 3.40318867725958 0.002034382035038832 3.405223059294619 3.401154295224541
0.5320620620620621 3.361438395149428 3.404156359895317 0.002033762025641875 3.406190121920959 3.402122597869675
0.532952952952953 3.362451992387882 3.405151880152569 0.002033118455130521 3.4071849986077 3.403118761697439
0.5338438438438439 3.363493865120105 3.406175277841276 0.002032451309394689 3.408207729150671 3.404142826531882
0.5347347347347348 3.364564054049204 3.407226593904968 0.00203176057454626 3.409258354479514 3.405194833330421
0.5356256256256257 3.365662601019316 3.408305870424774 0.002031046236920574 3.410336916661694 3.406274824187853
0.5365165165165166 3.366789549009475 3.409413150623553 0.002030308283076973 3.41144345890663 3.407382842340477
0.5374074074074074 3.367944942150025 3.410548478870156 0.002029546699800649 3.412578025569957 3.408518932170356
0.5382982982982983 3.369128825716899 3.41171190068378 0.002028761474103124 3.413740662157883 3.409683139209677
0.5391891891891892 3.370341246143184 3.412903462738457 0.002027952593224047 3.414931415331681 3.410875510145233
0.5400800800800801 3.371582251019447 3.414123212867661 0.002027120044631757 3.416150332912293 3.41209609282303
0.540970970970971 3.372851889098854 3.41537120006904 0.00202626381602515 3.417397463885065 3.413344936253015
0.5418618618618619 3.374150210307405 3.416647474509244 0.002025383895334389 3.418672858404578 3.414622090613909
0.5427527527527527 3.375477265741083 3.417952087528921 0.002024480270722127 3.419976567799643 3.415927607258198
0.5436436436436436 3.376833107672461 3.419285091647791 0.002023552930585285 3.421308644578376 3.417261538717206
0.5445345345345345 3.378217789564559 3.420646540569865 0.002022601863555747 3.42266914243342 3.418623938706309
0.5454254254254254 3.379631366059776 3.422036489188794 0.002021627058501988 3.424058116247296 3.420014862130292
0.5463163163163163 3.381073893006821 3.423454993593336 0.002020628504530311 3.425475622097866 3.421434365088806
0.5472072072072072 3.382545427444455 3.424902111072941 0.002019606190985802 3.426921717263927 3.422882504881956
0.5480980980980981 3.384046027623391 3.426377900123488 0.002018560107454516 3.428396460230943 3.424359340016033
0.548988988988989 3.385575753001 3.427882420453131 0.002017490243763999 3.429899910696895 3.425864930209367
0.5498798798798799 3.387134664258923 3.429415732988285 0.002016396589984948 3.43143212957827 3.4273993363983
0.5507707707707707 3.388722823297542 3.430977899879729 0.002015279136432627 3.432993179016162 3.428962620743296
0.5516616616616616 3.390340293248777 3.432568984508874 0.002014137873668431 3.434583122382543 3.430554846635206
0.5525525525525525 3.391987138481667 3.434189051494129 0.002012972792501087 3.43620202428663 3.432176078701628
0.5534434434434434 3.393663424605357 3.435838166697416 0.00201178388398801 3.437849950581404 3.433826382813428
0.5543343343343343 3.395369218484142 3.437516397230837 0.002010571139437362 3.439526968370274 3.4355058260914
0.5552252252252252 3.397104588233766 3.439223811463447 0.002009334550408629 3.441233146013856 3.437214476913039
0.5561161161161161 3.398869603235738 3.44096047902819 0.002008074108714776 3.442968553136905 3.438952404919476
0.557007007007007 3.400664334141084 3.442726470828976 0.002006789806423773 3.4447332606354 3.440719681022552
0.5578978978978979 3.402488852876665 3.444521859047874 0.002005481635859792 3.446527340683734 3.442516377412014
0.5587887887887888 3.404343232660075 3.446346717152485 0.002004149589605108 3.44835086674209 3.44434256756288
0.5596796796796797 3.406227547994206 3.448201119903418 0.002002793660501169 3.45020391356392 3.446198326242917
0.5605705705705706 3.408141874687452 3.450085143361957 0.002001413841651077 3.452086557203608 3.448083729520306
0.5614614614614615 3.410086289853218 3.451998864897838 0.002000010126420245 3.453998875024258 3.449998854771418
0.5623523523523524 3.412060871918598 3.453942363197189 0.001998582508438858 3.455940945705628 3.451943780688751
0.5632432432432433 3.414065700641835 3.45591571827062 0.001997130981602972 3.457912849252223 3.453918587289017
0.5641341341341342 3.416100857106791 3.457919011461478 0.001995655540076402 3.459914667001554 3.455923355921402
0.5650250250250251 3.418166423741361 3.459952325454219 0.001994156178292578 3.461946481632512 3.457958169275927
0.5659159159159159 3.420262484320588 3.462015744282983 0.001992632890956113 3.464008377173939 3.460023111392027
0.5668068068068068 3.422389123976856 3.464109353340282 0.001991085673044683 3.466100439013327 3.462118267667238
0.5676976976976977 3.424546429210992 3.466233239385876 0.00198951451981049 3.468222753905686 3.464243724866066
0.5685885885885886 3.426734487899999 3.4683874905558 0.001987919426782675 3.470375409982583 3.466399571129017
0.5694794794794795 3.428953389301029 3.470572196371549 0.001986300389768474 3.472558496761318 3.468585895981781
0.5703703703703704 3.431203224073194 3.472787447749427 0.001984657404855567 3.474772105154283 3.470802790344572
0.5712612612612613 3.4334840842712 3.475033337010077 0.001982990468413708 3.47701632747849 3.473050346541663
0.5721521521521522 3.435796063371143 3.477309957888149 0.001981299577096695 3.479291257465246 3.475328658311053
0.573043043043043 3.43813925626386 3.479617405542174 0.001979584727844347 3.481596990270018 3.477637820814329
0.5739339339339339 3.440513759282595 3.48195577656458 0.001977845917884242 3.483933622482464 3.479977930646696
0.5748248248248248 3.442919670194591 3.484325168991896 0.001976083144734202 3.48630125213663 3.482349085847162
0.5757157157157157 3.445357088227816 3.486725682315122 0.001974296406203605 3.488699978721325 3.484751385908918
0.5766066066066066 3.447826114074473 3.489157417490294 0.001972485700395954 3.49112990319069 3.487184931789898
0.5774974974974975 3.450326849897372 3.491620476949212 0.001970651025710626 3.493591127974923 3.489649825923502
0.5783883883883884 3.452859399348249 3.494114964610349 0.001968792380845253 3.496083756991194 3.492146172229504
0.5792792792792792 3.455423867576073 3.496640985889962 0.001966909764797571 3.49860789565476 3.494674076125165
0.5801701701701701 3.458020361239804 3.499198647713384 0.001965003176867605 3.501163650890251 3.497233644536516
0.581061061061061 3.460648988514713 3.501788058526474 0.001963072616659956 3.503751131143134 3.499824985909814
0.5819519519519519 3.46330985910943 3.504409328307314 0.001961118084085911 3.5063704463914 3.502448210223228
0.5828428428428428 3.466003084276359 3.507062568578045 0.001959139579365541 3.509021708157411 3.50510342899868
0.5837337337337337 3.468728776822459 3.509747892416943 0.001957137103030381 3.511705029519973 3.507790755313913
0.5846246246246246 3.471487051122736 3.512465414470666 0.001955110655925294 3.514420525126592 3.510510303814741
0.5855155155155155 3.474278023133621 3.515215250966703 0.001953060239210871 3.517168311205913 3.513262190727492
0.5864064064064064 3.477101810402651 3.517997519726042 0.0019509858543658 3.519948505580408 3.516046533871676
0.5872972972972973 3.479958532086776 3.520812340176038 0.001948887503189372 3.522761227679228 3.518863452672849
0.5881881881881882 3.482848308953876 3.523659833363491 0.001946765187803876 3.525606598551295 3.521713068175687
0.5890790790790791 3.48577126341231 3.526540121967916 0.001944618910656774 3.528484740878572 3.524595503057259
0.58996996996997 3.488727519510839 3.529453330315065 0.001942448674523445 3.531395778989588 3.527510881640541
0.5908608608608609 3.491717202962292 3.532399584390638 0.001940254482509715 3.534339838873148 3.530459329908128
0.5917517517517518 3.494740441144131 3.535379011854222 0.001938036338054089 3.537317048192276 3.533440975516168
0.5926426426426427 3.497797363134886 3.538391742053455 0.001935794244930531 3.540327536298386 3.536455947808525
0.5935335335335336 3.500888099698734 3.541437906038422 0.001933528207251386 3.543371434245674 3.539504377831171
0.5944244244244244 3.504012783329443 3.544517636576253 0.00193123822946926 3.546448874805723 3.542586398346784
0.5953153153153153 3.507171548244763 3.547631068166009 0.001928924316380413 3.549559992482389 3.545702143849629
0.5962062062062062 3.510364530411849 3.550778337053738 0.001926586473127029 3.552704923526865 3.548851750580611
0.5970970970970971 3.513591867559917 3.553959581247825 0.001924224705200439 3.555883805953026 3.552035356542625
0.597987987987988 3.516853699191557 3.557174940534541 0.001921839018443238 3.559096779552984 3.555253101516097
0.5988788788788789 3.520150166606335 3.560424556493873 0.001919429419052546 3.562343985912925 3.55850512707482
0.5997697697697698 3.523481412910087 3.563708572515581 0.001916995913583226 3.565625568429164 3.561791576601998
0.6006606606606607 3.526847583039689 3.567027133815525 0.001914538508949752 3.568941672324474 3.565112595306575
0.6015515515515516 3.530248823765525 3.570380387452226 0.001912057212430225 3.572292444664656 3.568468330239795
0.6024424424424425 3.533685283725333 3.573768482343703 0.001909552031668568 3.575678034375371 3.571858930312034
0.6033333333333333 3.537157113425657 3.577191569284575 0.001907022974678123 3.579098592259253 3.575284546309897
0.6042242242242242 3.540664465272513 3.58064980096343 0.001904470049844399 3.582554271013275 3.578745330913586
0.6051151151151151 3.544207493575975 3.584143331980456 0.001901893265928045 3.586045225246384 3.582241438714528
0.606006006006006 3.547786354581483 3.587672318865347 0.00189929263206838 3.589571611497415 3.585773026233278
0.6068968968968969 3.551401206478999 3.591236920095507 0.001896668157786301 3.593133588253293 3.58934025193772
0.6077877877877877 3.555052209423195 3.594837296114524 0.001894019852987786 3.596731315967512 3.592943276261536
0.6086786786786786 3.558739525553662 3.598473609350924 0.001891347727966639 3.60036495707889 3.596582261622957
0.6095695695695695 3.562463319013396 3.602146024237239 0.001888651793408464 3.604034676030647 3.600257372443831
0.6104604604604604 3.566223755968927 3.605854707229351 0.001885932060393665 3.607740639289744 3.603968775168958
0.6113513513513513 3.570021004625879 3.609599826826146 0.001883188540400695 3.611483015366546 3.607716638285745
0.6122422422422422 3.573855235259217 3.613381553589477 0.001880421245310024 3.615261974834787 3.611501132344167
0.6131331331331331 3.57772662021835 3.61720006016443 0.001877630187407204 3.619077690351837 3.615322429977023
0.614024024024024 3.581635333962829 3.6210555212999 0.001874815379386477 3.622930336679287 3.619180705920514
0.6149149149149149 3.585581553069396 3.62494811386951 0.00187197683435498 3.626820090703865 3.623076137035155
0.6158058058058058 3.58956545626706 3.628878016892827 0.001869114565835057 3.630747131458662 3.627008902326992
0.6166966966966967 3.593587224445606 3.632845411556917 0.00186622858776964 3.634711640144686 3.630979182969147
0.6175875875875876 3.597647040688535 3.636850481238243 0.001863318914524658 3.638713800152768 3.634987162323719
0.6184784784784785 3.60174509028657 3.640893411524898 0.001860385560893427 3.642753797085792 3.639033025964004
0.6193693693693694 3.605881560765859 3.644974390239166 0.001857428542100758 3.646831818781267 3.643116961697066
0.6202602602602603 3.610056641909921 3.649093607460471 0.001854447873806007 3.650948055334277 3.647239159586666
0.6211511511511512 3.614270525781905 3.653251255548635 0.001851443572108295 3.655102699120743 3.651399811976527
0.6220420420420421 3.618523406744863 3.657447529167547 0.001848415653549118 3.659295944821096 3.655599113513997
0.6229329329329329 3.62281548149334 3.661682625309151 0.001845364135117568 3.663527989444268 3.659837261174034
0.6238238238238238 3.627146949072987 3.665956743317835 0.001842289034254073 3.667799032352089 3.664114454283581
0.6247147147147147 3.631518010905786 3.670270084915213 0.001839190368854133 3.672109275284067 3.668430894546359
0.6256056056056056 3.635928870813984 3.674622854225244 0.001836068157273453 3.676458922382518 3.672786786067971
0.6264964964964965 3.640379735050118 3.679015257799799 0.001832922418331583 3.680848180218131 3.677182335381467
0.6273873873873874 3.64487081231637 3.683447504644566 0.001829753171316835 3.685277257815883 3.68161775147325
0.6282782782782783 3.649402313799051 3.687919806245412 0.001826560435989925 3.689746366681402 3.686093245809422
0.6291691691691692 3.653974453185427 3.692432376595138 0.001823344232589256 3.694255720827727 3.690609032362548
0.6300600600600601 3.658587446701524 3.696985432220623 0.001820104581835239 3.698805536802459 3.695165327638788
0.630950950950951 3.663241513129478 3.70157919221044 0.001816841504934613 3.703396033715375 3.699762350705506
0.6318418418418419 3.667936873847324 3.706213878242858 0.001813555023585732 3.708027433266443 3.704400323219272
0.6327327327327328 3.672673752843814 3.710889714614314 0.001810245159982739 3.712699959774297 3.709079469454331
0.6336236236236236 3.677452376756463 3.715606928268318 0.001806911936820909 3.717413840205139 3.713800016331497
0.6345145145145145 3.682272974902361 3.720365748824806 0.001803555377300854 3.722169304202107 3.718562193447505
0.6354054054054054 3.687135779299432 3.725166408609959 0.001800175505134581 3.726966584115093 3.723366233104824
0.6362962962962962 3.692041024704793 3.730009142686485 0.001796772344549283 3.731805915031035 3.728212370341936
0.6371871871871871 3.696988948639735 3.734894188884387 0.001793345920293531 3.73668753480468 3.733100842964094
0.638078078078078 3.701979791428528 3.739821787832202 0.001789896257641765 3.741611684089844 3.73803189157456
0.6389689689689689 3.707013796217019 3.744792182988739 0.001786423382399784 3.746578606371139 3.743005759606339
0.6398598598598598 3.712091209023264 3.749805620675313 0.00178292732091043 3.751588547996223 3.748022693354403
0.6407507507507507 3.71721227875048 3.754862350108485 0.001779408100058214 3.756641758208544 3.753082942008427
0.6416416416416416 3.722377257238179 3.759962623433335 0.00177586574727572 3.76173848918061 3.758186757686059
0.6425325325325325 3.7275863992827 3.765106695757229 0.001772300290548413 3.766878996047777 3.763334395466681
0.6434234234234234 3.732839962676415 3.770294825184162 0.001768711758420868 3.772063536942583 3.768526113425741
0.6443143143143143 3.738138208246269 3.775527272849619 0.001765100180002336 3.777292373029621 3.773762172669616
0.6452052052052052 3.743481399884061 3.780804302955975 0.001761465584972409 3.782565768540947 3.779042837371002
0.6460960960960961 3.748869804583229 3.786126182808497 0.001757808003587086 3.787883990812084 3.78436837480491
0.646986986986987 3.754303692475688 3.791493182851893 0.001754127466684694 3.793247310318578 3.789739055385208
0.6478778778778779 3.759783336873753 3.796905576707445 0.001750424005692241 3.798656000713137 3.795155152701752
0.6487687687687688 3.765309014299177 3.802363641210752 0.001746697652631285 3.804110338863383 3.80061694355812
0.6496596596596597 3.770881004531404 3.807867656450039 0.001742948440124323 3.809610604890163 3.806124708009915
0.6505505505505506 3.776499590632255 3.81341790580513 0.001739176401401449 3.815157082206531 3.811678729403728
0.6514414414414414 3.78216505900496 3.819014675987002 0.00173538157030592 3.820750057557308 3.817279294416696
0.6523323323323323 3.78787769941551 3.824658257078001 0.001731563981302133 3.826389821059303 3.822926693096699
0.6532232232232232 3.793637805048725 3.830348942572694 0.001727723669481071 3.832076666242175 3.828621218903212
0.6541141141141141 3.799445672539015 3.836087029419376 0.001723860670567454 3.837810890089943 3.834363168748808
0.655005005005005 3.805301602013586 3.841872818062267 0.001719975020926904 3.843592793083194 3.840152843041341
0.6558958958958959 3.81120589714704 3.847706612484358 0.001716066757572608 3.84942267924193 3.845990545726785
0.6567867867867868 3.817158865188318 3.853588720250985 0.001712135918172274 3.855300856169158 3.851876584332813
0.6576776776776777 3.823160817017367 3.859519452554093 0.001708182541055808 3.861227635095148 3.857811270013037
0.6585685685685686 3.829212067182851 3.865499124257209 0.001704206665222164 3.867203330922431 3.863794917591987
0.6594594594594595 3.835312933952643 3.871528053941179 0.001700208330347082 3.873228262271526 3.869827845610831
0.6603503503503504 3.841463739357756 3.877606563950617 0.001696187576789957 3.879302751527407 3.875910376373827
0.6612412412412413 3.847664809238999 3.883734980441145 0.00169214444560255 3.885427124886747 3.882042835995542
0.6621321321321322 3.853916473299726 3.889913633427376 0.001688078978535781 3.891601712405912 3.88822555444884
0.6630230230230231 3.860219065149984 3.896142856831702 0.001683991218048238 3.897826848049751 3.894458865613654
0.6639139139139139 3.866572922352816 3.902422988533891 0.00167988120731376 3.904102869741204 3.900743107326577
0.6648048048048047 3.87297838648356 3.908754370421479 0.001675748990229564 3.910430119411709 3.90707862143125
0.6656956956956956 3.879435803176769 3.915137348441021 0.001671594611425366 3.916808943052447 3.913465753829596
0.6665865865865865 3.885945522178545 3.92157227265016 0.001667418116270154 3.92323969076643 3.91990485453389
0.6674774774774774 3.892507897397259 3.928059497270581 0.001663219550882324 3.929722716821463 3.926396277719699
0.6683683683683683 3.899123286956033 3.934599380741845 0.001658998962137359 3.936258379703983 3.932940381779708
0.6692592592592592 3.905792053264413 3.941192285776101 0.001654756397676957 3.942847042173777 3.939537529378424
0.6701501501501501 3.912514563045086 3.947838579413722 0.001650491905917902 3.94948907131964 3.946188087507804
0.671041041041041 3.919291187413592 3.954538633079892 0.001646205536061131 3.956184838615953 3.952892427543831
0.6719319319319319 3.926122301927563 3.961292822642083 0.001641897338100911 3.962934719980184 3.959650925303982
0.6728228228228228 3.933008286645425 3.968101528468564 0.001637567362834378 3.969739095831399 3.96646396110573
0.6737137137137137 3.939949526184634 3.974965135487854 0.001633215661871038 3.976598351149725 3.973331919825983
0.6746046046046046 3.946946409787387 3.981884033249181 0.001628842287642077 3.983512875536823 3.980255190961539
0.6754954954954955 3.953999331375528 3.988858615983983 0.001624447293410745 3.990483063277394 3.987234168690573
0.6763863863863864 3.961108689618762 3.995889282668424 0.001620030733281714 3.997509313401705 3.994269251935142
0.6772772772772773 3.96827488799515 4.002976437086996 0.00161559266221214 4.004592029749208 4.001360844424784
0.6781681681681682 3.975498334855693 4.010120487897182 0.001611133136020821 4.011731621033203 4.008509354761161
0.6790590590590591 3.982779443490095 4.017321848695229 0.001606652211399803 4.018928500906629 4.015715196483828
0.6799499499499499 3.990118632200122 4.024580938083076 0.001602149945924323 4.026183088029001 4.022978788137152
0.6808408408408408 3.997516324351672 4.031898179736352 0.001597626398063875 4.033495806134415 4.030300553338289
0.6817317317317317 4.00497294846695 4.039274002473642 0.001593081627193281 4.040867084100835 4.037680920846448
0.6826226226226226 4.012488938273712 4.046708840326859 0.001588515693604266 4.048297356020464 4.045120324633255
0.6835135135135135 4.020064732788107 4.054203132612875 0.001583928658515623 4.05578706127139 4.052619203954359
0.6844044044044044 4.027700776386688 4.061757324006393 0.001579320584086445 4.06333664459048 4.060178003422307
0.6852952952952953 4.035397518881084 4.069371864614067 0.001574691533426475 4.070946556147494 4.06779717308064
0.6861861861861862 4.043155415580848 4.077047210049901 0.001570041570609311 4.078617251620511 4.075477168479292
0.6870770770770771 4.050974927399615 4.084783821512002 0.001565370760683674 4.086349192272686 4.083218450751319
0.687967967967968 4.05885652089556 4.092582165860624 0.001560679169686368 4.09414284503031 4.091021486690938
0.6888588588588589 4.066800668380303 4.100442715697623 0.001555966864654428 4.101998682562278 4.098886748832968
0.6897497497497498 4.074807847986762 4.108365949447285 0.001551233913638556 4.109917183360924 4.106814715533647
0.6906406406406407 4.082878543758994 4.116352351438562 0.001546480385715441 4.117898831824277 4.114805871052846
0.6915315315315316 4.091013245724049 4.124402411988814 0.001541706351001962 4.125944118339816 4.122860705637811
0.6924224224224225 4.099212449987228 4.132516627488953 0.001536911880667691 4.134053539369621 4.130979715608285
0.6933133133133134 4.107476658815742 4.140695500490174 0.001532097046949452 4.142227597537123 4.139163403443225
0.6942042042042043 4.115806380727776 4.148939539792188 0.001527261923164872 4.150466801715353 4.147412277869023
0.695095095095095 4.12420213058342 4.157249260533032 0.001522406583727052 4.158771667116759 4.155726853949305
0.6959859859859859 4.132664429670356 4.165625184280487 0.001517531104158241 4.167142715384646 4.164107653176329
0.6968768768768768 4.1411938058055 4.174067839125152 0.0015126355611059 4.175580474686258 4.172555203564047
0.6977677677677677 4.149790793423747 4.182577759775159 0.001507720032356214 4.184085479807516 4.181070039742803
0.6986586586586586 4.158455933675519 4.191155487652631 0.001502784596851041 4.192658272249482 4.18965270305578
0.6995495495495495 4.167189774528296 4.199801570991849 0.001497829334701741 4.201299400326551 4.198303741657147
0.7004404404404404 4.175992870862331 4.208516564939236 0.001492854327206575 4.210009419266442 4.20702371061203
0.7013313313313313 4.184865784575791 4.217301031655114 0.001487859656865756 4.21878889131198 4.215813171998248
0.7022222222222222 4.193809084684041 4.226155540417358 0.001482845407398541 4.227638385824757 4.22467269500996
0.7031131131131131 4.202823347434155 4.235080667726913 0.001477811663759963 4.236558479390673 4.233602856063153
0.704004004004004 4.211909156403124 4.24407699741526 0.001472758512157298 4.245549755927418 4.242604238903103
0.7048948948948949 4.221067102609496 4.253145120753862 0.001467686040068656 4.254612806793931 4.251677434713793
0.7057857857857858 4.230297784629357 4.262285636565598 0.001462594336258934 4.263748230901856 4.260823042229339
0.7066766766766767 4.239601808706148 4.2714991513383 0.001457483490799573 4.2729566348291 4.270041667847501
0.7075675675675676 4.248979788867828 4.280786279340356 0.001452353595086251 4.282238632935442 4.27933392574527
0.7084584584584585 4.258432347044163 4.290147642738476 0.001447204741857263 4.291594847480333 4.288700437996619
0.7093493493493493 4.267960113184408 4.299583871717661 0.001442037025213288 4.301025908742874 4.298141834692448
0.7102402402402402 4.277563725388411 4.309095604603407 0.001436850540636794 4.310532455144044 4.30765875406277
0.7111311311311311 4.287243830018426 4.318683487986183 0.001431645385011043 4.320115133371194 4.317251842601172
0.712022022022022 4.297001081835383 4.328348176848293 0.001426421656641682 4.329774598504934 4.326921755191651
0.7129129129129129 4.30683614412564 4.338090334693081 0.00142117945527648 4.339511514148357 4.336669155237804
0.7138038038038038 4.316749688834427 4.347910633676612 0.001415918882126446 4.349326552558739 4.346494714794486
0.7146946946946947 4.326742396695643 4.35780975474184 0.001410640039887729 4.359220394781728 4.356399114701953
0.7155855855855856 4.336814957371814 4.367788387755319 0.001405343032763208 4.369193730788082 4.366383044722555
0.7164764764764765 4.346968069597423 4.377847231646557 0.001400027966484965 4.379247259613042 4.376447203680073
0.7173673673673674 4.357202441307102 4.387986994549975 0.001394694948337069 4.389381689498313 4.386592299601638
0.7182582582582583 4.367518789803974 4.39820839394966 0.001389344087178874 4.399597738036839 4.396819049862481
0.7191491491491492 4.377917841883594 4.408512156826866 0.001383975493468506 4.409896132320335 4.407128181333397
0.7200400400400401 4.388400333997971 4.418899019810363 0.001378589279287699 4.42027760908965 4.417520430531075
0.720930930930931 4.398967012407631 4.429369729329701 0.00137318555836608 4.430742914888067 4.427996543771335
0.7218218218218219 4.40961863333164 4.439925041771485 0.001367764446106442 4.441292806217591 4.438557277325378
0.7227127127127128 4.420355963117395 4.450565723638639 0.001362326059610994 4.45192804969825 4.449203397579028
0.7236036036036037 4.431179778390209 4.461292551712824 0.001356870517707174 4.462649422230531 4.459935681195117
0.7244944944944945 4.442090866233698 4.472106313220029 0.001351397940974846 4.473457711161004 4.470754915279054
0.7253853853853853 4.453090024346267 4.48300780599942 0.001345908451773822 4.484353714451194 4.481661897547646
0.7262762762762762 4.464178061220601 4.493997838675542 0.001340402174272053 4.495338240849814 4.492657436501269
0.7271671671671671 4.475355796319086 4.50507723083386 0.001334879234473974 4.506412110068333 4.503742351599386
0.728058058058058 4.486624060248296 4.516246813199886 0.001329339760250437 4.517576152960136 4.514917473439636
0.7289489489489489 4.497983694949319 4.527507427821804 0.001323783881368088 4.528831211703172 4.526183643940436
0.7298398398398398 4.509435553874624 4.538859928256759 0.0013182117295208 4.54017813998628 4.537541716527238
0.7307307307307307 4.520980502188912 4.5503051797609 0.001312623438360236 4.55161780319926 4.54899255632254
0.7316216216216216 4.532619416958447 4.561844059483232 0.001307019143528681 4.563151078626761 4.560537040339704
0.7325125125125125 4.544353187345294 4.573477456663358 0.001301398982691149 4.574778855646049 4.572176057680667
0.7334034034034034 4.55618271481206 4.585206272833283 0.00129576309556978 4.586502035928852 4.583910509737713
0.7342942942942943 4.568108913334797 4.597031422023252 0.001290111623977611 4.59832153364723 4.595741310399275
0.7351851851851852 4.580132709604186 4.608953830971823 0.001284444711853968 4.610238275683678 4.607669386259969
0.7360760760760761 4.59225504324084 4.620974439340224 0.001278762505300579 4.622253201845525 4.619695676834923
0.736966966966967 4.604476867020296 4.633094199931095 0.001273065152618261 4.634367265083712 4.631821134778477
0.7378578578578578 4.616799147090958 4.645314078911754 0.001267352804344862 4.646581431716099 4.644046726107408
0.7387487487487487 4.629222863211275 4.657635056042046 0.00126162561329367 4.65889668165534 4.656373430428752
0.7396396396396396 4.641749008960701 4.670058124906949 0.001255883734593649 4.671314008641542 4.668802241172355
0.7405305305305305 4.654378592012925 4.682584293153973 0.00125012732572952 4.683834420479703 4.681334165828244
0.7414214214214214 4.667112634342487 4.695214582735542 0.001244356546583463 4.696458939282126 4.693970226188959
0.7423123123123123 4.679952172493302 4.707950030156424 0.001238571559477937 4.709188601715902 4.706711458596947
0.7432032032032032 4.692898257831153 4.720791686726389 0.001232772529219508 4.722024459255608 4.71955891419717
0.7440940940940941 4.705951956792155 4.733740618818153 0.001226959623143608 4.734967578441297 4.73251365919501
0.744984984984985 4.719114351153685 4.746797908130801 0.001221133011160537 4.748019041141961 4.74557677511964
0.7458758758758759 4.732386538300382 4.759964651958787 0.001215292865803008 4.76117994482459 4.758749359092984
0.7467667667667668 4.745769631505723 4.773241963466669 0.001209439362274265 4.774451402828943 4.772032524104395
0.7476576576576577 4.759264760207238 4.786630971969704 0.00120357267849816 4.787834544648201 4.785427399291206
0.7485485485485486 4.772873070290402 4.800132823220462 0.001197692995170177 4.801330516215632 4.798935130225292
0.7494394394394395 4.786595724387524 4.813748679701598 0.001191800495810024 4.814940480197408 4.812556879205789
0.7503303303303304 4.800433902180337 4.827479720924972 0.001185895366815239 4.828665616291786 4.826293825558157
0.7512212212212213 4.814388800696406 4.841327143737199 0.001179977797517367 4.842507121534716 4.840147165939682
0.7521121121121122 4.828461634632262 4.855292162631883 0.001174047980238088 4.856466210612122 4.854118114651645
0.753003003003003 4.842653636661353 4.869376010068664 0.001168106110348511 4.870544116179013 4.868207903958315
0.7538938938938939 4.856966057773079 4.883579936799198 0.001162152386328808 4.884742089185528 4.882417784412869
0.7547847847847848 4.871400167593983 4.897905212200389 0.001156187009830864 4.899061399210219 4.896749025190558
0.7556756756756756 4.885957254742614 4.91235312461486 0.001150210185741634 4.913503334800602 4.911202914429118
0.7565665665665665 4.900638627163794 4.926924981699073 0.001144222122248789 4.928069203821321 4.925780759576824
0.7574574574574574 4.915445612496931 4.94162211077907 0.001138223030908575 4.942760333809979 4.940483887748162
0.7583483483483483 4.930379558431724 4.956445859214249 0.001132213126715227 4.957578072340964 4.955313646087533
0.7592392392392392 4.945441833088033 4.9713975947692 0.0011261926281726 4.972523787397372 4.970271402141027
0.7601301301301301 4.960633825387333 4.986478705993929 0.001120161757368428 4.987598867751298 4.98535854423656
0.761021021021021 4.975956945454335 5.001690602612638 0.001114120740050082 5.002804723352688 5.000576481872588
0.7619119119119119 4.991412625002276 5.017034715921306 0.001108069805703263 5.018142785727009 5.015926646115603
0.7628028028028028 5.00700231775123 5.032512499194311 0.001102009187633135 5.033614508381945 5.031410490006678
0.7636936936936937 5.022727499835071 5.048125428100287 0.001095939123048262 5.049221367223335 5.047029488977239
0.7645845845845846 5.038589670239162 5.063875001127518 0.001089859853145327 5.064964860980663 5.062785141274373
0.7654754754754755 5.054590351222629 5.079762740019102 0.001083771623200261 5.080846511642302 5.078678968395901
0.7663663663663663 5.070731088777329 5.095790190218121 0.001077674682658744 5.09686786490078 5.094712515535463
0.7672572572572572 5.087013453068856 5.111958921323144 0.001071569285231702 5.113030490608375 5.110887352037912
0.7681481481481481 5.103439038922112 5.128270527554293 0.001065455688993552 5.129335983243287 5.1272050718653
0.769039039039039 5.120009466286085 5.144726628230152 0.001059334156483131 5.145785962386635 5.143667294073668
0.7699299299299299 5.13672638072395 5.161328868255888 0.001053204954809507 5.162382073210697 5.160275663301078
0.7708208208208208 5.15359145391654 5.178078918622793 0.001047068355759635 5.179125986978553 5.177031850267033
0.7717117117117117 5.170606384176786 5.194978476919625 0.00104092463591117 5.196019401555537 5.193937552283714
0.7726026026026026 5.18777289696547 5.21202926785607 0.001034774076748401 5.213064041932818 5.210994493779322
0.7734934934934935 5.205092745439352 5.229233043798616 0.001028616964782663 5.230261660763399 5.228204426833833
0.7743843843843844 5.222567710989892 5.246591585319241 0.001022453591677158 5.247614038910918 5.245569131727564
0.7752752752752753 5.240199603814965 5.264106701757225 0.001016284254375965 5.265122986011601 5.263090417502848
0.7761661661661662 5.257990263489248 5.281780231794484 0.001010109255237609 5.282790341049721 5.280770122539246
0.7770570570570571 5.275941559556081 5.299614044044809 0.00100392890217432 5.300617972946983 5.298610115142634
0.777947947947948 5.294055392134553 5.317610037657349 0.0009977435087955709 5.318607781166144 5.316612294148553
0.7788388388388389 5.312333692537834 5.335770142934836 0.0009915533945573814 5.336761696329393 5.334778589540278
0.7797297297297298 5.330778423902025 5.35409632196688 0.0009853588849178655 5.355081680851798 5.353110963081962
0.7806206206206207 5.349391581847534 5.372590569278791 0.000979160311497628 5.373569729590288 5.371611408967293
0.7815115115115115 5.368175195132267 5.391254912496456 0.0009729580122468161 5.392227870508703 5.39028195448421
0.7824024024024024 5.387131326343102 5.410091413027549 0.0009667523316184675 5.411058165359168 5.409124660695931
0.7832932932932933 5.406262072595112 5.429102166759788 0.0009605436207500521 5.430062710380538 5.428141623139037
0.7841841841841842 5.425569566236 5.448289304776498 0.0009543322376501769 5.449243637014148 5.447334972538848
0.7850750750750751 5.445055975606337 5.467654994090148 0.0009481185473934635 5.468603112637542 5.466706875542755
0.7859659659659659 5.464723505764439 5.487201438394335 0.0009419029223243316 5.488143341316659 5.48625953547201
0.7868568568568568 5.48457439927828 5.506930878834732 0.0009356857422677829 5.507866564576999 5.505995193092464
0.7877477477477477 5.50461093701189 5.526845594799589 0.000929467394748798 5.527775062194338 5.52591612740484
0.7886386386386386 5.524835438930523 5.546947904730385 0.0009232482752225822 5.547871153005608 5.546024656455162
0.7895295295295295 5.545250264947512 5.567240166953172 0.0009170287873115186 5.568157195740484 5.566323138165861
0.7904204204204204 5.565857815767131 5.587724780531302 0.0009108093430550261 5.588635589874356 5.586813971188247
0.7913113113113113 5.586660533762675 5.608404186140107 0.0009045903631681285 5.609308776503275 5.607499595776939
0.7922022022022022 5.607660903883328 5.629280866964277 0.0008983722773119942 5.630179239241589 5.628382494686964
0.7930930930930931 5.628861454566163 5.650357349618523 0.0008921555243749372 5.651249505142898 5.649465194094148
0.793983983983984 5.650264758688238 5.67163620509233 0.0008859405527679848 5.672522145645098 5.670750264539562
0.7948748748748748 5.67187343454232 5.693120049719488 0.0008797278207292909 5.693999777540217 5.692240321898758
0.7957657657657657 5.693690146821211 5.714811546173129 0.000873517796647698 5.715685063969777 5.713938028376481
0.7966566566566566 5.715717607655257 5.736713404487165 0.0008673109593947431 5.73758071544656 5.735846093527771
0.7975475475475475 5.737958577650659 5.7588283831048 0.0008611077986753433 5.759689490903475 5.757967275306124
0.7984384384384384 5.760415866981091 5.781159289955103 0.0008549088153929483 5.782014198770496 5.78030438113971
0.7993293293293293 5.78309233648357 5.803708983558393 0.0008487145220311862 5.804557698080425 5.802860269036362
0.8002202202202202 5.805990898802243 5.826480374161394 0.0008425254430527183 5.827322899604447 5.82563784871834
0.8011111111111111 5.829114519554238 5.849476424903193 0.000836342115316979 5.85031276701851 5.848640082787876
0.802002002002002 5.852466218531134 5.872700153012726 0.0008301650885159443 5.873530318101242 5.87186998792421
0.8028928928928929 5.876049070931785 5.896154631039119 0.0008239949256317927 5.896978625964751 5.895330636113487
0.8037837837837838 5.899866208627266 5.919842988115624 0.0008178322034141998 5.920660820319038 5.91902515591221
0.8046746746746747 5.923920821463959 5.943768411258478 0.0008116775128810417 5.944580088771359 5.942956733745597
0.8055655655655656 5.9482161585996 5.96793414670164 0.0008055314598408096 5.968739678161481 5.967128615241799
0.8064564564564565 5.972755529878953 5.992343501268659 0.0007993946654425722 5.993142895934101 5.991544106603216
0.8073473473473474 5.997542307249653 6.016999843782853 0.0007932677667497462 6.017793111549603 6.016206576016103
0.8082382382382383 6.022579926208067 6.041906606517046 0.0007871514173406762 6.042693757934387 6.041119455099706
0.8091291291291292 6.047871887295891 6.067067286684175 0.000781046287939908 6.067848332972114 6.066286240396235
0.81002002002002 6.073421757644596 6.092485447970108 0.0007749530670784127 6.093260401037186 6.09171049490303
0.8109109109109109 6.099233172543229 6.118164722110086 0.0007688724617845372 6.11893359457187 6.117395849648301
0.8118018018018018 6.125309837065579 6.144108810510203 0.0007628051983104826 6.144871615708514 6.143346005311892
0.8126926926926927 6.151655527751458 6.170321485915499 0.0007567520228908996 6.17107823793839 6.169564733892608
0.8135835835835836 6.178274094310005 6.196806594126169 0.0007507137025404516 6.19755730782871 6.196055880423629
0.8144744744744745 6.205169461409731 6.223568055763537 0.0007446910258883158 6.224312746789425 6.222823364737649
0.8153653653653654 6.23234563048058 6.250609868087496 0.0007386848040536943 6.25134855289155 6.249871183283442
0.8162562562562562 6.25980668159827 6.277936106867179 0.0007326958715629213 6.278668802738742 6.277203410995615
0.8171471471471471 6.287556775420263 6.305550928306627 0.0007267250873114581 6.306277653393939 6.304824203219316
0.818038038038038 6.315600155156787 6.333458571027438 0.0007207733355716248 6.33417934436301 6.332737797691866
0.8189289289289289 6.343941148626485 6.36166335811026 0.0007148415270497175 6.36237819963731 6.36094851658321
0.8198198198198198 6.372584170371297 6.390169699197335 0.0007089305999925336 6.390878629797327 6.389460768597343
0.8207107107107107 6.401533723805926 6.41898209265801 0.0007030415213481872 6.419685134179358 6.418279051136662
0.8216016016016016 6.430794403474991 6.448105127819688 0.0006971752879804533 6.448802303107668 6.447407952531708
0.8224924924924925 6.460370897341285 6.477543487266233 0.0006913329279435057 6.478234820194176 6.476852154338289
0.8233833833833833 6.490267989171244 6.507301949206535 0.0006855155018144706 6.507987464708349 6.50661643370472
0.8242742742742742 6.520490560972767 6.537385389915497 0.0006797241040890944 6.538065114019586 6.536705665811407
0.8251651651651651 6.551043595520341 6.567798786250141 0.0006739598646434875 6.568472746114785 6.567124826385498
0.826056056056056 6.581932178951881 6.598547218243571 0.0006682239502623355 6.599215442193833 6.597878994293309
0.8269469469469469 6.613161503459175 6.629635871779492 0.0006625175662376127 6.63029838934573 6.628973354213254
0.8278378378378378 6.6447368700385 6.66107004135041 0.0006568419580397749 6.661726883308449 6.66041319939237
0.8287287287287287 6.676663691350363 6.692855132902361 0.0006511984130639112 6.693506331315425 6.692203934489297
0.8296196196196196 6.70894749466207 6.72499666676954 0.0006455882624531314 6.725642255031993 6.724351078507087
0.8305105105105105 6.741593924875474 6.757500280701979 0.0006400128830010181 6.75814029358498 6.756860267818978
0.8314014014014014 6.774608747663528 6.790371732989937 0.0006344736991364388 6.791006206689073 6.7897372592908
0.8322922922922923 6.807997852702613 6.823616905688441 0.0006289721849909711 6.824245877873432 6.82298793350345
0.8331831831831832 6.841767257003127 6.857241807945795 0.0006235098665523916 6.857865317812347 6.856618298079242
0.8340740740740741 6.875923108366862 6.89125257944009 0.0006180883239033985 6.891870667763993 6.890634491116187
0.834964964964965 6.910471688920666 6.925655493927597 0.000612709193548854 6.926268203121146 6.925042784734049
0.8358558558558559 6.945419418820478 6.960456962907585 0.0006073741708319311 6.961064337078417 6.959849588736754
0.8367467467467468 6.980772860014198 6.9956635394078 0.0006020850124381873 6.996265624420237 6.995061454395362
0.8376376376376377 7.016538720188898 7.031281921895382 0.0005968435389875153 7.03187876543437 7.030685078356394
0.8385285285285285 7.052723856804924 7.067318958318116 0.000591651637714415 7.06791060995583 7.066727306680401
0.8394194194194194 7.089335281286189 7.10378165028102 0.0005865112652342313 7.104368161546254 7.103195139015786
0.8403103103103103 7.126380163350028 7.140677157363629 0.0005814244503923165 7.141258581814022 7.140095732913236
0.8412012012012012 7.16386583548082 7.178012801583526 0.000576393297195048 7.178589194880721 7.17743640828633
0.8420920920920921 7.201799797550954 7.215796072011956 0.0005714199878138066 7.21636749199977 7.215224652024141
0.842982982982983 7.240189721619217 7.254034629547506 0.0005665067856640569 7.25460113633317 7.253468122761841
0.8438738738738739 7.279043456864713 7.29273631185433 0.0005616560385452687 7.293297967892875 7.292174655815784
0.8447647647647648 7.318369034724 7.331909138471443 0.0005568701818371316 7.33246600865328 7.331352268289606
0.8456556556556557 7.358174674175459 7.371561316100083 0.0005521517417437571 7.372113467841826 7.371009164358339
0.8465465465465465 7.398468787243623 7.411701244076459 0.0005475033385736092 7.412248747415033 7.411153740737886
0.8474374374374374 7.439259984657141 7.452337520037442 0.0005429276900384421 7.45288044772748 7.451794592347403
0.8483283283283283 7.480557081751201 7.493478945787147 0.000538427614563494 7.494017373401711 7.492940518172583
0.8492192192192192 7.522369104540957 7.535134533372879 0.0005340060345863772 7.535668539407465 7.534600527338292
0.8501101101101101 7.564705296045894 7.577313511379112 0.0005296659798275575 7.57784317735894 7.576783845399284
0.851001001001001 7.607575122812264 7.620025331448639 0.0005254105905099421 7.620550742039149 7.61949992085813
0.8518918918918919 7.650988281704102 7.663279675040644 0.0005212431205060994 7.66380091816115 7.662758431920138
0.8527827827827827 7.694954706904326 7.707086460435634 0.0005171669403845428 7.707603627376018 7.706569293495249
0.8536736736736736 7.739484577222676 7.751455849997925 0.0005131855403258685 7.751969035538251 7.750942664457599
0.8545645645645645 7.784588323616546 7.79639825770672 0.0005093025328819848 7.796907560239602 7.795888955173838
0.8554554554554554 7.83027663704938 7.84192435696746 0.0005055216555377439 7.842429878622998 7.841418835311922
0.8563463463463463 7.876560476592793 7.888045088715644 0.0005018467730480235 7.888546935488692 7.887543241942596
0.8572372372372372 7.923451077866559 7.934771669826054 0.0004982818795045381 7.935269951705559 7.934273387946549
0.8581281281281281 7.97095996179543 7.982115601840719 0.0004948311000980281 7.982610432940817 7.981620770740621
0.859019019019019 8.019098943672397 8.030088680029984 0.0004914986925330373 8.030580178722516 8.029597181337451
0.8599099099099099 8.067880142617796 8.078703002801413 0.0004882890480568462 8.079191291849471 8.078214713753356
0.8608008008008008 8.117315991357479 8.127970981472384 0.0004852066920526426 8.128456188164437 8.127485774780331
0.8616916916916917 8.167419246409679 8.177905350422652 0.000482256284168477 8.178387606706821 8.177423094138483
0.8625825825825826 8.218202998659834 8.228519177644376 0.000479442617928753 8.228998620262304 8.228039735026448
0.8634734734734735 8.269680684353403 8.279825875707829 0.0004767706198018847 8.28030264632763 8.279349105088027
0.8643643643643644 8.32186609652878 8.331839213161912 0.0004742453476803702 8.332313458509592 8.331364967814231
0.8652552552552553 8.374773396901958 8.384573326389871 0.0004718719887523406 8.385045198378624 8.384101454401119
0.8661461461461462 8.428417128231104 8.438042731941376 0.0004696558567335413 8.438512387798109 8.437573076084643
0.8670370370370371 8.482812227181824 8.492262339363535 0.0004676023884487877 8.492729941751984 8.491794736975086
0.8679279279279279 8.53797403770902 8.547247464554463 0.0004657171397521325 8.547713181694215 8.546781747414711
0.8688188188188188 8.593918325005774 8.603013843664423 0.000464005780787961 8.603477849445211 8.602549837883634
0.8697097097097097 8.650661290006298 8.659577647570876 0.0004624740906091813 8.660040121661485 8.659115173480266
0.8706006006006006 8.708219584509592 8.716955496955231 0.0004611279511801249 8.717416624906411 8.716494369004051
0.8714914914914915 8.766610326923754 8.775164478010685 0.0004599733407978552 8.775624451351483 8.774704504669888
0.8723823823823824 8.82585111867715 8.834222158812137 0.0004590163269989044 8.834681175139137 8.833763142485138
0.8732732732732733 8.885960061337428 8.894146606380893 0.00045826305901401 8.894604869439908 8.893688343321879
0.8741641641641642 8.946955774448213 8.954956404478905 0.0004577197598629007 8.955414124238768 8.954498684719042
0.8750550550550551 9.008857414129608 9.016670672168985 0.0004573927181910627 9.017128064887176 9.016213279450794
0.875945945945946 9.07168469250891 9.079309083179854 0.0004572882799730052 9.079766371459828 9.078851794899881
0.8768368368368368 9.135457897983599 9.142891886116894 0.0004574128402071313 9.143349298957101 9.142434473276687
0.8777277277277277 9.20019791636831 9.207439925562054 0.0004577728347608313 9.207897698396815 9.206982152727294
0.8786186186186186 9.265926252993054 9.272974664108739 0.0004583747325158424 9.273433038841254 9.272516289376224
0.8795095095095095 9.332665055793711 9.339518205380442 0.0004592250279863738 9.339977430408428 9.339058980352455
0.8804004004004004 9.400437139411665 9.407093318084623 0.0004603302345863841 9.40755364831921 9.406632987850037
0.8812912912912912 9.469266010426296 9.475723461156518 0.0004616968787151741 9.476185158035232 9.475261764277803
0.8821821821821821 9.539175893704368 9.545432810050908 0.0004633314948473383 9.545896141545755 9.544969478556061
0.883073073073073 9.610191759978449 9.616246284243404 0.0004652406217903899 9.616711524865195 9.615781043621613
0.8839639639639639 9.682339354708304 9.688189576006531 0.0004674308002787652 9.68865700680681 9.687722145206251
0.8848548548548548 9.755645228274531 9.761289180530142 0.0004699085720550758 9.761759089102197 9.760819271958086
0.8857457457457457 9.83013676760612 9.835572427459898 0.0004726804805745203 9.836045107940473 9.835099746979322
0.8866366366366366 9.905842229312711 9.911067513932096 0.0004757530734455848 9.911543267005541 9.910591760858651
0.8875275275275275 9.982790774384029 9.987803539188558 0.0004791329067169464 9.988282672095275 9.987324406281841
0.8884184184184184 10.06101250458489 10.06581054086004 0.0004828265510666678 10.06629336741111 10.06532771430898
0.8893093093093093 10.14053850059383 10.14511953301296 0.0004868405999600082 10.14560637361292 10.144632692413
0.8902002002002002 10.22140086203618 10.22576254605988 0.0004911816797886762 10.22625372773967 10.2252713643801
0.8910910910910911 10.30363274947575 10.30777266864129 0.0004958564619993275 10.30826852510329 10.30727681217929
0.891981981981982 10.38726842850569 10.39118409159283 0.0005008716771836084 10.39168496327002 10.39068321991565
0.8928728728728729 10.47234331605473 10.47603215412036 0.0005062341310909792 10.47653838825145 10.47552591998927
0.8937637637637638 10.5588940290303 10.56235339231282 0.0005119507224897785 10.56286534303531 10.56184144159033
0.8946546546546547 10.64695843545802 10.65018559013229 0.0005180284628096729 10.6507036185951 10.64966756166948
0.8955455455455456 10.73657570824021 10.73956783302978 0.0005244744974606056 10.74009230752724 10.73904335853232
0.8964364364364364 10.82778638172465 10.83054056434586 0.0005312961287297191 10.83107186047459 10.83000926821713
0.8973273273273273 10.92063241121882 10.92314564466605 0.0005385008401471591 10.9236841455062 10.92260714382591
0.8982182182182182 11.01515723566509 11.01742641431304 0.0005460963222080774 11.01797251063524 11.01688031799083
0.8991091091091091 11.11140584364499 11.11342775917076 0.000554090499341501 11.1139818496701 11.11287366867142
0.9 11.2094248429444 11.21119618004912 0.000562491558022773 11.21175867160714 11.2106336884911
0.90002002002002 11.2116482269316 11.21433105184208 0.0002812777897362008 11.21461232963182 11.21404977405235
0.9009109109109109 11.31152735580686 11.3140458187134 0.000276102318524793 11.31432192103193 11.31376971639488
0.9018018018018018 11.41327639268378 11.41563059716798 0.0002709429381544831 11.41590154010614 11.41535965422983
0.9026926926926927 11.5169473018896 11.51913736267639 0.0002658000540521791 11.51940316273044 11.51887156262234
0.9035835835835836 11.62259398745108 11.62462003067489 0.000260674084116089 11.62488070475901 11.62435935659078
0.9044744744744745 11.73027238424338 11.7321345477221 0.0002555654595307744 11.73239011318164 11.73187898226257
0.9053653653653654 11.84004055432197 11.84173898783753 0.0002504746256650832 11.84198946246319 11.84148851321186
0.9062562562562563 11.95195878877267 11.95349365436828 0.0002454020430511408 11.95373905641133 11.95324825232523
0.9071471471471472 12.06608971547982 12.06746118775761 0.0002403481884619181 12.06770153594607 12.06722083956915
0.9080380380380381 12.18249841318848 12.18370667961751 0.0002353135560956239 12.1839419931736 12.18347136606141
0.908928928928929 12.30125253229369 12.30229779353929 0.0002302986588796569 12.30252809219816 12.30206749488041
0.9098198198198199 12.42242242286579 12.42330489311099 0.000225304029911701 12.4235301971409 12.42307958908108


==> plot_data/thermal_sigma_histogram_z0.500.dat <==
BinLeft BinRight BinCenter Count
3.381539984480461 3.382007911481964 3.381773947981213 2
3.382007911481964 3.382475838483467 3.382241874982716 0
3.382475838483467 3.382943765484971 3.382709801984219 0
3.382943765484971 3.383411692486474 3.383177728985722 1
3.383411692486474 3.383879619487978 3.383645655987226 6
3.383879619487978 3.384347546489481 3.384113582988729 8
3.384347546489481 3.384815473490984 3.384581509990233 6
3.384815473490984 3.385283400492487 3.385049436991736 6
3.385283400492487 3.385751327493991 3.385517363993239 7
3.385751327493991 3.386219254495495 3.385985290994743 9
3.386219254495495 3.386687181496998 3.386453217996246 4
3.386687181496998 3.387155108498501 3.386921144997749 7
3.387155108498501 3.387623035500004 3.387389071999253 6
3.387623035500004 3.388090962501508 3.387856999000756 9
3.388090962501508 3.388558889503011 3.38832492600226 8
3.388558889503011 3.389026816504515 3.388792853003763 9
3.389026816504515 3.389494743506018 3.389260780005266 5
3.389494743506018 3.389962670507521 3.389728707006769 2
3.389962670507521 3.390430597509024 3.390196634008273 4
3.390430597509024 3.390898524510528 3.390664561009776 1


==> plot_data/thermal_sigma_mc_comparison.dat <==
z MC_Mean MC_Std MC_Mean_plus_Std MC_Mean_minus_Std
0.1 11.74510354482231 0.2046393555859121 11.94974290040822 11.5404641892364
0.125 9.32708882650307 0.2135918627088229 9.540680689211893 9.113496963794248
0.15 7.777222909755907 0.2248191870658376 8.002042096821745 7.55240372269007
0.175 6.695268153684693 0.2345661169173014 6.929834270601995 6.460702036767391
0.2 5.912634962011075 0.2425194602485189 6.155154422259594 5.670115501762556
0.225 5.311913524274003 0.2488978911399286 5.560811415413931 5.063015633134074
0.25 4.845159818612955 0.2578186185882949 5.10297843720125 4.58734120002466
0.275 4.477660788659104 0.2598753615430733 4.737536150202178 4.217785427116031
0.3 4.181939341430122 0.2708846818179497 4.452824023248072 3.911054659612172
0.325 3.944484495396931 0.2783494060848624 4.222833901481794 3.666135089312069
0.35 3.764175770956085 0.2844356277698563 4.048611398725942 3.479740143186229
0.375 3.617777237910501 0.2881175082719755 3.905894746182477 3.329659729638526
0.4 3.499763980425365 0.2887280130915205 3.788491993516885 3.211035967333844
0.425 3.415533785392716 0.2920004811417533 3.707534266534469 3.123533304250963
0.45 3.351905749535233 0.2960961535395485 3.648001903074782 3.055809595995685
0.475 3.31973776474623 0.3100100822287487 3.629747846974979 3.009727682517481
0.5 3.311604420587241 0.3184507097926557 3.630055130379896 2.993153710794585
0.525 3.31973776474623 0.3100100822287487 3.629747846974979 3.009727682517481
0.55 3.351905749535233 0.2960961535395485 3.648001903074782 3.055809595995685
0.575 3.415533785392716 0.2920004811417533 3.707534266534469 3.123533304250963
0.6 3.499763980425365 0.2887280130915205 3.788491993516885 3.211035967333844
0.625 3.617777237910501 0.2881175082719755 3.905894746182477 3.329659729638526
0.65 3.764175770956085 0.2844356277698563 4.048611398725942 3.479740143186229
0.675 3.944484495396931 0.2783494060848624 4.222833901481794 3.666135089312069
0.7 4.181939341430122 0.2708846818179497 4.452824023248072 3.911054659612172
0.725 4.477660788659104 0.2598753615430733 4.737536150202178 4.217785427116031
0.75 4.845159818612955 0.2578186185882949 5.10297843720125 4.58734120002466
0.775 5.311913524274003 0.2488978911399286 5.560811415413931 5.063015633134074
0.8 5.912634962011075 0.2425194602485189 6.155154422259594 5.670115501762556
0.825 6.695268153684693 0.2345661169173014 6.929834270601995 6.460702036767391
0.85 7.777222909755907 0.2248191870658376 8.002042096821745 7.55240372269007
0.875 9.32708882650307 0.2135918627088229 9.540680689211893 9.113496963794248
0.9 11.74510354482231 0.2046393555859121 11.94974290040822 11.5404641892364


==> plot_data/thermal_sigma_percentage_error.dat <==
z PctError PctStd PctError_plus_PctStd PctError_minus_PctStd
0.09018018018018018 0.007103849918758674 0.001813688363205125 0.008917538281963799 0.005290161555553549
0.09107107107107107 0.008497193621975166 0.001872156174951036 0.0103693497969262 0.00662503744702413
0.09196196196196195 0.009918051191522864 0.001931570586874684 0.01184962177839755 0.007986480604648179
0.09285285285285284 0.01136633582322179 0.001991931057445817 0.0133582668806676 0.00937440476577597
0.09374374374374374 0.01284195856706705 0.002053237024893898 0.01489519559196095 0.01078872154217315
0.09463463463463463 0.01434482853129631 0.002115487903237395 0.01646031643453371 0.01222934062805892
0.09552552552552553 0.01587485283997264 0.002178683078783927 0.01805353591875657 0.01369616976118871
0.09641641641641641 0.01743193667436527 0.002242821907033308 0.01967475858139858 0.01518911476733196
0.0973073073073073 0.01901598339718191 0.002307903709940298 0.0213238871071222 0.01670807968724161
0.09819819819819819 0.02062689453230084 0.00237392777351966 0.0230008223058205 0.01825296675878118
0.09908908908908909 0.02226456982621773 0.002440893345698835 0.02470546317191656 0.01982367648051889
0.09997997997997997 0.02392890729517064 0.002508799634477837 0.02643770692964848 0.02142010766069281
0.1008708708708709 0.02561980327443575 0.002577645806267059 0.02819744908070281 0.02304215746816869
0.1017617617617618 0.02733715243759089 0.002647430984447786 0.02998458342203868 0.0246897214531431
0.1026526526526527 0.02908084787963515 0.002718154248124324 0.03179900212775948 0.02636269363151083
0.1035435435435435 0.03085078110833443 0.002789814631001626 0.03364059573933605 0.0280609664773328
0.1044344344344344 0.03264684209505621 0.002862411120450142 0.03550925321550635 0.02978443097460607
0.1053253253253253 0.03446891933794412 0.002935942656676196 0.03740486199462031 0.03153297668126792
0.1062162162162162 0.03631689986442919 0.003010408131988804 0.03932730799641799 0.03330649173244039
0.1071071071071071 0.0381906692847839 0.003085806390218928 0.04127647567500283 0.03510486289456497
0.107997997997998 0.04009011184222763 0.003162136226185295 0.04325224806841292 0.03692797561604233
0.1088888888888889 0.04201511040153138 0.003239396385258627 0.04525450678679001 0.03877571401627275
0.1097797797797798 0.04396554650276465 0.003317585563016957 0.04728313206578161 0.04064796093974769
0.1106706706706707 0.04594130039600145 0.003396702404939144 0.0493380028009406 0.04254459799106231
0.1115615615615616 0.0479422511189291 0.003476745506191248 0.05141899662512035 0.04446550561273786
0.1124524524524524 0.04996827640743443 0.003557713411426539 0.05352598981886096 0.04641056299600789
0.1133433433433433 0.05201925287263815 0.003639604614681262 0.05565885748731941 0.04837964825795689
0.1142342342342342 0.0540950558504013 0.003722417559270141 0.05781747340967144 0.05037263829113116
0.1151251251251251 0.05619555967665935 0.00380615063775865 0.06000171031441801 0.0523894090389007
0.116016016016016 0.05832063742418469 0.003890802191942198 0.06221143961612689 0.05442983523224249
0.1169069069069069 0.06047016118528564 0.003976370512878893 0.06444653169816453 0.05649379067240674
0.1177977977977978 0.06264400192705859 0.004062853840939485 0.06670685576799808 0.0585811480861191
0.1186886886886887 0.0648420295996147 0.004150250365875329 0.06899227996549002 0.06069177923373937
0.1195795795795796 0.06706411312121954 0.004238558226939996 0.07130267134815954 0.06282555489427954
0.1204704704704705 0.06931012045714142 0.004327775512999802 0.07363789597014123 0.06498234494414162
0.1213613613613614 0.07157991856326164 0.004417900262673755 0.0759978188259354 0.06716201830058788
0.1222522522522522 0.07387337347996015 0.004508930464510548 0.0783823039444707 0.0693644430154496
0.1231431431431431 0.07619035031143009 0.004600864057140162 0.08079121436857026 0.07158948625428993
0.124034034034034 0.07853071326101041 0.00469369892948539 0.0832244121904958 0.07383701433152502
0.1249249249249249 0.08089432567011674 0.004787432920945181 0.08568175859106192 0.07610689274917157
0.1258158158158158 0.08328105002394257 0.00488206382162237 0.08816311384556494 0.07839898620232019
0.1267067067067067 0.08569074791560558 0.004977589372534306 0.09066833728813987 0.08071315854307128
0.1275975975975976 0.08812328020211106 0.005074007265854717 0.09319728746796578 0.08304927293625634
0.1284884884884885 0.09057850688828102 0.005171315145141146 0.09574982203342217 0.08540719174313988
0.1293793793793794 0.09305628721842449 0.005269510605600516 0.09832579782402501 0.08778677661282397
0.1302702702702703 0.09555647969743949 0.005368591194325372 0.1009250708917649 0.09018788850311413
0.1311611611611612 0.09807894204799941 0.005468554410562095 0.1035474964585615 0.09261038763743731
0.1320520520520521 0.1006235312897227 0.005569397705971686 0.1061929289956944 0.09505413358375099
0.132942942942943 0.1031901037370128 0.005671118484901916 0.1088612222219147 0.09751898525211088
0.1338338338338338 0.1057785150185989 0.005773714104652846 0.1115522291232517 0.1000048009139461
0.1347247247247247 0.1083886200756471 0.00587718187576053 0.1142658019514076 0.1025114381998866
0.1356156156156156 0.111020273231736 0.005981519062274194 0.1170017922940102 0.1050387541694619
0.1365065065065065 0.113673328131707 0.006086722882033348 0.1197600510137403 0.1075866052496736
0.1373973973973974 0.1163476378251045 0.006192790506954009 0.1225404283320586 0.1101548473181505
0.1382882882882883 0.1190430547386264 0.006299719063321198 0.1253427738019476 0.1127433356753052
0.1391791791791792 0.1217594306686883 0.006407505632057492 0.1281669363007458 0.1153519250366308
0.1400700700700701 0.1244966169282474 0.00651614724903568 0.131012764177283 0.1179804696792117
0.140960960960961 0.1272544641953315 0.006625640905353702 0.1338801051006852 0.1206288232899778
0.1418518518518519 0.1300328226002236 0.006735983547624257 0.1367688061478479 0.1232968390525994
0.1427427427427428 0.1328315417837237 0.006847172078273067 0.1396787138619968 0.1259843697054507
0.1436336336336336 0.1356504708667431 0.006959203355829267 0.1426096742225724 0.1286912675109138
0.1445245245245245 0.1384894583483619 0.007072074195202128 0.145561532543564 0.1314173841531598
0.1454154154154154 0.1413483524125139 0.007185781368007815 0.1485341337805217 0.1341625710445061
0.1463063063063063 0.1442270006029328 0.007300321602818865 0.1515273222057516 0.1369266790001139
0.1471971971971972 0.1471252501098275 0.007415691585492053 0.1545409416953195 0.1397095585243354
0.1480880880880881 0.1500429475628342 0.007531887959431401 0.1575748355222656 0.1425110596034028
0.148978978978979 0.1529799393021068 0.007648907325910329 0.1606288466280172 0.1453310319761965
0.1498698698698699 0.155936071046611 0.007766746244331412 0.1637028172909424 0.1481693248022796
0.1507607607607608 0.1589111882533933 0.007885401232539885 0.1667965894859332 0.1510257870208535
0.1516516516516516 0.1619051358732503 0.00800486876709791 0.1699100046403482 0.1539002671061523
0.1525425425425425 0.1649177585183368 0.008125145283590946 0.1730429038019277 0.1567926132347458
0.1534334334334334 0.1679489003910154 0.008246227176902416 0.1761951275679178 0.159702673214113
0.1543243243243243 0.1709984053227586 0.008368110801506366 0.179366516124265 0.1626302945212522
0.1552152152152152 0.1740661167662179 0.008490792471754008 0.1825569092379719 0.1655753242944639
0.1561061061061061 0.1771518778820252 0.008614268462168123 0.1857661463441933 0.168537609419857
0.156996996996997 0.1802555314122964 0.008738535007714914 0.1889940664200113 0.1715169964045815
0.1578878878878879 0.183376919795415 0.008863588304099633 0.1922405080995146 0.1745133314913153
0.1587787787787788 0.1865158851742105 0.008989424508053684 0.1955053096822642 0.1775264606661568
0.1596696696696697 0.1896722693505984 0.009116039737603126 0.1987883090882016 0.1805562296129953
0.1605605605605606 0.192845913851511 0.00924343007236674 0.2020893439238778 0.1836024837791443
0.1614514514514515 0.1960366598863006 0.009371591553829633 0.2054082514401303 0.186665068332471
0.1623423423423423 0.1992443483990377 0.009500520185623884 0.2087448685846615 0.1897438282134138
0.1632332332332332 0.202468820027412 0.009630211933811897 0.2120990319612239 0.1928386080936001
0.1641241241241241 0.2057099151801489 0.009760662727163003 0.2154705779073119 0.1959492524529859
0.165015015015015 0.2089674740288009 0.009891868457433431 0.2188593424862343 0.1990756055713675
0.1659059059059059 0.212241336445967 0.01002382497963957 0.2222651614256065 0.2022175114663274
0.1667967967967968 0.2155313421316385 0.01015652811233925 0.2256878702439777 0.2053748140192992
0.1676876876876877 0.2188373304861585 0.01028997363790148 0.22912730412406 0.208547356848257
0.1685785785785786 0.2221591407416355 0.0104241573027883 0.2325832980444238 0.2117349834388472
0.1694694694694695 0.2254966118840637 0.01055907481781532 0.236055686701879 0.2149375370662484
0.1703603603603604 0.2288495827270279 0.01069472185844286 0.2395443045854707 0.218154860868585
0.1712512512512513 0.2322178918879096 0.01083109406502946 0.2430489859529391 0.2213867978228802
0.1721421421421422 0.235601377754468 0.01096818704311711 0.2465695647975851 0.2246331907113509
0.1730330330330331 0.2389998786118639 0.01110599636369556 0.2501058749755595 0.2278938822481684
0.1739239239239239 0.2424132324761313 0.01124451756346117 0.2536577500395925 0.2311687149126702
0.1748148148148148 0.2458412772892491 0.01138374614510797 0.2572250234343571 0.2344575311441412
0.1757057057057057 0.2492838507968115 0.01152367757757855 0.26080752837439 0.237760173219233
0.1765965965965966 0.2527407905898939 0.0116643072963331 0.264405097886227 0.2410764832935608
0.1774874874874875 0.2562119341540701 0.01180563070361811 0.2680175648576882 0.244406303450452
0.1783783783783784 0.2596971187197444 0.0119476431687252 0.2716447618884696 0.2477494755510192
0.1792692692692693 0.2631961816262814 0.01209034002828119 0.2752865216545626 0.2511058415980003
0.1801601601601602 0.2667089598839831 0.01223371658647237 0.2789426764704555 0.2544752432975107
0.1810510510510511 0.2702352904247706 0.01237776811532766 0.2826130585400982 0.2578575223094429
0.1819419419419419 0.2737750101747328 0.0125224898549961 0.2862975000297289 0.2612525203197367
0.1828328328328328 0.2773279558666369 0.01266787701398165 0.2899958328806185 0.2646600788526552
0.1837237237237237 0.2808939641520694 0.01281392476941096 0.2937078889214803 0.2680800393826584
0.1846146146146146 0.2844728716751485 0.01296062826732018 0.2974334999424686 0.2715122434078283
0.1855055055055055 0.2880645148525962 0.01310798262286227 0.3011724974754585 0.2749565322297339
0.1863963963963964 0.2916687302068944 0.01325598292062372 0.3049247131275181 0.2784127472862706
0.1872872872872873 0.2952853540503293 0.01340462421484179 0.3086899782651711 0.2818807298354875
0.1881781781781782 0.2989142226875646 0.01355390152967619 0.3124681242172408 0.2853603211578885
0.1890690690690691 0.3025551723857944 0.01370380985947696 0.3162589822452714 0.2888513625263175
0.18995995995996 0.3062080393651346 0.01385434416902511 0.3200623835341597 0.2923536951961095
0.1908508508508509 0.3098726597669078 0.0140054993937911 0.3238781591606988 0.2958671603731167
0.1917417417417417 0.3135488696885297 0.01415727044019586 0.3277061401287256 0.2993915992483339
0.1926326326326326 0.3172365052947335 0.01430965218587699 0.3315461574806104 0.3029268531088565
0.1935235235235235 0.3209354026362836 0.01446263947991557 0.3353980421161992 0.3064727631563681
0.1944144144144144 0.3246453977481379 0.01461622714311131 0.3392616248912492 0.3100291706050267
0.1953053053053053 0.3283663267017322 0.01477040996823247 0.3431367366699647 0.3135959167334997
0.1961961961961962 0.3320980254703799 0.01492518272025883 0.3470232081906388 0.3171728427501211
0.1970870870870871 0.3358403302019718 0.01508054013666255 0.3509208703386343 0.3207597900653092
0.197977977977978 0.339593076815033 0.0152364769276144 0.3548295537426474 0.3243565998874187
0.1988688688688689 0.3433561014585823 0.01539298777628962 0.3587490892348719 0.3279631136822926
0.1997597597597598 0.3471292401112521 0.01555006733906901 0.3626793074503211 0.3315791727721831
0.2006506506506507 0.3509123289803739 0.01570771024584215 0.3666200392262161 0.3352046187345318
0.2015415415415416 0.3547052040414526 0.01586591110019096 0.3705711151416435 0.3388392929412616
0.2024324324324324 0.3585077015667321 0.01602466447972241 0.3745323660464545 0.3424830370870097
0.2033233233233233 0.3623196576446042 0.01618396493623893 0.3785036225808431 0.3461356927083653
0.2042142142142142 0.3661409085275698 0.01634380699604634 0.3824847155236161 0.3497971015315235
0.2051051051051051 0.3699712904932031 0.01650418516017464 0.3864754756533778 0.3534671053330284
0.205995995995996 0.3738106398462851 0.01666509390463673 0.3904757337509218 0.3571455459416484
0.2068868868868869 0.3776587929707642 0.01682652768067362 0.3944853206514378 0.3608322652900906
0.2077777777777778 0.3815155863681896 0.01698848091501624 0.3985040672832059 0.3645271054531734
0.2086686686686687 0.3853808564306011 0.01715094801009696 0.4025318044406981 0.3682299084205041
0.2095595595595596 0.3892544398265945 0.01731392334435407 0.4065683631709485 0.3719405164822404
0.2104504504504505 0.3931361731530637 0.01747740127242228 0.4106135744254859 0.3756587718806414
0.2113413413413414 0.3970258931982588 0.01764137612543209 0.4146672693236909 0.3793845170728267
0.2122322322322322 0.4009234367055525 0.01780584221120672 0.4187292789167593 0.3831175944943458
0.2131231231231231 0.4048286407357462 0.01797079381457964 0.4227994345503259 0.3868578469211665
0.214014014014014 0.4087413421367805 0.0181362251975336 0.4268775673343141 0.3906051169392469
0.2149049049049049 0.4126613781191484 0.01830213059957034 0.4309635087187187 0.394359247519578
0.2157957957957958 0.4165885858448617 0.01846850423786675 0.4350570900827284 0.398120081606995
0.2166866866866867 0.4205228026213633 0.01863534030755685 0.4391581429289202 0.4018874623138065
0.2175775775775776 0.4244638659663019 0.018802632981998 0.4432664989482999 0.4056612329843039
0.2184684684684685 0.4284116133766319 0.01897037641296693 0.4473819897895989 0.409441236963665
0.2193593593593594 0.4323658824679983 0.0191385647309334 0.4515044471989317 0.4132273177370649
0.2202502502502502 0.4363265111433651 0.01930719204533866 0.4556337031887037 0.4170193190980264
0.2211411411411411 0.440293337278013 0.01947625244477606 0.4597695897227891 0.4208170848332369
0.222032032032032 0.4442661989627834 0.01964573999729019 0.4639119389600736 0.4246204589654932
0.2229229229229229 0.4482449344097443 0.01981564875059343 0.4680605831603377 0.4284292856591508
0.2238138138138138 0.4522293819231338 0.01998597273231788 0.4722153546554517 0.4322434091908159
0.2247047047047047 0.4562193800627158 0.02015670595028426 0.476376086013 0.4360626741124315
0.2255955955955956 0.4602147674685264 0.02032784239270786 0.4805426098612342 0.4398869250758185
0.2264864864864865 0.4642153828878519 0.02049937602846283 0.4847147589163147 0.4437160068593891
0.2273773773773774 0.468221065383183 0.02067130080735646 0.4888923661905394 0.4475497645758265
0.2282682682682683 0.4722316539844842 0.0208436106603052 0.4930752646447894 0.451388043324179
0.2291591591591592 0.476246988065083 0.02101629949966004 0.4972632875647431 0.455230688565423
0.2300500500500501 0.480266907068334 0.02118936121939498 0.501456268287729 0.4590775458489391
0.2309409409409409 0.4842912506723864 0.02136278969538005 0.5056540403677664 0.4629284609770064
0.2318318318318318 0.4883198586777496 0.02153657878560772 0.5098564374633573 0.4667832798921419
0.2327227227227227 0.4923525710918448 0.02171072233045552 0.5140632934223003 0.4706418487613893
0.2336136136136136 0.4963892281445171 0.02188521415292787 0.518274442297445 0.4745040139915893
0.2345045045045045 0.5004296702198038 0.02206004805889207 0.5224897182786958 0.4783696221609117
0.2353953953953954 0.5044737379284275 0.02223521783733841 0.5267089557657659 0.4822385200910891
0.2362862862862863 0.5085212720430352 0.02241071726060638 0.5309319893036416 0.4861105547824288
0.2371771771771772 0.512572113545076 0.02258654008464437 0.5351586536297204 0.4899855734604316
0.2380680680680681 0.5166261036499256 0.02276268004925156 0.5393887836991771 0.493863423600674
0.238958958958959 0.5206830837819515 0.02293913087833153 0.543622214660283 0.4977439529036199
0.2398498498498499 0.5247428955487052 0.0231158862801153 0.5478587818288205 0.5016270092685899
0.2407407407407408 0.5288053808504278 0.02329293994744207 0.5520983207978699 0.5055124409029857
0.2416316316316316 0.5328703817213668 0.02347028555796252 0.5563406672793293 0.5094000961634043
0.2425225225225225 0.5369377404329055 0.02364791677440426 0.5605856572073098 0.5132898236585013
0.2434134134134134 0.5410072995456542 0.0238258272448407 0.5648331267904949 0.5171814723008135
0.2443043043043043 0.5450789018228611 0.02400401060290423 0.5690829124257654 0.5210748912199569
0.2451951951951952 0.549152390250589 0.02418246046803809 0.5733348507186271 0.524969929782551
0.2460860860860861 0.5532276080227533 0.02436117044574347 0.5775887784684968 0.5288664375770098
0.246976976976977 0.5573043987145843 0.02454013412785545 0.5818445328424398 0.5327642645867288
0.2478678678678679 0.5613826059955379 0.02471934509273087 0.5861019510882688 0.536663260902807
0.2487587587587588 0.5654620738504061 0.02489879690554427 0.5903608707559505 0.5405632769448618
0.2496496496496496 0.5695426465175403 0.02507848311850527 0.5946211296360455 0.544464163399035
0.2505405405405405 0.5736241685232617 0.02525839727113728 0.598882565794399 0.5483657712521244
0.2514314314314314 0.5777064845906044 0.02543853289047182 0.6031450174810762 0.5522679517001325
0.2523223223223223 0.5817894397637801 0.02561888349135051 0.6074083232551306 0.5561705562724295
0.2532132132132132 0.5858728793057973 0.0257994425766251 0.6116723218824225 0.5600734367291722
0.2541041041041041 0.5899566487834804 0.0259802036374386 0.615936852420919 0.5639764451460418
0.254994994994995 0.5940405940574238 0.0261611601534593 0.6202017542108831 0.5678794339039646
0.2558858858858859 0.5981245612154064 0.02634230559311886 0.6244668668085253 0.5717822556222875
0.2567767767767768 0.6022083966580294 0.02652363341386818 0.6287320300718976 0.5756847632441612
0.2576676676676676 0.6062919471525662 0.02670513706244888 0.6329970842150151 0.5795868100901173
0.2585585585585585 0.6103750595353366 0.02688680997505356 0.6372618695103901 0.583488249560283
0.2594494494494494 0.6144575811793059 0.02706864557770248 0.6415262267570084 0.5873889356016034
0.2603403403403404 0.6185393596038158 0.02725063728638204 0.6457899968901978 0.5912887223174338
0.2612312312312312 0.6226202426577573 0.02743277850733129 0.6500530211650886 0.595187464150426
0.2621221221221221 0.6267000785457384 0.02761506263732099 0.6543151411830593 0.5990850159084175
0.263013013013013 0.6307787156975471 0.02779748306383319 0.6585761987613803 0.6029812326337138
0.2639039039039039 0.6348560028639266 0.02798003316535872 0.6628360360292853 0.6068759696985679
0.2647947947947948 0.6389317892503618 0.02816270631166968 0.6670944955620315 0.610769082938692
0.2656856856856857 0.6430059241705818 0.02834549586396871 0.6713514200345505 0.614660428306613
0.2665765765765766 0.6470782573322166 0.02852839517522454 0.6756066525074411 0.618549862156992
0.2674674674674675 0.6511486388430027 0.0287113975904138 0.6798600364334164 0.6224372412525889
0.2683583583583584 0.6552169189890458 0.02889449644670464 0.6841114154357504 0.6263224225423412
0.2692492492492493 0.6592829485506815 0.02907768507379744 0.688360633624479 0.630205263476884
0.2701401401401402 0.6633465785070729 0.02926095679409272 0.6926075353011656 0.6340856217129802
0.271031031031031 0.6674076602493316 0.02944430492298551 0.6968519651723172 0.6379633553263461
0.2719219219219219 0.6714660454463268 0.02962772276908912 0.7010937682154159 0.6418383226772377
0.2728128128128128 0.6755215861605436 0.0298112036345048 0.7053327897950484 0.6457103825260387
0.2737037037037037 0.6795741347848917 0.02999474081506268 0.7095688755999544 0.649579393969829
0.2745945945945946 0.6836235439830984 0.03017832760054013 0.7138018715836386 0.6534452163825583
0.2754854854854855 0.6876696668935625 0.03036195727497646 0.7180316241685389 0.657307709618586
0.2763763763763764 0.6917123569553328 0.03054562311687416 0.722257980072207 0.6611667338384587
0.2772672672672672 0.6957514679102116 0.03072931839943331 0.7264807863096449 0.6650221495107783
0.2781581581581581 0.6997868539607999 0.03091303639086471 0.7306998903516646 0.6688738175699351
0.279049049049049 0.703818369582594 0.03109677035456594 0.73491513993716 0.6727215992280281
0.2799399399399399 0.7078458696654709 0.03128051354942391 0.7391263832148949 0.676565356116047
0.2808308308308308 0.7118692093649075 0.03146425923001189 0.7433334685949193 0.6804049501348957
0.2817217217217217 0.7158882444425044 0.03164800064694446 0.7475362450894489 0.6842402437955599
0.2826126126126126 0.7199028307996317 0.03183173104698273 0.7517345618466145 0.6880710997526489
0.2835035035035035 0.7239128247577391 0.03201544367336617 0.7559282684311053 0.6918973810843729
0.2843943943943944 0.7279180831412103 0.03219913176609604 0.7601172149073063 0.6957189513751143
0.2852852852852853 0.7319184629555934 0.03238278856207271 0.764301251517666 0.6995356743935207
0.2861761761761762 0.735913821892872 0.03256640729551478 0.7684802291883868 0.7033474145973573
0.2870670670670671 0.7399040177052895 0.032749981198 0.7726539989032895 0.7071540365072895
0.287957957957958 0.7438889087754182 0.03293350349889675 0.776822412274315 0.7109554052765215
0.2888488488488489 0.7478683536681471 0.03311696742548331 0.7809853210936304 0.7147513862426638
0.2897397397397398 0.7518422115081265 0.0333003662032921 0.7851425777114186 0.7185418453048343
0.2906306306306307 0.7558103418947596 0.03348369305636466 0.7892940349511243 0.7223266488383949
0.2915215215215215 0.7597726045129108 0.03366694120734606 0.7934395457202569 0.7261056633055648
0.2924124124124124 0.7637288599962184 0.03385010387802936 0.7975789638742478 0.7298787561181891
0.2933033033033033 0.7676789685324857 0.03403317428914884 0.8017121428216346 0.7336457942433369
0.2941941941941942 0.7716227916139482 0.03421614566119721 0.8058389372751454 0.737406645952751
0.2950850850850851 0.7755601906452095 0.03439901121422364 0.8099592018594332 0.7411611794309859
0.295975975975976 0.7794910275737392 0.03458176416829161 0.8140727917420308 0.7449092634054476
0.2968668668668669 0.7834151647631639 0.0347643977436729 0.8181795625068368 0.748650767019491
0.2977577577577578 0.7873324650132538 0.03494690516112704 0.8222793701743809 0.7523855598521267
0.2986486486486487 0.7912427914908057 0.03512927964211253 0.8263720711329182 0.7561135118486931
0.2995395395395395 0.7951460079987621 0.03531151440912173 0.8304575224078838 0.7598344935896404
0.3004304304304304 0.7990419783079424 0.0354936026857191 0.8345355809936615 0.7635483756222233
0.3013213213213213 0.8029305670723188 0.03567553769709557 0.8386061047694143 0.7672550293752233
0.3022122122122122 0.8068116392613384 0.03585731267012041 0.8426689519314587 0.770954326591218
0.3031031031031031 0.8106850602766428 0.03603892083364148 0.8467239811102842 0.7746461394430013
0.303993993993994 0.8145506958732693 0.0362203554186883 0.8507710512919576 0.778330340454581
0.3048848848848849 0.8184084123382862 0.03640160965881024 0.8548100219970964 0.782006802679476
0.3057757757757758 0.8222580763158157 0.03658267679023928 0.858840753106055 0.7856753995255764
0.3066666666666666 0.8260995550649565 0.03676355005224834 0.8628631051172048 0.7893360050127082
0.3075575575575575 0.8299327161611936 0.03694422268728504 0.8668769388484786 0.7929884934739085
0.3084484484484484 0.8337574277013369 0.03712468794130063 0.8708821156426375 0.7966327397600362
0.3093393393393393 0.8375735581455399 0.03730493906394039 0.8748784972094803 0.8002686190815995
0.3102302302302302 0.8413809765137631 0.03748496930885966 0.8788659458226228 0.8038960072049034
0.3111211211211211 0.8451795522686192 0.03766477193394005 0.8828443242025592 0.8075147803346792
0.312012012012012 0.8489691553207261 0.0378443402015286 0.8868134955222547 0.8111248151191975
0.3129029029029029 0.8527496560207671 0.0380236673786979 0.890773323399465 0.8147259886420692
0.3137937937937938 0.8565209253409918 0.03820274673755261 0.8947236720785444 0.8183181786034391
0.3146846846846847 0.8602828344780151 0.03838157155533227 0.8986644060333474 0.8219012629226828
0.3155755755755756 0.8640352553390473 0.03856013511484688 0.9025953904538943 0.8254751202242004
0.3164664664664665 0.8677780600953033 0.03873843070455069 0.906516490799854 0.8290396293907527
0.3173573573573574 0.87151112166044 0.03891645161897979 0.9104275732794198 0.8325946700414601
0.3182482482482483 0.8752343131961242 0.03909419115881199 0.9143285043549362 0.8361401220373123
0.3191391391391392 0.8789475084124205 0.03927164263122292 0.9182191510436435 0.8396758657811976
0.3200300300300301 0.8826505816013158 0.03944879935015395 0.9220993809514698 0.8432017822511618
0.3209209209209209 0.8863434074519082 0.0396256546364907 0.9259690620883989 0.8467177528154175
0.3218118118118118 0.8900258612113618 0.03980220181836748 0.9298280630297293 0.8502236593929944
0.3227027027027027 0.8936978184315876 0.03997843423132205 0.9336762526629097 0.8537193842002655
0.3235935935935936 0.8973591556011344 0.0401543452187961 0.9375135008199306 0.8572048103823383
0.3244844844844845 0.9010097491722643 0.04032992813198125 0.9413396773042455 0.8606798210402831
0.3253753753753754 0.9046494766071743 0.04050517633050933 0.9451546529376836 0.864144300276665
0.3262662662662663 0.9082782154165804 0.04068008318229352 0.9489582985988739 0.8675981322342868
0.3271571571571572 0.9118958439027162 0.04085464206408402 0.9527504859668002 0.8710412018386321
0.328048048048048 0.9155022408545583 0.04102884636159262 0.956531087216151 0.8744733944929657
0.3289389389389389 0.9190972854432288 0.04120268946969428 0.9602999749129231 0.8778945959735345
0.3298298298298298 0.9226808574507134 0.04137616479277019 0.9640570222434836 0.8813046926579432
0.3307207207207207 0.9262528372383043 0.041549265744943 0.9678021029832473 0.8847035714933613
0.3316116116116116 0.929813105554286 0.04172198575024308 0.9715350913045291 0.8880911198040429
0.3325025025025025 0.933361543845339 0.04189431824297799 0.9752558620883169 0.891467225602361
0.3333933933933934 0.936898033844924 0.04206625666782277 0.9789642905127467 0.8948317771771013
0.3342842842842843 0.9404224579899801 0.0422377944802248 0.9826602524702049 0.8981846635097553
0.3351751751751752 0.9439346992414479 0.0424089251465823 0.9863436243880302 0.9015257740948656
0.3360660660660661 0.9474346410230459 0.04257964214446414 0.9900142831675101 0.9048549988785817
0.3369569569569569 0.9509221672869432 0.04274993896288029 0.9936721062498235 0.908172228324063
0.3378478478478478 0.9543971626173208 0.04291980910257426 0.9973169717198951 0.9114773535147465
0.3387387387387387 0.9578595120786296 0.04308924607620111 1.000948758154831 0.9147702660024285
0.3396296296296296 0.9613091012862706 0.04325824340860872 1.004567344694879 0.9180508578776618
0.3405205205205205 0.964745816344368 0.04342679463704498 1.008172610981413 0.9213190217073229
0.3414114114114114 0.9681695440508623 0.0435948933114986 1.011764437362361 0.9245746507393637
0.3423023023023023 0.9715801716196276 0.0437625329948244 1.015342704614452 0.9278176386248033
0.3431931931931932 0.9749775867727961 0.04392970726301985 1.018907294035816 0.9310478795097763
0.3440840840840841 0.9783616779949456 0.04409640970558784 1.022458087700533 0.9342652682893577
0.344974974974975 0.9817323341372493 0.04426263392559972 1.025994968062849 0.9374697002116495
0.3458658658658659 0.9850894447270895 0.04442837354007561 1.029517818267165 0.9406610711870139
0.3467567567567568 0.988432899739673 0.04459362218013514 1.033026521919808 0.9438392775595378
0.3476476476476477 0.9917625897975264 0.04475837349131736 1.036520963288844 0.947004216306209
0.3485385385385386 0.9950784060217288 0.04492262113375972 1.040001027155488 0.9501557848879691
0.3494294294294295 0.998380240215848 0.0450863587825254 1.043466598998373 0.9532938814333226
0.3503203203203203 1.001667984649211 0.04524958012774576 1.046917564776957 0.9564184045214654
0.3512112112112112 1.004941532230454 0.0454122788749391 1.050353811105393 0.9595292533555149
0.3521021021021021 1.008200776320417 0.04557444874516316 1.053775225065581 0.9626263275752543
0.352992992992993 1.011445610985708 0.0457360834753851 1.057181694461093 0.9657095275103225
0.3538838838838839 1.014675930879239 0.04589717681864262 1.060573107697881 0.9687787540605962
0.3547747747747748 1.017891631124921 0.04605772254426177 1.063949353669183 0.9718339085806591
0.3556656656656657 1.021092607485061 0.04621771443814334 1.067310321923204 0.9748748930469177
0.3565565565565565 1.024278756338599 0.04637714630301008 1.070655902641609 0.9779016100355886
0.3574474474474474 1.027449974620368 0.04653601195861552 1.073985986578983 0.9809139626617522
0.3583383383383383 1.030606159821861 0.04669430524197451 1.077300465063836 0.9839118545798867
0.3592292292292292 1.033747210072609 0.04685202000764888 1.080599230080258 0.9868951900649604
0.3601201201201201 1.036873024131095 0.04700915012797249 1.083882174259068 0.989863874003123
0.361011011011011 1.039983501130282 0.04716568949317203 1.087149190623454 0.9928178116371096
0.3619019019019019 1.043078541231224 0.04732163201191529 1.090400173243139 0.9957569092193087
0.3627927927927928 1.046158044777995 0.04747697161113906 1.093635016389134 0.9986810731668562
0.3636836836836837 1.049221912825332 0.04763170223654392 1.096853615061876 1.001590210588788
0.3645745745745746 1.052270047208099 0.04778581785285821 1.100055865060957 1.004484229355241
0.3654654654654655 1.055302350122562 0.04793931244387557 1.103241662566438 1.007363037678686
0.3663563563563564 1.058318724576581 0.04809218001289531 1.106410904589477 1.010226544563686
0.3672472472472473 1.061319073989235 0.04824441458278333 1.109563488572018 1.013074659406452
0.3681381381381381 1.064303302628085 0.04839601019639558 1.112699312824481 1.01590729243169
0.369029029029029 1.067271315154666 0.04854696091660379 1.11581827607127 1.018724354238062
0.3699199199199199 1.070223016958417 0.04869726082668298 1.1189202777851 1.021525756131734
0.3708108108108108 1.073158313982314 0.0488469040304687 1.122005218012783 1.024311409951846
0.3717017017017017 1.076077112887341 0.04899588465265556 1.125072997539996 1.027081228234686
0.3725925925925926 1.078979320860536 0.04914419683894081 1.128123517699477 1.029835124021595
0.3734834834834835 1.08186484573938 0.04929183475632287 1.131156680495703 1.032573010983057
0.3743743743743744 1.084733596040262 0.04943879259332291 1.134172388633584 1.035294803446939
0.3752652652652653 1.087585480809081 0.04958506456016896 1.13717054536925 1.038000416248912
0.3761561561561562 1.090420409789339 0.04973064488908846 1.140151054678427 1.04068976490025
0.3770470470470471 1.093238293276205 0.04987552783446939 1.143113821110675 1.043362765441736
0.377937937937938 1.096039042346247 0.05001970767320209 1.146058750019449 1.046019334673045
0.3788288288288288 1.09882256850888 0.05016317870473345 1.148985747213613 1.048659389804146
0.3797197197197197 1.101588784172871 0.05030593525152505 1.151894719424396 1.051282848921346
0.3806106106106106 1.104337602046441 0.05044797165897982 1.154785573705421 1.053889630387461
0.3815015015015015 1.107068935784032 0.05058928229598784 1.15765821808002 1.056479653488045
0.3823923923923924 1.109782699503683 0.05072986155491593 1.160512561058599 1.059052837948767
0.3832832832832833 1.112478808063154 0.05086970385196336 1.163348511915117 1.06160910421119
0.3841741741741742 1.115157176904238 0.05100880362731357 1.166165980531552 1.064148373276925
0.385065065065065 1.117817722068306 0.05114715534535262 1.168964877413659 1.066670566722953
0.3859559559559559 1.120460360354034 0.05128475349498883 1.171745113849023 1.069175606859045
0.3868468468468468 1.123085009106711 0.05142159258975042 1.174506601696461 1.07166341651696
0.3877377377377377 1.125691586508442 0.05155766716816401 1.177249253676606 1.074133919340278
0.3886286286286286 1.128280011132591 0.05169297179374746 1.179972982926339 1.076587039338843
0.3895195195195195 1.130850202368639 0.05182750105543574 1.182677703424075 1.079022701313203
0.3904104104104104 1.13340208034369 0.05196124956777852 1.185363329911469 1.081440830775912
0.3913013013013013 1.135935565511638 0.05209421197092889 1.188029777482567 1.083841353540709
0.3921921921921922 1.138450579362594 0.05222638293123157 1.190676962293826 1.086224196431363
0.3930830830830831 1.140947043832898 0.05235775714114296 1.193304800974041 1.088589286691755
0.393973973973974 1.143424881614058 0.05248832931959484 1.195913210933653 1.090936552294463
0.3948648648648649 1.145884015984446 0.05261809421213108 1.198502110196577 1.093265921772315
0.3957557557557558 1.148324370866567 0.0527470465911505 1.201071417457718 1.095577324275417
0.3966466466466467 1.150745871019689 0.05287518125621465 1.203621052275904 1.097870689763474
0.3975375375375376 1.153148441752567 0.05300249303411699 1.206150934786684 1.10014594871845
0.3984284284284284 1.155532008996539 0.05312897677913311 1.208660985775672 1.102403032217406
0.3993193193193193 1.157896499410617 0.05325462737328437 1.211151126783901 1.104641872037333
0.4002102102102102 1.160241840369377 0.05337943972654794 1.213621280095925 1.106862400642829
0.4011011011011011 1.162567959817994 0.05350340877697769 1.216071368594972 1.109064551041017
0.401991991991992 1.164874786452011 0.05362652949102469 1.218501315943036 1.111248256960986
0.4028828828828829 1.167162249673967 0.05374879686370809 1.220911046537675 1.113413452810259
0.4037737737737738 1.169430279520183 0.05387020591879424 1.223300485438977 1.115560073601388
0.4046646646646647 1.171678806692771 0.05399075170901742 1.225669558401788 1.117688054983753
0.4055555555555556 1.173907762527568 0.05411042931626305 1.228018191843831 1.119797333211305
0.4064464464464465 1.176117079200451 0.05422923385188877 1.23034631305234 1.121887845348563
0.4073373373373373 1.178306689437669 0.05434716045677122 1.23265384989444 1.123959528980898
0.4082282282282282 1.180476526678398 0.05446420430160427 1.234940730980002 1.126012322376793
0.4091191191191191 1.182626525096521 0.05458036058709759 1.237206885683619 1.128046164509424
0.41001001001001 1.184756619448543 0.05469562454410453 1.239452243992647 1.130060994904438
0.4109009009009009 1.186866745357397 0.05480999143398469 1.241676736791382 1.132056753923413
0.4117917917917918 1.188956838890398 0.05492345654855879 1.243880295438957 1.134033382341839
0.4126826826826827 1.191026837090589 0.05503601521061113 1.2460628523012 1.135990821879977
0.4135735735735735 1.193076677437501 0.05514766277378681 1.248224340211288 1.137929014663714
0.4144644644644644 1.195106298221691 0.05525839462298408 1.250364692844675 1.139847903598707
0.4153553553553553 1.197115638511078 0.05536820617455523 1.252483844685634 1.141747432336523
0.4162462462462462 1.199104637948143 0.05547709287636871 1.254581730824512 1.143627545071775
0.4171371371371371 1.201073236843063 0.05558505020806696 1.25665828705113 1.145488186634996
0.418028028028028 1.203021376383666 0.05569207368137412 1.25871345006504 1.147329302702291
0.4189189189189189 1.204948998240671 0.0557981588400631 1.260747157080734 1.149150839400608
0.4198098098098098 1.206856044987685 0.05590330126039132 1.262759346248076 1.150952743727294
0.4207007007007007 1.208742459685327 0.0560074965510443 1.264749956236371 1.152734963134283
0.4215915915915916 1.210608186267488 0.0561107403535626 1.26671892662105 1.154497445913925
0.4224824824824825 1.212453169439775 0.05621302834245269 1.268666197782228 1.156240141097323
0.4233733733733734 1.214277354283519 0.05631435622516506 1.270591710508684 1.157962998058354
0.4242642642642643 1.216080686980788 0.05641471974268528 1.272495406723473 1.159665967238103
0.4251551551551552 1.217863114129385 0.05651411466933048 1.274377228798715 1.161348999460055
0.4260460460460461 1.219624583210228 0.05661253681320006 1.276237120023428 1.163012046397028
0.426936936936937 1.221365042296954 0.05670998201620171 1.278075024313156 1.164655060280752
0.4278278278278279 1.223084440224234 0.05680644615431876 1.279890886378553 1.166277994069916
0.4287187187187187 1.224782726680123 0.05690192513784936 1.281684651817972 1.167880801542273
0.4296096096096096 1.226459851697281 0.05699641491129631 1.283456266608577 1.169463436785984
0.4305005005005005 1.228115766444591 0.05708991145400646 1.285205677898598 1.171025854990585
0.4313913913913914 1.229750422519104 0.05718241077992453 1.286932833299028 1.172568011739179
0.4322822822822823 1.231363772404165 0.0572739089380531 1.288637681342218 1.174089863466112
0.4331731731731732 1.232955769090434 0.05736440201240785 1.290320171102842 1.175591367078026
0.4340640640640641 1.234526366604308 0.05745388612248131 1.291980252726789 1.177072480481826
0.434954954954955 1.236075519302129 0.05754235742303616 1.293617876725165 1.178533161879092
0.4358458458458458 1.237603182619545 0.05762981210468403 1.295232994724229 1.179973370514861
0.4367367367367367 1.239109312505013 0.0577162463937499 1.296825558898763 1.181393066111263
0.4376276276276276 1.240593865612408 0.05780165655254526 1.298395522164953 1.182792209059862
0.4385185185185185 1.242056799451337 0.0578860388796269 1.299942838330964 1.18417076057171
0.4394094094094094 1.243498072172141 0.05796938970984482 1.301467461881986 1.185528682462296
0.4403003003003003 1.244917642652737 0.05805170541455075 1.302969348067288 1.186865937238186
0.4411911911911912 1.246315470501018 0.05813298240177979 1.304448452902798 1.188182488099238
0.4420820820820821 1.247691516081619 0.05821321711641472 1.305904733198033 1.189478298965204
0.442972972972973 1.249045740362917 0.05829240604028041 1.307338146403198 1.190753334322637
0.4438638638638638 1.250378105212144 0.05837054569246029 1.308748650904604 1.192007559519683
0.4447547547547547 1.251688573170164 0.05844763262933836 1.310136205799503 1.193240940540826
0.4456456456456456 1.252977107348001 0.05852366344469636 1.311500770792697 1.194453443903304
0.4465365365365365 1.254243671823606 0.05859863477010549 1.312842306593711 1.1956450370535
0.4474274274274274 1.255488231226603 0.05867254327484175 1.314160774501445 1.196815687951761
0.4483183183183183 1.256710750986142 0.05874538566618934 1.315456136652332 1.197965365319953
0.4492092092092092 1.257911197254847 0.05881715868954868 1.316728355944395 1.199094038565298
0.4501001001001001 1.259089536932061 0.05888785912861086 1.317977396060672 1.20020167780345
0.450990990990991 1.260245737641091 0.05895748380549343 1.319203221446585 1.201288253835598
0.4518818818818819 1.26137976765178 0.05902602958084494 1.320405797232625 1.202353738070935
0.4527727727727728 1.26249159615212 0.05909349335416614 1.321585089506287 1.203398102797954
0.4536636636636637 1.263581192847294 0.05915987206371035 1.322741064911004 1.204421320783584
0.4545545545545546 1.264648528328174 0.05922516268686329 1.323873691015037 1.205423365641311
0.4554454454454455 1.265693573776725 0.05928936224010561 1.324982936016831 1.20640421153662
0.4563363363363364 1.266716301321305 0.05935246777937582 1.326068769100681 1.20736383354193
0.4572272272272273 1.267716683638087 0.0594144763999758 1.327131160038062 1.208302207238111
0.4581181181181181 1.26869469421469 0.05947538523687187 1.328170079451562 1.209219308977818
0.459009009009009 1.269650307206209 0.05953519146475678 1.329185498670966 1.210115115741452
0.4598998998998999 1.270583497611437 0.05959389229828522 1.330177389909722 1.210989605313151
0.4607907907907908 1.271494241089458 0.05965148499211384 1.331145726081572 1.211842756097344
0.4616816816816817 1.272382514048409 0.05970796684109892 1.332090480889508 1.21267454720731
0.4625725725725726 1.273248293588522 0.05976333518037658 1.333011628768898 1.213484958408145
0.4634634634634635 1.274091557691485 0.05981758738563325 1.333909145077118 1.214273970305852
0.4643543543543543 1.274912284910412 0.05987072087305327 1.334783005783466 1.215041564037359
0.4652452452452452 1.275710454636165 0.05992273309960082 1.335633187735766 1.215787721536564
0.4661361361361361 1.276486046889283 0.05997362156303524 1.336459668452318 1.216512425326247
0.467027027027027 1.277239042501191 0.06002338380215558 1.337262426303347 1.217215658699036
0.4679179179179179 1.277969423152011 0.06007201739693908 1.33804144054895 1.217897405755072
0.4688088088088088 1.278677171028094 0.06011951996848166 1.338796690996576 1.218557651059613
0.4696996996996997 1.279362269243141 0.0601658891793596 1.339528158422501 1.219196380063782
0.4705905905905906 1.280024701487321 0.06021112273355805 1.340235824220879 1.219813578753763
0.4714814814814815 1.280664452344196 0.06025521837678027 1.340919670720977 1.220409233967416
0.4723723723723724 1.281281507081595 0.06029817389644968 1.341579680978044 1.220983333185145
0.4732632632632633 1.281875851633829 0.06033998712180848 1.342215838755638 1.221535864512021
0.4741541541541541 1.28244747276798 0.06038065592415645 1.342828128692136 1.222066816843824
0.475045045045045 1.282996357923885 0.06042017821686015 1.343416536140745 1.222576179707025
0.4759359359359359 1.283522495320425 0.0604585519555407 1.343981047275965 1.223063943364884
0.4768268268268268 1.284025873837606 0.06049577513811505 1.344521648975721 1.223530098699491
0.4777177177177177 1.28450648324086 0.06053184580504603 1.345038329045906 1.223974637435814
0.4786086086086086 1.284964313935644 0.06056676203932027 1.345531075974965 1.224397551896324
0.4794994994994995 1.285399356991514 0.06060052196655304 1.345999878958067 1.224798835024961
0.4803903903903904 1.285811604437503 0.06063312375529784 1.346444728192801 1.225178480682205
0.4812812812812813 1.286201048741469 0.06066456561683105 1.3468656143583 1.225536483124638
0.4821721721721722 1.286567683398363 0.06069484580561493 1.347262529203978 1.225872837592748
0.4830630630630631 1.286911502426457 0.06072396261910499 1.347635465045562 1.226187539807352
0.483953953953954 1.287232500713021 0.06075191439806165 1.347984415111083 1.226480586314959
0.4848448448448449 1.287530673853801 0.0607786995265554 1.348309373380357 1.226751974327246
0.4857357357357358 1.287806018070859 0.06080431643202636 1.348610334502885 1.227001701638833
0.4866266266266266 1.288058530526198 0.06082876358556043 1.348887294111758 1.227229766940638
0.4875175175175175 1.288288208863853 0.06085203950173509 1.349140248365588 1.227436169362118
0.4884084084084084 1.288495051767447 0.06087414273902907 1.349369194506476 1.227620909028418
0.4892992992992993 1.288679058379308 0.06089507189958748 1.349574130278896 1.22778398647972
0.4901901901901902 1.288840228722863 0.06091482562956642 1.349755054352429 1.227925403093297
0.4910810810810811 1.288978563549022 0.06093340261912414 1.349911966168146 1.228045160929897
0.491971971971972 1.289094064253707 0.06095080160249199 1.350044865856199 1.228143262651215
0.4928628628628628 1.289186733126071 0.06096702135816879 1.35015375448424 1.228219711767902
0.4937537537537537 1.289256572984163 0.06098206070884411 1.350238633693007 1.228274512275319
0.4946446446446446 1.289303587563655 0.06099591852168201 1.350299506085337 1.228307669041973
0.4955355355355355 1.289327781214193 0.06100859370824183 1.350336374922434 1.228319187505951
0.4964264264264264 1.28932915912885 0.06102008522469509 1.350349244353545 1.228309073904155
0.4973173173173173 1.289307727123325 0.06103039207178111 1.350338119195106 1.228277335051543
0.4982082082082082 1.289263491819114 0.06103951329500006 1.350303005114114 1.228223978524114
0.4990990990990991 1.289196460449554 0.06104744798456852 1.350243908434123 1.228149012464986
0.49998998998999 1.289106641200615 0.06105419527572088 1.350160836476336 1.228052445924894
0.5008808808808809 1.288994042717455 0.06105975434847115 1.350053797065926 1.227934288368983
0.5017717717717718 1.288858674646948 0.06106412442803023 1.349922799074978 1.227794550218917
0.5026626626626627 1.288700547124184 0.06106730478456363 1.349767851908747 1.22763324233962
0.5035535535535536 1.288519671193223 0.06106929473352578 1.349588965926749 1.227450376459697
0.5044444444444444 1.288316058461443 0.06107009363551634 1.349386152096959 1.227245964825926
0.5053353353353353 1.28808972141433 0.06106970089654559 1.349159422310875 1.227020020517784
0.5062262262262262 1.287840673236711 0.06106811596799733 1.348908789204709 1.226772557268714
0.507117117117117 1.287568927748574 0.06106533834664745 1.348634266095221 1.226503589401926
0.5080080080080079 1.28727449954083 0.0610613675748333 1.348335867115663 1.226213131965997
0.5088988988988988 1.28695740398049 0.06105620324049631 1.348013607220987 1.225901200739994
0.5097897897897897 1.28661765712593 0.06104984497720914 1.347667502103139 1.225567812148721
0.5106806806806807 1.286255275712896 0.0610422924642294 1.347297568177126 1.225212983248667
0.5115715715715716 1.285870277222541 0.06103354542659434 1.346903822649135 1.224836731795946
0.5124624624624624 1.285462679885705 0.06102360363518437 1.346486283520889 1.22443907625052
0.5133533533533533 1.285032502679881 0.06101246690678468 1.346044969586666 1.224020035773097
0.5142442442442442 1.284579765188718 0.06100013510404844 1.345579900292767 1.22357963008467
0.5151351351351351 1.284104487845546 0.06098660813569774 1.345091095981244 1.223117879709848
0.516026026026026 1.283606691752724 0.06097188595647756 1.344578577709201 1.222634805796246
0.5169169169169169 1.283086398573147 0.06095596856712845 1.344042367140275 1.222130430006018
0.5178078078078078 1.282543631054148 0.06093885601476171 1.34348248706891 1.221604775039387
0.5186986986986987 1.281978412329411 0.06092054839248415 1.342898960721896 1.221057863936927
0.5195895895895896 1.28139076632223 0.06090104583968615 1.342291812161916 1.220489720482544
0.5204804804804805 1.280780717734058 0.06088034854207923 1.341661066276137 1.219900369191979
0.5213713713713714 1.280148291908625 0.06085845673166509 1.34100674864029 1.21928983517696
0.5222622622622622 1.279493515031547 0.06083537068689313 1.34032888571844 1.218658144344653
0.5231531531531531 1.278816413802427 0.06081109073249653 1.339627504534924 1.218005323069931
0.524044044044044 1.278117015777303 0.06078561723975289 1.338902633017056 1.21733139853755
0.5249349349349349 1.277395349201693 0.0607589506264077 1.338154299828101 1.216636398575285
0.5258258258258258 1.276651442928804 0.0607310913566725 1.337382534285477 1.215920351572132
0.5267167167167167 1.275885326648326 0.06070203994138929 1.336587366589716 1.215183286706937
0.5276076076076076 1.275097030669702 0.06067179693793404 1.335768827607636 1.214425233731768
0.5284984984984985 1.274286586070402 0.06064036295033931 1.334926949020741 1.213646223120063
0.5293893893893894 1.273454024562784 0.06060773862924999 1.334061763192034 1.212846285933534
0.5302802802802803 1.272599378568748 0.06057392467198826 1.333173303240737 1.21202545389676
0.5311711711711712 1.271722681276323 0.06053892182261409 1.332261603098937 1.211183759453709
0.5320620620620621 1.270823966535615 0.06050273087189708 1.331326697407512 1.210321235663718
0.532952952952953 1.269903268845279 0.06046535265732311 1.330368621502602 1.209437916187956
0.5338438438438439 1.26896062346904 0.06042678806319492 1.329387411532235 1.208533835405845
0.5347347347347348 1.267996066367644 0.06038703802060375 1.328383104388247 1.20760902834704
0.5356256256256257 1.267009634077468 0.06034610350738829 1.327355737584856 1.20666353057008
0.5365165165165166 1.266001364018089 0.06030398554831855 1.326305349566407 1.20569737846977
0.5374074074074074 1.264971294124956 0.06026068521491414 1.32523197933987 1.204710608910042
0.5382982982982983 1.263919463151419 0.06021620362561929 1.324135666777038 1.2037032595258
0.5391891891891892 1.262845910454281 0.06017054194570697 1.323016452399988 1.202675368508574
0.5400800800800801 1.261750676121021 0.06012370138734796 1.321874377508369 1.201626974733673
0.540970970970971 1.260633800956679 0.06007568320963301 1.320709484166312 1.200558117747046
0.5418618618618619 1.259495326319999 0.06002648871846949 1.319521815038468 1.19946883760153
0.5427527527527527 1.258335294357636 0.05997611926672699 1.318311413624363 1.198359175090909
0.5436436436436436 1.257153747956205 0.05992457625423048 1.317078324210436 1.197229171701975
0.5445345345345345 1.255950730481902 0.05987186112759338 1.315822591609495 1.196078869354308
0.5454254254254254 1.25472628627119 0.05981797538052056 1.314544261651711 1.19490831089067
0.5463163163163163 1.253480459985599 0.05976292055342649 1.313243380539025 1.193717539432172
0.5472072072072072 1.252213297264923 0.05970669823381008 1.311919995498733 1.192506599031113
0.5480980980980981 1.250924844241157 0.05964931005599079 1.310574154297147 1.191275534185166
0.548988988988989 1.249615147870502 0.05959075770127669 1.309205905571778 1.190024390169225
0.5498798798798799 1.248284255583708 0.05953104289776205 1.30781529848147 1.188753212685946
0.5507707707707707 1.246932215632469 0.05947016742052611 1.306402383052995 1.187462048211943
0.5516616616616616 1.245559076892318 0.05940813309151317 1.304967209983831 1.186150943800804
0.5525525525525525 1.244164888884354 0.05934494177952987 1.303509830663884 1.184819947104824
0.5534434434434434 1.242749701878967 0.05928059540029244 1.30203029727926 1.183469106478675
0.5543343343343343 1.241313566643929 0.05921509591628385 1.300528662560213 1.182098470727645
0.5552252252252252 1.239856534755079 0.05914844533689583 1.299004980091975 1.180708089418184
0.5561161161161161 1.238378658374585 0.05908064571830236 1.297459304092887 1.179298012656282
0.557007007007007 1.236879990348014 0.05901169916349987 1.295891689511514 1.177868291184514
0.5578978978978979 1.235360584228562 0.05894160782229276 1.294302192050855 1.176418976406269
0.5587887887887888 1.233820494051342 0.05887037389115175 1.292690867942494 1.174950120160191
0.5596796796796797 1.232259774715552 0.05879799961340033 1.291057774328952 1.173461775102152
0.5605705705705706 1.230678481609606 0.05872448727899919 1.289402968888606 1.171953994330607
0.5614614614614615 1.229076670855255 0.05864983922463534 1.28772651007989 1.17042683163062
0.5623523523523524 1.227454399283366 0.05857405783370617 1.286028457117072 1.16888034144966
0.5632432432432433 1.225811724153906 0.05849714553611306 1.284308869690019 1.167314578617793
0.5641341341341342 1.224148703563282 0.05841910480847422 1.282567808371756 1.165729598754808
0.5650250250250251 1.222465396144207 0.05833993817392513 1.280805334318132 1.164125457970282
0.5659159159159159 1.220761861225663 0.05825964820217403 1.279021509427837 1.162502213023489
0.5668068068068068 1.219038158786175 0.05817823750944541 1.277216396295621 1.16085992127673
0.5676976976976977 1.21729434938597 0.05809570875839666 1.275390058144366 1.159198640627573
0.5685885885885886 1.21553049420315 0.05801206465812088 1.273542558861271 1.157518429545029
0.5694794794794795 1.213746655185783 0.05792730796417649 1.27167396314996 1.155819347221607
0.5703703703703704 1.211942894681376 0.05784144147835036 1.269784336159727 1.154101453203026
0.5712612612612613 1.210119275904438 0.05775446804887761 1.267873743953316 1.152364807855561
0.5721521521521522 1.208275862458311 0.05766639057012828 1.265942253028439 1.150609471888183
0.573043043043043 1.206412718820108 0.05757721198284193 1.26398993080295 1.148835506837266
0.5739339339339339 1.204529909818645 0.05748693527377888 1.262016845092424 1.147042974544866
0.5748248248248248 1.202627501180262 0.05739556347599928 1.260023064656261 1.145231937704263
0.5757157157157157 1.200705559045103 0.05730309966852004 1.258008658713623 1.143402459376583
0.5766066066066066 1.198764150172792 0.05720954697639801 1.25597369714919 1.141554603196394
0.5774974974974975 1.196803342067957 0.05711490857074139 1.253918250638698 1.139688433497215
0.5783883883883884 1.194823202760214 0.05701918766854152 1.251842390428756 1.137804015091673
0.5792792792792792 1.192823800884451 0.05692238753265682 1.249746188417108 1.135901413351794
0.5801701701701701 1.190805205635523 0.05682451147173385 1.247629717107257 1.133980694163789
0.581061061061061 1.188767486916311 0.05672556284023748 1.245493049756549 1.132041924076074
0.5819519519519519 1.186710715178486 0.05662554503830047 1.243336260216787 1.130085170140186
0.5828428428428428 1.184634961461928 0.05652446151168314 1.241159422973611 1.128110499950245
0.5837337337337337 1.182540297430212 0.05642231575174417 1.238962613181957 1.126117981678468
0.5846246246246246 1.180426795331911 0.05631911129534471 1.236745906627256 1.124107684036566
0.5855155155155155 1.178294527970965 0.05621485172477102 1.234509379695736 1.122079676246194
0.5864064064064064 1.176143568791714 0.05610954066771702 1.232253109459431 1.120034028123997
0.5872972972972973 1.173973991717763 0.05600318179713224 1.229977173514895 1.11797080992063
0.5881881881881882 1.171785871486101 0.05589577883133861 1.227681650317439 1.115890092654762
0.5890790790790791 1.169579283171195 0.05578733553369011 1.225366618704885 1.113791947637504
0.58996996996997 1.167354302577816 0.05567785571272702 1.223032158290543 1.111676446865089
0.5908608608608609 1.165111005949512 0.05556734322194386 1.220678349171456 1.109543662727568
0.5917517517517518 1.162849470353988 0.05545580195991901 1.218305272313907 1.107393668394069
0.5926426426426427 1.160569773035305 0.05534323586988995 1.215913008905195 1.105226537165415
0.5935335335335336 1.158271992274684 0.05522964894015817 1.213501641214842 1.103042343334526
0.5944244244244244 1.155956206538809 0.05511504520352337 1.211071251742332 1.100841161335286
0.5953153153153153 1.153622495069985 0.0549994287375473 1.208621923807532 1.098623066332438
0.5962062062062062 1.151270937584018 0.05488280366429622 1.206153741248315 1.096388133919722
0.5970970970970971 1.148901614345502 0.05476517415031345 1.203666788495815 1.094136440195188
0.597987987987988 1.146514606287215 0.05464654440658205 1.201161150693797 1.091868061880633
0.5988788788788789 1.144109994783682 0.05452691868832991 1.198636913472012 1.089583076095352
0.5997697697697698 1.141687861843162 0.05440630129505793 1.19609416313822 1.087281560548104
0.6006606606606607 1.139248289862465 0.05428469657029141 1.193532986432757 1.084963593292174
0.6015515515515516 1.136791362029092 0.05416210890173846 1.190953470930831 1.082629253127354
0.6024424424424425 1.134317161830334 0.05403854272091407 1.188355704551248 1.08027861910942
0.6033333333333333 1.131825773499374 0.05391400250330454 1.185739776002678 1.077911770996069
0.6042242242242242 1.129317281631753 0.05378849276806065 1.183105774399814 1.075528788863692
0.6051151151151151 1.126791771555887 0.05366201807809803 1.180453789633985 1.073129753477789
0.606006006006006 1.124249328947233 0.05353458303980742 1.17778391198704 1.070714745907425
0.6068968968968969 1.121690040084263 0.05340619230308628 1.175096232387349 1.068283847781177
0.6077877877877877 1.119113991796595 0.05327685056122113 1.172390842357816 1.065837141235374
0.6086786786786786 1.116521271420672 0.05314656255074995 1.169667833971422 1.063374708869922
0.6095695695695695 1.113911966813816 0.05301533305138748 1.166927299865203 1.060896633762429
0.6104604604604604 1.111286166329068 0.05288316688590016 1.164169333214969 1.058402999443168
0.6113513513513513 1.108643958928592 0.0527500689200579 1.16139402784865 1.055893890008534
0.6122422422422422 1.105985433889402 0.05261604406239008 1.158601477951793 1.053369389827012
0.6131331331331331 1.103310681230067 0.05248109726429045 1.155791778494358 1.050829583965777
0.614024024024024 1.10061979127996 0.05234523351968734 1.152965024799647 1.048274557760272
0.6149149149149149 1.097912855068513 0.05220845786515427 1.150121312933667 1.045704397203359
0.6158058058058058 1.095189963930891 0.05207077537955885 1.14726073931045 1.043119188551332
0.6166966966966967 1.092451209873352 0.05193219118418778 1.14438340105754 1.040519018689164
0.6175875875875876 1.089696685259179 0.05179271044243535 1.141489395701615 1.037903974816744
0.6184784784784785 1.086926483051377 0.05165233835983121 1.138578821411208 1.035274144691545
0.6193693693693694 1.084140696651293 0.05151108018384985 1.135651776835143 1.032629616467443
0.6202602602602603 1.081339419923831 0.05136894120378401 1.132708361127615 1.029970478720047
0.6211511511511512 1.078522747222902 0.05122592675067558 1.129748673973577 1.027296820472226
0.6220420420420421 1.075690773483168 0.0510820421972041 1.126772815680372 1.024608731285964
0.6229329329329329 1.072843594004665 0.0509372929574901 1.123780886962156 1.021906301047175
0.6238238238238238 1.06998130458339 0.05079168448702963 1.120772989070419 1.01918962009636
0.6247147147147147 1.067104001496086 0.05064522228255163 1.117749223778637 1.016458779213534
0.6256056056056056 1.064211781530185 0.05049791188193425 1.114709693412119 1.013713869648251
0.6264964964964965 1.061304741856804 0.05034975886399798 1.111654500720803 1.010954982992806
0.6273873873873874 1.058382980209947 0.0502007688484849 1.108583749058432 1.008182211361462
0.6282782782782783 1.055446594657967 0.05005094749579594 1.105497542153763 1.005395647162171
0.6291691691691692 1.052495683876077 0.04990030050701965 1.102395984383097 1.002595383369058
0.6300600600600601 1.049530346847867 0.04974883362364872 1.099279180471515 0.9997815132242178
0.630950950950951 1.046550683146491 0.04959655262757982 1.096147235774071 0.9969541305189117
0.6318418418418419 1.043556792605979 0.04944346334083664 1.093000255946816 0.9941133292651428
0.6327327327327328 1.040548775695348 0.04928957162560479 1.089838347320953 0.991259204069743
0.6336236236236236 1.037526733262767 0.04913488338398597 1.086661616646753 0.9883918498787811
0.6345145145145145 1.034490766493353 0.04897940455782416 1.083470171051177 0.985511361935529
0.6354054054054054 1.031440977141144 0.04882314112871156 1.080264118269856 0.9826178360124328
0.6362962962962962 1.02837746730424 0.04866609911770818 1.077043566421948 0.9797113681865315
0.6371871871871871 1.025300339580372 0.04850828458530752 1.073808624165679 0.9767920549950644
0.638078078078078 1.022209696857149 0.0483497036311772 1.070559400488326 0.9738599932259718
0.6389689689689689 1.019105642667745 0.04819036239419493 1.067296005061939 0.9709152802735496
0.6398598598598598 1.015988280685945 0.04803026705207384 1.064018547738019 0.9679580136338717
0.6407507507507507 1.012857715262387 0.0478694238214545 1.060727139083841 0.9649882914409322
0.6416416416416416 1.009714050935342 0.04770783895755169 1.057421889892894 0.9620062119777907
0.6425325325325325 1.006557392787708 0.04754551875415837 1.054102911541867 0.9590118740335497
0.6434234234234234 1.003387846311312 0.04738246954344959 1.050770315854762 0.9560053767678628
0.6443143143143143 1.000205517304572 0.04721869769578223 1.047424215000354 0.9529868196087896
0.6452052052052052 0.9970105120081455 0.04705420961960605 1.044064721627751 0.9499563023885395
0.6460960960960961 0.9938029370803706 0.04688901176130617 1.040691948841677 0.9469139253190644
0.646986986986987 0.9905828995864162 0.04672311060504474 1.037306010191461 0.9438597889813715
0.6478778778778779 0.9873505068661519 0.04655651267255504 1.033907019538707 0.9407939941935969
0.6487687687687688 0.9841058667656634 0.04638922452308716 1.03049509128875 0.9377166422425762
0.6496596596596597 0.9808490873668256 0.04622125275313254 1.027070340119958 0.9346278346136931
0.6505505505505506 0.9775802773672132 0.04605260399645055 1.023632881363664 0.9315276733707627
0.6514414414414414 0.9742995455554301 0.04588328492364838 1.020182830479079 0.9284162606317817
0.6523323323323323 0.9710070013127958 0.04571330224229051 1.016720303555086 0.9252936990705053
0.6532232232232232 0.9677027542036813 0.04554266269652173 1.013245416900203 0.9221600915071596
0.6541141141141141 0.9643869142593849 0.04537137306704712 1.009758287326432 0.9190155411923379
0.655005005005005 0.9610595919474494 0.04519944017096501 1.006259032118414 0.9158601517764844
0.6558958958958959 0.9577208978565164 0.0450268708614564 1.002747768717973 0.91269402699506
0.6567867867867868 0.9543709431352075 0.04485367202781607 0.9992246151630236 0.9095172711073914
0.6576776776776777 0.9510098391594861 0.04467985059515344 0.9956896897546396 0.9063299885643327
0.6585685685685686 0.9476376977223354 0.04450541352430103 0.9921431112466365 0.9031322841980344
0.6594594594594595 0.9442546309047178 0.0443303678116002 0.988584998716318 0.8999242630931177
0.6603503503503504 0.9408607511391899 0.04415472048874624 0.9850154716279361 0.8967060306504436
0.6612412412412413 0.9374561712219273 0.0439784786226539 0.9814346498445812 0.8934776925992733
0.6621321321321322 0.934041004184728 0.04380164931520808 0.977842653499936 0.89023935486952
0.6630230230230231 0.9306153634139041 0.0436242397031633 0.9742396031170674 0.8869911237107407
0.6639139139139139 0.9271793627329278 0.04344625695799757 0.9706256196909253 0.8837331057749302
0.6648048048048047 0.9237331161665021 0.04326770828563924 0.9670008244521413 0.8804654078808629
0.6656956956956956 0.9202767380508727 0.04308860092636514 0.9633653389772379 0.8771881371245076
0.6665865865865865 0.9168103430241004 0.0429089421545818 0.9597192851786822 0.8739014008695185
0.6674774774774774 0.9133340460810301 0.0427287392787165 0.9560627853597465 0.8706053068023136
0.6683683683683683 0.9098479626046164 0.0425479996410297 0.9523959622456462 0.8672999629635867
0.6692592592592592 0.906352207924133 0.04236673061726193 0.9487189385413949 0.863985477306871
0.6701501501501501 0.9028468980609722 0.04218493961676999 0.9450318376777421 0.8606619584442022
0.671041041041041 0.8993321491267082 0.04200263408209511 0.9413347832088034 0.8573295150446131
0.6719319319319319 0.8958080775337183 0.0418198214888723 0.9376278990225906 0.853988256044846
0.6728228228228228 0.8922747999870497 0.0416365093456517 0.9339113093327014 0.8506382906413981
0.6737137137137137 0.8887324335123727 0.04145270519372898 0.9301851387061018 0.8472797283186437
0.6746046046046046 0.8851810953186066 0.04126841660689837 0.926449511925505 0.8439126787117082
0.6754954954954955 0.8816209029638088 0.04108365119135283 0.9227045541551616 0.840537251772456
0.6763863863863864 0.8780519742064885 0.04089841658542408 0.9189503907919125 0.8371535576210645
0.6772772772772773 0.8744744270822872 0.04071272045945307 0.9151871475417402 0.8337617066228341
0.6781681681681682 0.8708883799028247 0.04052657051557547 0.9114149504184003 0.8303618093872492
0.6790590590590591 0.8672939512529003 0.04033997448756287 0.9076339257404632 0.8269539767653374
0.6799499499499499 0.863691259824819 0.04015294014055188 0.9038441999653709 0.8235383196842671
0.6808408408408408 0.8600804248186863 0.039965475271023 0.9000459000897093 0.8201149495476633
0.6817317317317317 0.8564615653601777 0.03977758770638118 0.8962391530665589 0.8166839776537965
0.6826226226226226 0.8528348010317369 0.03958928530498804 0.892424086336725 0.8132455157267489
0.6835135135135135 0.84920025158627 0.03940057595582779 0.8886008275420978 0.8097996756304422
0.6844044044044044 0.8455580369666468 0.0392114675783656 0.8847695045450124 0.8063465693882812
0.6852952952952953 0.8419082772892112 0.0390219681223152 0.8809302454115264 0.8028863091668961
0.6861861861861862 0.8382510931547734 0.03883208556759759 0.877083178722371 0.7994190075871759
0.6870770770770771 0.834586604911173 0.0386418279238403 0.8732284328350133 0.7959447769873327
0.687967967967968 0.8309149335888002 0.03845120323055949 0.8693661368193597 0.7924637303582407
0.6888588588588589 0.8272362001631851 0.03826021955667003 0.8654964197198551 0.7889759806065151
0.6897497497497498 0.8235505258758097 0.0380688850004295 0.8616194108762392 0.7854816408753802
0.6906406406406407 0.8198580320429791 0.03787720768915254 0.8577352397321317 0.7819808243538265
0.6915315315315316 0.8161588403475066 0.03768519577914745 0.853844036126654 0.7784736445683592
0.6924224224224225 0.8124530725854258 0.03749285745539926 0.849945930040825 0.7749602151300266
0.6933133133133134 0.808740850739483 0.03730020093142008 0.846041051670903 0.7714406498080629
0.6942042042042043 0.805022296956395 0.03710723444903193 0.842129531405427 0.7679150625073631
0.695095095095095 0.8012975335167886 0.03691396627816804 0.8382114997949566 0.7643835672386206
0.6959859859859859 0.7975666829730972 0.03672040471670446 0.8342870876898016 0.7608462782563927
0.6968768768768768 0.7938298679372756 0.03652655809021426 0.8303564260274898 0.7573033098470614
0.6977677677677677 0.7900872112244818 0.03633243475178378 0.8264196459762656 0.753754776472698
0.6986586586586586 0.7863388358238579 0.03613804308184121 0.8224768789056991 0.7502007927420167
0.6995495495495495 0.7825848648144309 0.03594339148788316 0.8185282563023141 0.7466414733265477
0.7004404404404404 0.778825421466525 0.03574848840434695 0.814573909870872 0.743076933062178
0.7013313313313313 0.7750606291573254 0.03555334229235206 0.8106139714496775 0.7395072868649734
0.7022222222222222 0.7712906114741332 0.03535796163954988 0.8066485731136831 0.7359326498345834
0.7031131131131131 0.7675154919954305 0.03516235495984323 0.8026778469552737 0.7323531370355872
0.704004004004004 0.7637353945118625 0.03496653079324724 0.7987019253051098 0.7287688637186152
0.7048948948948949 0.7599504429705799 0.03477049770569442 0.7947209406762743 0.7251799452648855
0.7057857857857858 0.7561607613645408 0.03457426428875103 0.7907350256532918 0.7215864970757898
0.7066766766766767 0.7523664738195596 0.03437783915948399 0.7867443129790436 0.7179886346600756
0.7075675675675676 0.7485677045548621 0.03418123096022636 0.7827489355150885 0.7143864735946357
0.7084584584584585 0.7447645778927726 0.03398444835836802 0.7787490262511406 0.7107801295344046
0.7093493493493493 0.7409572183104994 0.03378750004618378 0.7747447183566832 0.7071697182643156
0.7102402402402402 0.7371457502280009 0.03359039474055586 0.7707361449685568 0.703555355487445
0.7111311311311311 0.7333302983054795 0.03339314118284918 0.7667234394883287 0.6999371571226303
0.712022022022022 0.7295109872190317 0.03319574813866263 0.7627067353576944 0.6963152390803691
0.7129129129129129 0.7256879417172657 0.03299822439762225 0.7586861661148879 0.6926897173196435
0.7138038038038038 0.7218612865782961 0.03280057877316395 0.7546618653514601 0.6890607078051321
0.7146946946946947 0.7180311467103664 0.03260282010237175 0.7506339668127382 0.6854283266079946
0.7155855855855856 0.7141976470740349 0.03240495724574034 0.7466026043197752 0.6817926898282946
0.7164764764764765 0.7103609125887487 0.03220699908694344 0.7425679116756921 0.6781539135018052
0.7173673673673674 0.7065210684504823 0.03200895453273178 0.7385300229832141 0.6745121139177506
0.7182582582582583 0.7026782395837968 0.03181083251255416 0.7344890720963509 0.6708674070712427
0.7191491491491492 0.6988325511862271 0.0316126419785222 0.7304451931647493 0.6672199092077049
0.7200400400400401 0.6949841284103219 0.03141439190511958 0.7263985203154415 0.6635697365052022
0.720930930930931 0.6911330963909597 0.03121609128899814 0.7223491876799578 0.6599170051019615
0.7218218218218219 0.6872795803873707 0.03101774914882022 0.718297329536191 0.6562618312385504
0.7227127127127128 0.6834237055411108 0.03081937452499261 0.7142430800661034 0.6526043310161181
0.7236036036036037 0.6795655971682181 0.03062097647954394 0.7101865736477621 0.6489446206886741
0.7244944944944945 0.6757053804209863 0.0304225640958275 0.7061279445168138 0.6452828163251587
0.7253853853853853 0.6718431805686463 0.03022414647840872 0.7020673270470551 0.6416190340902376
0.7262762762762762 0.6679791228306824 0.03002573275281853 0.6980048555835009 0.6379533900778639
0.7271671671671671 0.6641133323795008 0.0298273320653498 0.6939406644448506 0.6342860003141509
0.728058058058058 0.6602459344443139 0.02962895358290548 0.6898748880272194 0.6306169808614084
0.7289489489489489 0.6563770541373055 0.02943060649273882 0.6858076606300444 0.6269464476445666
0.7298398398398398 0.6525068166647278 0.02923230000233972 0.6817391166670674 0.6232745166623881
0.7307307307307307 0.648635347084326 0.02903404333915412 0.6776693904234802 0.6196013037451719
0.7316216216216216 0.6447627704069696 0.0288358457504411 0.6735986161574107 0.6159269246565285
0.7325125125125125 0.6408892116741028 0.02863771650309153 0.6695269281771944 0.6122514951710113
0.7334034034034034 0.6370147958919112 0.02843966488344025 0.6654544607753515 0.6085751310084709
0.7342942942942943 0.6331396478754608 0.02824170019702545 0.6613813480724863 0.6048979476784354
0.7351851851851852 0.6292638924457757 0.02804383176846788 0.6573077242142437 0.6012200606773078
0.7360760760760761 0.6253876544085911 0.02784606894128713 0.6532337233498783 0.597541585467304
0.736966966966967 0.6215110584173319 0.02764842107768266 0.6491594794950145 0.5938626373396493
0.7378578578578578 0.6176342290905671 0.02745089755839649 0.6450851266489636 0.5901833315321706
0.7387487487487487 0.6137572908093024 0.02725350778248089 0.6410107985917833 0.5865037830268215
0.7396396396396396 0.6098803681887549 0.02705626116727162 0.6369366293560266 0.5828241070214832
0.7405305305305305 0.6060035853003042 0.02685916714800084 0.632862752448305 0.5791444181523033
0.7414214214214214 0.6021270664493872 0.02666223517784825 0.6287893016272355 0.5754648312715389
0.7423123123123123 0.5982509357185716 0.02646547472766314 0.6247164104462347 0.5717854609909084
0.7432032032032032 0.5943753169736644 0.02626889528581513 0.6206442122594795 0.5681064216878493
0.7440940940940941 0.5905003340692848 0.02607250635809665 0.6165728404273815 0.5644278277111882
0.744984984984985 0.5866261106884991 0.02587631746753511 0.6125024281560343 0.560749793220964
0.7458758758758759 0.5827527704089265 0.02568033815427671 0.6084331085632032 0.5570724322546498
0.7467667667667668 0.5788804365590119 0.02548457797540708 0.6043650145344189 0.5533958585836048
0.7476576576576577 0.5750092323351722 0.02528904650485869 0.6002982788400308 0.5497201858303136
0.7485485485485486 0.5711392808609059 0.02509375333330002 0.5962330341942059 0.5460455275276059
0.7494394394394395 0.5672707050593567 0.02489870806798757 0.5921694131273443 0.5423719969913692
0.7503303303303304 0.5634036275835393 0.02470392033263098 0.5881075479161704 0.5386997072509083
0.7512212212212213 0.5595381710113631 0.02450939976735328 0.5840475707787163 0.5350287712440098
0.7521121121121122 0.5556744576197651 0.02431515602852055 0.5799896136482856 0.5313593015912446
0.753003003003003 0.551812609619833 0.02412119878872512 0.5759338084085581 0.5276914108311079
0.7538938938938939 0.5479527488878962 0.0239275377366268 0.5718802866245231 0.5240252111512694
0.7547847847847848 0.544094997219186 0.02373418257695533 0.5678291797961413 0.5203608146422306
0.7556756756756756 0.5402394760335798 0.02354114303036868 0.5637806190639485 0.5166983330032111
0.7565665665665665 0.5363863066657537 0.02334842883346815 0.5597347354992218 0.5130378778322856
0.7574574574574574 0.5325356101100586 0.02315604973870079 0.5556916598487593 0.5093795603713578
0.7583483483483483 0.5286875071909402 0.02296401551436267 0.5516515227053028 0.5057234916765775
0.7592392392392392 0.5248421184029872 0.02277233594453952 0.5476144543475268 0.5020697824584477
0.7601301301301301 0.5209995640945709 0.02258102082914705 0.543580584923718 0.4984185432654239
0.761021021021021 0.5171599642117287 0.02239007998386843 0.5395500441955972 0.4947698842278603
0.7619119119119119 0.513323438552993 0.02219952324023218 0.5355229617932252 0.4911239153127608
0.7628028028028028 0.5094901065382141 0.02200936044559442 0.5314994669838086 0.4874807460926197
0.7636936936936937 0.505660087393763 0.02181960146323385 0.5274796888569968 0.4838404859305291
0.7645845845845846 0.5018334999118088 0.02163025617233078 0.5234637560841396 0.480203243739478
0.7654754754754755 0.4980104627150239 0.02144133446814564 0.5194517971831696 0.4765691282468783
0.7663663663663663 0.4941910939874886 0.02125284626202879 0.5154439402495175 0.4729382477254598
0.7672572572572572 0.4903755117698508 0.0210648014816091 0.5114403132514599 0.4693107102882417
0.7681481481481481 0.4865638335796849 0.02087721007085029 0.5074410436505352 0.4656866235088346
0.769039039039039 0.4827561766598857 0.02069008199024958 0.5034462586501353 0.4620660946696361
0.7699299299299299 0.4789526579469236 0.02050342721702597 0.4994560851639496 0.4584492307298976
0.7708208208208208 0.4751533940014427 0.02031725574529003 0.4954706497467327 0.4548361382561527
0.7717117117117117 0.471358500956943 0.02013157758626983 0.4914900785432128 0.4512269233706732
0.7726026026026026 0.4675680946787162 0.01994640276858843 0.4875144974473047 0.4476216919101278
0.7734934934934935 0.4637822905348984 0.01976174133849828 0.4835440318733967 0.4440205491964002
0.7743843843843844 0.4600012035994195 0.01957760336023218 0.4795788069596517 0.4404236002391874
0.7752752752752753 0.4562249484705728 0.01939399891630255 0.4756189473868753 0.4368309495542702
0.7761661661661662 0.4524536393768178 0.01921093810788633 0.4716645774847041 0.4332427012689314
0.7770570570570571 0.4486873901370418 0.01902843105522934 0.4677158211922711 0.4296589590818125
0.777947947947948 0.4449263141030108 0.01884648789806641 0.4637728020010772 0.4260798262049443
0.7788388388388389 0.4411705241694923 0.01866511879609904 0.4598356429655913 0.4225054053733932
0.7797297297297298 0.4374201328703269 0.01848433392953899 0.4559044667998659 0.418935798940788
0.7806206206206207 0.4336752521535223 0.0183041434996137 0.451979395653136 0.4153711086539086
0.7815115115115115 0.4299359936150667 0.01812455772920882 0.4480605513442755 0.4118114358858578
0.7824024024024024 0.4262024683187606 0.01794558686347673 0.4441480551822374 0.4082568814552839
0.7832932932932933 0.4224747867931584 0.01776724117055192 0.4402420279637103 0.4047075456226065
0.7841841841841842 0.4187530592527327 0.01758953094231997 0.4363425901950527 0.4011635283104127
0.7850750750750751 0.4150373951168588 0.01741246649512883 0.4324498616119877 0.39762492862173
0.7859659659659659 0.4113279035285984 0.01723605817075227 0.4285639616993506 0.3940918453578461
0.7868568568568568 0.407624692982442 0.01706031633723322 0.4246850093196752 0.3905643766452088
0.7877477477477477 0.4039278714177186 0.01688525138987113 0.4208131228075898 0.3870426200278475
0.7886386386386386 0.4002375463357176 0.01671087375231037 0.416948420088028 0.3835266725834072
0.7895295295295295 0.3965538245345203 0.01653719387758234 0.4130910184121026 0.3800166306569379
0.7904204204204204 0.3928768123077928 0.01636422224935135 0.4092410345571442 0.3765125900584415
0.7913113113113113 0.3892066154015508 0.01619196938316346 0.4053985847847143 0.3730146460183874
0.7922022022022022 0.3855433388630309 0.01602044582777585 0.4015637846908067 0.369522893035255
0.7930930930930931 0.381887087217655 0.01584966216660415 0.3977367493842592 0.3660374250510509
0.793983983983984 0.3782379643578718 0.01567962901925439 0.3939175933771262 0.3625583353386174
0.7948748748748748 0.3745960734556126 0.01551035704308304 0.3901064304986957 0.3590857164125296
0.7957657657657657 0.3709615171754611 0.01534185693500345 0.3863033741104645 0.3556196602404576
0.7966566566566566 0.3673343974129813 0.01517413943322049 0.3825085368462018 0.3521602579797608
0.7975475475475475 0.3637148154995198 0.015007215319214 0.3787220308187338 0.3487076001803058
0.7984384384384384 0.3601028719630089 0.01484109541974766 0.3749439673827566 0.3452617765432613
0.7993293293293293 0.3564986667212631 0.01467579060906453 0.3711744573303277 0.3418228761121986
0.8002202202202202 0.3529022989577473 0.0145113118111592 0.3674136107689065 0.3383909871465881
0.8011111111111111 0.3493138671516687 0.01434767000221734 0.363661537153886 0.3349661971494514
0.802002002002002 0.3457334690377793 0.01418487621316507 0.3599183452509443 0.3315485928246142
0.8028928928928929 0.3421612015936701 0.01402294153239821 0.3561841431260683 0.3281382600612719
0.8037837837837838 0.338597161053354 0.01386187710864187 0.3524590381619959 0.3247352839447122
0.8046746746746747 0.3350414428667959 0.01370169415398186 0.3487431370207777 0.321339748712814
0.8055655655655656 0.3314941417105867 0.01354240394704246 0.3450365456576292 0.3179517377635442
0.8064564564564565 0.3279553514574036 0.01338401783638336 0.3413393692937869 0.3145713336210202
0.8073473473473474 0.3244251651160585 0.01322654724404141 0.3376517123600999 0.311198617872017
0.8082382382382383 0.320903674933008 0.01307000366927935 0.3339736786022873 0.3078336712637286
0.8091291291291292 0.3173909723287256 0.01291439869254783 0.3303053710212734 0.3044765736361777
0.81002002002002 0.3138871477436415 0.012759743979627 0.3266468917232685 0.3011274037640145
0.8109109109109109 0.3103922908223934 0.01260605128601661 0.3229983421084101 0.2977862395363768
0.8118018018018018 0.3069064903601647 0.01245333246156109 0.3193598228217258 0.2944531578986035
0.8126926926926927 0.3034298341289548 0.01230159945525276 0.3157314335842076 0.291128234673702
0.8135835835835836 0.2999624091335127 0.01215086432037444 0.3121132734538872 0.2878115448131383
0.8144744744744745 0.2965043012640903 0.01200113921980032 0.3085054404838907 0.28450316204429
0.8153653653653654 0.2930555955945497 0.01185243643165429 0.304908032026204 0.2812031591628954
0.8162562562562562 0.2896163762085908 0.01170476835517622 0.301321144563767 0.2779116078534146
0.8171471471471471 0.2861867260858431 0.01155814751689273 0.2977448736027358 0.2746285785689503
0.818038038038038 0.2827667273405442 0.01141258657711416 0.2941793139176584 0.27135414076343
0.8189289289289289 0.27935646104807 0.01126809833670173 0.2906245593847717 0.2680883627113683
0.8198198198198198 0.2759560071061874 0.01112469574413213 0.2870807028503195 0.2648313113620553
0.8207107107107107 0.2725654445464712 0.01098239190295487 0.2835478364494261 0.2615830526435164
0.8216016016016016 0.2691848511801764 0.01084120007947576 0.2800260512596522 0.2583436511007007
0.8224924924924925 0.2658143038198437 0.01070113371088366 0.2765154375307273 0.25511317010896
0.8233833833833833 0.2624538780788619 0.01056220641363694 0.2730160844924988 0.251891671665225
0.8242742742742742 0.2591036484869758 0.01042443199224092 0.2695280804792167 0.2486792164947348
0.8251651651651651 0.2557636884184077 0.01028782444837258 0.2660515128667802 0.2454758639700351
0.826056056056056 0.2524340701173183 0.01015239799035341 0.2625864681076717 0.2422816721269649
0.8269469469469469 0.2491148645273474 0.01001816704296526 0.2591330315703126 0.2390966974843821
0.8278378378378378 0.2458061414825488 0.00988514625765714 0.255691287740206 0.2359209952248917
0.8287287287287287 0.2425079695563183 0.009753350523069488 0.2522613200793878 0.2327546190332488
0.8296196196196196 0.2392204160226276 0.009622794975915217 0.2488432109985428 0.2295976210467124
0.8305105105105105 0.2359435469379618 0.009493495012202769 0.2454370419501646 0.2264500519257591
0.8314014014014014 0.2326774270446978 0.009365466298777185 0.242042893343475 0.2233119607459206
0.8322922922922923 0.2294221197444683 0.00923872478516256 0.2386608445296309 0.2201833949593058
0.8331831831831832 0.2261776871586531 0.009113286715711889 0.235290973874365 0.2170644004429413
0.8340740740740741 0.2229441899164706 0.008989168641971681 0.2319333585584423 0.2139550212744989
0.834964964964965 0.2197216874685331 0.008866387435335141 0.2285880749038683 0.210855300033198
0.8358558558558559 0.2165102376158749 0.008744960299821315 0.2252551979156962 0.2077652773160536
0.8367467467467468 0.2133098969441463 0.008624904785069352 0.2219348017292157 0.204684992159077
0.8376376376376377 0.2101207204068228 0.008506238799341327 0.2186269592061641 0.2016144816074815
0.8385285285285285 0.2069427615418296 0.008388980622622156 0.2153317421644518 0.1985537809192075
0.8394194194194194 0.2037760723909464 0.008273148919651929 0.2120492213105983 0.1955029234712945
0.8403103103103103 0.2006207034411173 0.008158762752827878 0.2087794661939452 0.1924619406882895
0.8412012012012012 0.1974767036065814 0.008045841594915379 0.2055225452014968 0.189430862011666
0.8420920920920921 0.1943441202817209 0.007934405341399853 0.2022785256231207 0.186409714940321
0.842982982982983 0.1912229991287083 0.007824474322440291 0.1990474734511486 0.183398524806268
0.8438738738738739 0.1881133842758317 0.007716069314239122 0.1958294535900708 0.1803973149615925
0.8447647647647648 0.1850153180742568 0.007609211549662349 0.1926245296239191 0.1774061065245944
0.8456556556556557 0.1819288412873172 0.007503922728032139 0.1894327640153494 0.1744249185592851
0.8465465465465465 0.1788539928106758 0.007400225023826685 0.1862542178345025 0.1714537677868491
0.8474374374374374 0.175790809936357 0.007298141094116694 0.1830889510304737 0.1684926688422403
0.8483283283283283 0.1727393280303837 0.007197694084535319 0.179937022114919 0.1655416339458484
0.8492192192192192 0.1696995807373491 0.007098907633554154 0.1767984883709033 0.162600673103795
0.8501101101101101 0.1666715997490143 0.007001805874769721 0.173673405623784 0.1596697938742446
0.851001001001001 0.1636554149697665 0.006906413436975901 0.1705618284067424 0.1567490015327906
0.8518918918918919 0.16065105426883 0.006812755441706194 0.1674638097105362 0.1538382988271238
0.8527827827827827 0.1576585437263513 0.006720857497972183 0.1643794012243235 0.1509376862283791
0.8536736736736736 0.154677907240502 0.006630745693791741 0.1613086529342938 0.1480471615467103
0.8545645645645645 0.1517091668719995 0.006542446584322063 0.1582516134563215 0.1451667202876774
0.8554554554554554 0.1487523424519634 0.00645598717605762 0.1552083296280211 0.1422963552759058
0.8563463463463463 0.145807451831036 0.006371394906944334 0.1521788467379803 0.1394360569240917
0.8572372372372372 0.142874510718156 0.006288697621878973 0.149163208340035 0.1365858130962771
0.8581281281281281 0.1399535325576579 0.006207923543334035 0.1461614561009919 0.1337456090143238
0.859019019019019 0.1370445287529275 0.006129101236752571 0.14317362998968 0.1309154275161749
0.8599099099099099 0.1341475082958541 0.006052259570361074 0.1401997678662152 0.1280952487254931
0.8608008008008008 0.1312624779699205 0.005977427669062571 0.1372399056389831 0.125285050300858
0.8616916916916917 0.1283894422045528 0.005904634862235979 0.1342940770667888 0.1224848073423168
0.8625825825825826 0.1255284030611629 0.005833910625071407 0.1313623136862343 0.1196944924360915
0.8634734734734735 0.122679360203356 0.00576528451339065 0.1284446447167466 0.1169140756899653
0.8643643643643644 0.1198423108164651 0.005698786091717908 0.125541096908183 0.1141435247247472
0.8652552552552553 0.1170172495835966 0.005634444854673896 0.1226516944382705 0.1113828047289227
0.8661461461461462 0.114204168633652 0.005572290141649756 0.1197764587753017 0.1086318784920022
0.8670370370370371 0.1114030574840374 0.005512351044980462 0.1169154085290179 0.105890706439057
0.8679279279279279 0.1086139030698104 0.005454656311851443 0.1140685593816619 0.103159246757959
0.8688188188188188 0.1058366895596795 0.005399234240309692 0.1112359237999892 0.1004374553193698
0.8697097097097097 0.1030713984245198 0.005346112569954113 0.1084175109944739 0.09772528585456565
0.8706006006006006 0.1003180083007832 0.005295318367951943 0.1056133266687351 0.09502268993283125
0.8714914914914915 0.09757649499556661 0.005246877911126023 0.1028233729066926 0.0923296170844406
0.8723823823823824 0.09484683145484468 0.005200816565187012 0.1000476480200317 0.08964601488965768
0.8732732732732733 0.09212898760466265 0.005157158662100004 0.09728614626676266 0.08697182894256264
0.8741641641641642 0.08942293035068734 0.005115927376886243 0.09453885772757357 0.0843070029738011
0.8750550550550551 0.08672862362237671 0.005077144605193575 0.09180576822757028 0.08165147901718314
0.875945945945946 0.08404602815660359 0.005040830843146679 0.08908685899975026 0.07900519731345691
0.8768368368368368 0.08137510145972909 0.005007005070956461 0.08638210653068555 0.07636809638877264
0.8777277277277277 0.07871579785104117 0.004975684642027057 0.08369148249306822 0.07374011320901412
0.8786186186186186 0.07606806835320984 0.004946885179102084 0.08101495353231192 0.07112118317410776
0.8795095095095095 0.07343186052172399 0.004920620479155494 0.07835248100087948 0.06851124004256849
0.8804004004004004 0.07080711858656426 0.004896902428679974 0.07570402101524423 0.06591021615788428
0.8812912912912912 0.06819378316241308 0.004875740930784022 0.0730695240931971 0.06331804223162905
0.8821821821821821 0.06559179132727684 0.004857143845655746 0.07044893517293259 0.06073464748162109
0.883073073073073 0.06300107652554533 0.004841116945531513 0.06784219347107684 0.05815995958001382
0.8839639639639639 0.0604215684237685 0.004827663885293011 0.06524923230906152 0.05559390453847549
0.8848548548548548 0.05785319293133693 0.004816786189530059 0.06266997912086698 0.05303640674180687
0.8857457457457457 0.05529587209498174 0.004808483256633566 0.0601043553516153 0.05048738883834818
0.8866366366366366 0.0527495239518644 0.004802752380183967 0.05755227633204837 0.04794677157168043
0.8875275275275275 0.05021406255846354 0.004799588787800779 0.05501365134626432 0.04541447377066277
0.8884184184184184 0.04768939779135229 0.004798985696982678 0.05248838348833497 0.04289041209436961
0.8893093093093093 0.04517543539583072 0.004800934387572204 0.04997636978340292 0.04037450100825851
0.8902002002002002 0.04267207677871367 0.004805424289864211 0.04747750106857788 0.03786665248884946
0.8910910910910911 0.04017921898223273 0.00481244308736214 0.04499166206959487 0.03536677589487059
0.891981981981982 0.03769675458077366 0.004821976832803035 0.04251873141357669 0.03287477774797062
0.8928728728728729 0.03522457156245522 0.004834010075995997 0.04005858163845122 0.03039056148645923
0.8937637637637638 0.03276255328458104 0.004848526001702801 0.03761107928628384 0.02791402728287824
0.8946546546546547 0.0303105783105442 0.004865506575891766 0.03517608488643596 0.02544507173465243
0.8955455455455456 0.02786852038193891 0.004884932698402871 0.03275345308034178 0.02298358768353604
0.8964364364364364 0.02543624822394163 0.00490678436015741 0.03034303258409904 0.02052946386378422
0.8973273273273273 0.02301362551725187 0.004931040803039525 0.02794466632029139 0.01808258471421234
0.8982182182182182 0.02060051072718829 0.004957680680579996 0.02555819140776829 0.0156428300466083
0.8991091091091091 0.01819675704609306 0.004986682217699799 0.02318343926379286 0.01321007482839326
0.9 0.01580221224138643 0.005018023367869981 0.02082023560925641 0.01078418887351645
0.90002002002002 0.02392890729517064 0.002508799634477837 0.02643770692964848 0.02142010766069281
0.9009109109109109 0.02226456982621773 0.002440893345698835 0.02470546317191656 0.01982367648051889
0.9018018018018018 0.02062689453230084 0.00237392777351966 0.0230008223058205 0.01825296675878118
0.9026926926926927 0.01901598339718191 0.002307903709940298 0.0213238871071222 0.01670807968724161
0.9035835835835836 0.01743193667436527 0.002242821907033308 0.01967475858139858 0.01518911476733196
0.9044744744744745 0.01587485283997264 0.002178683078783927 0.01805353591875657 0.01369616976118871
0.9053653653653654 0.01434482853129631 0.002115487903237395 0.01646031643453371 0.01222934062805892
0.9062562562562563 0.01284195856706705 0.002053237024893898 0.01489519559196095 0.01078872154217315
0.9071471471471472 0.01136633582322179 0.001991931057445817 0.0133582668806676 0.00937440476577597
0.9080380380380381 0.009918051191522864 0.001931570586874684 0.01184962177839755 0.007986480604648179
0.908928928928929 0.008497193621975166 0.001872156174951036 0.0103693497969262 0.00662503744702413
0.9098198198198199 0.007103849918758674 0.001813688363205125 0.008917538281963799 0.005290161555553549


==> plot_data/twoloop_mean_std.dat <==
z mean std exact percent_error_mean percent_error_std
1.000000000000e-02 2.159072120882e-04 1.708468439994e-07 2.084720535320e-04 7.433608856440e-04 1.708112346306e-05
1.089089089089e-02 2.457054273543e-04 2.035099649053e-07 2.369861420604e-04 8.717219433651e-04 2.034617472908e-05
1.178178178178e-02 2.765543620350e-04 2.390631387643e-07 2.664630849919e-04 1.008858880663e-03 2.389994542324e-05
1.267267267267e-02 3.083710537484e-04 2.774988734875e-07 2.968225267933e-04 1.154510010932e-03 2.774165300121e-05
1.356356356356e-02 3.410806277192e-04 3.188068843792e-07 3.279920993369e-04 1.308423685595e-03 3.187023525256e-05
1.445445445445e-02 3.746150598554e-04 3.629743774544e-07 3.599061936981e-04 1.470357424983e-03 3.628437877279e-05
1.534534534535e-02 4.089121934123e-04 4.099862928116e-07 3.925049842989e-04 1.640077172878e-03 4.098254342859e-05
1.623623623624e-02 4.439149454008e-04 4.598255158071e-07 4.257336417948e-04 1.817356650733e-03 4.596298359232e-05
1.712712712713e-02 4.795706576460e-04 5.124730619064e-07 4.595416897945e-04 2.001976793347e-03 5.122376673432e-05
1.801801801802e-02 5.158305599341e-04 5.679082397473e-07 4.938824729906e-04 2.193725251901e-03 5.676278982772e-05
1.890890890891e-02 5.526493212830e-04 6.261087959712e-07 5.287127128482e-04 2.392395953321e-03 6.257779392193e-05
1.979979979980e-02 5.899846713915e-04 6.870510446483e-07 5.639921329958e-04 2.597788707176e-03 6.866637716830e-05
2.069069069069e-02 6.277970786297e-04 7.507099835704e-07 5.996831407489e-04 2.809708853050e-03 7.502600652581e-05
2.158158158158e-02 6.660494740546e-04 8.170593992609e-07 6.357505543118e-04 3.027966942621e-03 8.165402833232e-05
2.247247247247e-02 7.047070132531e-04 8.860719622217e-07 6.721613675040e-04 3.252378451757e-03 8.854767789391e-05
2.336336336336e-02 7.437368695364e-04 9.577193136769e-07 7.088845455774e-04 3.482763518670e-03 9.570408821861e-05
2.425425425425e-02 7.831080533308e-04 1.031972144867e-06 7.458908469986e-04 3.718946704905e-03 1.031202980002e-04
2.514514514515e-02 8.227912536086e-04 1.108800269779e-06 7.831526670726e-04 3.960756776365e-03 1.107932589416e-04
2.603603603604e-02 8.627586979947e-04 1.188172692068e-06 8.206439000611e-04 4.208026502078e-03 1.187198424923e-04
2.692692692693e-02 9.029840287874e-04 1.270057666813e-06 8.583398170593e-04 4.460592468690e-03 1.268968460656e-04
2.781781781782e-02 9.434421926242e-04 1.354422757647e-06 8.962169573752e-04 4.718294908989e-03 1.353209987909e-04
2.870870870871e-02 9.841093419061e-04 1.441234889760e-06 9.342530315425e-04 4.980977542985e-03 1.439889668472e-04
2.959959959960e-02 1.024962746406e-03 1.530460399167e-06 9.724268344029e-04 5.248487430268e-03 1.528973584224e-04
3.049049049049e-02 1.065980713737e-03 1.622065078608e-06 1.010718166948e-03 5.520674832537e-03 1.620427283314e-04
3.138138138138e-02 1.107142517566e-03 1.716014220407e-06 1.049107765812e-03 5.797393085324e-03 1.714215823274e-04
3.227227227227e-02 1.148428332622e-03 1.812272656548e-06 1.087577239475e-03 6.078498478056e-03 1.810303811327e-04
3.316316316316e-02 1.189819175684e-03 1.910804796231e-06 1.126109010377e-03 6.363850141712e-03 1.908655442140e-04
3.405405405405e-02 1.231296851867e-03 2.011574661113e-06 1.164686262247e-03 6.653309943395e-03 2.009234533255e-04
3.494494494494e-02 1.272843905596e-03 2.114545918436e-06 1.203292892066e-03 6.946742387239e-03 2.112004558363e-04
3.583583583584e-02 1.314443575753e-03 2.219681912210e-06 1.241913466150e-03 7.244014521119e-03 2.216928678631e-04
3.672672672673e-02 1.356079754557e-03 2.326945692606e-06 1.280533179895e-03 7.544995848687e-03 2.323969772204e-04
3.761761761762e-02 1.397736949778e-03 2.436300043703e-06 1.319137820824e-03 7.849558246320e-03 2.433090462053e-04
3.850850850851e-02 1.439400249944e-03 2.547707509700e-06 1.357713734570e-03 8.157575884596e-03 2.544253142264e-04
3.939939939940e-02 1.481055292243e-03 2.661130419729e-06 1.396247793523e-03 8.468925153961e-03 2.657420002914e-04
4.029029029029e-02 1.522688232860e-03 2.776530911346e-06 1.434727367860e-03 8.783484594264e-03 2.772553053602e-04
4.118118118118e-02 1.564285719509e-03 2.893870952812e-06 1.473140298746e-03 9.101134827896e-03 2.889614145766e-04
4.207207207207e-02 1.605834865962e-03 3.013112364236e-06 1.511474873487e-03 9.421758496273e-03 3.008564993843e-04
4.296296296296e-02 1.647323228382e-03 3.134216837665e-06 1.549719802470e-03 9.745240199427e-03 3.129367195353e-04
4.385385385385e-02 1.688738783310e-03 3.257145956188e-06 1.587864197716e-03 1.007146643850e-02 3.251982250001e-04
4.474474474474e-02 1.730069907155e-03 3.381861212115e-06 1.625897552907e-03 1.040032556095e-02 3.376371577828e-04
4.563563563564e-02 1.771305357050e-03 3.508324024298e-06 1.663809724770e-03 1.073170770827e-02 3.502496536500e-04
4.652652652653e-02 1.812434252970e-03 3.636495754641e-06 1.701590915685e-03 1.106550476613e-02 3.630318437767e-04
4.741741741742e-02 1.853446061007e-03 3.766337723852e-06 1.739231657424e-03 1.140161031667e-02 3.759798563165e-04
4.830830830831e-02 1.894330577693e-03 3.897811226478e-06 1.776722795936e-03 1.173991959293e-02 3.890898178987e-04
4.919919919920e-02 1.935077915308e-03 4.030877545282e-06 1.814055477077e-03 1.208032943524e-02 4.023578550575e-04
5.009009009009e-02 1.975678488076e-03 4.165497964975e-06 1.851221133226e-03 1.242273824941e-02 4.157800955978e-04
5.098098098098e-02 2.016122999197e-03 4.301633785364e-06 1.888211470703e-03 1.276704596674e-02 4.293526699001e-04
5.187187187187e-02 2.056402428641e-03 4.439246333932e-06 1.925018457950e-03 1.311315400557e-02 4.430717121691e-04
5.276276276276e-02 2.096508021648e-03 4.578296977899e-06 1.961634314391e-03 1.346096523443e-02 4.569333616283e-04
5.365365365365e-02 2.136431277889e-03 4.718747135771e-06 1.998051499939e-03 1.381038393668e-02 4.709337636642e-04
5.454454454454e-02 2.176163941234e-03 4.860558288428e-06 2.034262705104e-03 1.416131577648e-02 4.850690709224e-04
5.543543543544e-02 2.215697990083e-03 5.003691989757e-06 2.070260841642e-03 1.451366776608e-02 4.993354443584e-04
5.632632632633e-02 2.255025628230e-03 5.148109876865e-06 2.106039033729e-03 1.486734823435e-02 5.137290542455e-04
5.721721721722e-02 2.294139276208e-03 5.293773679892e-06 2.141590609606e-03 1.522226679653e-02 5.282460811422e-04
5.810810810811e-02 2.333031563100e-03 5.440645231441e-06 2.176909093673e-03 1.557833432502e-02 5.428827168210e-04
5.899899899900e-02 2.371695318770e-03 5.588686475651e-06 2.211988198998e-03 1.593546292126e-02 5.576351651604e-04
5.988988988989e-02 2.410123566495e-03 5.737859476927e-06 2.246821820215e-03 1.629356588868e-02 5.724996430028e-04
6.078078078078e-02 2.448309515969e-03 5.888126428341e-06 2.281404026781e-03 1.665255770650e-02 5.874723809785e-04
6.167167167167e-02 2.486246556653e-03 6.039449659729e-06 2.315729056583e-03 1.701235400453e-02 6.025496242999e-04
6.256256256256e-02 2.523928251461e-03 6.191791645496e-06 2.349791309848e-03 1.737287153877e-02 6.177276335245e-04
6.345345345345e-02 2.561348330740e-03 6.345115012136e-06 2.383585343364e-03 1.773402816793e-02 6.330026852906e-04
6.434434434434e-02 2.598500686545e-03 6.499382545490e-06 2.417105864977e-03 1.809574283062e-02 6.483710730257e-04
6.523523523524e-02 2.635379367185e-03 6.654557197755e-06 2.450347728347e-03 1.845793552342e-02 6.638291076296e-04
6.612612612613e-02 2.671978572021e-03 6.810602094247e-06 2.483305927955e-03 1.882052727959e-02 6.793731181332e-04
6.701701701702e-02 2.708292646502e-03 6.967480539941e-06 2.515975594345e-03 1.918344014847e-02 6.949994523339e-04
6.790790790791e-02 2.744316077431e-03 7.125156025785e-06 2.548351989577e-03 1.954659717561e-02 7.107044774095e-04
6.879879879880e-02 2.780043488439e-03 7.283592234818e-06 2.580430502894e-03 1.990992238344e-02 7.264845805104e-04
6.968968968969e-02 2.815469635659e-03 7.442753048080e-06 2.612206646579e-03 2.027334075261e-02 7.423361693325e-04
7.058058058058e-02 2.850589403598e-03 7.602602550344e-06 2.643676051996e-03 2.063677820388e-02 7.582556726712e-04
7.147147147147e-02 2.885397801175e-03 7.763105035655e-06 2.674834465810e-03 2.100016158059e-02 7.742395409566e-04
7.236236236236e-02 2.919889957938e-03 7.924225012717e-06 2.705677746358e-03 2.136341863163e-02 7.902842467719e-04
7.325325325325e-02 2.954061120436e-03 8.085927210099e-06 2.736201860192e-03 2.172647799491e-02 8.063862853559e-04
7.414414414414e-02 2.987906648745e-03 8.248176581301e-06 2.766402878752e-03 2.208926918141e-02 8.225421750890e-04
7.503503503504e-02 3.021422013137e-03 8.410938309660e-06 2.796276975192e-03 2.245172255960e-02 8.387484579650e-04
7.592592592593e-02 3.054602790883e-03 8.574177813128e-06 2.825820421327e-03 2.281376934033e-02 8.550017000485e-04
7.681681681682e-02 3.087444663189e-03 8.737860748905e-06 2.855029584708e-03 2.317534156225e-02 8.712984919190e-04
7.770770770771e-02 3.119943412250e-03 8.901953017956e-06 2.883900925822e-03 2.353637207749e-02 8.876354491021e-04
7.859859859860e-02 3.152094918425e-03 9.066420769395e-06 2.912430995394e-03 2.389679453791e-02 9.040092124890e-04
7.948948948949e-02 3.183895157518e-03 9.231230404767e-06 2.940616431802e-03 2.425654338160e-02 9.204164487435e-04
8.038038038038e-02 3.215340198170e-03 9.396348582210e-06 2.968453958589e-03 2.461555381985e-02 9.368538506993e-04
8.127127127127e-02 3.246426199342e-03 9.561742220519e-06 2.995940382082e-03 2.497376182442e-02 9.533181377460e-04
8.216216216216e-02 3.277149407905e-03 9.727378503109e-06 3.023072589088e-03 2.533110411520e-02 9.698060562057e-04
8.305305305305e-02 3.307506156310e-03 9.893224881892e-06 3.049847544687e-03 2.568751814820e-02 9.863143797000e-04
8.394394394394e-02 3.337492860351e-03 1.005924908105e-05 3.076262290106e-03 2.604294210379e-02 1.002839909508e-03
8.483483483483e-02 3.367106017009e-03 1.022541910075e-05 3.102313940676e-03 2.639731487538e-02 1.019379474919e-03
8.572572572573e-02 3.396342202371e-03 1.039170322073e-05 3.127999683853e-03 2.675057605831e-02 1.035929933568e-03
8.661661661662e-02 3.425198069630e-03 1.055807000390e-05 3.153316777327e-03 2.710266593905e-02 1.052488171780e-03
8.750750750751e-02 3.453670347153e-03 1.072448829975e-05 3.178262547188e-03 2.745352548467e-02 1.069051104888e-03
8.839839839840e-02 3.481755836619e-03 1.089092724784e-05 3.202834386163e-03 2.780309633266e-02 1.085615677562e-03
8.928928928929e-02 3.509451411219e-03 1.105735628106e-05 3.227029751913e-03 2.815132078088e-02 1.102178864119e-03
9.018018018018e-02 3.536754013923e-03 1.122374512897e-05 3.250846165395e-03 2.849814177786e-02 1.118737668836e-03
9.107107107107e-02 3.563660655804e-03 1.139006382105e-05 3.274281209274e-03 2.884350291337e-02 1.135289126251e-03
9.196196196196e-02 3.590168414423e-03 1.155628268981e-05 3.297332526399e-03 2.918734840909e-02 1.151830301463e-03
9.285285285285e-02 3.616274432262e-03 1.172237237403e-05 3.319997818322e-03 2.952962310968e-02 1.168358290428e-03
9.374374374374e-02 3.641975915215e-03 1.188830382176e-05 3.342274843873e-03 2.987027247396e-02 1.184870220245e-03
9.463463463463e-02 3.667270131130e-03 1.205404829341e-05 3.364161417784e-03 3.020924256635e-02 1.201363249449e-03
9.552552552553e-02 3.692154408394e-03 1.221957736479e-05 3.385655409356e-03 3.054648004848e-02 1.217834568285e-03
9.641641641642e-02 3.716626134570e-03 1.238486293004e-05 3.406754741170e-03 3.088193217108e-02 1.234281398997e-03
9.730730730731e-02 3.740682755071e-03 1.254987720464e-05 3.427457387847e-03 3.121554676600e-02 1.250700996095e-03
9.819819819820e-02 3.764321771887e-03 1.271459272826e-05 3.447761374835e-03 3.154727223843e-02 1.267090646636e-03
9.908908908909e-02 3.787540742344e-03 1.287898236774e-05 3.467664777254e-03 3.187705755934e-02 1.283447670494e-03
9.997997997998e-02 3.810337277907e-03 1.304301931992e-05 3.487165718759e-03 3.220485225804e-02 1.299769420626e-03
1.008708708709e-01 3.832709043015e-03 1.320667711449e-05 3.506262370453e-03 3.253060641499e-02 1.316053283344e-03
1.017617617618e-01 3.854653753961e-03 1.336992961688e-05 3.524952949831e-03 3.285427065474e-02 1.332296678581e-03
1.026526526527e-01 3.876169177800e-03 1.353275103106e-05 3.543235719751e-03 3.317579613900e-02 1.348497060155e-03
1.035435435435e-01 3.897253131294e-03 1.369511590237e-05 3.561108987447e-03 3.349513455994e-02 1.364651916034e-03
1.044344344344e-01 3.917903479885e-03 1.385699912030e-05 3.578571103566e-03 3.381223813359e-02 1.380758768600e-03
1.053253253253e-01 3.938118136704e-03 1.401837592138e-05 3.595620461233e-03 3.412705959343e-02 1.396815174914e-03
1.062162162162e-01 3.957895061609e-03 1.417922189189e-05 3.612255495152e-03 3.443955218408e-02 1.412818726979e-03
1.071071071071e-01 3.977232260248e-03 1.433951297076e-05 3.628474680730e-03 3.474966965522e-02 1.428767052003e-03
1.079979979980e-01 3.996127783151e-03 1.449922545231e-05 3.644276533225e-03 3.505736625551e-02 1.444657812666e-03
1.088888888889e-01 4.014579724857e-03 1.465833598910e-05 3.659659606920e-03 3.536259672679e-02 1.460488707381e-03
1.097797797798e-01 4.032586223050e-03 1.481682159474e-05 3.674622494331e-03 3.566531629833e-02 1.476257470566e-03
1.106706706707e-01 4.050145457736e-03 1.497465964677e-05 3.689163825421e-03 3.596548068121e-02 1.491961872907e-03
1.115615615616e-01 4.067255650437e-03 1.513182788945e-05 3.703282266855e-03 3.626304606285e-02 1.507599721631e-03
1.124524524525e-01 4.083915063406e-03 1.528830443665e-05 3.716976521261e-03 3.655796910165e-02 1.523168860772e-03
1.133433433433e-01 4.100121998866e-03 1.544406777475e-05 3.730245326527e-03 3.685020692176e-02 1.538667171450e-03
1.142342342342e-01 4.115874798276e-03 1.559909676551e-05 3.743087455105e-03 3.713971710793e-02 1.554092572141e-03
1.151251251251e-01 4.131171841608e-03 1.575337064904e-05 3.755501713343e-03 3.742645770052e-02 1.569443018958e-03
1.160160160160e-01 4.146011546652e-03 1.590686904672e-05 3.767486940833e-03 3.771038719060e-02 1.584716505931e-03
1.169069069069e-01 4.160392368336e-03 1.605957196417e-05 3.779042009780e-03 3.799146451510e-02 1.599911065289e-03
1.177977977978e-01 4.174312798066e-03 1.621145979429e-05 3.790165824384e-03 3.826964905219e-02 1.615024767749e-03
1.186886886887e-01 4.187771363086e-03 1.636251332031e-05 3.800857320243e-03 3.854490061663e-02 1.630055722805e-03
1.195795795796e-01 4.200766625852e-03 1.651271371882e-05 3.811115463770e-03 3.881717945530e-02 1.645002079020e-03
1.204704704705e-01 4.213297183426e-03 1.666204256291e-05 3.820939251631e-03 3.908644624280e-02 1.659862024330e-03
1.213613613614e-01 4.225361666881e-03 1.681048182534e-05 3.830327710190e-03 3.935266207714e-02 1.674633786338e-03
1.222522522523e-01 4.236958740734e-03 1.695801388170e-05 3.839279894976e-03 3.961578847552e-02 1.689315632625e-03
1.231431431431e-01 4.248087102375e-03 1.710462151367e-05 3.847794890164e-03 3.987578737025e-02 1.703905871063e-03
1.240340340340e-01 4.258745481534e-03 1.725028791229e-05 3.855871808065e-03 4.013262110463e-02 1.718402850124e-03
1.249249249249e-01 4.268932639739e-03 1.739499668131e-05 3.863509788632e-03 4.038625242910e-02 1.732804959209e-03
1.258158158158e-01 4.278647369808e-03 1.753873184054e-05 3.870707998986e-03 4.063664449728e-02 1.747110628967e-03
1.267067067067e-01 4.287888495341e-03 1.768147782932e-05 3.877465632942e-03 4.088376086225e-02 1.761318331632e-03
1.275975975976e-01 4.296654870230e-03 1.782321950997e-05 3.883781910554e-03 4.112756547280e-02 1.775426581356e-03
1.284884884885e-01 4.304945378184e-03 1.796394217136e-05 3.889656077678e-03 4.136802266984e-02 1.789433934557e-03
1.293793793794e-01 4.312758932260e-03 1.810363153253e-05 3.895087405532e-03 4.160509718281e-02 1.803338990264e-03
1.302702702703e-01 4.320094474413e-03 1.824227374630e-05 3.900075190282e-03 4.183875412621e-02 1.817140390476e-03
1.311611611612e-01 4.326950975052e-03 1.837985540304e-05 3.904618752628e-03 4.206895899620e-02 1.830836820522e-03
1.320520520521e-01 4.333327432608e-03 1.851636353446e-05 3.908717437408e-03 4.229567766726e-02 1.844427009432e-03
1.329429429429e-01 4.339222873119e-03 1.865178561744e-05 3.912370613205e-03 4.251887638892e-02 1.857909730313e-03
1.338338338338e-01 4.344636349813e-03 1.878610957800e-05 3.915577671972e-03 4.273852178256e-02 1.871283800732e-03
1.347247247247e-01 4.349566942718e-03 1.891932379526e-05 3.918338028659e-03 4.295458083830e-02 1.884548083105e-03
1.356156156156e-01 4.354013758263e-03 1.905141710553e-05 3.920651120855e-03 4.316702091186e-02 1.897701485098e-03
1.365065065065e-01 4.357975928906e-03 1.918237880646e-05 3.922516408436e-03 4.337580972164e-02 1.910742960033e-03
1.373973973974e-01 4.361452612761e-03 1.931219866125e-05 3.923933373222e-03 4.358091534573e-02 1.923671507299e-03
1.382882882883e-01 4.364442993234e-03 1.944086690299e-05 3.924901518642e-03 4.378230621902e-02 1.936486172778e-03
1.391791791792e-01 4.366946278676e-03 1.956837423896e-05 3.925420369412e-03 4.397995113040e-02 1.949186049274e-03
1.400700700701e-01 4.368961702034e-03 1.969471185518e-05 3.925489471212e-03 4.417381921999e-02 1.961770276951e-03
1.409609609610e-01 4.370488520521e-03 1.981987142092e-05 3.925108390381e-03 4.436387997639e-02 1.974238043782e-03
1.418518518519e-01 4.371526015281e-03 1.994384509334e-05 3.924276713613e-03 4.455010323411e-02 1.986588586006e-03
1.427427427427e-01 4.372073491077e-03 2.006662552218e-05 3.922994047657e-03 4.473245917087e-02 1.998821188593e-03
1.436336336336e-01 4.372130275975e-03 2.018820585462e-05 3.921260019040e-03 4.491091830513e-02 2.010935185718e-03
1.445245245245e-01 4.371695721040e-03 2.030857974015e-05 3.919074273774e-03 4.508545149356e-02 2.022929961246e-03
1.454154154154e-01 4.370769200041e-03 2.042774133553e-05 3.916436477091e-03 4.525602992860e-02 2.034804949226e-03
1.463063063063e-01 4.369350109157e-03 2.054568530994e-05 3.913346313170e-03 4.542262513610e-02 2.046559634394e-03
1.471971971972e-01 4.367437866697e-03 2.066240685009e-05 3.909803484879e-03 4.558520897291e-02 2.058193552684e-03
1.480880880881e-01 4.365031912823e-03 2.077790166551e-05 3.905807713519e-03 4.574375362465e-02 2.069706291752e-03
1.489789789790e-01 4.362131709277e-03 2.089216599393e-05 3.901358738573e-03 4.589823160343e-02 2.081097491508e-03
1.498698698699e-01 4.358736739122e-03 2.100519660671e-05 3.896456317468e-03 4.604861574565e-02 2.092366844661e-03
1.507607607608e-01 4.354846506478e-03 2.111699081444e-05 3.891100225331e-03 4.619487920985e-02 2.103514097266e-03
1.516516516517e-01 4.350460536279e-03 2.122754647253e-05 3.885290254764e-03 4.633699547459e-02 2.114539049292e-03
1.525425425425e-01 4.345578374018e-03 2.133686198703e-05 3.879026215613e-03 4.647493833638e-02 2.125441555191e-03
1.534334334334e-01 4.340199585514e-03 2.144493632044e-05 3.872307934749e-03 4.660868190767e-02 2.136221524484e-03
1.543243243243e-01 4.334323756672e-03 2.155176899765e-05 3.865135255854e-03 4.673820061485e-02 2.146878922352e-03
1.552152152152e-01 4.327950493260e-03 2.165736011201e-05 3.857508039205e-03 4.686346919632e-02 2.157413770239e-03
1.561061061061e-01 4.321079420678e-03 2.176171033149e-05 3.849426161473e-03 4.698446270055e-02 2.167826146467e-03
1.569969969970e-01 4.313710183745e-03 2.186482090485e-05 3.840889515521e-03 4.710115648429e-02 2.178116186859e-03
1.578878878879e-01 4.305842446484e-03 2.196669366805e-05 3.831898010206e-03 4.721352621065e-02 2.188284085372e-03
1.587787787788e-01 4.297475891909e-03 2.206733105065e-05 3.822451570186e-03 4.732154784742e-02 2.198330094743e-03
1.596696696697e-01 4.288610221829e-03 2.216673608234e-05 3.812550135739e-03 4.742519766522e-02 2.208254527137e-03
1.605605605606e-01 4.279245156639e-03 2.226491239956e-05 3.802193662570e-03 4.752445223585e-02 2.218057754818e-03
1.614514514515e-01 4.269380435134e-03 2.236186425220e-05 3.791382121640e-03 4.761928843061e-02 2.227740210813e-03
1.623423423423e-01 4.259015814313e-03 2.245759651041e-05 3.780115498989e-03 4.770968341864e-02 2.237302389602e-03
1.632332332332e-01 4.248151069193e-03 2.255211467149e-05 3.768393795563e-03 4.779561466530e-02 2.246744847805e-03
1.641241241241e-01 4.236785992632e-03 2.264542486684e-05 3.756217027048e-03 4.787705993066e-02 2.256068204879e-03
1.650150150150e-01 4.224920395143e-03 2.273753386903e-05 3.743585223709e-03 4.795399726787e-02 2.265273143834e-03
1.659059059059e-01 4.212554104730e-03 2.282844909891e-05 3.730498430227e-03 4.802640502175e-02 2.274360411945e-03
1.667967967968e-01 4.199686966709e-03 2.291817863282e-05 3.716956705546e-03 4.809426182725e-02 2.283330821475e-03
1.676876876877e-01 4.186318843548e-03 2.300673120986e-05 3.702960122721e-03 4.815754660802e-02 2.292185250410e-03
1.685785785786e-01 4.172449614703e-03 2.309411623922e-05 3.688508768765e-03 4.821623857504e-02 2.300924643199e-03
1.694694694695e-01 4.158079176459e-03 2.318034380755e-05 3.673602744509e-03 4.827031722519e-02 2.309550011495e-03
1.703603603604e-01 4.143207441774e-03 2.326542468648e-05 3.658242164455e-03 4.831976233991e-02 2.318062434909e-03
1.712512512513e-01 4.127834340129e-03 2.334937034001e-05 3.642427156641e-03 4.836455398391e-02 2.326463061766e-03
1.721421421421e-01 4.111959817380e-03 2.343219293214e-05 3.626157862504e-03 4.840467250386e-02 2.334753109868e-03
1.730330330330e-01 4.095583835613e-03 2.351390533438e-05 3.609434436744e-03 4.844009852710e-02 2.342933867255e-03
1.739239239239e-01 4.078706373001e-03 2.359452113337e-05 3.592257047202e-03 4.847081296047e-02 2.351006692976e-03
1.748148148148e-01 4.061327423668e-03 2.367405463848e-05 3.574625874724e-03 4.849679698903e-02 2.358973017860e-03
1.757057057057e-01 4.043446997551e-03 2.375252088943e-05 3.556541113043e-03 4.851803207495e-02 2.366834345286e-03
1.765965965966e-01 4.025065120270e-03 2.382993566394e-05 3.538002968658e-03 4.853449995629e-02 2.374592251957e-03
1.774874874875e-01 4.006181833000e-03 2.390631548528e-05 3.519011660712e-03 4.854618264594e-02 2.382248388669e-03
1.783783783784e-01 3.986797192339e-03 2.398167762991e-05 3.499567420880e-03 4.855306243046e-02 2.389804481087e-03
1.792692692693e-01 3.966911270193e-03 2.405604013501e-05 3.479670493254e-03 4.855512186904e-02 2.397262330505e-03
1.801601601602e-01 3.946524153648e-03 2.412942180595e-05 3.459321134234e-03 4.855234379246e-02 2.404623814613e-03
1.810510510511e-01 3.925635944856e-03 2.420184222380e-05 3.438519612417e-03 4.854471130200e-02 2.411890888258e-03
1.819419419419e-01 3.904246760919e-03 2.427332175263e-05 3.417266208497e-03 4.853220776853e-02 2.419065584186e-03
1.828328328328e-01 3.882356733775e-03 2.434388154682e-05 3.395561215156e-03 4.851481683146e-02 2.426150013793e-03
1.837237237237e-01 3.859966010091e-03 2.441354355825e-05 3.373404936968e-03 4.849252239781e-02 2.433146367855e-03
1.846146146146e-01 3.837074751153e-03 2.448233054328e-05 3.350797690297e-03 4.846530864130e-02 2.440056917246e-03
1.855055055055e-01 3.813683132762e-03 2.455026606975e-05 3.327739803204e-03 4.843316000140e-02 2.446884013649e-03
1.863963963964e-01 3.789791345131e-03 2.461737452363e-05 3.304231615352e-03 4.839606118248e-02 2.453630090247e-03
1.872872872873e-01 3.765399592785e-03 2.468368111569e-05 3.280273477912e-03 4.835399715292e-02 2.460297662399e-03
1.881781781782e-01 3.740508094464e-03 2.474921188778e-05 3.255865753477e-03 4.830695314429e-02 2.466889328297e-03
1.890690690691e-01 3.715117083024e-03 2.481399371904e-05 3.231008815973e-03 4.825491465049e-02 2.473407769594e-03
1.899599599600e-01 3.689226805350e-03 2.487805433176e-05 3.205703050573e-03 4.819786742702e-02 2.479855752027e-03
1.908508508509e-01 3.662837522255e-03 2.494142229707e-05 3.179948853614e-03 4.813579749012e-02 2.486236125988e-03
1.917417417417e-01 3.635949508402e-03 2.500412704024e-05 3.153746632514e-03 4.806869111606e-02 2.492551827093e-03
1.926326326326e-01 3.608563052209e-03 2.506619884573e-05 3.127096805698e-03 4.799653484038e-02 2.498805876698e-03
1.935235235235e-01 3.580678455767e-03 2.512766886187e-05 3.099999802511e-03 4.791931545719e-02 2.505001382397e-03
1.944144144144e-01 3.552296034757e-03 2.518856910519e-05 3.072456063150e-03 4.783702001846e-02 2.511141538474e-03
1.953053053053e-01 3.523416118367e-03 2.524893246429e-05 3.044466038588e-03 4.774963583332e-02 2.517229626320e-03
1.961961961962e-01 3.494039049219e-03 2.530879270338e-05 3.016030190498e-03 4.765715046742e-02 2.523269014811e-03
1.970870870871e-01 3.464165183282e-03 2.536818446526e-05 2.987148991189e-03 4.755955174230e-02 2.529263160628e-03
1.979779779780e-01 3.433794889807e-03 2.542714327388e-05 2.957822923531e-03 4.745682773470e-02 2.535215608545e-03
1.988688688689e-01 3.402928551247e-03 2.548570553633e-05 2.928052480890e-03 4.734896677605e-02 2.541129991657e-03
1.997597597598e-01 3.371566563187e-03 2.554390854429e-05 2.897838167065e-03 4.723595745179e-02 2.547010031547e-03
2.006506506507e-01 3.339709334275e-03 2.560179047491e-05 2.867180496221e-03 4.711778860086e-02 2.552859538412e-03
2.015415415415e-01 3.307357286153e-03 2.565939039102e-05 2.836079992828e-03 4.699444931510e-02 2.558682411108e-03
2.024324324324e-01 3.274510853393e-03 2.571674824073e-05 2.804537191598e-03 4.686592893875e-02 2.564482637140e-03
2.033233233233e-01 3.241170483426e-03 2.577390485628e-05 2.772552637430e-03 4.673221706791e-02 2.570264292585e-03
2.042142142142e-01 3.207336636488e-03 2.583090195221e-05 2.740126885350e-03 4.659330355003e-02 2.576031541935e-03
2.051051051051e-01 3.173009785549e-03 2.588778212270e-05 2.707260500453e-03 4.644917848343e-02 2.581788637870e-03
2.059959959960e-01 3.138190416262e-03 2.594458883816e-05 2.673954057851e-03 4.629983221683e-02 2.587539920944e-03
2.068868868869e-01 3.102879026897e-03 2.600136644095e-05 2.640208142619e-03 4.614525534890e-02 2.593289819198e-03
2.077777777778e-01 3.067076128289e-03 2.605816014021e-05 2.606023349740e-03 4.598543872779e-02 2.599042847673e-03
2.086686686687e-01 3.030782243781e-03 2.611501600578e-05 2.571400284060e-03 4.582037345075e-02 2.604803607841e-03
2.095595595596e-01 2.993997909171e-03 2.617198096118e-05 2.536339560235e-03 4.565005086367e-02 2.610576786938e-03
2.104504504505e-01 2.956723672658e-03 2.622910277554e-05 2.500841802681e-03 4.547446256073e-02 2.616367157196e-03
2.113413413413e-01 2.918960094793e-03 2.628643005457e-05 2.464907645534e-03 4.529360038400e-02 2.622179574974e-03
2.122322322322e-01 2.880707748428e-03 2.634401223043e-05 2.428537732598e-03 4.510745642305e-02 2.628018979789e-03
2.131231231231e-01 2.841967218669e-03 2.640189955051e-05 2.391732717305e-03 4.491602301464e-02 2.633890393224e-03
2.140140140140e-01 2.802739102827e-03 2.646014306505e-05 2.354493262669e-03 4.471929274238e-02 2.639798917738e-03
2.149049049049e-01 2.763024010377e-03 2.651879461360e-05 2.316820041248e-03 4.451725843637e-02 2.645749735349e-03
2.157957957958e-01 2.722822562907e-03 2.657790681036e-05 2.278713735101e-03 4.430991317293e-02 2.651748106204e-03
2.166866866867e-01 2.682135394083e-03 2.663753302816e-05 2.240175035749e-03 4.409725027426e-02 2.657799367024e-03
2.175775775776e-01 2.640963149601e-03 2.669772738129e-05 2.201204644137e-03 4.387926330822e-02 2.663908929422e-03
2.184684684685e-01 2.599306487151e-03 2.675854470704e-05 2.161803270600e-03 4.365594608802e-02 2.670082278103e-03
2.193593593594e-01 2.557166076373e-03 2.682004054588e-05 2.121971634821e-03 4.342729267195e-02 2.676324968918e-03
2.202502502503e-01 2.514542598826e-03 2.688227112036e-05 2.081710465802e-03 4.319329736318e-02 2.682642626804e-03
2.211411411411e-01 2.471436747945e-03 2.694529331274e-05 2.041020501828e-03 4.295395470951e-02 2.689040943577e-03
2.220320320320e-01 2.427849229010e-03 2.700916464109e-05 1.999902490434e-03 4.270925950314e-02 2.695525675597e-03
2.229229229229e-01 2.383780759107e-03 2.707394323425e-05 1.958357188374e-03 4.245920678048e-02 2.702102641294e-03
2.238138138138e-01 2.339232067099e-03 2.713968780526e-05 1.916385361591e-03 4.220379182196e-02 2.708777718558e-03
2.247047047047e-01 2.294203893594e-03 2.720645762346e-05 1.873987785189e-03 4.194301015184e-02 2.715556841994e-03
2.255955955956e-01 2.248696990911e-03 2.727431248530e-05 1.831165243400e-03 4.167685753805e-02 2.722446000037e-03
2.264864864865e-01 2.202712123050e-03 2.734331268365e-05 1.787918529562e-03 4.140532999202e-02 2.729451231932e-03
2.273773773774e-01 2.156250065667e-03 2.741351897590e-05 1.744248446088e-03 4.112842376856e-02 2.736578624577e-03
2.282682682683e-01 2.109311606043e-03 2.748499255062e-05 1.700155804445e-03 4.084613536569e-02 2.743834309235e-03
2.291591591592e-01 2.061897543060e-03 2.755779499297e-05 1.655641425124e-03 4.055846152456e-02 2.751224458114e-03
2.300500500501e-01 2.014008687172e-03 2.763198824875e-05 1.610706137623e-03 4.026539922931e-02 2.758755280812e-03
2.309409409409e-01 1.965645860384e-03 2.770763458732e-05 1.565350780417e-03 3.996694570699e-02 2.766433020644e-03
2.318318318318e-01 1.916809896223e-03 2.778479656311e-05 1.519576200945e-03 3.966309842744e-02 2.774263950836e-03
2.327227227227e-01 1.867501639724e-03 2.786353697616e-05 1.473383255580e-03 3.935385510325e-02 2.782254370614e-03
2.336136136136e-01 1.817721947399e-03 2.794391883135e-05 1.426772809617e-03 3.903921368968e-02 2.790410601162e-03
2.345045045045e-01 1.767471687223e-03 2.802600529666e-05 1.379745737247e-03 3.871917238459e-02 2.798738981487e-03
2.353953953954e-01 1.716751738611e-03 2.810985966037e-05 1.332302921546e-03 3.839372962842e-02 2.807245864171e-03
2.362862862863e-01 1.665562992401e-03 2.819554528730e-05 1.284445254451e-03 3.806288410413e-02 2.815937611029e-03
2.371771771772e-01 1.613906350833e-03 2.828312557420e-05 1.236173636749e-03 3.772663473718e-02 2.824820588680e-03
2.380680680681e-01 1.561782727538e-03 2.837266390428e-05 1.187488978057e-03 3.738498069554e-02 2.833901164031e-03
2.389589589590e-01 1.509193047514e-03 2.846422360106e-05 1.138392196811e-03 3.703792138965e-02 2.843185699691e-03
2.398498498498e-01 1.456138247119e-03 2.855786788153e-05 1.088884220248e-03 3.668545647246e-02 2.852680549318e-03
2.407407407407e-01 1.402619274052e-03 2.865365980883e-05 1.038965984398e-03 3.632758583940e-02 2.862392052906e-03
2.416316316316e-01 1.348637087338e-03 2.875166224438e-05 9.886384340659e-04 3.596430962846e-02 2.872326532033e-03
2.425225225225e-01 1.294192657322e-03 2.885193779970e-05 9.379025228247e-04 3.559562822018e-02 2.882490285059e-03
2.434134134134e-01 1.239286965650e-03 2.895454878802e-05 8.867592130019e-04 3.522154223769e-02 2.892889582312e-03
2.443043043043e-01 1.183921005263e-03 2.905955717567e-05 8.352094756706e-04 3.484205254683e-02 2.903530661246e-03
2.451951951952e-01 1.128095780387e-03 2.916702453347e-05 7.832542906399e-04 3.445716025613e-02 2.914419721595e-03
2.460860860861e-01 1.071812306521e-03 2.927701198819e-05 7.308946464467e-04 3.406686671693e-02 2.925562920542e-03
2.469769769770e-01 1.015071610429e-03 2.938958017421e-05 6.781315403474e-04 3.367117352343e-02 2.936966367894e-03
2.478678678679e-01 9.578747301365e-04 2.950478918551e-05 6.249659783116e-04 3.327008251282e-02 2.948636121292e-03
2.487587587588e-01 9.002227149180e-04 2.962269852799e-05 5.713989750153e-04 3.286359576534e-02 2.960578181460e-03
2.496496496496e-01 8.421166252958e-04 2.974336707248e-05 5.174315538355e-04 3.245171560440e-02 2.972798487508e-03
2.505405405405e-01 7.835575330321e-04 2.986685300833e-05 4.630647468453e-04 3.203444459671e-02 2.985302912296e-03
2.514314314314e-01 7.245465211260e-04 2.999321379774e-05 4.082995948098e-04 3.161178555239e-02 2.998097257878e-03
2.523223223223e-01 6.650846838088e-04 3.012250613110e-05 3.531371471827e-04 3.118374152509e-02 3.011187251035e-03
2.532132132132e-01 6.051731265422e-04 3.025478588326e-05 2.975784621036e-04 3.075031581218e-02 3.024578538896e-03
2.541041041041e-01 5.448129660154e-04 3.039010807094e-05 2.416246063957e-04 3.031151195482e-02 3.038276684686e-03
2.549949949950e-01 4.840053301439e-04 3.052852681138e-05 1.852766555648e-04 2.986733373821e-02 3.052287163581e-03
2.558858858859e-01 4.227513580692e-04 3.067009528236e-05 1.285356937981e-04 2.941778519167e-02 3.066615358704e-03
2.567767767768e-01 3.610522001584e-04 3.081486568360e-05 7.140281396483e-05 2.896287058890e-02 3.081266557258e-03
2.576676676677e-01 2.989090180055e-04 3.096288919974e-05 1.387911761620e-05 2.850259444807e-02 3.096245946812e-03
2.585585585586e-01 2.363229844326e-04 3.111421596491e-05 -4.403428501285e-05 2.803449246571e-02 3.111284593298e-03
2.594494494494e-01 1.732952834919e-04 3.126889502908e-05 -1.023362750019e-04 2.756033542731e-02 3.126569541428e-03
2.603403403403e-01 1.098271104695e-04 3.142697432613e-05 -1.610257247423e-04 2.708092279596e-02 3.142191458956e-03
2.612312312312e-01 4.591967188818e-05 3.158850064382e-05 -2.201014979340e-04 2.659626310487e-02 3.158154949747e-03
2.621221221221e-01 -1.842581448797e-05 3.175351959568e-05 -2.795624495821e-04 2.610636515002e-02 3.174464498496e-03
2.630130130130e-01 -8.320811964846e-05 3.192207559487e-05 -3.394074259917e-04 2.561123798996e-02 3.191124468145e-03
2.639039039039e-01 -1.484260033307e-04 3.209421183015e-05 -3.996352647629e-04 2.511089094566e-02 3.208139097497e-03
2.647947947948e-01 -2.140782140139e-04 3.226997024381e-05 -4.602447947856e-04 2.460533360045e-02 3.225512499043e-03
2.656856856857e-01 -2.801634889117e-04 3.244939151183e-05 -5.212348362325e-04 2.409457579981e-02 3.243248657001e-03
2.665765765766e-01 -3.466805539645e-04 3.263251502612e-05 -5.826042005525e-04 2.357862765129e-02 3.261351425572e-03
2.674674674675e-01 -4.136281238315e-04 3.281937887891e-05 -6.443516904630e-04 2.305749952435e-02 3.279824527412e-03
2.683583583584e-01 -4.810049018812e-04 3.301001984937e-05 -7.064760999415e-04 2.253120205028e-02 3.298671552324e-03
2.692492492492e-01 -5.488095801819e-04 3.320447339234e-05 -7.689762142174e-04 2.199974612206e-02 3.317895956162e-03
2.701401401401e-01 -6.170408394917e-04 3.340277362924e-05 -8.318508097620e-04 2.146314289424e-02 3.337501059965e-03
2.710310310310e-01 -6.856973492469e-04 3.360495334120e-05 -8.950986542789e-04 2.092140378284e-02 3.357490049296e-03
2.719219219219e-01 -7.547777675510e-04 3.381104396420e-05 -9.587185066933e-04 2.037454046521e-02 3.377865973798e-03
2.728128128128e-01 -8.242807411625e-04 3.402107558642e-05 -1.022709117141e-03 1.982256487999e-02 3.398631746969e-03
2.737037037037e-01 -8.942049054813e-04 3.423507694760e-05 -1.087069226956e-03 1.926548922694e-02 3.419790146130e-03
2.745945945946e-01 -9.645488845364e-04 3.445307544047e-05 -1.151797568659e-03 1.870332596687e-02 3.441343812611e-03
2.754854854855e-01 -1.035311290971e-03 3.467509711412e-05 -1.216892865945e-03 1.813608782152e-02 3.463295252127e-03
2.763763763764e-01 -1.106490726027e-03 3.490116667929e-05 -1.282353833668e-03 1.756378777352e-02 3.485646835347e-03
2.772672672673e-01 -1.178085779532e-03 3.513130751558e-05 -1.348179177829e-03 1.698643906623e-02 3.508400798654e-03
2.781581581582e-01 -1.250095029882e-03 3.536554168041e-05 -1.414367595560e-03 1.640405520368e-02 3.531559245083e-03
2.790490490490e-01 -1.322517044023e-03 3.560388991971e-05 -1.480917775109e-03 1.581664995049e-02 3.555124145431e-03
2.799399399399e-01 -1.395350377439e-03 3.584637168030e-05 -1.547828395826e-03 1.522423733179e-02 3.579097339536e-03
2.808308308308e-01 -1.468593574128e-03 3.609300512382e-05 -1.615098128143e-03 1.462683163309e-02 3.603480537711e-03
2.817217217217e-01 -1.542245166589e-03 3.634380714221e-05 -1.682725633563e-03 1.402444740028e-02 3.628275322331e-03
2.826126126126e-01 -1.616303675798e-03 3.659879337452e-05 -1.750709564636e-03 1.341709943948e-02 3.653483149558e-03
2.835035035035e-01 -1.690767611193e-03 3.685797822517e-05 -1.819048564945e-03 1.280480281699e-02 3.679105351208e-03
2.843943943944e-01 -1.765635470653e-03 3.712137488336e-05 -1.887741269088e-03 1.218757285923e-02 3.705143136729e-03
2.852852852853e-01 -1.840905740475e-03 3.738899534368e-05 -1.956786302657e-03 1.156542515267e-02 3.731597595306e-03
2.861761761762e-01 -1.916576895355e-03 3.766085042783e-05 -2.026182282219e-03 1.093837554374e-02 3.758469698073e-03
2.870670670671e-01 -1.992647398363e-03 3.793694980727e-05 -2.095927815296e-03 1.030644013878e-02 3.785760300412e-03
2.879579579580e-01 -2.069115700926e-03 3.821730202680e-05 -2.166021500345e-03 9.669635303971e-03 3.813470144356e-03
2.888488488488e-01 -2.145980242800e-03 3.850191452892e-05 -2.236461926736e-03 9.027977665278e-03 3.841599861065e-03
2.897397397397e-01 -2.223239452048e-03 3.879079367897e-05 -2.307247674729e-03 8.381484108391e-03 3.870149973370e-03
2.906306306306e-01 -2.300891745018e-03 3.908394479089e-05 -2.378377315456e-03 7.730171778660e-03 3.899120898394e-03
2.915215215215e-01 -2.378935526313e-03 3.938137215348e-05 -2.449849410894e-03 7.074058081058e-03 3.928512950212e-03
2.924124124124e-01 -2.457369188772e-03 3.968307905723e-05 -2.521662513842e-03 6.413160680100e-03 3.958326342568e-03
2.933033033033e-01 -2.536191113440e-03 3.998906782147e-05 -2.593815167900e-03 5.747497499819e-03 3.988561191631e-03
2.941941941942e-01 -2.615399669541e-03 4.029933982191e-05 -2.666305907442e-03 5.077086723705e-03 4.019217518778e-03
2.950850850851e-01 -2.694993214457e-03 4.061389551835e-05 -2.739133257592e-03 4.401946794661e-03 4.050295253403e-03
2.959759759760e-01 -2.774970093690e-03 4.093273448263e-05 -2.812295734199e-03 3.722096414952e-03 4.081794235746e-03
2.968668668669e-01 -2.855328640846e-03 4.125585542668e-05 -2.885791843809e-03 3.037554546170e-03 4.113714219725e-03
2.977577577578e-01 -2.936067177595e-03 4.158325623054e-05 -2.959620083642e-03 2.348340409198e-03 4.146054875776e-03
2.986486486486e-01 -3.017184013651e-03 4.191493397050e-05 -3.033778941561e-03 1.654473484149e-03 4.178815793694e-03
2.995395395395e-01 -3.098677446735e-03 4.225088494700e-05 -3.108266896047e-03 9.559735103520e-04 4.211996485458e-03
3.004304304304e-01 -3.180545762550e-03 4.259110471254e-05 -3.183082416171e-03 2.528604863082e-04 4.245596388045e-03
3.013213213213e-01 -3.262787234746e-03 4.293558809933e-05 -3.258223961564e-03 -4.548453303412e-04 4.279614866229e-03
3.022122122122e-01 -3.345400124893e-03 4.328432924667e-05 -3.333689982388e-03 -1.167123422856e-03 4.314051215347e-03
3.031031031031e-01 -3.428382682442e-03 4.363732162821e-05 -3.409478919307e-03 -1.883953015411e-03 4.348904664047e-03
3.039939939940e-01 -3.511733144701e-03 4.399455807869e-05 -3.485589203459e-03 -2.605313073132e-03 4.384174376994e-03
3.048848848849e-01 -3.595449736795e-03 4.435603082046e-05 -3.562019256418e-03 -3.331182302128e-03 4.419859457547e-03
3.057757757758e-01 -3.679530671635e-03 4.472173148956e-05 -3.638767490173e-03 -4.061539149501e-03 4.455958950390e-03
3.066666666667e-01 -3.763974149883e-03 4.509165116141e-05 -3.715832307088e-03 -4.796361803384e-03 4.492471844124e-03
3.075575575576e-01 -3.848778359921e-03 4.546578037598e-05 -3.793212099873e-03 -5.535628192950e-03 4.529397073812e-03
3.084484484484e-01 -3.933941477807e-03 4.584410916252e-05 -3.870905251550e-03 -6.279315988438e-03 4.566733523474e-03
3.093393393393e-01 -4.019461667249e-03 4.622662706385e-05 -3.948910135424e-03 -7.027402601168e-03 4.604480028532e-03
3.102302302302e-01 -4.105337079561e-03 4.661332316001e-05 -4.027225115041e-03 -7.779865183563e-03 4.642635378206e-03
3.111211211211e-01 -4.191565853631e-03 4.700418609144e-05 -4.105848544162e-03 -8.536680629150e-03 4.681198317846e-03
3.120120120120e-01 -4.278146115879e-03 4.739920408162e-05 -4.184778766723e-03 -9.297825572584e-03 4.720167551219e-03
3.129029029029e-01 -4.365075980222e-03 4.779836495913e-05 -4.264014116799e-03 -1.006327638966e-02 4.759541742733e-03
3.137937937938e-01 -4.452353548035e-03 4.820165617909e-05 -4.343552918575e-03 -1.083300919730e-02 4.799319519602e-03
3.146846846847e-01 -4.539976908111e-03 4.860906484407e-05 -4.423393486300e-03 -1.160699985361e-02 4.839499473957e-03
3.155755755756e-01 -4.627944136621e-03 4.902057772443e-05 -4.503534124255e-03 -1.238522395782e-02 4.880080164891e-03
3.164664664665e-01 -4.716253297073e-03 4.943618127798e-05 -4.583973126719e-03 -1.316765685034e-02 4.921060120451e-03
3.173573573574e-01 -4.804902440275e-03 4.985586166916e-05 -4.664708777921e-03 -1.395427361274e-02 4.962437839566e-03
3.182482482482e-01 -4.893889604287e-03 5.027960478751e-05 -4.745739352013e-03 -1.474504906778e-02 5.004211793915e-03
3.191391391391e-01 -4.983212814385e-03 5.070739626563e-05 -4.827063113022e-03 -1.553995777933e-02 5.046380429737e-03
3.200300300300e-01 -5.072870083015e-03 5.113922149655e-05 -4.908678314814e-03 -1.633897405249e-02 5.088942169582e-03
3.209209209209e-01 -5.162859409751e-03 5.157506565042e-05 -4.990583201054e-03 -1.714207193347e-02 5.131895413999e-03
3.218118118118e-01 -5.253178781251e-03 5.201491369077e-05 -5.072776005165e-03 -1.794922520967e-02 5.175238543174e-03
3.227027027027e-01 -5.343826171213e-03 5.245875039005e-05 -5.155254950286e-03 -1.876040740960e-02 5.218969918497e-03
3.235935935936e-01 -5.434799540331e-03 5.290656034471e-05 -5.238018249230e-03 -1.957559180295e-02 5.263087884086e-03
3.244844844845e-01 -5.526096836246e-03 5.335832798965e-05 -5.321064104445e-03 -2.039475140052e-02 5.307590768247e-03
3.253753753754e-01 -5.617715993505e-03 5.381403761220e-05 -5.404390707965e-03 -2.121785895421e-02 5.352476884878e-03
3.262662662663e-01 -5.709654933512e-03 5.427367336545e-05 -5.487996241374e-03 -2.204488695706e-02 5.397744534826e-03
3.271571571572e-01 -5.801911564480e-03 5.473721928117e-05 -5.571878875755e-03 -2.287580764319e-02 5.443392007180e-03
3.280480480480e-01 -5.894483781386e-03 5.520465928216e-05 -5.656036771650e-03 -2.371059298777e-02 5.489417580526e-03
3.289389389389e-01 -5.987369465919e-03 5.567597719407e-05 -5.740468079014e-03 -2.454921470706e-02 5.535819524137e-03
3.298298298298e-01 -6.080566486435e-03 5.615115675675e-05 -5.825170937170e-03 -2.539164425833e-02 5.582596099125e-03
3.307207207207e-01 -6.174072697907e-03 5.663018163518e-05 -5.910143474760e-03 -2.623785283989e-02 5.629745559535e-03
3.316116116116e-01 -6.267885941871e-03 5.711303542983e-05 -5.995383809702e-03 -2.708781139101e-02 5.677266153403e-03
3.325025025025e-01 -6.362004046382e-03 5.759970168660e-05 -6.080890049141e-03 -2.794149059197e-02 5.725156123758e-03
3.333933933934e-01 -6.456424825958e-03 5.809016390640e-05 -6.166660289402e-03 -2.879886086396e-02 5.773413709583e-03
3.342842842843e-01 -6.551146081530e-03 5.858440555417e-05 -6.252692615939e-03 -2.965989236909e-02 5.822037146739e-03
3.351751751752e-01 -6.646165600390e-03 5.908241006756e-05 -6.338985103292e-03 -3.052455501037e-02 5.871024668840e-03
3.360660660661e-01 -6.741481156137e-03 5.958416086525e-05 -6.425535815029e-03 -3.139281843166e-02 5.920374508085e-03
3.369569569570e-01 -6.837090508626e-03 6.008964135476e-05 -6.512342803706e-03 -3.226465201763e-02 5.970084896065e-03
3.378478478478e-01 -6.932991403911e-03 6.059883493998e-05 -6.599404110808e-03 -3.314002489377e-02 6.020154064517e-03
3.387387387387e-01 -7.029181574193e-03 6.111172502834e-05 -6.686717766703e-03 -3.401890592630e-02 6.070580246049e-03
3.396296296296e-01 -7.125658737762e-03 6.162829503757e-05 -6.774281790588e-03 -3.490126372215e-02 6.121361674830e-03
3.405205205205e-01 -7.222420598946e-03 6.214852840217e-05 -6.862094190436e-03 -3.578706662895e-02 6.172496587245e-03
3.414114114114e-01 -7.319464848047e-03 6.267240857952e-05 -6.950152962947e-03 -3.667628273495e-02 6.223983222516e-03
3.423023023023e-01 -7.416789161294e-03 6.319991905574e-05 -7.038456093490e-03 -3.756887986902e-02 6.275819823297e-03
3.431931931932e-01 -7.514391200777e-03 6.373104335119e-05 -7.127001556052e-03 -3.846482560055e-02 6.328004636230e-03
3.440840840841e-01 -7.612268614391e-03 6.426576502569e-05 -7.215787313184e-03 -3.936408723946e-02 6.380535912481e-03
3.449749749750e-01 -7.710419035781e-03 6.480406768352e-05 -7.304811315941e-03 -4.026663183611e-02 6.433411908245e-03
3.458658658659e-01 -7.808840084278e-03 6.534593497806e-05 -7.394071503834e-03 -4.117242618129e-02 6.486630885222e-03
3.467567567568e-01 -7.907529364842e-03 6.589135061628e-05 -7.483565804765e-03 -4.208143680613e-02 6.540191111073e-03
3.476476476476e-01 -8.006484467998e-03 6.644029836291e-05 -7.573292134979e-03 -4.299362998208e-02 6.594090859845e-03
3.485385385385e-01 -8.105702969779e-03 6.699276204441e-05 -7.663248398999e-03 -4.390897172083e-02 6.648328412378e-03
3.494294294294e-01 -8.205182431663e-03 6.754872555272e-05 -7.753432489571e-03 -4.482742777428e-02 6.702902056692e-03
3.503203203203e-01 -8.304920400508e-03 6.810817284883e-05 -7.843842287608e-03 -4.574896363446e-02 6.757810088340e-03
3.512112112112e-01 -8.404914408491e-03 6.867108796603e-05 -7.934475662124e-03 -4.667354453349e-02 6.813050810760e-03
3.521021021021e-01 -8.505161973044e-03 6.923745501313e-05 -8.025330470182e-03 -4.760113544349e-02 6.868622535590e-03
3.529929929930e-01 -8.605660596790e-03 6.980725817740e-05 -8.116404556827e-03 -4.853170107654e-02 6.924523582977e-03
3.538838838839e-01 -8.706407767479e-03 7.038048172733e-05 -8.207695755029e-03 -4.946520588461e-02 6.980752281862e-03
3.547747747748e-01 -8.807400957918e-03 7.095711001525e-05 -8.299201885619e-03 -5.040161405951e-02 7.037306970248e-03
3.556656656657e-01 -8.908637625911e-03 7.153712747984e-05 -8.390920757227e-03 -5.134088953277e-02 7.094185995459e-03
3.565565565566e-01 -9.010115214188e-03 7.212051864839e-05 -8.482850166221e-03 -5.228299597562e-02 7.151387714378e-03
3.574474474474e-01 -9.111831150337e-03 7.270726813901e-05 -8.574987896639e-03 -5.322789679891e-02 7.208910493669e-03
3.583383383383e-01 -9.213782846738e-03 7.329736066262e-05 -8.667331720132e-03 -5.417555515301e-02 7.266752709996e-03
3.592292292292e-01 -9.315967700496e-03 7.389078102493e-05 -8.759879395891e-03 -5.512593392774e-02 7.324912750215e-03
3.601201201201e-01 -9.418383093365e-03 7.448751412816e-05 -8.852628670586e-03 -5.607899575231e-02 7.383389011566e-03
3.610110110110e-01 -9.521026391684e-03 7.508754497278e-05 -8.945577278300e-03 -5.703470299524e-02 7.442179901847e-03
3.619019019019e-01 -9.623894946304e-03 7.569085865905e-05 -9.038722940461e-03 -5.799301776425e-02 7.501283839581e-03
3.627927927928e-01 -9.726986092515e-03 7.629744038848e-05 -9.132063365774e-03 -5.895390190618e-02 7.560699254169e-03
3.636836836837e-01 -9.830297149977e-03 7.690727546523e-05 -9.225596250156e-03 -5.991731700694e-02 7.620424586037e-03
3.645745745746e-01 -9.933825422644e-03 7.752034929740e-05 -9.319319276664e-03 -6.088322439137e-02 7.680458286774e-03
3.654654654655e-01 -1.003756819869e-02 7.813664739821e-05 -9.413230115424e-03 -6.185158512319e-02 7.740798819258e-03
3.663563563564e-01 -1.014152275045e-02 7.875615538714e-05 -9.507326423568e-03 -6.282236000487e-02 7.801444657778e-03
3.672472472472e-01 -1.024568633431e-02 7.937885899100e-05 -9.601605845155e-03 -6.379550957757e-02 7.862394288146e-03
3.681381381381e-01 -1.035005619066e-02 8.000474404487e-05 -9.696066011107e-03 -6.477099412103e-02 7.923646207808e-03
3.690290290290e-01 -1.045462954383e-02 8.063379649305e-05 -9.790704539130e-03 -6.574877365344e-02 7.985198925935e-03
3.699199199199e-01 -1.055940360197e-02 8.126600238992e-05 -9.885519033647e-03 -6.672880793137e-02 8.047050963528e-03
3.708108108108e-01 -1.066437555700e-02 8.190134790073e-05 -9.980507085721e-03 -6.771105644968e-02 8.109200853495e-03
3.717017017017e-01 -1.076954258455e-02 8.253981930236e-05 -1.007566627298e-02 -6.869547844136e-02 8.171647140745e-03
3.725925925926e-01 -1.087490184382e-02 8.318140298402e-05 -1.017099415955e-02 -6.968203287747e-02 8.234388382258e-03
3.734834834835e-01 -1.098045047757e-02 8.382608544790e-05 -1.026648829597e-02 -7.067067846699e-02 8.297423147163e-03
3.743743743744e-01 -1.108618561200e-02 8.447385330984e-05 -1.036214621911e-02 -7.166137365675e-02 8.360750016809e-03
3.752652652653e-01 -1.119210435667e-02 8.512469329984e-05 -1.045796545212e-02 -7.265407663126e-02 8.424367584826e-03
3.761561561562e-01 -1.129820380443e-02 8.577859226266e-05 -1.055394350433e-02 -7.364874531262e-02 8.488274457196e-03
3.770470470470e-01 -1.140448103133e-02 8.643553715830e-05 -1.065007787117e-02 -7.464533736040e-02 8.552469252302e-03
3.779379379379e-01 -1.151093309655e-02 8.709551506253e-05 -1.074636603411e-02 -7.564381017152e-02 8.616950600997e-03
3.788288288288e-01 -1.161755704227e-02 8.775851316732e-05 -1.084280546055e-02 -7.664412088009e-02 8.681717146648e-03
3.797197197197e-01 -1.172434989367e-02 8.842451878129e-05 -1.093939360377e-02 -7.764622635732e-02 8.746767545192e-03
3.806106106106e-01 -1.183130865874e-02 8.909351933013e-05 -1.103612790285e-02 -7.865008321134e-02 8.812100465187e-03
3.815015015015e-01 -1.193843032829e-02 8.976550235700e-05 -1.113300578254e-02 -7.965564778714e-02 8.877714587858e-03
3.823923923924e-01 -1.204571187579e-02 9.044045552293e-05 -1.123002465324e-02 -8.066287616634e-02 8.943608607146e-03
3.832832832833e-01 -1.215315025732e-02 9.111836660714e-05 -1.132718191088e-02 -8.167172416711e-02 9.009781229747e-03
3.841741741742e-01 -1.226074241148e-02 9.179922350748e-05 -1.142447493684e-02 -8.268214734402e-02 9.076231175166e-03
3.850650650651e-01 -1.236848525928e-02 9.248301424070e-05 -1.152190109787e-02 -8.369410098787e-02 9.142957175749e-03
3.859559559560e-01 -1.247637570408e-02 9.316972694286e-05 -1.161945774599e-02 -8.470754012553e-02 9.209957976733e-03
3.868468468468e-01 -1.258441063145e-02 9.385934986960e-05 -1.171714221844e-02 -8.572241951986e-02 9.277232336282e-03
3.877377377377e-01 -1.269258690913e-02 9.455187139653e-05 -1.181495183756e-02 -8.673869366945e-02 9.344779025533e-03
3.886286286286e-01 -1.280090138692e-02 9.524728001950e-05 -1.191288391069e-02 -8.775631680856e-02 9.412596828632e-03
3.895195195195e-01 -1.290935089656e-02 9.594556435499e-05 -1.201093573012e-02 -8.877524290687e-02 9.480684542778e-03
3.904104104104e-01 -1.301793225167e-02 9.664671314036e-05 -1.210910457298e-02 -8.979542566938e-02 9.549040978258e-03
3.913013013013e-01 -1.312664224765e-02 9.735071523425e-05 -1.220738770115e-02 -9.081681853620e-02 9.617664958497e-03
3.921921921922e-01 -1.323547766156e-02 9.805755961686e-05 -1.230578236116e-02 -9.183937468242e-02 9.686555320087e-03
3.930830830831e-01 -1.334443525203e-02 9.876723539029e-05 -1.240428578412e-02 -9.286304701788e-02 9.755710912839e-03
3.939739739740e-01 -1.345351175920e-02 9.947973177888e-05 -1.250289518558e-02 -9.388778818704e-02 9.825130599814e-03
3.948648648649e-01 -1.356270390457e-02 1.001950381296e-04 -1.260160776552e-02 -9.491355056876e-02 9.894813257375e-03
3.957557557558e-01 -1.367200839091e-02 1.009131439122e-04 -1.270042070817e-02 -9.594028627615e-02 9.964757775222e-03
3.966466466466e-01 -1.378142190221e-02 1.016340387200e-04 -1.279933118195e-02 -9.696794715636e-02 1.003496305644e-02
3.975375375375e-01 -1.389094110349e-02 1.023577122696e-04 -1.289833633937e-02 -9.799648479038e-02 1.010542801754e-02
3.984284284284e-01 -1.400056264078e-02 1.030841544020e-04 -1.299743331697e-02 -9.902585049286e-02 1.017615158850e-02
3.993193193193e-01 -1.411028314098e-02 1.038133550823e-04 -1.309661923513e-02 -1.000559953119e-01 1.024713271284e-02
4.002102102102e-01 -1.422009921174e-02 1.045453044006e-04 -1.319589119807e-02 -1.010868700289e-01 1.031837034761e-02
4.011011011011e-01 -1.433000744140e-02 1.052799925720e-04 -1.329524629368e-02 -1.021184251582e-01 1.038986346350e-02
4.019919919920e-01 -1.444000439884e-02 1.060174099376e-04 -1.339468159347e-02 -1.031506109470e-01 1.046161104485e-02
4.028828828829e-01 -1.455008663340e-02 1.067575469640e-04 -1.349419415243e-02 -1.041833773752e-01 1.053361208974e-02
4.037737737738e-01 -1.466025067476e-02 1.075003942449e-04 -1.359378100894e-02 -1.052166741550e-01 1.060586560998e-02
4.046646646647e-01 -1.477049303283e-02 1.082459425005e-04 -1.369343918467e-02 -1.062504507308e-01 1.067837063122e-02
4.055555555556e-01 -1.488081019765e-02 1.089941825786e-04 -1.379316568447e-02 -1.072846562790e-01 1.075112619299e-02
4.064464464464e-01 -1.499119863928e-02 1.097451054549e-04 -1.389295749627e-02 -1.083192397077e-01 1.082413134873e-02
4.073373373373e-01 -1.510165480767e-02 1.104987022336e-04 -1.399281159098e-02 -1.093541496563e-01 1.089738516590e-02
4.082282282282e-01 -1.521217513257e-02 1.112549641476e-04 -1.409272492236e-02 -1.103893344957e-01 1.097088672598e-02
4.091191191191e-01 -1.532275602339e-02 1.120138825596e-04 -1.419269442692e-02 -1.114247423276e-01 1.104463512458e-02
4.100100100100e-01 -1.543339386912e-02 1.127754489619e-04 -1.429271702383e-02 -1.124603209845e-01 1.111862947146e-02
4.109009009009e-01 -1.554408503819e-02 1.135396549777e-04 -1.439278961480e-02 -1.134960180295e-01 1.119286889064e-02
4.117917917918e-01 -1.565482587835e-02 1.143064923614e-04 -1.449290908394e-02 -1.145317807557e-01 1.126735252044e-02
4.126826826827e-01 -1.576561271658e-02 1.150759529989e-04 -1.459307229769e-02 -1.155675561864e-01 1.134207951354e-02
4.135735735736e-01 -1.587644185893e-02 1.158480289087e-04 -1.469327610468e-02 -1.166032910744e-01 1.141704903707e-02
4.144644644645e-01 -1.598730959044e-02 1.166227122422e-04 -1.479351733563e-02 -1.176389319021e-01 1.149226027265e-02
4.153553553554e-01 -1.609821217499e-02 1.173999952847e-04 -1.489379280323e-02 -1.186744248810e-01 1.156771241653e-02
4.162462462462e-01 -1.620914585520e-02 1.181798704555e-04 -1.499409930201e-02 -1.197097159514e-01 1.164340467957e-02
4.171371371371e-01 -1.632010685230e-02 1.189623303094e-04 -1.509443360824e-02 -1.207447507822e-01 1.171933628741e-02
4.180280280280e-01 -1.643109136599e-02 1.197473675365e-04 -1.519479247981e-02 -1.217794747706e-01 1.179550648048e-02
4.189189189189e-01 -1.654209557433e-02 1.205349749637e-04 -1.529517265610e-02 -1.228138330419e-01 1.187191451412e-02
4.198098098098e-01 -1.665311563363e-02 1.213251455552e-04 -1.539557085789e-02 -1.238477704490e-01 1.194855965864e-02
4.207007007007e-01 -1.676414767829e-02 1.221178724129e-04 -1.549598378717e-02 -1.248812315722e-01 1.202544119943e-02
4.215915915916e-01 -1.687518782069e-02 1.229131487779e-04 -1.559640812711e-02 -1.259141607187e-01 1.210255843702e-02
4.224824824825e-01 -1.698623215105e-02 1.237109680305e-04 -1.569684054184e-02 -1.269465019228e-01 1.217991068718e-02
4.233733733734e-01 -1.709727673732e-02 1.245113236918e-04 -1.579727767642e-02 -1.279781989450e-01 1.225749728102e-02
4.242642642643e-01 -1.720831762503e-02 1.253142094241e-04 -1.589771615663e-02 -1.290091952719e-01 1.233531756506e-02
4.251551551552e-01 -1.731935083715e-02 1.261196190318e-04 -1.599815258890e-02 -1.300394341158e-01 1.241337090136e-02
4.260460460460e-01 -1.743037237399e-02 1.269275464625e-04 -1.609858356015e-02 -1.310688584148e-01 1.249165666758e-02
4.269369369369e-01 -1.754137821303e-02 1.277379858075e-04 -1.619900563769e-02 -1.320974108315e-01 1.257017425710e-02
4.278278278278e-01 -1.765236430880e-02 1.285509313034e-04 -1.629941536905e-02 -1.331250337537e-01 1.264892307911e-02
4.287187187187e-01 -1.776332659272e-02 1.293663773324e-04 -1.639980928187e-02 -1.341516692934e-01 1.272790255872e-02
4.296096096096e-01 -1.787426097301e-02 1.301843184236e-04 -1.650018388379e-02 -1.351772592865e-01 1.280711213708e-02
4.305005005005e-01 -1.798516333450e-02 1.310047492539e-04 -1.660053566228e-02 -1.362017452927e-01 1.288655127144e-02
4.313913913914e-01 -1.809602953852e-02 1.318276646491e-04 -1.670086108450e-02 -1.372250685948e-01 1.296621943533e-02
4.322822822823e-01 -1.820685542274e-02 1.326530595849e-04 -1.680115659720e-02 -1.382471701986e-01 1.304611611859e-02
4.331731731732e-01 -1.831763680103e-02 1.334809291878e-04 -1.690141862656e-02 -1.392679908322e-01 1.312624082756e-02
4.340640640641e-01 -1.842836946332e-02 1.343112687365e-04 -1.700164357806e-02 -1.402874709461e-01 1.320659308514e-02
4.349549549550e-01 -1.853904917545e-02 1.351440736628e-04 -1.710182783633e-02 -1.413055507121e-01 1.328717243094e-02
4.358458458458e-01 -1.864967167903e-02 1.359793395526e-04 -1.720196776499e-02 -1.423221700235e-01 1.336797842137e-02
4.367367367367e-01 -1.876023269128e-02 1.368170621473e-04 -1.730205970656e-02 -1.433372684944e-01 1.344901062982e-02
4.376276276276e-01 -1.887072790487e-02 1.376572373449e-04 -1.740209998227e-02 -1.443507854593e-01 1.353026864671e-02
4.385185185185e-01 -1.898115298781e-02 1.384998612009e-04 -1.750208489194e-02 -1.453626599727e-01 1.361175207967e-02
4.394094094094e-01 -1.909150358326e-02 1.393449299301e-04 -1.760201071381e-02 -1.463728308087e-01 1.369346055363e-02
4.403003003003e-01 -1.920177530937e-02 1.401924399070e-04 -1.770187370442e-02 -1.473812364605e-01 1.377539371100e-02
4.411911911912e-01 -1.931196375916e-02 1.410423876680e-04 -1.780167009844e-02 -1.483878151398e-01 1.385755121176e-02
4.420820820821e-01 -1.942206450033e-02 1.418947699120e-04 -1.790139610853e-02 -1.493925047768e-01 1.393993273361e-02
4.429729729730e-01 -1.953207307513e-02 1.427495835017e-04 -1.800104792517e-02 -1.503952430192e-01 1.402253797210e-02
4.438638638639e-01 -1.964198500017e-02 1.436068254653e-04 -1.810062171653e-02 -1.513959672319e-01 1.410536664079e-02
4.447547547548e-01 -1.975179576628e-02 1.444664929976e-04 -1.820011362831e-02 -1.523946144968e-01 1.418841847137e-02
4.456456456456e-01 -1.986150083835e-02 1.453285834614e-04 -1.829951978358e-02 -1.533911216119e-01 1.427169321383e-02
4.465365365365e-01 -1.997109565514e-02 1.461930943888e-04 -1.839883628262e-02 -1.543854250911e-01 1.435519063655e-02
4.474274274274e-01 -2.008057562914e-02 1.470600234828e-04 -1.849805920275e-02 -1.553774611634e-01 1.443891052654e-02
4.483183183183e-01 -2.018993614640e-02 1.479293686184e-04 -1.859718459820e-02 -1.563671657727e-01 1.452285268948e-02
4.492092092092e-01 -2.029917256635e-02 1.488011278444e-04 -1.869620849993e-02 -1.573544745771e-01 1.460701694998e-02
4.501001001001e-01 -2.040828022165e-02 1.496752993847e-04 -1.879512691546e-02 -1.583393229483e-01 1.469140315167e-02
4.509909909910e-01 -2.051725441798e-02 1.505518816396e-04 -1.889393582871e-02 -1.593216459714e-01 1.477601115735e-02
4.518818818819e-01 -2.062609043392e-02 1.514308731878e-04 -1.899263119986e-02 -1.603013784437e-01 1.486084084921e-02
4.527727727728e-01 -2.073478352072e-02 1.523122727873e-04 -1.909120896513e-02 -1.612784548749e-01 1.494589212892e-02
4.536636636637e-01 -2.084332890218e-02 1.531960793775e-04 -1.918966503666e-02 -1.622528094860e-01 1.503116491787e-02
4.545545545546e-01 -2.095172177441e-02 1.540822920806e-04 -1.928799530231e-02 -1.632243762089e-01 1.511665915725e-02
4.554454454454e-01 -2.105995730573e-02 1.549709102031e-04 -1.938619562549e-02 -1.641930886859e-01 1.520237480830e-02
4.563363363363e-01 -2.116803063640e-02 1.558619332372e-04 -1.948426184502e-02 -1.651588802690e-01 1.528831185242e-02
4.572272272272e-01 -2.127593687850e-02 1.567553608633e-04 -1.958218977489e-02 -1.661216840191e-01 1.537447029139e-02
4.581181181181e-01 -2.138367111573e-02 1.576511929504e-04 -1.967997520415e-02 -1.670814327059e-01 1.546085014751e-02
4.590090090090e-01 -2.149122840322e-02 1.585494295591e-04 -1.977761389668e-02 -1.680380588068e-01 1.554745146378e-02
4.598998998999e-01 -2.159860376733e-02 1.594500709422e-04 -1.987510159105e-02 -1.689914945063e-01 1.563427430412e-02
4.607907907908e-01 -2.170579220549e-02 1.603531175471e-04 -1.997243400031e-02 -1.699416716957e-01 1.572131875351e-02
4.616816816817e-01 -2.181278868598e-02 1.612585700174e-04 -2.006960681181e-02 -1.708885219721e-01 1.580858491818e-02
4.625725725726e-01 -2.191958814777e-02 1.621664291945e-04 -2.016661568703e-02 -1.718319766379e-01 1.589607292582e-02
4.634634634635e-01 -2.202618550029e-02 1.630766961195e-04 -2.026345626138e-02 -1.727719667001e-01 1.598378292574e-02
4.643543543544e-01 -2.213257562325e-02 1.639893720352e-04 -2.036012414401e-02 -1.737084228695e-01 1.607171508910e-02
4.652452452452e-01 -2.223875336646e-02 1.649044583877e-04 -2.045661491763e-02 -1.746412755602e-01 1.615986960906e-02
4.661361361361e-01 -2.234471354958e-02 1.658219568282e-04 -2.055292413829e-02 -1.755704548888e-01 1.624824670099e-02
4.670270270270e-01 -2.245045096199e-02 1.667418692152e-04 -2.064904733525e-02 -1.764958906734e-01 1.633684660271e-02
4.679179179179e-01 -2.255596036252e-02 1.676641976161e-04 -2.074498001070e-02 -1.774175124334e-01 1.642566957462e-02
4.688088088088e-01 -2.266123647928e-02 1.685889443094e-04 -2.084071763962e-02 -1.783352493884e-01 1.651471589997e-02
4.696996996997e-01 -2.276627400945e-02 1.695161117863e-04 -2.093625566957e-02 -1.792490304576e-01 1.660398588500e-02
4.705905905906e-01 -2.287106761905e-02 1.704457027529e-04 -2.103158952048e-02 -1.801587842587e-01 1.669347985923e-02
4.714814814815e-01 -2.297561194277e-02 1.713777201325e-04 -2.112671458443e-02 -1.810644391077e-01 1.678319817558e-02
4.723723723724e-01 -2.307990158371e-02 1.723121670668e-04 -2.122162622550e-02 -1.819659230176e-01 1.687314121065e-02
4.732632632633e-01 -2.318393111320e-02 1.732490469186e-04 -2.131631977949e-02 -1.828631636977e-01 1.696330936492e-02
4.741541541542e-01 -2.328769507057e-02 1.741883632740e-04 -2.141079055379e-02 -1.837560885531e-01 1.705370306295e-02
4.750450450450e-01 -2.339118796292e-02 1.751301199436e-04 -2.150503382709e-02 -1.846446246834e-01 1.714432275360e-02
4.759359359359e-01 -2.349440426493e-02 1.760743209655e-04 -2.159904484923e-02 -1.855286988823e-01 1.723516891028e-02
4.768268268268e-01 -2.359733841860e-02 1.770209706072e-04 -2.169281884094e-02 -1.864082376364e-01 1.732624203114e-02
4.777177177177e-01 -2.369998483305e-02 1.779700733674e-04 -2.178635099366e-02 -1.872831671243e-01 1.741754263935e-02
4.786086086086e-01 -2.380233788429e-02 1.789216339785e-04 -2.187963646931e-02 -1.881534132163e-01 1.750907128326e-02
4.794994994995e-01 -2.390439191498e-02 1.798756574087e-04 -2.197267040004e-02 -1.890189014727e-01 1.760082853667e-02
4.803903903904e-01 -2.400614123421e-02 1.808321488644e-04 -2.206544788804e-02 -1.898795571434e-01 1.769281499908e-02
4.812812812813e-01 -2.410758011725e-02 1.817911137920e-04 -2.215796400532e-02 -1.907353051669e-01 1.778503129591e-02
4.821721721722e-01 -2.420870280536e-02 1.827525578805e-04 -2.225021379346e-02 -1.915860701693e-01 1.787747807871e-02
4.830630630631e-01 -2.430950350548e-02 1.837164870640e-04 -2.234219226337e-02 -1.924317764631e-01 1.797015602547e-02
4.839539539540e-01 -2.440997639004e-02 1.846829075232e-04 -2.243389439512e-02 -1.932723480468e-01 1.806306584080e-02
4.848448448448e-01 -2.451011559673e-02 1.856518256888e-04 -2.252531513762e-02 -1.941077086036e-01 1.815620825620e-02
4.857357357357e-01 -2.460991522819e-02 1.866232482428e-04 -2.261644940846e-02 -1.949377815000e-01 1.824958403034e-02
4.866266266266e-01 -2.470936935184e-02 1.875971821218e-04 -2.270729209362e-02 -1.957624897857e-01 1.834319394925e-02
4.875175175175e-01 -2.480847199958e-02 1.885736345187e-04 -2.279783804726e-02 -1.965817561917e-01 1.843703882663e-02
4.884084084084e-01 -2.490721716756e-02 1.895526128855e-04 -2.288808209146e-02 -1.973955031297e-01 1.853111950409e-02
4.892992992993e-01 -2.500559881591e-02 1.905341249355e-04 -2.297801901599e-02 -1.982036526910e-01 1.862543685140e-02
4.901901901902e-01 -2.510361086851e-02 1.915181786461e-04 -2.306764357806e-02 -1.990061266454e-01 1.871999176675e-02
4.910810810811e-01 -2.520124721270e-02 1.925047822609e-04 -2.315695050205e-02 -1.998028464398e-01 1.881478517704e-02
4.919719719720e-01 -2.529850169904e-02 1.934939442925e-04 -2.324593447928e-02 -2.005937331978e-01 1.890981803812e-02
4.928628628629e-01 -2.539536814105e-02 1.944856735247e-04 -2.333459016774e-02 -2.013787077177e-01 1.900509133507e-02
4.937537537538e-01 -2.549184031492e-02 1.954799790155e-04 -2.342291219187e-02 -2.021576904721e-01 1.910060608247e-02
4.946446446446e-01 -2.558791195926e-02 1.964768700995e-04 -2.351089514225e-02 -2.029306016063e-01 1.919636332471e-02
4.955355355355e-01 -2.568357677483e-02 1.974763563900e-04 -2.359853357535e-02 -2.036973609372e-01 1.929236413619e-02
4.964264264264e-01 -2.577882842426e-02 1.984784477826e-04 -2.368582201330e-02 -2.044578879522e-01 1.938860962168e-02
4.973173173173e-01 -2.587366053176e-02 1.994831544570e-04 -2.377275494360e-02 -2.052121018079e-01 1.948510091656e-02
4.982082082082e-01 -2.596806668286e-02 2.004904868800e-04 -2.385932681883e-02 -2.059599213289e-01 1.958183918712e-02
4.990990990991e-01 -2.606204042415e-02 2.015004558080e-04 -2.394553205641e-02 -2.067012650066e-01 1.967882563083e-02
4.999899899900e-01 -2.615557526293e-02 2.025130722903e-04 -2.403136503831e-02 -2.074360509977e-01 1.977606147666e-02
5.008808808809e-01 -2.624866466698e-02 2.035283476709e-04 -2.411682011079e-02 -2.081641971232e-01 1.987354798537e-02
5.017717717718e-01 -2.634130206425e-02 2.045462935921e-04 -2.420189158409e-02 -2.088856208669e-01 1.997128644976e-02
5.026626626627e-01 -2.643348084258e-02 2.055669219966e-04 -2.428657373216e-02 -2.096002393741e-01 2.006927819503e-02
5.035535535536e-01 -2.652519434937e-02 2.065902451310e-04 -2.437086079239e-02 -2.103079694504e-01 2.016752457905e-02
5.044444444444e-01 -2.661643589131e-02 2.076162755478e-04 -2.445474696531e-02 -2.110087275601e-01 2.026602699268e-02
5.053353353353e-01 -2.670719873409e-02 2.086450261090e-04 -2.453822641429e-02 -2.117024298248e-01 2.036478686005e-02
5.062262262262e-01 -2.679747610207e-02 2.096765099886e-04 -2.462129326526e-02 -2.123889920222e-01 2.046380563890e-02
5.071171171171e-01 -2.688726117797e-02 2.107107406754e-04 -2.470394160641e-02 -2.130683295845e-01 2.056308482088e-02
5.080080080080e-01 -2.697654710259e-02 2.117477319762e-04 -2.478616548787e-02 -2.137403575971e-01 2.066262593186e-02
5.088988988989e-01 -2.706532697446e-02 2.127874980183e-04 -2.486795892146e-02 -2.144049907969e-01 2.076243053225e-02
5.097897897898e-01 -2.715359384955e-02 2.138300532531e-04 -2.494931588031e-02 -2.150621435709e-01 2.086250021734e-02
5.106806806807e-01 -2.724134074095e-02 2.148754124584e-04 -2.503023029862e-02 -2.157117299547e-01 2.096283661759e-02
5.115715715716e-01 -2.732856061852e-02 2.159235907417e-04 -2.511069607130e-02 -2.163536636309e-01 2.106344139898e-02
5.124624624625e-01 -2.741524640861e-02 2.169746035434e-04 -2.519070705370e-02 -2.169878579276e-01 2.116431626336e-02
5.133533533534e-01 -2.750139099367e-02 2.180284666395e-04 -2.527025706124e-02 -2.176142258168e-01 2.126546294871e-02
5.142442442442e-01 -2.758698721199e-02 2.190851961449e-04 -2.534933986913e-02 -2.182326799126e-01 2.136688322956e-02
5.151351351351e-01 -2.767202785730e-02 2.201448085163e-04 -2.542794921202e-02 -2.188431324699e-01 2.146857891727e-02
5.160260260260e-01 -2.775650567846e-02 2.212073205555e-04 -2.550607878370e-02 -2.194454953823e-01 2.157055186039e-02
5.169169169169e-01 -2.784041337914e-02 2.222727494123e-04 -2.558372223674e-02 -2.200396801808e-01 2.167280394501e-02
5.178078078078e-01 -2.792374361741e-02 2.233411125878e-04 -2.566087318218e-02 -2.206255980318e-01 2.177533709509e-02
5.186986986987e-01 -2.800648900548e-02 2.244124279377e-04 -2.573752518917e-02 -2.212031597356e-01 2.187815327282e-02
5.195895895896e-01 -2.808864210925e-02 2.254867136752e-04 -2.581367178465e-02 -2.217722757244e-01 2.198125447899e-02
5.204804804805e-01 -2.817019544804e-02 2.265639883743e-04 -2.588930645299e-02 -2.223328560606e-01 2.208464275329e-02
5.213713713714e-01 -2.825114149418e-02 2.276442709732e-04 -2.596442263566e-02 -2.228848104350e-01 2.218832017473e-02
5.222622622623e-01 -2.833147267264e-02 2.287275807774e-04 -2.603901373085e-02 -2.234280481649e-01 2.229228886197e-02
5.231531531532e-01 -2.841118136072e-02 2.298139374629e-04 -2.611307309317e-02 -2.239624781922e-01 2.239655097368e-02
5.240440440440e-01 -2.849025988762e-02 2.309033610797e-04 -2.618659403321e-02 -2.244880090816e-01 2.250110870892e-02
5.249349349349e-01 -2.856870053408e-02 2.319958720551e-04 -2.625956981725e-02 -2.250045490185e-01 2.260596430749e-02
5.258258258258e-01 -2.864649553203e-02 2.330914911968e-04 -2.633199366687e-02 -2.255120058072e-01 2.271112005035e-02
5.267167167167e-01 -2.872363706419e-02 2.341902396966e-04 -2.640385875857e-02 -2.260102868689e-01 2.281657825993e-02
5.276076076076e-01 -2.880011726366e-02 2.352921391333e-04 -2.647515822341e-02 -2.264992992394e-01 2.292234130054e-02
5.284984984985e-01 -2.887592821356e-02 2.363972114767e-04 -2.654588514663e-02 -2.269789495674e-01 2.302841157879e-02
5.293893893894e-01 -2.895106194665e-02 2.375054790906e-04 -2.661603256726e-02 -2.274491441121e-01 2.313479154389e-02
5.302802802803e-01 -2.902551044490e-02 2.386169647364e-04 -2.668559347776e-02 -2.279097887415e-01 2.324148368811e-02
5.311711711712e-01 -2.909926563908e-02 2.397316915764e-04 -2.675456082361e-02 -2.283607889296e-01 2.334849054715e-02
5.320620620621e-01 -2.917231940840e-02 2.408496831775e-04 -2.682292750292e-02 -2.288020497551e-01 2.345581470052e-02
5.329529529530e-01 -2.924466358006e-02 2.419709635147e-04 -2.689068636603e-02 -2.292334758982e-01 2.356345877193e-02
5.338438438438e-01 -2.931628992887e-02 2.430955569743e-04 -2.695783021514e-02 -2.296549716391e-01 2.367142542974e-02
5.347347347347e-01 -2.938719017678e-02 2.442234883578e-04 -2.702435180387e-02 -2.300664408554e-01 2.377971738731e-02
5.356256256256e-01 -2.945735599252e-02 2.453547828853e-04 -2.709024383686e-02 -2.304677870199e-01 2.388833740341e-02
5.365165165165e-01 -2.952677899113e-02 2.464894661990e-04 -2.715549896935e-02 -2.308589131981e-01 2.399728828268e-02
5.374074074074e-01 -2.959545073353e-02 2.476275643672e-04 -2.722010980681e-02 -2.312397220459e-01 2.410657287597e-02
5.382982982983e-01 -2.966336272611e-02 2.487691038871e-04 -2.728406890445e-02 -2.316101158073e-01 2.421619408081e-02
5.391891891892e-01 -2.973050642027e-02 2.499141116896e-04 -2.734736876684e-02 -2.319699963116e-01 2.432615484182e-02
5.400800800801e-01 -2.979687321199e-02 2.510626151416e-04 -2.741000184745e-02 -2.323192649712e-01 2.443645815110e-02
5.409709709710e-01 -2.986245444133e-02 2.522146420511e-04 -2.747196054826e-02 -2.326578227792e-01 2.454710704869e-02
5.418618618619e-01 -2.992724139207e-02 2.533702206695e-04 -2.753323721925e-02 -2.329855703063e-01 2.465810462299e-02
5.427527527528e-01 -2.999122529117e-02 2.545293796966e-04 -2.759382415804e-02 -2.333024076988e-01 2.476945401118e-02
5.436436436436e-01 -3.005439730832e-02 2.556921482832e-04 -2.765371360938e-02 -2.336082346754e-01 2.488115839966e-02
5.445345345345e-01 -3.011674855550e-02 2.568585560357e-04 -2.771289776471e-02 -2.339029505249e-01 2.499322102450e-02
5.454254254254e-01 -3.017827008650e-02 2.580286330193e-04 -2.777136876171e-02 -2.341864541033e-01 2.510564517186e-02
5.463163163163e-01 -3.023895289641e-02 2.592024097623e-04 -2.782911868384e-02 -2.344586438312e-01 2.521843417846e-02
5.472072072072e-01 -3.029878792117e-02 2.603799172593e-04 -2.788613955987e-02 -2.347194176907e-01 2.533159143199e-02
5.480980980981e-01 -3.035776603706e-02 2.615611869756e-04 -2.794242336339e-02 -2.349686732226e-01 2.544512037160e-02
5.489889889890e-01 -3.041587806023e-02 2.627462508505e-04 -2.799796201236e-02 -2.352063075240e-01 2.555902448835e-02
5.498798798799e-01 -3.047311474618e-02 2.639351413016e-04 -2.805274736861e-02 -2.354322172445e-01 2.567330732564e-02
5.507707707708e-01 -3.052946678925e-02 2.651278912285e-04 -2.810677123734e-02 -2.356462985841e-01 2.578797247969e-02
5.516616616617e-01 -3.058492482215e-02 2.663245340166e-04 -2.816002536667e-02 -2.358484472894e-01 2.590302360001e-02
5.525525525526e-01 -3.063947941538e-02 2.675251035411e-04 -2.821250144709e-02 -2.360385586510e-01 2.601846438986e-02
5.534434434434e-01 -3.069312107677e-02 2.687296341709e-04 -2.826419111099e-02 -2.362165275005e-01 2.613429860672e-02
5.543343343343e-01 -3.074584025092e-02 2.699381607726e-04 -2.831508593214e-02 -2.363822482067e-01 2.625053006277e-02
5.552252252252e-01 -3.079762731869e-02 2.711507187143e-04 -2.836517742518e-02 -2.365356146730e-01 2.636716262536e-02
5.561161161161e-01 -3.084847259663e-02 2.723673438697e-04 -2.841445704509e-02 -2.366765203338e-01 2.648420021751e-02
5.570070070070e-01 -3.089836633648e-02 2.735880726220e-04 -2.846291618667e-02 -2.368048581514e-01 2.660164681838e-02
5.578978978979e-01 -3.094729872458e-02 2.748129418680e-04 -2.851054618401e-02 -2.369205206124e-01 2.671950646375e-02
5.587887887888e-01 -3.099525988133e-02 2.760419890220e-04 -2.855733830995e-02 -2.370233997245e-01 2.683778324653e-02
5.596796796797e-01 -3.104223986063e-02 2.772752520199e-04 -2.860328377554e-02 -2.371133870130e-01 2.695648131728e-02
5.605705705706e-01 -3.108822864933e-02 2.785127693232e-04 -2.864837372951e-02 -2.371903735170e-01 2.707560488463e-02
5.614614614615e-01 -3.113321616663e-02 2.797545799232e-04 -2.869259925765e-02 -2.372542497862e-01 2.719515821589e-02
5.623523523524e-01 -3.117719226349e-02 2.810007233449e-04 -2.873595138234e-02 -2.373049058773e-01 2.731514563745e-02
5.632432432432e-01 -3.122014672210e-02 2.822512396510e-04 -2.877842106191e-02 -2.373422313498e-01 2.743557153538e-02
5.641341341341e-01 -3.126206925522e-02 2.835061694463e-04 -2.881999919009e-02 -2.373661152630e-01 2.755644035590e-02
5.650250250250e-01 -3.130294950562e-02 2.847655538818e-04 -2.886067659547e-02 -2.373764461714e-01 2.767775660589e-02
5.659159159159e-01 -3.134277704549e-02 2.860294346583e-04 -2.890044404083e-02 -2.373731121216e-01 2.779952485345e-02
5.668068068068e-01 -3.138154137575e-02 2.872978540314e-04 -2.893929222264e-02 -2.373560006478e-01 2.792174972838e-02
5.676976976977e-01 -3.141923192555e-02 2.885708548148e-04 -2.897721177039e-02 -2.373249987685e-01 2.804443592276e-02
5.685885885886e-01 -3.145583805153e-02 2.898484803851e-04 -2.901419324601e-02 -2.372799929815e-01 2.816758819145e-02
5.694794794795e-01 -3.149134903725e-02 2.911307746857e-04 -2.905022714329e-02 -2.372208692608e-01 2.829121135262e-02
5.703703703704e-01 -3.152575409255e-02 2.924177822310e-04 -2.908530388720e-02 -2.371475130520e-01 2.841531028831e-02
5.712612612613e-01 -3.155904235287e-02 2.937095481107e-04 -2.911941383330e-02 -2.370598092677e-01 2.853988994500e-02
5.721521521522e-01 -3.159120287863e-02 2.950061179939e-04 -2.915254726712e-02 -2.369576422842e-01 2.866495533410e-02
5.730430430430e-01 -3.162222465455e-02 2.963075381335e-04 -2.918469440349e-02 -2.368408959362e-01 2.879051153255e-02
5.739339339339e-01 -3.165209658899e-02 2.976138553703e-04 -2.921584538590e-02 -2.367094535128e-01 2.891656368337e-02
5.748248248248e-01 -3.168080751324e-02 2.989251171374e-04 -2.924599028587e-02 -2.365631977532e-01 2.904311699620e-02
5.757157157157e-01 -3.170834618091e-02 3.002413714641e-04 -2.927511910226e-02 -2.364020108416e-01 2.917017674788e-02
5.766066066066e-01 -3.173470126716e-02 3.015626669808e-04 -2.930322176059e-02 -2.362257744033e-01 2.929774828306e-02
5.774974974975e-01 -3.175986136804e-02 3.028890529228e-04 -2.933028811243e-02 -2.360343694994e-01 2.942583701469e-02
5.783883883884e-01 -3.178381499980e-02 3.042205791346e-04 -2.935630793463e-02 -2.358276766225e-01 2.955444842467e-02
5.792792792793e-01 -3.180655059813e-02 3.055572960746e-04 -2.938127092870e-02 -2.356055756913e-01 2.968358806441e-02
5.801701701702e-01 -3.182805651745e-02 3.068992548191e-04 -2.940516672004e-02 -2.353679460463e-01 2.981326155541e-02
5.810610610611e-01 -3.184832103020e-02 3.082465070667e-04 -2.942798485732e-02 -2.351146664446e-01 2.994347458986e-02
5.819519519520e-01 -3.186733232610e-02 3.095991051426e-04 -2.944971481167e-02 -2.348456150547e-01 3.007423293125e-02
5.828428428428e-01 -3.188507851136e-02 3.109571020031e-04 -2.947034597604e-02 -2.345606694515e-01 3.020554241495e-02
5.837337337337e-01 -3.190154760798e-02 3.123205512400e-04 -2.948986766440e-02 -2.342597066109e-01 3.033740894881e-02
5.846246246246e-01 -3.191672755292e-02 3.136895070845e-04 -2.950826911104e-02 -2.339426029050e-01 3.046983851382e-02
5.855155155155e-01 -3.193060619741e-02 3.150640244125e-04 -2.952553946983e-02 -2.336092340961e-01 3.060283716465e-02
5.864064064064e-01 -3.194317130607e-02 3.164441587479e-04 -2.954166781341e-02 -2.332594753315e-01 3.073641103035e-02
5.872972972973e-01 -3.195441055620e-02 3.178299662678e-04 -2.955664313248e-02 -2.328932011383e-01 3.087056631492e-02
5.881881881882e-01 -3.196431153693e-02 3.192215038068e-04 -2.957045433498e-02 -2.325102854171e-01 3.100530929794e-02
5.890790790791e-01 -3.197286174842e-02 3.206188288610e-04 -2.958309024536e-02 -2.321106014367e-01 3.114064633526e-02
5.899699699700e-01 -3.198004860106e-02 3.220219995928e-04 -2.959453960373e-02 -2.316940218283e-01 3.127658385958e-02
5.908608608609e-01 -3.198585941461e-02 3.234310748355e-04 -2.960479106507e-02 -2.312604185796e-01 3.141312838113e-02
5.917517517518e-01 -3.199028141737e-02 3.248461140972e-04 -2.961383319847e-02 -2.308096630286e-01 3.155028648830e-02
5.926426426426e-01 -3.199330174536e-02 3.262671775658e-04 -2.962165448624e-02 -2.303416258576e-01 3.168806484831e-02
5.935335335335e-01 -3.199490744141e-02 3.276943261132e-04 -2.962824332310e-02 -2.298561770872e-01 3.182647020789e-02
5.944244244244e-01 -3.199508545433e-02 3.291276212997e-04 -2.963358801538e-02 -2.293531860699e-01 3.196550939389e-02
5.953153153153e-01 -3.199382263802e-02 3.305671253788e-04 -2.963767678010e-02 -2.288325214836e-01 3.210518931402e-02
5.962062062062e-01 -3.199110575058e-02 3.320129013013e-04 -2.964049774419e-02 -2.282940513255e-01 3.224551695750e-02
5.970970970971e-01 -3.198692145339e-02 3.334650127204e-04 -2.964203894354e-02 -2.277376429051e-01 3.238649939571e-02
5.979879879880e-01 -3.198125631023e-02 3.349235239954e-04 -2.964228832216e-02 -2.271631628376e-01 3.252814378295e-02
5.988788788789e-01 -3.197409678635e-02 3.363885001970e-04 -2.964123373131e-02 -2.265704770376e-01 3.267045735707e-02
5.997697697698e-01 -3.196542924754e-02 3.378600071113e-04 -2.963886292855e-02 -2.259594507114e-01 3.281344744024e-02
6.006606606607e-01 -3.195523995915e-02 3.393381112446e-04 -2.963516357686e-02 -2.253299483509e-01 3.295712143958e-02
6.015515515516e-01 -3.194351508519e-02 3.408228798280e-04 -2.963012324370e-02 -2.246818337256e-01 3.310148684795e-02
6.024424424424e-01 -3.193024068733e-02 3.423143808217e-04 -2.962372940008e-02 -2.240149698762e-01 3.324655124462e-02
6.033333333333e-01 -3.191540272393e-02 3.438126829198e-04 -2.961596941963e-02 -2.233292191067e-01 3.339232229601e-02
6.042242242242e-01 -3.189898704905e-02 3.453178555549e-04 -2.960683057762e-02 -2.226244429771e-01 3.353880775647e-02
6.051151151151e-01 -3.188097941145e-02 3.468299689023e-04 -2.959630005002e-02 -2.219005022959e-01 3.368601546893e-02
6.060060060060e-01 -3.186136545358e-02 3.483490938853e-04 -2.958436491248e-02 -2.211572571126e-01 3.383395336573e-02
6.068968968969e-01 -3.184013071053e-02 3.498753021792e-04 -2.957101213936e-02 -2.203945667093e-01 3.398262946935e-02
6.077877877878e-01 -3.181726060903e-02 3.514086662160e-04 -2.955622860274e-02 -2.196122895935e-01 3.413205189317e-02
6.086786786787e-01 -3.179274046638e-02 3.529492591895e-04 -2.954000107139e-02 -2.188102834895e-01 3.428222884222e-02
6.095695695696e-01 -3.176655548937e-02 3.544971550593e-04 -2.952231620974e-02 -2.179884053303e-01 3.443316861400e-02
6.104604604605e-01 -3.173869077323e-02 3.560524285558e-04 -2.950316057684e-02 -2.171465112497e-01 3.458487959923e-02
6.113513513514e-01 -3.170913130054e-02 3.576151551850e-04 -2.948252062529e-02 -2.162844565732e-01 3.473737028267e-02
6.122422422422e-01 -3.167786194009e-02 3.591854112328e-04 -2.946038270023e-02 -2.154020958098e-01 3.489064924390e-02
6.131331331331e-01 -3.164486744582e-02 3.607632737699e-04 -2.943673303818e-02 -2.144992826434e-01 3.504472515812e-02
6.140240240240e-01 -3.161013245562e-02 3.623488206566e-04 -2.941155776603e-02 -2.135758699235e-01 3.519960679701e-02
6.149149149149e-01 -3.157364149027e-02 3.639421305471e-04 -2.938484289986e-02 -2.126317096565e-01 3.535530302951e-02
6.158058058058e-01 -3.153537895219e-02 3.655432828949e-04 -2.935657434388e-02 -2.116666529965e-01 3.551182282271e-02
6.166966966967e-01 -3.149532912435e-02 3.671523579567e-04 -2.932673788924e-02 -2.106805502359e-01 3.566917524261e-02
6.175875875876e-01 -3.145347616903e-02 3.687694367980e-04 -2.929531921295e-02 -2.096732507962e-01 3.582736945505e-02
6.184784784785e-01 -3.140980412663e-02 3.703946012970e-04 -2.926230387664e-02 -2.086446032179e-01 3.598641472654e-02
6.193693693694e-01 -3.136429691446e-02 3.720279341503e-04 -2.922767732545e-02 -2.075944551512e-01 3.614632042514e-02
6.202602602603e-01 -3.131693832549e-02 3.736695188767e-04 -2.919142488681e-02 -2.065226533460e-01 3.630709602131e-02
6.211511511512e-01 -3.126771202714e-02 3.753194398230e-04 -2.915353176923e-02 -2.054290436416e-01 3.646875108885e-02
6.220420420420e-01 -3.121660155998e-02 3.769777821680e-04 -2.911398306109e-02 -2.043134709565e-01 3.663129530576e-02
6.229329329329e-01 -3.116359033644e-02 3.786446319278e-04 -2.907276372940e-02 -2.031757792783e-01 3.679473845519e-02
6.238238238238e-01 -3.110866163958e-02 3.803200759606e-04 -2.902985861854e-02 -2.020158116526e-01 3.695909042632e-02
6.247147147147e-01 -3.105179862169e-02 3.820042019714e-04 -2.898525244902e-02 -2.008334101726e-01 3.712436121530e-02
6.256056056056e-01 -3.099298430303e-02 3.836970985169e-04 -2.893892981615e-02 -1.996284159683e-01 3.729056092624e-02
6.264964964965e-01 -3.093220157045e-02 3.853988550108e-04 -2.889087518879e-02 -1.984006691946e-01 3.745769977210e-02
6.273873873874e-01 -3.086943317605e-02 3.871095617281e-04 -2.884107290800e-02 -1.971500090211e-01 3.762578807570e-02
6.282782782783e-01 -3.080466173577e-02 3.888293098107e-04 -2.878950718570e-02 -1.958762736197e-01 3.779483627067e-02
6.291691691692e-01 -3.073786972801e-02 3.905581912718e-04 -2.873616210337e-02 -1.945793001535e-01 3.796485490247e-02
6.300600600601e-01 -3.066903949223e-02 3.922962990014e-04 -2.868102161061e-02 -1.932589247643e-01 3.813585462937e-02
6.309509509510e-01 -3.059815322749e-02 3.940437267707e-04 -2.862406952384e-02 -1.919149825614e-01 3.830784622346e-02
6.318418418418e-01 -3.052519299099e-02 3.958005692380e-04 -2.856528952481e-02 -1.905473076085e-01 3.848084057171e-02
6.327327327327e-01 -3.045014069664e-02 3.975669219528e-04 -2.850466515923e-02 -1.891557329117e-01 3.865484867697e-02
6.336236236236e-01 -3.037297811353e-02 3.993428813618e-04 -2.844217983533e-02 -1.877400904065e-01 3.882988165905e-02
6.345145145145e-01 -3.029368686444e-02 4.011285448132e-04 -2.837781682239e-02 -1.863002109454e-01 3.900595075579e-02
6.354054054054e-01 -3.021224842432e-02 4.029240105626e-04 -2.831155924926e-02 -1.848359242840e-01 3.918306732414e-02
6.362962962963e-01 -3.012864411869e-02 4.047293777774e-04 -2.824339010287e-02 -1.833470590686e-01 3.936124284124e-02
6.371871871872e-01 -3.004285512215e-02 4.065447465429e-04 -2.817329222672e-02 -1.818334428216e-01 3.954048890557e-02
6.380780780781e-01 -2.995486245673e-02 4.083702178667e-04 -2.810124831934e-02 -1.802949019288e-01 3.972081723802e-02
6.389689689690e-01 -2.986464699028e-02 4.102058936845e-04 -2.802724093272e-02 -1.787312616244e-01 3.990223968309e-02
6.398598598599e-01 -2.977218943489e-02 4.120518768651e-04 -2.795125247076e-02 -1.771423459774e-01 4.008476821004e-02
6.407507507508e-01 -2.967747034517e-02 4.139082712160e-04 -2.787326518765e-02 -1.755279778767e-01 4.026841491401e-02
6.416416416416e-01 -2.958047011663e-02 4.157751814886e-04 -2.779326118628e-02 -1.738879790166e-01 4.045319201730e-02
6.425325325325e-01 -2.948116898393e-02 4.176527133837e-04 -2.771122241657e-02 -1.722221698816e-01 4.063911187051e-02
6.434234234234e-01 -2.937954701922e-02 4.195409735568e-04 -2.762713067382e-02 -1.705303697313e-01 4.082618695379e-02
6.443143143143e-01 -2.927558413034e-02 4.214400696239e-04 -2.754096759705e-02 -1.688123965848e-01 4.101442987811e-02
6.452052052052e-01 -2.916926005909e-02 4.233501101668e-04 -2.745271466725e-02 -1.670680672047e-01 4.120385338647e-02
6.460960960961e-01 -2.906055437942e-02 4.252712047386e-04 -2.736235320570e-02 -1.652971970816e-01 4.139447035524e-02
6.469869869870e-01 -2.894944649563e-02 4.272034638696e-04 -2.726986437217e-02 -1.634996004170e-01 4.158629379542e-02
6.478778778779e-01 -2.883591564052e-02 4.291469990728e-04 -2.717522916321e-02 -1.616750901075e-01 4.177933685398e-02
6.487687687688e-01 -2.871994087354e-02 4.311019228496e-04 -2.707842841027e-02 -1.598234777270e-01 4.197361281522e-02
6.496596596597e-01 -2.860150107888e-02 4.330683486958e-04 -2.697944277794e-02 -1.579445735103e-01 4.216913510209e-02
6.505505505506e-01 -2.848057496358e-02 4.350463911070e-04 -2.687825276210e-02 -1.560381863351e-01 4.236591727761e-02
6.514414414414e-01 -2.835714105557e-02 4.370361655850e-04 -2.677483868799e-02 -1.541041237044e-01 4.256397304627e-02
6.523323323323e-01 -2.823117770172e-02 4.390377886434e-04 -2.666918070839e-02 -1.521421917282e-01 4.276331625543e-02
6.532232232232e-01 -2.810266306582e-02 4.410513778136e-04 -2.656125880163e-02 -1.501521951053e-01 4.296396089683e-02
6.541141141141e-01 -2.797157512661e-02 4.430770516509e-04 -2.645105276970e-02 -1.481339371043e-01 4.316592110801e-02
6.550050050050e-01 -2.783789167567e-02 4.451149297410e-04 -2.633854223620e-02 -1.460872195447e-01 4.336921117385e-02
6.558958958959e-01 -2.770159031538e-02 4.471651327054e-04 -2.622370664442e-02 -1.440118427774e-01 4.357384552805e-02
6.567867867868e-01 -2.756264845680e-02 4.492277822084e-04 -2.610652525524e-02 -1.419076056647e-01 4.377983875472e-02
6.576776776777e-01 -2.742104331755e-02 4.513030009629e-04 -2.598697714510e-02 -1.397743055605e-01 4.398720558995e-02
6.585685685686e-01 -2.727675191963e-02 4.533909127372e-04 -2.586504120392e-02 -1.376117382899e-01 4.419596092339e-02
6.594594594595e-01 -2.712975108725e-02 4.554916423612e-04 -2.574069613297e-02 -1.354196981277e-01 4.440611979991e-02
6.603503503504e-01 -2.698001744456e-02 4.576053157330e-04 -2.561392044272e-02 -1.331979777780e-01 4.461769742122e-02
6.612412412412e-01 -2.682752741344e-02 4.597320598256e-04 -2.548469245067e-02 -1.309463683520e-01 4.483070914758e-02
6.621321321321e-01 -2.667225721119e-02 4.618720026934e-04 -2.535299027915e-02 -1.286646593463e-01 4.504517049954e-02
6.630230230230e-01 -2.651418284821e-02 4.640252734793e-04 -2.521879185307e-02 -1.263526386205e-01 4.526109715962e-02
6.639139139139e-01 -2.635328012566e-02 4.661920024214e-04 -2.508207489767e-02 -1.240100923742e-01 4.547850497415e-02
6.648048048048e-01 -2.618952463305e-02 4.683723208600e-04 -2.494281693618e-02 -1.216368051241e-01 4.569740995503e-02
6.656956956957e-01 -2.602289174586e-02 4.705663612444e-04 -2.480099528755e-02 -1.192325596802e-01 4.591782828161e-02
6.665865865866e-01 -2.585335662304e-02 4.727742571405e-04 -2.465658706402e-02 -1.167971371215e-01 4.613977630253e-02
6.674774774775e-01 -2.568089420455e-02 4.749961432379e-04 -2.450956916875e-02 -1.143303167722e-01 4.636327053766e-02
6.683683683684e-01 -2.550547920883e-02 4.772321553570e-04 -2.435991829340e-02 -1.118318761762e-01 4.658832767999e-02
6.692592592593e-01 -2.532708613023e-02 4.794824304567e-04 -2.420761091563e-02 -1.093015910717e-01 4.681496459766e-02
6.701501501502e-01 -2.514568923645e-02 4.817471066420e-04 -2.405262329660e-02 -1.067392353657e-01 4.704319833596e-02
6.710410410410e-01 -2.496126256585e-02 4.840263231716e-04 -2.389493147848e-02 -1.041445811073e-01 4.727304611936e-02
6.719319319319e-01 -2.477377992479e-02 4.863202204654e-04 -2.373451128179e-02 -1.015173984611e-01 4.750452535360e-02
6.728228228228e-01 -2.458321488498e-02 4.886289401131e-04 -2.357133830286e-02 -9.885745568001e-02 4.773765362786e-02
6.737137137137e-01 -2.438954078063e-02 4.909526248814e-04 -2.340538791114e-02 -9.616451907690e-02 4.797244871688e-02
6.746046046046e-01 -2.419273070576e-02 4.932914187229e-04 -2.323663524652e-02 -9.343835299684e-02 4.820892858318e-02
6.754954954955e-01 -2.399275751127e-02 4.956454667838e-04 -2.306505521660e-02 -9.067871978787e-02 4.844711137933e-02
6.763863863864e-01 -2.378959380216e-02 4.980149154127e-04 -2.289062249393e-02 -8.788537977179e-02 4.868701545024e-02
6.772772772773e-01 -2.358321193455e-02 5.003999121689e-04 -2.271331151319e-02 -8.505809121406e-02 4.892865933548e-02
6.781681681682e-01 -2.337358401276e-02 5.028006058311e-04 -2.253309646833e-02 -8.219661029336e-02 4.917206177167e-02
6.790590590591e-01 -2.316068188627e-02 5.052171464066e-04 -2.234995130972e-02 -7.930069107043e-02 4.941724169492e-02
6.799499499499e-01 -2.294447714672e-02 5.076496851398e-04 -2.216384974116e-02 -7.637008545648e-02 4.966421824332e-02
6.808408408408e-01 -2.272494112478e-02 5.100983745214e-04 -2.197476521695e-02 -7.340454318077e-02 4.991301075943e-02
6.817317317317e-01 -2.250204488706e-02 5.125633682980e-04 -2.178267093884e-02 -7.040381175784e-02 5.016363879288e-02
6.826226226226e-01 -2.227575923287e-02 5.150448214811e-04 -2.158753985296e-02 -6.736763645387e-02 5.041612210298e-02
6.835135135135e-01 -2.204605469102e-02 5.175428903573e-04 -2.138934464674e-02 -6.429576025259e-02 5.067048066145e-02
6.844044044044e-01 -2.181290151654e-02 5.200577324973e-04 -2.118805774570e-02 -6.118792382042e-02 5.092673465506e-02
6.852952952953e-01 -2.157626968736e-02 5.225895067666e-04 -2.098365131031e-02 -5.804386547100e-02 5.118490448852e-02
6.861861861862e-01 -2.133612890090e-02 5.251383733349e-04 -2.077609723267e-02 -5.486332112894e-02 5.144501078724e-02
6.870770770771e-01 -2.109244857067e-02 5.277044936872e-04 -2.056536713324e-02 -5.164602429313e-02 5.170707440029e-02
6.879679679680e-01 -2.084519782279e-02 5.302880306336e-04 -2.035143235749e-02 -4.839170599888e-02 5.197111640333e-02
6.888588588589e-01 -2.059434549242e-02 5.328891483202e-04 -2.013426397248e-02 -4.510009477984e-02 5.223715810163e-02
6.897497497497e-01 -2.033986012020e-02 5.355080122402e-04 -1.991383276343e-02 -4.177091662878e-02 5.250522103316e-02
6.906406406406e-01 -2.008170994862e-02 5.381447892448e-04 -1.969010923018e-02 -3.840389495789e-02 5.277532697175e-02
6.915315315315e-01 -1.981986291829e-02 5.407996475543e-04 -1.946306358363e-02 -3.499875055797e-02 5.304749793026e-02
6.924224224224e-01 -1.955428666418e-02 5.434727567700e-04 -1.923266574216e-02 -3.155520155726e-02 5.332175616391e-02
6.933133133133e-01 -1.928494851184e-02 5.461642878855e-04 -1.899888532793e-02 -2.807296337903e-02 5.359812417359e-02
6.942042042042e-01 -1.901181547351e-02 5.488744132990e-04 -1.876169166314e-02 -2.455174869860e-02 5.387662470925e-02
6.950950950951e-01 -1.873485424419e-02 5.516033068251e-04 -1.852105376627e-02 -2.099126739939e-02 5.415728077347e-02
6.959859859860e-01 -1.845403119762e-02 5.543511437076e-04 -1.827694034824e-02 -1.739122652816e-02 5.444011562493e-02
6.968768768769e-01 -1.816931238227e-02 5.571181006316e-04 -1.802931980847e-02 -1.375133024928e-02 5.472515278209e-02
6.977677677678e-01 -1.788066351718e-02 5.599043557371e-04 -1.777816023094e-02 -1.007127979820e-02 5.501241602689e-02
6.986586586587e-01 -1.758804998780e-02 5.627100886314e-04 -1.752342938017e-02 -6.350773433819e-03 5.530192940856e-02
6.995495495495e-01 -1.729143684173e-02 5.655354804029e-04 -1.726509469710e-02 -2.589506390111e-03 5.559371724745e-02
7.004404404404e-01 -1.699078878441e-02 5.683807136346e-04 -1.700312329499e-02 1.212829173484e-03 5.588780413900e-02
7.013313313313e-01 -1.668607017472e-02 5.712459724183e-04 -1.673748195512e-02 5.056544222404e-03 5.618421495781e-02
7.022222222222e-01 -1.637724502053e-02 5.741314423681e-04 -1.646813712258e-02 8.941952898556e-03 5.648297486170e-02
7.031131131131e-01 -1.606427697420e-02 5.770373106358e-04 -1.619505490188e-02 1.286937257282e-02 5.678410929598e-02
7.040040040040e-01 -1.574712932794e-02 5.799637659250e-04 -1.591820105253e-02 1.683912389870e-02 5.708764399773e-02
7.048948948949e-01 -1.542576500917e-02 5.829109985062e-04 -1.563754098452e-02 2.085153086706e-02 5.739360500018e-02
7.057857857858e-01 -1.510014657575e-02 5.858792002325e-04 -1.535303975383e-02 2.490692086190e-02 5.770201863724e-02
7.066766766767e-01 -1.477023621118e-02 5.888685645551e-04 -1.506466205770e-02 2.900562471747e-02 5.801291154805e-02
7.075675675676e-01 -1.443599571970e-02 5.918792865390e-04 -1.477237222998e-02 3.314797677640e-02 5.832631068171e-02
7.084584584585e-01 -1.409738652127e-02 5.949115628798e-04 -1.447613423630e-02 3.733431494910e-02 5.864224330202e-02
7.093493493493e-01 -1.375436964655e-02 5.979655919199e-04 -1.417591166925e-02 4.156498077435e-02 5.896073699243e-02
7.102402402402e-01 -1.340690573175e-02 6.010415736659e-04 -1.387166774338e-02 4.584031948133e-02 5.928181966103e-02
7.111311311311e-01 -1.305495501339e-02 6.041397098056e-04 -1.356336529019e-02 5.016068005269e-02 5.960551954565e-02
7.120220220220e-01 -1.269847732300e-02 6.072602037256e-04 -1.325096675305e-02 5.452641528914e-02 5.993186521909e-02
7.129129129129e-01 -1.233743208170e-02 6.104032605297e-04 -1.293443418199e-02 5.893788187536e-02 6.026088559449e-02
7.138038038038e-01 -1.197177829472e-02 6.135690870569e-04 -1.261372922840e-02 6.339544044725e-02 6.059260993078e-02
7.146946946947e-01 -1.160147454584e-02 6.167578919007e-04 -1.228881313968e-02 6.789945566066e-02 6.092706783826e-02
7.155855855856e-01 -1.122647899169e-02 6.199698854276e-04 -1.195964675381e-02 7.245029626163e-02 6.126428928430e-02
7.164764764765e-01 -1.084674935597e-02 6.232052797974e-04 -1.162619049377e-02 7.704833515802e-02 6.160430459923e-02
7.173673673674e-01 -1.046224292365e-02 6.264642889823e-04 -1.128840436194e-02 8.169394949278e-02 6.194714448225e-02
7.182582582583e-01 -1.007291653493e-02 6.297471287883e-04 -1.094624793432e-02 8.638752071871e-02 6.229284000758e-02
7.191491491491e-01 -9.678726579217e-03 6.330540168751e-04 -1.059968035475e-02 9.112943467496e-02 6.264142263066e-02
7.200400400400e-01 -9.279628988973e-03 6.363851727778e-04 -1.024866032898e-02 9.592008166505e-02 6.299292419458e-02
7.209309309309e-01 -8.875579233420e-03 6.397408179286e-04 -9.893146118623e-03 1.007598565367e-01 6.334737693659e-02
7.218218218218e-01 -8.466532312174e-03 6.431211756786e-04 -9.533095535044e-03 1.056491587632e-01 6.370481349477e-02
7.227127127127e-01 -8.052442748767e-03 6.465264713208e-04 -9.168465933134e-03 1.105883925272e-01 6.406526691487e-02
7.236036036036e-01 -7.633264584047e-03 6.499569321128e-04 -8.799214204971e-03 1.155779668051e-01 6.442877065730e-02
7.244944944945e-01 -7.208951369473e-03 6.534127873005e-04 -8.425296773376e-03 1.206182954548e-01 6.479535860427e-02
7.253853853854e-01 -6.779456160296e-03 6.568942681422e-04 -8.046669585362e-03 1.257097973041e-01 6.516506506712e-02
7.262762762763e-01 -6.344731508614e-03 6.604016079330e-04 -7.663288105468e-03 1.308528962421e-01 6.553792479378e-02
7.271671671672e-01 -5.904729456317e-03 6.639350420299e-04 -7.275107308979e-03 1.360480213119e-01 6.591397297642e-02
7.280580580581e-01 -5.459401527906e-03 6.674948078772e-04 -6.882081675026e-03 1.412956068056e-01 6.629324525934e-02
7.289489489489e-01 -5.008698723180e-03 6.710811450328e-04 -6.484165179571e-03 1.465960923616e-01 6.667577774689e-02
7.298398398398e-01 -4.552571509810e-03 6.746942951950e-04 -6.081311288272e-03 1.519499230638e-01 6.706160701177e-02
7.307307307307e-01 -4.090969815767e-03 6.783345022291e-04 -5.673472949210e-03 1.573575495436e-01 6.745077010333e-02
7.316216216216e-01 -3.623843021632e-03 6.820020121961e-04 -5.260602585509e-03 1.628194280834e-01 6.784330455625e-02
7.325125125125e-01 -3.151139952757e-03 6.856970733800e-04 -4.842652087809e-03 1.683360207230e-01 6.823924839926e-02
7.334034034034e-01 -2.672808871297e-03 6.894199363175e-04 -4.419572806615e-03 1.739077953686e-01 6.863864016420e-02
7.342942942943e-01 -2.188797468096e-03 6.931708538275e-04 -3.991315544511e-03 1.795352259035e-01 6.904151889517e-02
7.351851851852e-01 -1.699052854433e-03 6.969500810410e-04 -3.557830548232e-03 1.852187923026e-01 6.944792415802e-02
7.360760760761e-01 -1.203521553611e-03 7.007578754319e-04 -3.119067500599e-03 1.909589807480e-01 6.985789604996e-02
7.369669669670e-01 -7.021494924101e-04 7.045944968489e-04 -2.674975512306e-03 1.967562837487e-01 7.027147520949e-02
7.378578578579e-01 -1.948819923709e-04 7.084602075471e-04 -2.225503113564e-03 2.026112002623e-01 7.068870282648e-02
7.387487487487e-01 3.183362390661e-04 7.123552722214e-04 -1.770598245594e-03 2.085242358199e-01 7.110962065256e-02
7.396396396396e-01 8.375611175889e-04 7.162799580392e-04 -1.310208251963e-03 2.144959026535e-01 7.153427101174e-02
7.405305305305e-01 1.362849191203e-03 7.202345346756e-04 -8.442798697681e-04 2.205267198269e-01 7.196269681126e-02
7.414214214214e-01 1.894257649592e-03 7.242192743474e-04 -3.727592206580e-04 2.266172133692e-01 7.239494155274e-02
7.423123123123e-01 2.431844333642e-03 7.282344518494e-04 1.044081983076e-04 2.327193157290e-01 7.281584261400e-02
7.432032032032e-01 2.975667745148e-03 7.322803445905e-04 5.872775239665e-04 2.386988396546e-01 7.318505452144e-02
7.440940940941e-01 3.525787056695e-03 7.363572326312e-04 1.075904536534e-03 2.447249513308e-01 7.355658340134e-02
7.449849849850e-01 4.082262121722e-03 7.404653987212e-04 1.570345669254e-03 2.507978059982e-01 7.393044352031e-02
7.458758758759e-01 4.645153484774e-03 7.446051283384e-04 2.070658018234e-03 2.569175582520e-01 7.430664917492e-02
7.467667667668e-01 5.214522391943e-03 7.487767097287e-04 2.576899352453e-03 2.630843620268e-01 7.468521469149e-02
7.476576576577e-01 5.790430801505e-03 7.529804339461e-04 3.089128123968e-03 2.692983705833e-01 7.506615442581e-02
7.485485485485e-01 6.372941394754e-03 7.572165948942e-04 3.607403478298e-03 2.755597364937e-01 7.544948276286e-02
7.494394394394e-01 6.962117587043e-03 7.614854893683e-04 4.131785265012e-03 2.818686116270e-01 7.583521411658e-02
7.503303303303e-01 7.558023539032e-03 7.657874170989e-04 4.662334048509e-03 2.882251471351e-01 7.622336292961e-02
7.512212212212e-01 8.160724168143e-03 7.701226807949e-04 5.199111119008e-03 2.946294934382e-01 7.661394367307e-02
7.521121121121e-01 8.770285160245e-03 7.744915861895e-04 5.742178503738e-03 3.010818002096e-01 7.700697084632e-02
7.530030030030e-01 9.386772981548e-03 7.788944420854e-04 6.291598978350e-03 3.075822163616e-01 7.740245897672e-02
7.538938938939e-01 1.001025489074e-02 7.833315604020e-04 6.847436078533e-03 3.141308900306e-01 7.780042261943e-02
7.547847847848e-01 1.064079895133e-02 7.878032562231e-04 7.409754111867e-03 3.207279685620e-01 7.820087635717e-02
7.556756756757e-01 1.127847404426e-02 7.923098478462e-04 7.978618169894e-03 3.273735984952e-01 7.860383480006e-02
7.565665665666e-01 1.192334988076e-02 7.968516568321e-04 8.554094140422e-03 3.340679255491e-01 7.900931258539e-02
7.574574574575e-01 1.257549701540e-02 8.014290080562e-04 9.136248720070e-03 3.408110946063e-01 7.941732437743e-02
7.583483483483e-01 1.323498685949e-02 8.060422297604e-04 9.725149427056e-03 3.476032496984e-01 7.982788486726e-02
7.592392392392e-01 1.390189169462e-02 8.106916536064e-04 1.032086461423e-02 3.544445339905e-01 8.024100877259e-02
7.601301301301e-01 1.457628468661e-02 8.153776147305e-04 1.092346348236e-02 3.613350897663e-01 8.065671083761e-02
7.610210210210e-01 1.525823989958e-02 8.201004517987e-04 1.153301609371e-02 3.682750584121e-01 8.107500583280e-02
7.619119119119e-01 1.594783231045e-02 8.248605070636e-04 1.214959338579e-02 3.752645804018e-01 8.149590855482e-02
7.628028028028e-01 1.664513782360e-02 8.296581264227e-04 1.277326718555e-02 3.823037952813e-01 8.191943382632e-02
7.636936936937e-01 1.735023328588e-02 8.344936594774e-04 1.340411022365e-02 3.893928416530e-01 8.234559649587e-02
7.645845845846e-01 1.806319650194e-02 8.393674595934e-04 1.404219614916e-02 3.965318571601e-01 8.277441143780e-02
7.654754754755e-01 1.878410624984e-02 8.442798839632e-04 1.468759954453e-02 4.037209784711e-01 8.320589355208e-02
7.663663663664e-01 1.951304229694e-02 8.492312936687e-04 1.534039594079e-02 4.109603412638e-01 8.364005776425e-02
7.672572572573e-01 2.025008541619e-02 8.542220537460e-04 1.600066183314e-02 4.182500802101e-01 8.407691902530e-02
7.681481481481e-01 2.099531740268e-02 8.592525332516e-04 1.666847469679e-02 4.255903289597e-01 8.451649231160e-02
7.690390390390e-01 2.174882109057e-02 8.643231053296e-04 1.734391300319e-02 4.329812201247e-01 8.495879262482e-02
7.699299299299e-01 2.251068037034e-02 8.694341472809e-04 1.802705623651e-02 4.404228852633e-01 8.540383499188e-02
7.708208208208e-01 2.328098020642e-02 8.745860406334e-04 1.871798491052e-02 4.479154548647e-01 8.585163446488e-02
7.717117117117e-01 2.405980665513e-02 8.797791712140e-04 1.941678058579e-02 4.554590583325e-01 8.630220612108e-02
7.726026026026e-01 2.484724688309e-02 8.850139292225e-04 2.012352588726e-02 4.630538239692e-01 8.675556506285e-02
7.734934934935e-01 2.564338918587e-02 8.902907093067e-04 2.083830452210e-02 4.706998789602e-01 8.721172641768e-02
7.743843843844e-01 2.644832300719e-02 8.956099106388e-04 2.156120129811e-02 4.783973493580e-01 8.767070533814e-02
7.752752752753e-01 2.726213895837e-02 9.009719369949e-04 2.229230214227e-02 4.861463600661e-01 8.813251700192e-02
7.761661661662e-01 2.808492883833e-02 9.063771968345e-04 2.303169411992e-02 4.939470348236e-01 8.859717661184e-02
7.770570570571e-01 2.891678565385e-02 9.118261033830e-04 2.377946545412e-02 5.017994961886e-01 8.906469939584e-02
7.779479479479e-01 2.975780364043e-02 9.173190747159e-04 2.453570554560e-02 5.097038655230e-01 8.953510060710e-02
7.788388388388e-01 3.060807828347e-02 9.228565338440e-04 2.530050499302e-02 5.176602629765e-01 9.000839552403e-02
7.797297297297e-01 3.146770633994e-02 9.284389088019e-04 2.607395561370e-02 5.256688074704e-01 9.048459945039e-02
7.806206206206e-01 3.233678586055e-02 9.340666327370e-04 2.685615046479e-02 5.337296166825e-01 9.096372771534e-02
7.815115115115e-01 3.321541621231e-02 9.397401440019e-04 2.764718386488e-02 5.418428070311e-01 9.144579567353e-02
7.824024024024e-01 3.410369810170e-02 9.454598862481e-04 2.844715141611e-02 5.500084936593e-01 9.193081870529e-02
7.832932932933e-01 3.500173359819e-02 9.512263085215e-04 2.925615002671e-02 5.582267904195e-01 9.241881221665e-02
7.841841841842e-01 3.590962615844e-02 9.570398653613e-04 3.007427793404e-02 5.664978098577e-01 9.290979163957e-02
7.850750750751e-01 3.682748065088e-02 9.629010168998e-04 3.090163472819e-02 5.748216631985e-01 9.340377243205e-02
7.859659659660e-01 3.775540338090e-02 9.688102289653e-04 3.173832137600e-02 5.831984603293e-01 9.390077007833e-02
7.868568568569e-01 3.869350211661e-02 9.747679731872e-04 3.258444024568e-02 5.916283097853e-01 9.440080008908e-02
7.877477477477e-01 3.964188611516e-02 9.807747271033e-04 3.344009513193e-02 6.001113187345e-01 9.490387800156e-02
7.886386386386e-01 4.060066614956e-02 9.868309742697e-04 3.430539128165e-02 6.086475929622e-01 9.541001937995e-02
7.895295295295e-01 4.156995453626e-02 9.929372043736e-04 3.518043542019e-02 6.172372368566e-01 9.591923981548e-02
7.904204204204e-01 4.254986516318e-02 9.990939133479e-04 3.606533577822e-02 6.258803533936e-01 9.643155492675e-02
7.913113113113e-01 4.354051351850e-02 1.005301603489e-03 3.696020211917e-02 6.345770441226e-01 9.694698035999e-02
7.922022022022e-01 4.454201672002e-02 1.011560783579e-03 3.786514576726e-02 6.433274091519e-01 9.746553178938e-02
7.930930930931e-01 4.555449354521e-02 1.017871969004e-03 3.878027963630e-02 6.521315471342e-01 9.798722491735e-02
7.939839839840e-01 4.657806446199e-02 1.024235681888e-03 3.970571825893e-02 6.609895552529e-01 9.851207547490e-02
7.948748748749e-01 4.761285166009e-02 1.030652451215e-03 4.064157781672e-02 6.699015292077e-01 9.904009922200e-02
7.957657657658e-01 4.865897908330e-02 1.037122812965e-03 4.158797617087e-02 6.788675632015e-01 9.957131194791e-02
7.966566566567e-01 4.971657246233e-02 1.043647310248e-03 4.254503289359e-02 6.878877499264e-01 1.001057294716e-01
7.975475475475e-01 5.078575934847e-02 1.050226493445e-03 4.351286930026e-02 6.969621805508e-01 1.006433676423e-01
7.984384384384e-01 5.186666914806e-02 1.056860920344e-03 4.449160848235e-02 7.060909447062e-01 1.011842423397e-01
7.993293293293e-01 5.295943315775e-02 1.063551156294e-03 4.548137534101e-02 7.152741304746e-01 1.017283694745e-01
8.002202202202e-01 5.406418460057e-02 1.070297774345e-03 4.648229662155e-02 7.245118243761e-01 1.022757649890e-01
8.011111111111e-01 5.518105866286e-02 1.077101355406e-03 4.749450094867e-02 7.338041113568e-01 1.028264448577e-01
8.020020020020e-01 5.631019253210e-02 1.083962488399e-03 4.851811886255e-02 7.431510747766e-01 1.033804250875e-01
8.028928928929e-01 5.745172543559e-02 1.090881770421e-03 4.955328285577e-02 7.525527963982e-01 1.039377217184e-01
8.037837837838e-01 5.860579868012e-02 1.097859806904e-03 5.060012741115e-02 7.620093563758e-01 1.044983508244e-01
8.046746746747e-01 5.977255569252e-02 1.104897211785e-03 5.165878904043e-02 7.715208332443e-01 1.050623285137e-01
8.055655655656e-01 6.095214206123e-02 1.111994607677e-03 5.272940632392e-02 7.810873039088e-01 1.056296709294e-01
8.064564564565e-01 6.214470557890e-02 1.119152626048e-03 5.381211995115e-02 7.907088436349e-01 1.062003942506e-01
8.073473473473e-01 6.335039628594e-02 1.126371907397e-03 5.490707276239e-02 8.003855260389e-01 1.067745146923e-01
8.082382382382e-01 6.456936651526e-02 1.133653101442e-03 5.601440979131e-02 8.101174230791e-01 1.073520485072e-01
8.091291291291e-01 6.580177093796e-02 1.140996867308e-03 5.713427830858e-02 8.199046050466e-01 1.079330119853e-01
8.100200200200e-01 6.704776661030e-02 1.148403873722e-03 5.826682786661e-02 8.297471405579e-01 1.085174214557e-01
8.109109109109e-01 6.830751302171e-02 1.155874799213e-03 5.941221034533e-02 8.396450965468e-01 1.091052932868e-01
8.118018018018e-01 6.958117214406e-02 1.163410332315e-03 6.057057999920e-02 8.495985382574e-01 1.096966438873e-01
8.126926926927e-01 7.086890848215e-02 1.171011171776e-03 6.174209350529e-02 8.596075292382e-01 1.102914897073e-01
8.135835835836e-01 7.217088912546e-02 1.178678026774e-03 6.292691001262e-02 8.696721313354e-01 1.108898472389e-01
8.144744744745e-01 7.348728380123e-02 1.186411617136e-03 6.412519119274e-02 8.797924046883e-01 1.114917330175e-01
8.153653653654e-01 7.481826492882e-02 1.194212673566e-03 6.533710129156e-02 8.899684077247e-01 1.120971636225e-01
8.162562562563e-01 7.616400767559e-02 1.202081937874e-03 6.656280718253e-02 9.002001971567e-01 1.127061556787e-01
8.171471471471e-01 7.752469001402e-02 1.210020163214e-03 6.780247842115e-02 9.104878279779e-01 1.133187258568e-01
8.180380380380e-01 7.890049278050e-02 1.218028114331e-03 6.905628730089e-02 9.208313534608e-01 1.139348908752e-01
8.189289289289e-01 8.029159973549e-02 1.226106567807e-03 7.032440891056e-02 9.312308251552e-01 1.145546675008e-01
8.198198198198e-01 8.169819762533e-02 1.234256312321e-03 7.160702119313e-02 9.416862928876e-01 1.151780725500e-01
8.207107107107e-01 8.312047624558e-02 1.242478148910e-03 7.290430500613e-02 9.521978047612e-01 1.158051228905e-01
8.216016016016e-01 8.455862850617e-02 1.250772891241e-03 7.421644418358e-02 9.627654071568e-01 1.164358354421e-01
8.224924924925e-01 8.601285049807e-02 1.259141365890e-03 7.554362559959e-02 9.733891447348e-01 1.170702271782e-01
8.233833833834e-01 8.748334156189e-02 1.267584412625e-03 7.688603923362e-02 9.840690604382e-01 1.177083151274e-01
8.242742742743e-01 8.897030435826e-02 1.276102884697e-03 7.824387823744e-02 9.948051954965e-01 1.183501163747e-01
8.251651651652e-01 9.047394494003e-02 1.284697649146e-03 7.961733900394e-02 1.005597589430e+00 1.189956480628e-01
8.260560560561e-01 9.199447282649e-02 1.293369587106e-03 8.100662123774e-02 1.016446280058e+00 1.196449273942e-01
8.269469469469e-01 9.353210107958e-02 1.302119594123e-03 8.241192802771e-02 1.027351303503e+00 1.202979716323e-01
8.278378378378e-01 9.508704638215e-02 1.310948580482e-03 8.383346592147e-02 1.038312694202e+00 1.209547981034e-01
8.287287287287e-01 9.665952911836e-02 1.319857471538e-03 8.527144500188e-02 1.049330484914e+00 1.216154241980e-01
8.296196196196e-01 9.824977345632e-02 1.328847208067e-03 8.672607896566e-02 1.060404706734e+00 1.222798673730e-01
8.305105105105e-01 9.985800743297e-02 1.337918746612e-03 8.819758520418e-02 1.071535389100e+00 1.229481451533e-01
8.314014014014e-01 1.014844630413e-01 1.347073059851e-03 8.968618488640e-02 1.082722559814e+00 1.236202751338e-01
8.322922922923e-01 1.031293763202e-01 1.356311136972e-03 9.119210304425e-02 1.093966245053e+00 1.242962749811e-01
8.331831831832e-01 1.047929874464e-01 1.365633984051e-03 9.271556866027e-02 1.105266469384e+00 1.249761624359e-01
8.340740740741e-01 1.064755408294e-01 1.375042624454e-03 9.425681475779e-02 1.116623255788e+00 1.256599553148e-01
8.349649649650e-01 1.081772852091e-01 1.384538099240e-03 9.581607849361e-02 1.128036625677e+00 1.263476715128e-01
8.358558558559e-01 1.098984737557e-01 1.394121467577e-03 9.739360125333e-02 1.139506598915e+00 1.270393290051e-01
8.367467467467e-01 1.116393641732e-01 1.403793807176e-03 9.898962874940e-02 1.151033193843e+00 1.277349458496e-01
8.376376376376e-01 1.134002188053e-01 1.413556214730e-03 1.006044111220e-01 1.162616427307e+00 1.284345401895e-01
8.385285285285e-01 1.151813047447e-01 1.423409806373e-03 1.022382030427e-01 1.174256314680e+00 1.291381302556e-01
8.394194194194e-01 1.169828939453e-01 1.433355718142e-03 1.038912638215e-01 1.185952869897e+00 1.298457343688e-01
8.403103103103e-01 1.188052633379e-01 1.443395106466e-03 1.055638575164e-01 1.197706105484e+00 1.305573709427e-01
8.412012012012e-01 1.206486949492e-01 1.453529148660e-03 1.072562530467e-01 1.209516032595e+00 1.312730584867e-01
8.420920920921e-01 1.225134760245e-01 1.463759043433e-03 1.089687243094e-01 1.221382661043e+00 1.319928156084e-01
8.429829829830e-01 1.243998991539e-01 1.474086011418e-03 1.107015502993e-01 1.233305999345e+00 1.327166610167e-01
8.438738738739e-01 1.263082624021e-01 1.484511295715e-03 1.124550152320e-01 1.245286054758e+00 1.334446135249e-01
8.447647647648e-01 1.282388694424e-01 1.495036162445e-03 1.142294086716e-01 1.257322833328e+00 1.341766920537e-01
8.456556556557e-01 1.301920296948e-01 1.505661901329e-03 1.160250256613e-01 1.269416339933e+00 1.349129156344e-01
8.465465465465e-01 1.321680584678e-01 1.516389826281e-03 1.178421668589e-01 1.281566578333e+00 1.356533034124e-01
8.474374374374e-01 1.341672771054e-01 1.527221276015e-03 1.196811386752e-01 1.293773551224e+00 1.363978746504e-01
8.483283283283e-01 1.361900131376e-01 1.538157614680e-03 1.215422534180e-01 1.306037260293e+00 1.371466487324e-01
8.492192192192e-01 1.382366004364e-01 1.549200232508e-03 1.234258294397e-01 1.318357706276e+00 1.378996451667e-01
8.501101101101e-01 1.403073793763e-01 1.560350546481e-03 1.253321912894e-01 1.330734889021e+00 1.386568835904e-01
8.510010010010e-01 1.424026969998e-01 1.571610001024e-03 1.272616698706e-01 1.343168807554e+00 1.394183837728e-01
8.518918918919e-01 1.445229071883e-01 1.582980068719e-03 1.292146026028e-01 1.355659460146e+00 1.401841656201e-01
8.527827827828e-01 1.466683708381e-01 1.594462251035e-03 1.311913335888e-01 1.368206844388e+00 1.409542491787e-01
8.536736736737e-01 1.488394560425e-01 1.606058079092e-03 1.331922137876e-01 1.380810957270e+00 1.417286546405e-01
8.545645645646e-01 1.510365382792e-01 1.617769114440e-03 1.352176011918e-01 1.393471795257e+00 1.425074023466e-01
8.554554554555e-01 1.532600006042e-01 1.629596949868e-03 1.372678610119e-01 1.406189354379e+00 1.432905127925e-01
8.563463463463e-01 1.555102338517e-01 1.641543210242e-03 1.393433658657e-01 1.418963630316e+00 1.440780066328e-01
8.572372372372e-01 1.577876368408e-01 1.653609553358e-03 1.414444959743e-01 1.431794618498e+00 1.448699046857e-01
8.581281281281e-01 1.600926165886e-01 1.665797670843e-03 1.435716393645e-01 1.444682314201e+00 1.456662279390e-01
8.590190190190e-01 1.624255885308e-01 1.678109289063e-03 1.457251920775e-01 1.457626712650e+00 1.464669975546e-01
8.599099099099e-01 1.647869767494e-01 1.690546170081e-03 1.479055583852e-01 1.470627809132e+00 1.472722348744e-01
8.608008008008e-01 1.671772142081e-01 1.703110112638e-03 1.501131510130e-01 1.483685599109e+00 1.480819614259e-01
8.616916916917e-01 1.695967429953e-01 1.715802953161e-03 1.523483913706e-01 1.496800078337e+00 1.488961989282e-01
8.625825825826e-01 1.720460145764e-01 1.728626566822e-03 1.546117097902e-01 1.509971242998e+00 1.497149692978e-01
8.634734734735e-01 1.745254900529e-01 1.741582868614e-03 1.569035457735e-01 1.523199089826e+00 1.505382946552e-01
8.643643643644e-01 1.770356404325e-01 1.754673814479e-03 1.592243482461e-01 1.536483616252e+00 1.513661973313e-01
8.652552552553e-01 1.795769469070e-01 1.767901402467e-03 1.615745758217e-01 1.549824820545e+00 1.521986998739e-01
8.661461461461e-01 1.821499011403e-01 1.781267673936e-03 1.639546970749e-01 1.563222701970e+00 1.530358250551e-01
8.670370370370e-01 1.847550055670e-01 1.794774714800e-03 1.663651908237e-01 1.576677260946e+00 1.538775958783e-01
8.679279279279e-01 1.873927737008e-01 1.808424656810e-03 1.688065464216e-01 1.590188499211e+00 1.547240355854e-01
8.688188188188e-01 1.900637304545e-01 1.822219678891e-03 1.712792640609e-01 1.603756420005e+00 1.555751676653e-01
8.697097097097e-01 1.927684124707e-01 1.836162008522e-03 1.737838550859e-01 1.617381028247e+00 1.564310158609e-01
8.706006006006e-01 1.955073684653e-01 1.850253923163e-03 1.763208423177e-01 1.631062330732e+00 1.572916041781e-01
8.714914914915e-01 1.982811595827e-01 1.864497751743e-03 1.788907603908e-01 1.644800336333e+00 1.581569568944e-01
8.723823823824e-01 2.010903597644e-01 1.878895876190e-03 1.814941561019e-01 1.658595056212e+00 1.590270985672e-01
8.732732732733e-01 2.039355561310e-01 1.893450733024e-03 1.841315887713e-01 1.672446504041e+00 1.599020540436e-01
8.741641641642e-01 2.068173493783e-01 1.908164815012e-03 1.868036306183e-01 1.686354696233e+00 1.607818484696e-01
8.750550550551e-01 2.097363541882e-01 1.923040672877e-03 1.895108671492e-01 1.700319652187e+00 1.616665073002e-01
8.759459459459e-01 2.126931996552e-01 1.938080917074e-03 1.922538975613e-01 1.714341394541e+00 1.625560563096e-01
8.768368368368e-01 2.156885297287e-01 1.953288219635e-03 1.950333351614e-01 1.728419949435e+00 1.634505216016e-01
8.777277277277e-01 2.187230036723e-01 1.968665316084e-03 1.978498077999e-01 1.742555346795e+00 1.643499296209e-01
8.786186186186e-01 2.217972965408e-01 1.984215007420e-03 2.007039583223e-01 1.756747620617e+00 1.652543071643e-01
8.795095095095e-01 2.249120996755e-01 1.999940162186e-03 2.035964450374e-01 1.770996809276e+00 1.661636813927e-01
8.804004004004e-01 2.280681212191e-01 2.015843718605e-03 2.065279422038e-01 1.785302955844e+00 1.670780798431e-01
8.812912912913e-01 2.312660866499e-01 2.031928686815e-03 2.094991405360e-01 1.799666108423e+00 1.679975304418e-01
8.821821821822e-01 2.345067393382e-01 2.048198151179e-03 2.125107477292e-01 1.814086320492e+00 1.689220615170e-01
8.830730730731e-01 2.377908411244e-01 2.064655272696e-03 2.155634890062e-01 1.828563651276e+00 1.698517018131e-01
8.839639639640e-01 2.411191729197e-01 2.081303291499e-03 2.186581076856e-01 1.843098166124e+00 1.707864805045e-01
8.848548548549e-01 2.444925353323e-01 2.098145529464e-03 2.217953657726e-01 1.857689936913e+00 1.717264272104e-01
8.857457457457e-01 2.479117493177e-01 2.115185392920e-03 2.249760445744e-01 1.872339042462e+00 1.726715720106e-01
8.866366366366e-01 2.513776568571e-01 2.132426375465e-03 2.282009453399e-01 1.887045568972e+00 1.736219454606e-01
8.875275275275e-01 2.548911216622e-01 2.149872060910e-03 2.314708899272e-01 1.901809610488e+00 1.745775786090e-01
8.884184184184e-01 2.584530299114e-01 2.167526126332e-03 2.347867214971e-01 1.916631269372e+00 1.755385030141e-01
8.893093093093e-01 2.620642910147e-01 2.185392345267e-03 2.381493052368e-01 1.931510656811e+00 1.765047507618e-01
8.902002002002e-01 2.657258384130e-01 2.203474591027e-03 2.415595291140e-01 1.946447893341e+00 1.774763544845e-01
8.910910910911e-01 2.694386304100e-01 2.221776840166e-03 2.450183046624e-01 1.961443109401e+00 1.784533473802e-01
8.919819819820e-01 2.732036510409e-01 2.240303176095e-03 2.485265678021e-01 1.976496445903e+00 1.794357632324e-01
8.928728728729e-01 2.770219109781e-01 2.259057792844e-03 2.520852796942e-01 1.991608054845e+00 1.804236364312e-01
8.937637637638e-01 2.808944484772e-01 2.278044999001e-03 2.556954276335e-01 2.006778099938e+00 1.814170019950e-01
8.946546546547e-01 2.848223303638e-01 2.297269221814e-03 2.593580259802e-01 2.022006757274e+00 1.824158955930e-01
8.955455455455e-01 2.888066530652e-01 2.316735011479e-03 2.630741171328e-01 2.037294216017e+00 1.834203535686e-01
8.964364364364e-01 2.928485436876e-01 2.336447045624e-03 2.668447725448e-01 2.052640679136e+00 1.844304129645e-01
8.973273273273e-01 2.969491611425e-01 2.356410133984e-03 2.706710937869e-01 2.068046364166e+00 1.854461115474e-01
8.982182182182e-01 3.011096973243e-01 2.376629223303e-03 2.745542136579e-01 2.083511504010e+00 1.864674878350e-01
8.991091091091e-01 3.053313783420e-01 2.397109402449e-03 2.784952973461e-01 2.099036347781e+00 1.874945811240e-01
9.000000000000e-01 3.096154658085e-01 2.417855907770e-03 2.824955436449e-01 2.114621161681e+00 1.885274315183e-01


==> plot_data/twoloop_raw_z0.5.dat <==
run_id prediction_at_z0.5 exact_at_z0.5 percent_error_at_z0.5
0 -2.628048106178e-02 -2.403232520767e-02 -2.195395397950e-01
1 -2.618229563830e-02 -2.403232520767e-02 -2.099514222071e-01
2 -2.614956286389e-02 -2.403232520767e-02 -2.067549631106e-01
3 -2.600714593193e-02 -2.403232520767e-02 -1.928474986235e-01
4 -2.613715477827e-02 -2.403232520767e-02 -2.055432742494e-01
5 -2.619042981862e-02 -2.403232520767e-02 -2.107457506787e-01
6 -2.610708204975e-02 -2.403232520767e-02 -2.026065770589e-01
7 -2.605272395858e-02 -2.403232520767e-02 -1.972983372865e-01
8 -2.630538969932e-02 -2.403232520767e-02 -2.219719471449e-01
9 -2.608734613783e-02 -2.403232520767e-02 -2.006793027499e-01
10 -2.617135707848e-02 -2.403232520767e-02 -2.088832371942e-01
11 -2.621257110386e-02 -2.403232520767e-02 -2.129079173114e-01
12 -2.629332808899e-02 -2.403232520767e-02 -2.207940926925e-01
13 -2.618131367487e-02 -2.403232520767e-02 -2.098555303673e-01
14 -2.641374239308e-02 -2.403232520767e-02 -2.325529308779e-01
15 -2.626134442400e-02 -2.403232520767e-02 -2.176707865037e-01
16 -2.603825633983e-02 -2.403232520767e-02 -1.958855284917e-01
17 -2.621296227318e-02 -2.403232520767e-02 -2.129461162345e-01
18 -2.618115924789e-02 -2.403232520767e-02 -2.098404500836e-01
19 -2.624126049673e-02 -2.403232520767e-02 -2.157095273939e-01
20 -2.604446476965e-02 -2.403232520767e-02 -1.964918013276e-01
21 -2.617539392488e-02 -2.403232520767e-02 -2.092774480315e-01
22 -2.607147138055e-02 -2.403232520767e-02 -1.991290824210e-01
23 -2.623313575637e-02 -2.403232520767e-02 -2.149161207640e-01
24 -2.626740782453e-02 -2.403232520767e-02 -2.182628967706e-01
25 -2.616995265346e-02 -2.403232520767e-02 -2.087460906426e-01
26 -2.647078378309e-02 -2.403232520767e-02 -2.381232032810e-01
27 -2.612719616743e-02 -2.403232520767e-02 -2.045707843588e-01
28 -2.633841490816e-02 -2.403232520767e-02 -2.251969633892e-01
29 -2.601952594808e-02 -2.403232520767e-02 -1.940564464122e-01
30 -2.628166064735e-02 -2.403232520767e-02 -2.196547300621e-01
31 -2.616782681489e-02 -2.403232520767e-02 -2.085384957738e-01
32 -2.620260545235e-02 -2.403232520767e-02 -2.119347398771e-01
33 -2.626223572247e-02 -2.403232520767e-02 -2.177578246223e-01
34 -2.612943360575e-02 -2.403232520767e-02 -2.047892772973e-01
35 -2.607950232346e-02 -2.403232520767e-02 -1.999133294332e-01
36 -2.621011661997e-02 -2.403232520767e-02 -2.126682291848e-01
37 -2.606236886416e-02 -2.403232520767e-02 -1.982401928653e-01
38 -2.613366137477e-02 -2.403232520767e-02 -2.052021323324e-01
39 -2.612854439726e-02 -2.403232520767e-02 -2.047024432714e-01
40 -2.641451076547e-02 -2.403232520767e-02 -2.326279648761e-01
41 -2.549945869726e-02 -2.403232520767e-02 -1.432702321475e-01
42 -2.615234142612e-02 -2.403232520767e-02 -2.070262985132e-01
43 -2.630189553999e-02 -2.403232520767e-02 -2.216307314187e-01
44 -2.613754166468e-02 -2.403232520767e-02 -2.055810549327e-01
45 -2.624000939470e-02 -2.403232520767e-02 -2.155873533175e-01
46 -2.607159638317e-02 -2.403232520767e-02 -1.991412893225e-01
47 -2.619657234085e-02 -2.403232520767e-02 -2.113455874303e-01
48 -2.612930044728e-02 -2.403232520767e-02 -2.047762739511e-01
49 -2.622858585646e-02 -2.403232520767e-02 -2.144718086266e-01
50 -2.623558970070e-02 -2.403232520767e-02 -2.151557561996e-01
51 -2.630554635122e-02 -2.403232520767e-02 -2.219872446983e-01
52 -2.607929676763e-02 -2.403232520767e-02 -1.998932562552e-01
53 -2.630183836337e-02 -2.403232520767e-02 -2.216251479412e-01
54 -2.617705567304e-02 -2.403232520767e-02 -2.094397230030e-01
55 -2.621647114617e-02 -2.403232520767e-02 -2.132887687954e-01
56 -2.619007990863e-02 -2.403232520767e-02 -2.107115808600e-01
57 -2.638625463874e-02 -2.403232520767e-02 -2.298686646046e-01
58 -2.622085016413e-02 -2.403232520767e-02 -2.137163937692e-01
59 -2.609913415190e-02 -2.403232520767e-02 -2.018304396604e-01
60 -2.609234192281e-02 -2.403232520767e-02 -2.011671569762e-01
61 -2.606643487996e-02 -2.403232520767e-02 -1.986372521864e-01
62 -2.612915305670e-02 -2.403232520767e-02 -2.047618807937e-01
63 -2.618430417158e-02 -2.403232520767e-02 -2.101475618439e-01
64 -2.608916003186e-02 -2.403232520767e-02 -2.008564352468e-01
65 -2.616255908009e-02 -2.403232520767e-02 -2.080240847853e-01
66 -2.616507036867e-02 -2.403232520767e-02 -2.082693200695e-01
67 -2.610793620706e-02 -2.403232520767e-02 -2.026899882256e-01
68 -2.619403850134e-02 -2.403232520767e-02 -2.110981499763e-01
69 -2.454596909124e-02 -2.403232520767e-02 -5.015895210817e-02
70 -2.613008859670e-02 -2.403232520767e-02 -2.048532392377e-01
71 -2.627047614011e-02 -2.403232520767e-02 -2.185625275055e-01
72 -2.591191453499e-02 -2.403232520767e-02 -1.835478510840e-01
73 -2.607420315925e-02 -2.403232520767e-02 -1.993958492632e-01
74 -2.629953072693e-02 -2.403232520767e-02 -2.213997999337e-01
75 -2.625249138303e-02 -2.403232520767e-02 -2.168062590126e-01
76 -2.620212389392e-02 -2.403232520767e-02 -2.118877141707e-01
77 -2.620507931594e-02 -2.403232520767e-02 -2.121763204918e-01
78 -2.616253277770e-02 -2.403232520767e-02 -2.080215162738e-01
79 -2.621491108890e-02 -2.403232520767e-02 -2.131364242614e-01
80 -2.620017083345e-02 -2.403232520767e-02 -2.116969916299e-01
81 -2.597428603841e-02 -2.403232520767e-02 -1.896386259440e-01
82 -2.624013983957e-02 -2.403232520767e-02 -2.156000916720e-01
83 -2.606561780706e-02 -2.403232520767e-02 -1.985574624298e-01
84 -2.592824878518e-02 -2.403232520767e-02 -1.851429423507e-01
85 -2.628263630472e-02 -2.403232520767e-02 -2.197500060947e-01
86 -2.611425307525e-02 -2.403232520767e-02 -2.033068504121e-01
87 -2.625470125615e-02 -2.403232520767e-02 -2.170220601223e-01
88 -2.618371290664e-02 -2.403232520767e-02 -2.100898229495e-01
89 -2.612741186814e-02 -2.403232520767e-02 -2.045918482162e-01
90 -2.627169417189e-02 -2.403232520767e-02 -2.186814721666e-01
91 -2.616124841076e-02 -2.403232520767e-02 -2.078960937742e-01
92 -2.624453608963e-02 -2.403232520767e-02 -2.160293994152e-01
93 -2.608938546744e-02 -2.403232520767e-02 -2.008784497461e-01
94 -2.626682161997e-02 -2.403232520767e-02 -2.182056520382e-01
95 -2.614223160189e-02 -2.403232520767e-02 -2.060390421558e-01
96 -2.612518067895e-02 -2.403232520767e-02 -2.043739655249e-01
97 -2.636513800516e-02 -2.403232520767e-02 -2.278065584517e-01
98 -2.620692457354e-02 -2.403232520767e-02 -2.123565157414e-01
99 -2.609092348682e-02 -2.403232520767e-02 -2.010286422092e-01

